First-order equivalent static loads for dynamic response structural optimization

A novel first-order equivalent static loads approach for optimization of structural dynamic response, F-ESL, is presented and compared to the basic equivalent static load formulation, ESL. F-ESL simplifies dynamic optimization problems by converting them into a series of static optimization sub-problems. The ESL algorithm in its original formulation does not have a guaranteed capability of reaching, or recognizing, final designs that satisfy necessary first-order optimality conditions. F-ESL addresses this limitation by including first-order terms directly into the equivalent static load definition. This new mathematical information guides the optimization algorithm more effectively toward solutions that satisfy both feasibility and optimality conditions. Using reproducible numerical examples, we show that F-ESL overcomes the known limitations of the original ESL, often with few outer function evaluations and fast convergence. At the same time, F-ESL maintains ESL simplicity, robustness, and ease of implementation, providing practitioners with an effective tool for structural dynamic optimization problems.

==> data/ConBoundaryData_example2.dat <==
   3.0847992e-01   5.1750000e-01
   3.0851759e-01   5.1361111e-01
   3.0855633e-01   5.0972222e-01
   3.0859598e-01   5.0583333e-01
   3.0863639e-01   5.0194444e-01
   3.0867746e-01   4.9805556e-01
   3.0871905e-01   4.9416667e-01
   3.0876094e-01   4.9027778e-01
   3.0880292e-01   4.8638889e-01
   3.0884491e-01   4.8250000e-01
   3.0888708e-01   4.7861111e-01
   3.0892980e-01   4.7472222e-01
   3.0897362e-01   4.7083333e-01
   3.0901908e-01   4.6694444e-01
   3.0906654e-01   4.6305556e-01
   3.0911607e-01   4.5916667e-01
   3.0916745e-01   4.5527778e-01
   3.0922017e-01   4.5138889e-01
   3.0927362e-01   4.4750000e-01
   3.0932736e-01   4.4361111e-01
   3.0938146e-01   4.3972222e-01
   3.0943611e-01   4.3583333e-01
   3.0949086e-01   4.3194444e-01
   3.0954412e-01   4.2805556e-01
   3.0962758e-01   4.2416667e-01
   3.0971167e-01   4.2027778e-01
   3.0979328e-01   4.1638889e-01
   3.0987120e-01   4.1250000e-01
   3.0994446e-01   4.0861111e-01
   3.1001273e-01   4.0472222e-01
   3.1007744e-01   4.0083333e-01
   3.1014272e-01   3.9694444e-01
   3.1021449e-01   3.9305556e-01
   3.1029798e-01   3.8916667e-01
   3.1039550e-01   3.8527778e-01
   3.1050644e-01   3.8138889e-01
   3.1062900e-01   3.7750000e-01
   3.1076119e-01   3.7361111e-01
   3.1089873e-01   3.6972222e-01
   3.1103106e-01   3.6583333e-01
   3.1113972e-01   3.6194444e-01
   3.1120222e-01   3.5805556e-01
   3.1119984e-01   3.5416667e-01
   3.1113617e-01   3.5027778e-01
   3.1101900e-01   3.4638889e-01
   3.1085056e-01   3.4250000e-01
   3.1062755e-01   3.3861111e-01
   3.1033869e-01   3.3472222e-01
   3.1012399e-01   3.3083333e-01
   3.0983925e-01   3.2694444e-01
   3.0937435e-01   3.2305556e-01
   3.0867962e-01   3.1916667e-01
   3.0769870e-01   3.1527778e-01
   3.0750000e-01   3.1465167e-01
   3.0597225e-01   3.1138889e-01
   3.0381584e-01   3.0750000e-01
   3.0361111e-01   3.0714101e-01
   3.0183934e-01   3.0361111e-01
   2.9972222e-01   3.0016350e-01
   2.9930093e-01   2.9972222e-01
   2.9583333e-01   2.9645238e-01
   2.9485710e-01   2.9583333e-01
   2.9194444e-01   2.9398442e-01
   2.8946272e-01   2.9194444e-01
   2.8805556e-01   2.9071570e-01
   2.8540583e-01   2.8805556e-01
   2.8426563e-01   2.8416667e-01
   2.8416667e-01   2.8387961e-01
   2.8307981e-01   2.8027778e-01
   2.8234017e-01   2.7638889e-01
   2.8126093e-01   2.7250000e-01
   2.8027778e-01   2.6962068e-01
   2.7997140e-01   2.6861111e-01
   2.7868338e-01   2.6472222e-01
   2.7753084e-01   2.6083333e-01
   2.7656960e-01   2.5694444e-01
   2.7638889e-01   2.5621819e-01
   2.7558782e-01   2.5305556e-01
   2.7638889e-01   2.5193423e-01
   2.8027778e-01   2.5022345e-01
   2.8416667e-01   2.5253280e-01
   2.8500123e-01   2.5305556e-01
   2.8805556e-01   2.5491628e-01
   2.9090402e-01   2.5694444e-01
   2.9194444e-01   2.5777748e-01
   2.9583333e-01   2.6056214e-01
   2.9625615e-01   2.6083333e-01
   2.9972222e-01   2.6305147e-01
   3.0268439e-01   2.6472222e-01
   3.0361111e-01   2.6536850e-01
   3.0750000e-01   2.6858384e-01
   3.0754055e-01   2.6861111e-01
   3.1138889e-01   2.7084102e-01
   3.1527778e-01   2.7223288e-01
   3.1589275e-01   2.7250000e-01
   3.1916667e-01   2.7409393e-01
   3.2305556e-01   2.7528125e-01
   3.2694444e-01   2.7574074e-01
   3.3083333e-01   2.7601468e-01
   3.3394423e-01   2.7638889e-01
   3.3472222e-01   2.7648195e-01
   3.3861111e-01   2.7652160e-01
   3.4031324e-01   2.7638889e-01
   3.4250000e-01   2.7622209e-01
   3.4638889e-01   2.7567944e-01
   3.5027778e-01   2.7545462e-01
   3.5416667e-01   2.7504374e-01
   3.5805556e-01   2.7457668e-01
   3.6194444e-01   2.7398943e-01
   3.6583333e-01   2.7348628e-01
   3.6972222e-01   2.7270528e-01
   3.7041343e-01   2.7250000e-01
   3.7361111e-01   2.7190064e-01
   3.7750000e-01   2.7182940e-01
   3.8138889e-01   2.7160674e-01
   3.8527778e-01   2.7124668e-01
   3.8916667e-01   2.7120460e-01
   3.9305556e-01   2.7111718e-01
   3.9694444e-01   2.7042929e-01
   4.0083333e-01   2.7020478e-01
   4.0472222e-01   2.6980060e-01
   4.0861111e-01   2.6928728e-01
   4.1250000e-01   2.6869299e-01
   4.1292559e-01   2.6861111e-01
   4.1638889e-01   2.6787823e-01
   4.2027778e-01   2.6689375e-01
   4.2416667e-01   2.6604192e-01
   4.2805556e-01   2.6549403e-01
   4.3194444e-01   2.6521970e-01
   4.3583333e-01   2.6511223e-01
   4.3972222e-01   2.6508183e-01
   4.4361111e-01   2.6507396e-01
   4.4750000e-01   2.6506009e-01
   4.5138889e-01   2.6502485e-01
   4.5527778e-01   2.6495504e-01
   4.5916667e-01   2.6483237e-01
   4.6135096e-01   2.6472222e-01
   4.6305556e-01   2.6464702e-01
   4.6694444e-01   2.6441614e-01
   4.7083333e-01   2.6413459e-01
   4.7472222e-01   2.6381992e-01
   4.7861111e-01   2.6358623e-01
   4.8250000e-01   2.6333450e-01
   4.8638889e-01   2.6307296e-01
   4.9027778e-01   2.6285340e-01
   4.9416667e-01   2.6272555e-01
   4.9805556e-01   2.6263630e-01
   5.0194444e-01   2.6258669e-01
   5.0583333e-01   2.6257182e-01
   5.0972222e-01   2.6257842e-01
   5.1361111e-01   2.6258726e-01
   5.1750000e-01   2.6258118e-01


==> data/FeasibleSetData.dat <==
   1.0000000e-01   1.0000000e-01
   8.5000000e-01   1.0000000e-01
   1.0000000e-01   6.0000000e-01


==> data/FeasibleSetData_example2.dat <==
   3.0867746e-01   5.0000000e-01
   3.0871905e-01   4.9416667e-01
   3.0876094e-01   4.9027778e-01
   3.0880292e-01   4.8638889e-01
   3.0884491e-01   4.8250000e-01
   3.0888708e-01   4.7861111e-01
   3.0892980e-01   4.7472222e-01
   3.0897362e-01   4.7083333e-01
   3.0901908e-01   4.6694444e-01
   3.0906654e-01   4.6305556e-01
   3.0911607e-01   4.5916667e-01
   3.0916745e-01   4.5527778e-01
   3.0922017e-01   4.5138889e-01
   3.0927362e-01   4.4750000e-01
   3.0932736e-01   4.4361111e-01
   3.0938146e-01   4.3972222e-01
   3.0943611e-01   4.3583333e-01
   3.0949086e-01   4.3194444e-01
   3.0954412e-01   4.2805556e-01
   3.0962758e-01   4.2416667e-01
   3.0971167e-01   4.2027778e-01
   3.0979328e-01   4.1638889e-01
   3.0987120e-01   4.1250000e-01
   3.0994446e-01   4.0861111e-01
   3.1001273e-01   4.0472222e-01
   3.1007744e-01   4.0083333e-01
   3.1014272e-01   3.9694444e-01
   3.1021449e-01   3.9305556e-01
   3.1029798e-01   3.8916667e-01
   3.1039550e-01   3.8527778e-01
   3.1050644e-01   3.8138889e-01
   3.1062900e-01   3.7750000e-01
   3.1076119e-01   3.7361111e-01
   3.1089873e-01   3.6972222e-01
   3.1103106e-01   3.6583333e-01
   3.1113972e-01   3.6194444e-01
   3.1120222e-01   3.5805556e-01
   3.1119984e-01   3.5416667e-01
   3.1113617e-01   3.5027778e-01
   3.1101900e-01   3.4638889e-01
   3.1085056e-01   3.4250000e-01
   3.1062755e-01   3.3861111e-01
   3.1033869e-01   3.3472222e-01
   3.1012399e-01   3.3083333e-01
   3.0983925e-01   3.2694444e-01
   3.0937435e-01   3.2305556e-01
   3.0867962e-01   3.1916667e-01
   3.0769870e-01   3.1527778e-01
   3.0750000e-01   3.1465167e-01
   3.0597225e-01   3.1138889e-01
   3.0381584e-01   3.0750000e-01
   3.0361111e-01   3.0714101e-01
   3.0183934e-01   3.0361111e-01
   2.9972222e-01   3.0016350e-01
   2.9930093e-01   2.9972222e-01
   2.9583333e-01   2.9645238e-01
   2.9485710e-01   2.9583333e-01
   2.9194444e-01   2.9398442e-01
   2.8946272e-01   2.9194444e-01
   2.8805556e-01   2.9071570e-01
   2.8540583e-01   2.8805556e-01
   2.8426563e-01   2.8416667e-01
   2.8416667e-01   2.8387961e-01
   2.8307981e-01   2.8027778e-01
   2.8234017e-01   2.7638889e-01
   2.8126093e-01   2.7250000e-01
   2.8027778e-01   2.6962068e-01
   2.7997140e-01   2.6861111e-01
   2.7868338e-01   2.6472222e-01
   2.7753084e-01   2.6083333e-01
   2.7656960e-01   2.5694444e-01
   2.7638889e-01   2.5621819e-01
   2.7558782e-01   2.5305556e-01
   2.7638889e-01   2.5193423e-01
   2.8027778e-01   2.5022345e-01
   2.8416667e-01   2.5253280e-01
   2.8500123e-01   2.5305556e-01
   2.8805556e-01   2.5491628e-01
   2.9090402e-01   2.5694444e-01
   2.9194444e-01   2.5777748e-01
   2.9583333e-01   2.6056214e-01
   2.9625615e-01   2.6083333e-01
   2.9972222e-01   2.6305147e-01
   3.0268439e-01   2.6472222e-01
   3.0361111e-01   2.6536850e-01
   3.0750000e-01   2.6858384e-01
   3.0754055e-01   2.6861111e-01
   3.1138889e-01   2.7084102e-01
   3.1527778e-01   2.7223288e-01
   3.1589275e-01   2.7250000e-01
   3.1916667e-01   2.7409393e-01
   3.2305556e-01   2.7528125e-01
   3.2694444e-01   2.7574074e-01
   3.3083333e-01   2.7601468e-01
   3.3394423e-01   2.7638889e-01
   3.3472222e-01   2.7648195e-01
   3.3861111e-01   2.7652160e-01
   3.4031324e-01   2.7638889e-01
   3.4250000e-01   2.7622209e-01
   3.4638889e-01   2.7567944e-01
   3.5027778e-01   2.7545462e-01
   3.5416667e-01   2.7504374e-01
   3.5805556e-01   2.7457668e-01
   3.6194444e-01   2.7398943e-01
   3.6583333e-01   2.7348628e-01
   3.6972222e-01   2.7270528e-01
   3.7041343e-01   2.7250000e-01
   3.7361111e-01   2.7190064e-01
   3.7750000e-01   2.7182940e-01
   3.8138889e-01   2.7160674e-01
   3.8527778e-01   2.7124668e-01
   3.8916667e-01   2.7120460e-01
   3.9305556e-01   2.7111718e-01
   3.9694444e-01   2.7042929e-01
   4.0083333e-01   2.7020478e-01
   4.0472222e-01   2.6980060e-01
   4.0861111e-01   2.6928728e-01
   4.1250000e-01   2.6869299e-01
   4.1292559e-01   2.6861111e-01
   4.1638889e-01   2.6787823e-01
   4.2027778e-01   2.6689375e-01
   4.2416667e-01   2.6604192e-01
   4.2805556e-01   2.6549403e-01
   4.3194444e-01   2.6521970e-01
   4.3583333e-01   2.6511223e-01
   4.3972222e-01   2.6508183e-01
   4.4361111e-01   2.6507396e-01
   4.4750000e-01   2.6506009e-01
   4.5138889e-01   2.6502485e-01
   4.5527778e-01   2.6495504e-01
   4.5916667e-01   2.6483237e-01
   4.6135096e-01   2.6472222e-01
   4.6305556e-01   2.6464702e-01
   4.6694444e-01   2.6441614e-01
   4.7083333e-01   2.6413459e-01
   4.7472222e-01   2.6381992e-01
   4.7861111e-01   2.6358623e-01
   4.8250000e-01   2.6333450e-01
   4.8638889e-01   2.6307296e-01
   4.9027778e-01   2.6285340e-01
   4.9416667e-01   2.6272555e-01
   5.0000000e-01   2.6263630e-01
   5.0000000e-01   5.0000000e-01
   3.0867746e-01   5.0000000e-01


==> data/LoadCase1Data_example3.dat <==
   0.0000000e+00   1.8750000e+06
   2.0000000e-02   2.0667999e+06
   4.0000000e-02   2.1654066e+06
   6.0000000e-02   2.1279222e+06
   8.0000000e-02   1.9847806e+06
   1.0000000e-01   1.8230446e+06
   1.2000000e-01   1.7390201e+06
   1.4000000e-01   1.7858796e+06
   1.6000000e-01   1.9446891e+06
   1.8000000e-01   2.1345485e+06
   2.0000000e-01   2.2563492e+06
   2.2000000e-01   2.2464342e+06
   2.4000000e-01   2.1110737e+06
   2.6000000e-01   1.9230687e+06
   2.8000000e-01   1.7823245e+06
   3.0000000e-01   1.7617641e+06
   3.2000000e-01   1.8678993e+06
   3.4000000e-01   2.0374283e+06
   3.6000000e-01   2.1717041e+06
   3.8000000e-01   2.1903826e+06
   4.0000000e-01   2.0751694e+06
   4.2000000e-01   1.8799443e+06
   4.4000000e-01   1.7017729e+06
   4.6000000e-01   1.6285124e+06
   4.8000000e-01   1.6914082e+06
   5.0000000e-01   1.8483722e+06
   5.2000000e-01   2.0070011e+06
   5.4000000e-01   2.0748538e+06
   5.6000000e-01   2.0097295e+06
   5.8000000e-01   1.8426887e+06
   6.0000000e-01   1.6613355e+06
   6.2000000e-01   1.5624200e+06
   6.4000000e-01   1.5994517e+06
   6.6000000e-01   1.7537185e+06
   6.8000000e-01   1.9444221e+06
   7.0000000e-01   2.0724335e+06
   7.2000000e-01   2.0739535e+06
   7.4000000e-01   1.9549914e+06
   7.6000000e-01   1.7879744e+06
   7.8000000e-01   1.6723300e+06
   8.0000000e-01   1.6804100e+06
   8.2000000e-01   1.8180745e+06
   8.4000000e-01   2.0213046e+06
   8.6000000e-01   2.1906863e+06
   8.8000000e-01   2.2450772e+06
   9.0000000e-01   2.1653704e+06
   9.2000000e-01   2.0046380e+06
   9.4000000e-01   1.8591606e+06
   9.6000000e-01   1.8160514e+06
   9.8000000e-01   1.9058694e+06
   1.0000000e+00   2.0859132e+06
   1.0200000e+00   2.2632536e+06
   1.0400000e+00   2.3450225e+06
   1.0600000e+00   2.2887009e+06
   1.0800000e+00   2.1251471e+06
   1.1000000e+00   1.9418837e+06
   1.1200000e+00   1.8357016e+06
   1.1400000e+00   1.8602726e+06
   1.1600000e+00   1.9971649e+06
   1.1800000e+00   2.1659718e+06
   1.2000000e+00   2.2680586e+06
   1.2200000e+00   2.2402118e+06
   1.2400000e+00   2.0891041e+06
   1.2600000e+00   1.8878896e+06
   1.2800000e+00   1.7367690e+06
   1.3000000e+00   1.7088963e+06
   1.3200000e+00   1.8109444e+06
   1.3400000e+00   1.9796997e+06
   1.3600000e+00   2.1165275e+06
   1.3800000e+00   2.1410211e+06
   1.4000000e+00   2.0347487e+06
   1.4200000e+00   1.8513821e+06
   1.4400000e+00   1.6877123e+06
   1.4600000e+00   1.6312617e+06
   1.4800000e+00   1.7128889e+06
   1.5000000e+00   1.8900746e+06
   1.5200000e+00   2.0699510e+06
   1.5400000e+00   2.1595887e+06
   1.5600000e+00   2.1162863e+06
   1.5800000e+00   1.9706029e+06
   1.6000000e+00   1.8096517e+06
   1.6200000e+00   1.7297133e+06
   1.6400000e+00   1.7838599e+06
   1.6600000e+00   1.9529845e+06
   1.6800000e+00   2.1559447e+06
   1.7000000e+00   2.2933266e+06
   1.7200000e+00   2.3011114e+06
   1.7400000e+00   2.1851589e+06
   1.7600000e+00   2.0178212e+06
   1.7800000e+00   1.8985257e+06
   1.8000000e+00   1.8996997e+06
   1.8200000e+00   2.0273525e+06
   1.8400000e+00   2.2176848e+06
   1.8600000e+00   2.3715678e+06
   1.8800000e+00   2.4082031e+06
   1.9000000e+00   2.3088787e+06
   1.9200000e+00   2.1271040e+06
   1.9400000e+00   1.9596292e+06
   1.9600000e+00   1.8940585e+06
   1.9800000e+00   1.9614523e+06
   2.0000000e+00   2.1196099e+06
   2.0200000e+00   2.2760902e+06
   2.0400000e+00   2.3384900e+06
   2.0600000e+00   2.2647211e+06
   2.0800000e+00   2.0860290e+06
   2.1000000e+00   1.8902710e+06
   2.1200000e+00   1.7745125e+06
   2.1400000e+00   1.7926336e+06
   2.1600000e+00   1.9263397e+06
   2.1800000e+00   2.0952870e+06
   2.2000000e+00   2.2008283e+06
   2.2200000e+00   2.1796619e+06
   2.2400000e+00   2.0382997e+06
   2.2600000e+00   1.8496646e+06
   2.2800000e+00   1.7136621e+06
   2.3000000e+00   1.7030932e+06
   2.3200000e+00   1.8242279e+06
   2.3400000e+00   2.0134096e+06
   2.3600000e+00   2.1715296e+06
   2.3800000e+00   2.2176877e+06
   2.4000000e+00   2.1329500e+06
   2.4200000e+00   1.9704892e+06
   2.4400000e+00   1.8266112e+06
   2.4600000e+00   1.7883786e+06
   2.4800000e+00   1.8862256e+06
   2.5000000e+00   2.0772542e+06
   2.5200000e+00   2.2682714e+06
   2.5400000e+00   2.3660839e+06
   2.5600000e+00   2.3277939e+06
   2.5800000e+00   2.1838353e+06
   2.6000000e+00   2.0212710e+06
   2.6200000e+00   1.9364070e+06
   2.6400000e+00   1.9824156e+06
   2.6600000e+00   2.1403633e+06
   2.6800000e+00   2.3293496e+06
   2.7000000e+00   2.4502661e+06
   2.7200000e+00   2.4394560e+06
   2.7400000e+00   2.3031893e+06
   2.7600000e+00   2.1142672e+06
   2.7800000e+00   1.9725951e+06
   2.8000000e+00   1.9510960e+06
   2.8200000e+00   2.0562816e+06
   2.8400000e+00   2.2248504e+06
   2.8600000e+00   2.3581553e+06
   2.8800000e+00   2.3758523e+06
   2.9000000e+00   2.2596471e+06
   2.9200000e+00   2.0634195e+06
   2.9400000e+00   1.8842352e+06
   2.9600000e+00   1.8099513e+06
   2.9800000e+00   1.8718135e+06
   3.0000000e+00   2.0277336e+06
   3.0200000e+00   2.1853084e+06
   3.0400000e+00   2.2520969e+06
   3.0600000e+00   2.1858983e+06
   3.0800000e+00   2.0177732e+06
   3.1000000e+00   1.8353257e+06
   3.1200000e+00   1.7353061e+06
   3.1400000e+00   1.7712238e+06
   3.1600000e+00   1.9243669e+06
   3.1800000e+00   2.1139371e+06
   3.2000000e+00   2.2408054e+06
   3.2200000e+00   2.2411728e+06
   3.2400000e+00   2.1210484e+06
   3.2600000e+00   1.9528598e+06
   3.2800000e+00   1.8360344e+06
   3.3000000e+00   1.8429242e+06
   3.3200000e+00   1.9793892e+06
   3.3400000e+00   2.1814106e+06
   3.3600000e+00   2.3495745e+06
   3.3800000e+00   2.4027386e+06
   3.4000000e+00   2.3217960e+06
   3.4200000e+00   2.1598189e+06
   3.4400000e+00   2.0130880e+06
   3.4600000e+00   1.9687165e+06
   3.4800000e+00   2.0572635e+06
   3.5000000e+00   2.2360279e+06
   3.5200000e+00   2.4120802e+06
   3.5400000e+00   2.4925526e+06
   3.5600000e+00   2.4349260e+06
   3.5800000e+00   2.2700590e+06
   3.6000000e+00   2.0854741e+06
   3.6200000e+00   1.9779624e+06
   3.6400000e+00   2.0011956e+06
   3.6600000e+00   2.1367423e+06
   3.6800000e+00   2.3041955e+06
   3.7000000e+00   2.4049208e+06
   3.7200000e+00   2.3757046e+06
   3.7400000e+00   2.2232199e+06
   3.7600000e+00   2.0206208e+06
   3.7800000e+00   1.8681080e+06
   3.8000000e+00   1.8388357e+06
   3.8200000e+00   1.9394767e+06
   3.8400000e+00   2.1068177e+06
   3.8600000e+00   2.2422240e+06
   3.8800000e+00   2.2652888e+06
   3.9000000e+00   2.1575807e+06
   3.9200000e+00   1.9727713e+06
   3.9400000e+00   1.8076518e+06
   3.9600000e+00   1.7497448e+06
   3.9800000e+00   1.8299087e+06
   4.0000000e+00   2.0056246e+06
   4.0200000e+00   2.1840245e+06
   4.0400000e+00   2.2721793e+06
   4.0600000e+00   2.2273876e+06
   4.0800000e+00   2.0802086e+06
   4.1000000e+00   1.9177555e+06
   4.1200000e+00   1.8363091e+06
   4.1400000e+00   1.8889416e+06
   4.1600000e+00   2.0565462e+06
   4.1800000e+00   2.2579805e+06
   4.2000000e+00   2.3938306e+06
   4.2200000e+00   2.4000779e+06
   4.2400000e+00   2.2825824e+06
   4.2600000e+00   2.1136961e+06
   4.2800000e+00   1.9928465e+06
   4.3000000e+00   1.9924611e+06
   4.3200000e+00   2.1185492e+06
   4.3400000e+00   2.3073116e+06
   4.3600000e+00   2.4596197e+06
   4.3800000e+00   2.4946749e+06
   4.4000000e+00   2.3937656e+06
   4.4200000e+00   2.2104012e+06
   4.4400000e+00   2.0413320e+06
   4.4600000e+00   1.9741621e+06
   4.4800000e+00   2.0399523e+06
   4.5000000e+00   2.1965018e+06
   4.5200000e+00   2.3513696e+06
   4.5400000e+00   2.4121526e+06
   4.5600000e+00   2.3367627e+06
   4.5800000e+00   2.1564456e+06
   4.6000000e+00   1.9590585e+06
   4.6200000e+00   1.8416671e+06
   4.6400000e+00   1.8581514e+06
   4.6600000e+00   1.9902170e+06
   4.6800000e+00   2.1575202e+06
   4.7000000e+00   2.2614137e+06
   4.7200000e+00   2.2385963e+06
   4.7400000e+00   2.0955795e+06
   4.7600000e+00   1.9052868e+06
   4.7800000e+00   1.7676234e+06
   4.8000000e+00   1.7553905e+06
   4.8200000e+00   1.8748583e+06
   4.8400000e+00   2.0623701e+06
   4.8600000e+00   2.2188176e+06
   4.8800000e+00   2.2633003e+06
   4.9000000e+00   2.1768848e+06
   4.9200000e+00   2.0127437e+06
   4.9400000e+00   1.8671828e+06
   4.9600000e+00   1.8272651e+06
   4.9800000e+00   1.9234249e+06
   5.0000000e+00   2.1127641e+06
   5.0200000e+00   2.3020899e+06
   5.0400000e+00   2.3982091e+06
   5.0600000e+00   2.3582238e+06
   5.0800000e+00   2.2125684e+06
   5.1000000e+00   2.0483055e+06
   5.1200000e+00   1.9617414e+06
   5.1400000e+00   2.0060485e+06
   5.1600000e+00   2.1622933e+06
   5.1800000e+00   2.3495755e+06
   5.2000000e+00   2.4687868e+06
   5.2200000e+00   2.4562703e+06
   5.2400000e+00   2.3182964e+06
   5.2600000e+00   2.1276662e+06
   5.2800000e+00   1.9842852e+06
   5.3000000e+00   1.9610765e+06
   5.3200000e+00   2.0645520e+06
   5.3400000e+00   2.2314103e+06
   5.3600000e+00   2.3630042e+06
   5.3800000e+00   2.3789900e+06
   5.4000000e+00   2.2610733e+06
   5.4200000e+00   2.0631343e+06
   5.4400000e+00   1.8822385e+06
   5.4600000e+00   1.8062432e+06
   5.4800000e+00   1.8663943e+06
   5.5000000e+00   2.0206035e+06
   5.5200000e+00   2.1764679e+06
   5.5400000e+00   2.2415465e+06
   5.5600000e+00   2.1736385e+06
   5.5800000e+00   2.0038047e+06
   5.6000000e+00   1.8196494e+06
   5.6200000e+00   1.7179229e+06
   5.6400000e+00   1.7521346e+06
   5.6600000e+00   1.9035728e+06
   5.6800000e+00   2.0914392e+06
   5.7000000e+00   2.2166051e+06
   5.7200000e+00   2.2152715e+06
   5.7400000e+00   2.0934476e+06
   5.7600000e+00   1.9235610e+06
   5.7800000e+00   1.8050392e+06
   5.8000000e+00   1.8102344e+06
   5.8200000e+00   1.9450067e+06
   5.8400000e+00   2.1453373e+06
   5.8600000e+00   2.3118125e+06
   5.8800000e+00   2.3632900e+06
   5.9000000e+00   2.2806631e+06
   5.9200000e+00   2.1170040e+06
   5.9400000e+00   1.9685936e+06
   5.9600000e+00   1.9225451e+06
   5.9800000e+00   2.0094177e+06
   6.0000000e+00   2.1865104e+06
   6.0200000e+00   2.3608939e+06
   6.0400000e+00   2.4397003e+06
   6.0600000e+00   2.3804108e+06
   6.0800000e+00   2.2138839e+06
   6.1000000e+00   2.0276424e+06
   6.1200000e+00   1.9184773e+06
   6.1400000e+00   1.9400605e+06
   6.1600000e+00   2.0739606e+06
   6.1800000e+00   2.2397709e+06
   6.2000000e+00   2.3388570e+06
   6.2200000e+00   2.3080053e+06
   6.2400000e+00   2.1538889e+06
   6.2600000e+00   1.9496620e+06
   6.2800000e+00   1.7955255e+06
   6.3000000e+00   1.7646336e+06
   6.3200000e+00   1.8636593e+06
   6.3400000e+00   2.0293893e+06
   6.3600000e+00   2.1631889e+06
   6.3800000e+00   2.1846516e+06
   6.4000000e+00   2.0753459e+06
   6.4200000e+00   1.8889436e+06
   6.4400000e+00   1.7222360e+06
   6.4600000e+00   1.6627457e+06
   6.4800000e+00   1.7413313e+06
   6.5000000e+00   1.9154739e+06
   6.5200000e+00   2.0923057e+06
   6.5400000e+00   2.1788975e+06
   6.5600000e+00   2.1325481e+06
   6.5800000e+00   1.9838169e+06
   6.6000000e+00   1.8198171e+06
   6.6200000e+00   1.7368295e+06
   6.6400000e+00   1.7879264e+06
   6.6600000e+00   1.9540012e+06
   6.6800000e+00   2.1539115e+06
   6.7000000e+00   2.2882435e+06
   6.7200000e+00   2.2929788e+06
   6.7400000e+00   2.1739773e+06
   6.7600000e+00   2.0035912e+06
   6.7800000e+00   1.8812481e+06
   6.8000000e+00   1.8793754e+06
   6.8200000e+00   2.0039827e+06
   6.8400000e+00   2.1912709e+06
   6.8600000e+00   2.3421113e+06
   6.8800000e+00   2.3757056e+06
   6.9000000e+00   2.2733421e+06
   6.9200000e+00   2.0885304e+06
   6.9400000e+00   1.9180207e+06
   6.9600000e+00   1.8494174e+06
   6.9800000e+00   1.9137812e+06
   7.0000000e+00   2.0689116e+06
   7.0200000e+00   2.2223675e+06
   7.0400000e+00   2.2817459e+06
   7.0600000e+00   2.2049588e+06
   7.0800000e+00   2.0232520e+06
   7.1000000e+00   1.8244828e+06
   7.1200000e+00   1.7057170e+06
   7.1400000e+00   1.7208346e+06
   7.1600000e+00   1.8515412e+06
   7.1800000e+00   2.0174934e+06
   7.2000000e+00   2.1200439e+06
   7.2200000e+00   2.0958914e+06
   7.2400000e+00   1.9515477e+06
   7.2600000e+00   1.7599362e+06
   7.2800000e+00   1.6209623e+06
   7.3000000e+00   1.6074273e+06
   7.3200000e+00   1.7256014e+06
   7.3400000e+00   1.9118280e+06
   7.3600000e+00   2.0669988e+06
   7.3800000e+00   2.1102135e+06
   7.4000000e+00   2.0225387e+06
   7.4200000e+00   1.8571469e+06
   7.4400000e+00   1.7103443e+06
   7.4600000e+00   1.6691938e+06
   7.4800000e+00   1.7641298e+06
   7.5000000e+00   1.9522542e+06
   7.5200000e+00   2.1403743e+06
   7.5400000e+00   2.2352971e+06
   7.5600000e+00   2.1941246e+06
   7.5800000e+00   2.0472913e+06
   7.6000000e+00   1.8818601e+06
   7.6200000e+00   1.7941369e+06
   7.6400000e+00   1.8372946e+06
   7.6600000e+00   1.9923995e+06
   7.6800000e+00   2.1785515e+06
   7.7000000e+00   2.2966422e+06
   7.7200000e+00   2.2830151e+06
   7.7400000e+00   2.1439403e+06
   7.7600000e+00   1.9522192e+06
   7.7800000e+00   1.8077571e+06
   7.8000000e+00   1.7834775e+06
   7.8200000e+00   1.8858922e+06
   7.8400000e+00   2.0516998e+06
   7.8600000e+00   2.1822532e+06
   7.8800000e+00   2.1972088e+06
   7.9000000e+00   2.0782723e+06
   7.9200000e+00   1.8793237e+06
   7.9400000e+00   1.6974289e+06
   7.9600000e+00   1.6204452e+06
   7.9800000e+00   1.6796182e+06
   8.0000000e+00   1.8328602e+06
   8.0200000e+00   1.9877679e+06
   8.0400000e+00   2.0519005e+06
   8.0600000e+00   1.9830574e+06
   8.0800000e+00   1.8122993e+06
   8.1000000e+00   1.6272306e+06
   8.1200000e+00   1.5246015e+06
   8.1400000e+00   1.5579217e+06
   8.1600000e+00   1.7084795e+06
   8.1800000e+00   1.8954766e+06
   8.2000000e+00   2.0197842e+06
   8.2200000e+00   2.0176035e+06
   8.2400000e+00   1.8949438e+06
   8.2600000e+00   1.7242327e+06
   8.2800000e+00   1.6048977e+06
   8.3000000e+00   1.6092911e+06
   8.3200000e+00   1.7432730e+06
   8.3400000e+00   1.9428247e+06
   8.3600000e+00   2.1085325e+06
   8.3800000e+00   2.1592542e+06
   8.4000000e+00   2.0758830e+06
   8.4200000e+00   1.9114913e+06
   8.4400000e+00   1.7623599e+06
   8.4600000e+00   1.7156022e+06
   8.4800000e+00   1.8017774e+06
   8.5000000e+00   1.9781844e+06
   8.5200000e+00   2.1518941e+06
   8.5400000e+00   2.2300386e+06
   8.5600000e+00   2.1700991e+06
   8.5800000e+00   2.0029342e+06
   8.6000000e+00   1.8160666e+06
   8.6200000e+00   1.7062875e+06
   8.6400000e+00   1.7272688e+06
   8.6600000e+00   1.8605791e+06
   8.6800000e+00   2.0258117e+06
   8.7000000e+00   2.1243321e+06
   8.7200000e+00   2.0929271e+06
   8.7400000e+00   1.9382695e+06
   8.7600000e+00   1.7335138e+06
   8.7800000e+00   1.5788607e+06
   8.8000000e+00   1.5474645e+06
   8.8200000e+00   1.6459983e+06
   8.8400000e+00   1.8112487e+06
   8.8600000e+00   1.9445812e+06
   8.8800000e+00   1.9655891e+06
   8.9000000e+00   1.8558412e+06
   8.9200000e+00   1.6690091e+06
   8.9400000e+00   1.5018842e+06
   8.9600000e+00   1.4419891e+06
   8.9800000e+00   1.5201825e+06
   9.0000000e+00   1.6939455e+06
   9.0200000e+00   1.8704102e+06
   9.0400000e+00   1.9566475e+06
   9.0600000e+00   1.9099564e+06
   9.0800000e+00   1.7608960e+06
   9.1000000e+00   1.5965797e+06
   9.1200000e+00   1.5132883e+06
   9.1400000e+00   1.5640942e+06
   9.1600000e+00   1.7298905e+06
   9.1800000e+00   1.9295352e+06
   9.2000000e+00   2.0636145e+06
   9.2200000e+00   2.0681096e+06
   9.2400000e+00   1.9488808e+06
   9.2600000e+00   1.7782802e+06
   9.2800000e+00   1.6557354e+06
   9.3000000e+00   1.6536739e+06
   9.3200000e+00   1.7781051e+06
   9.3400000e+00   1.9652301e+06
   9.3600000e+00   2.1159202e+06
   9.3800000e+00   2.1493769e+06
   9.4000000e+00   2.0468888e+06
   9.4200000e+00   1.8619653e+06
   9.4400000e+00   1.6913567e+06
   9.4600000e+00   1.6226675e+06
   9.4800000e+00   1.6869582e+06
   9.5000000e+00   1.8420283e+06
   9.5200000e+00   1.9954369e+06
   9.5400000e+00   2.0547809e+06
   9.5600000e+00   1.9779724e+06
   9.5800000e+00   1.7962570e+06
   9.6000000e+00   1.5974921e+06
   9.6200000e+00   1.4787434e+06
   9.6400000e+00   1.4938911e+06
   9.6600000e+00   1.6246408e+06
   9.6800000e+00   1.7906488e+06
   9.7000000e+00   1.8932681e+06
   9.7200000e+00   1.8691974e+06
   9.7400000e+00   1.7249483e+06
   9.7600000e+00   1.5334442e+06
   9.7800000e+00   1.3945907e+06
   9.8000000e+00   1.3811889e+06
   9.8200000e+00   1.4995091e+06
   9.8400000e+00   1.6858946e+06
   9.8600000e+00   1.8412371e+06
   9.8800000e+00   1.8846364e+06
   9.9000000e+00   1.7971590e+06
   9.9200000e+00   1.6319775e+06
   9.9400000e+00   1.4853980e+06
   9.9600000e+00   1.4444833e+06
   9.9800000e+00   1.5396678e+06
   1.0000000e+01   1.7280537e+06
   1.0020000e+01   1.9164479e+06
   1.0040000e+01   2.0116575e+06
   1.0060000e+01   1.9707846e+06
   1.0080000e+01   1.8242635e+06
   1.0100000e+01   1.6591572e+06
   1.0120000e+01   1.5717716e+06
   1.0140000e+01   1.6152795e+06
   1.0160000e+01   1.7707473e+06
   1.0180000e+01   1.9572747e+06
   1.0200000e+01   2.0757535e+06
   1.0220000e+01   2.0625269e+06
   1.0240000e+01   1.9238653e+06
   1.0260000e+01   1.7325698e+06
   1.0280000e+01   1.5885458e+06
   1.0300000e+01   1.5647168e+06
   1.0320000e+01   1.6675945e+06
   1.0340000e+01   1.8338775e+06
   1.0360000e+01   1.9649187e+06
   1.0380000e+01   1.9803745e+06
   1.0400000e+01   1.8619505e+06
   1.0420000e+01   1.6635267e+06
   1.0440000e+01   1.4821690e+06
   1.0460000e+01   1.4057345e+06
   1.0480000e+01   1.4654691e+06
   1.0500000e+01   1.6192847e+06
   1.0520000e+01   1.7747782e+06
   1.0540000e+01   1.8395088e+06
   1.0560000e+01   1.7712757e+06
   1.0580000e+01   1.6011396e+06
   1.0600000e+01   1.4167049e+06
   1.0620000e+01   1.3147219e+06
   1.0640000e+01   1.3487000e+06
   1.0660000e+01   1.4999276e+06
   1.0680000e+01   1.6876064e+06
   1.0700000e+01   1.8126076e+06
   1.0720000e+01   1.8111321e+06
   1.0740000e+01   1.6891894e+06
   1.0760000e+01   1.5192070e+06
   1.0780000e+01   1.4006125e+06
   1.0800000e+01   1.4057579e+06
   1.0820000e+01   1.5405033e+06
   1.0840000e+01   1.7408301e+06
   1.0860000e+01   1.9073245e+06
   1.0880000e+01   1.9588441e+06
   1.0900000e+01   1.8762824e+06
   1.0920000e+01   1.7127114e+06
   1.0940000e+01   1.5644121e+06
   1.0960000e+01   1.5184977e+06
   1.0980000e+01   1.6055274e+06
   1.1000000e+01   1.7828001e+06
   1.1020000e+01   1.9573865e+06
   1.1040000e+01   2.0364189e+06
   1.1060000e+01   1.9773782e+06
   1.1080000e+01   1.8111231e+06
   1.1100000e+01   1.6251762e+06
   1.1120000e+01   1.5163287e+06
   1.1140000e+01   1.5382523e+06
   1.1160000e+01   1.6725157e+06
   1.1180000e+01   1.8387120e+06
   1.1200000e+01   1.9382069e+06
   1.1220000e+01   1.9077868e+06
   1.1240000e+01   1.7541248e+06
   1.1260000e+01   1.5503751e+06
   1.1280000e+01   1.3967384e+06
   1.1300000e+01   1.3663690e+06
   1.1320000e+01   1.4659398e+06
   1.1340000e+01   1.6322375e+06
   1.1360000e+01   1.7666274e+06
   1.1380000e+01   1.7887030e+06
   1.1400000e+01   1.6800326e+06
   1.1420000e+01   1.4942882e+06
   1.1440000e+01   1.3282609e+06
   1.1460000e+01   1.2694732e+06
   1.1480000e+01   1.3487839e+06
   1.1500000e+01   1.5236738e+06
   1.1520000e+01   1.7012752e+06
   1.1540000e+01   1.7886588e+06
   1.1560000e+01   1.7431235e+06
   1.1580000e+01   1.5952284e+06
   1.1600000e+01   1.4320868e+06
   1.1620000e+01   1.3499795e+06
   1.1640000e+01   1.4019788e+06
   1.1660000e+01   1.5689778e+06
   1.1680000e+01   1.7698342e+06
   1.1700000e+01   1.9051342e+06
   1.1720000e+01   1.9108592e+06
   1.1740000e+01   1.7928692e+06
   1.1760000e+01   1.6235162e+06
   1.1780000e+01   1.5022278e+06
   1.1800000e+01   1.5014315e+06
   1.1820000e+01   1.6271365e+06
   1.1840000e+01   1.8155439e+06
   1.1860000e+01   1.9675248e+06
   1.1880000e+01   2.0022809e+06
   1.1900000e+01   1.9011005e+06
   1.1920000e+01   1.7174930e+06
   1.1940000e+01   1.5482086e+06
   1.1960000e+01   1.4808517e+06
   1.1980000e+01   1.5464828e+06
   1.2000000e+01   1.7029013e+06
   1.2020000e+01   1.8576662e+06
   1.2040000e+01   1.9183744e+06
   1.2060000e+01   1.8429377e+06
   1.2080000e+01   1.6626018e+06
   1.2100000e+01   1.4652241e+06
   1.2120000e+01   1.3478701e+06
   1.2140000e+01   1.3644199e+06
   1.2160000e+01   1.4965791e+06
   1.2180000e+01   1.6640039e+06
   1.2200000e+01   1.7680471e+06
   1.2220000e+01   1.7454074e+06
   1.2240000e+01   1.6025965e+06
   1.2260000e+01   1.4125375e+06
   1.2280000e+01   1.2751359e+06
   1.2300000e+01   1.2631928e+06
   1.2320000e+01   1.3829784e+06
   1.2340000e+01   1.5708360e+06
   1.2360000e+01   1.7276571e+06
   1.2380000e+01   1.7725415e+06
   1.2400000e+01   1.6865556e+06
   1.2420000e+01   1.5228718e+06
   1.2440000e+01   1.3777962e+06
   1.2460000e+01   1.3383915e+06
   1.2480000e+01   1.4350921e+06
   1.2500000e+01   1.6250000e+06
   1.2520000e+01   1.8149221e+06
   1.2540000e+01   1.9116653e+06
   1.2560000e+01   1.8723317e+06
   1.2580000e+01   1.7273556e+06
   1.2600000e+01   1.5637997e+06
   1.2620000e+01   1.4779700e+06
   1.2640000e+01   1.5230391e+06
   1.2660000e+01   1.6800733e+06
   1.2680000e+01   1.8681723e+06
   1.2700000e+01   1.9882277e+06
   1.2720000e+01   1.9765828e+06
   1.2740000e+01   1.8395077e+06
   1.2760000e+01   1.6498035e+06
   1.2780000e+01   1.5073756e+06
   1.2800000e+01   1.4851472e+06
   1.2820000e+01   1.5896300e+06
   1.2840000e+01   1.7575226e+06
   1.2860000e+01   1.8901778e+06
   1.2880000e+01   1.9072517e+06
   1.2900000e+01   1.7904500e+06
   1.2920000e+01   1.5936527e+06
   1.2940000e+01   1.4139253e+06
   1.2960000e+01   1.3391251e+06
   1.2980000e+01   1.4004977e+06
   1.3000000e+01   1.5559550e+06
   1.3020000e+01   1.7130939e+06
   1.3040000e+01   1.7794733e+06
   1.3060000e+01   1.7128924e+06
   1.3080000e+01   1.5444120e+06
   1.3100000e+01   1.3616361e+06
   1.3120000e+01   1.2613149e+06
   1.3140000e+01   1.2969580e+06
   1.3160000e+01   1.4498535e+06
   1.3180000e+01   1.6392031e+06
   1.3200000e+01   1.7658777e+06
   1.3220000e+01   1.7660785e+06
   1.3240000e+01   1.6458145e+06
   1.3260000e+01   1.4775133e+06
   1.3280000e+01   1.3606023e+06
   1.3300000e+01   1.3674335e+06
   1.3320000e+01   1.5038669e+06
   1.3340000e+01   1.7058838e+06
   1.3360000e+01   1.8740702e+06
   1.3380000e+01   1.9272839e+06
   1.3400000e+01   1.8464179e+06
   1.3420000e+01   1.6845444e+06
   1.3440000e+01   1.5379441e+06
   1.3460000e+01   1.4937303e+06
   1.3480000e+01   1.5824620e+06
   1.3500000e+01   1.7614379e+06
   1.3520000e+01   1.9377289e+06
   1.3540000e+01   2.0184669e+06
   1.3560000e+01   1.9611328e+06
   1.3580000e+01   1.7965853e+06
   1.3600000e+01   1.6123468e+06
   1.3620000e+01   1.5052083e+06
   1.3640000e+01   1.5288417e+06
   1.3660000e+01   1.6648154e+06
   1.3680000e+01   1.8327225e+06
   1.3700000e+01   1.9339284e+06
   1.3720000e+01   1.9052196e+06
   1.3740000e+01   1.7532691e+06
   1.3760000e+01   1.5512308e+06
   1.3780000e+01   1.3993056e+06
   1.3800000e+01   1.3706475e+06
   1.3820000e+01   1.4719294e+06
   1.3840000e+01   1.6399378e+06
   1.3860000e+01   1.7760380e+06
   1.3880000e+01   1.7998233e+06
   1.3900000e+01   1.6928621e+06
   1.3920000e+01   1.5088261e+06
   1.3940000e+01   1.3445063e+06
   1.3960000e+01   1.2874253e+06
   1.3980000e+01   1.3684415e+06
   1.4000000e+01   1.5450360e+06
   1.4020000e+01   1.7243406e+06
   1.4040000e+01   1.8134262e+06
   1.4060000e+01   1.7695915e+06
   1.4080000e+01   1.6233955e+06
   1.4100000e+01   1.4619513e+06
   1.4120000e+01   1.3815398e+06
   1.4140000e+01   1.4352330e+06
   1.4160000e+01   1.6039241e+06
   1.4180000e+01   1.8064706e+06
   1.4200000e+01   1.9434586e+06
   1.4220000e+01   1.9508694e+06
   1.4240000e+01   1.8345630e+06
   1.4260000e+01   1.6668912e+06
   1.4280000e+01   1.5472815e+06
   1.4300000e+01   1.5481613e+06
   1.4320000e+01   1.6755398e+06
   1.4340000e+01   1.8656180e+06
   1.4360000e+01   2.0192668e+06
   1.4380000e+01   2.0556879e+06
   1.4400000e+01   1.9561694e+06
   1.4420000e+01   1.7742206e+06
   1.4440000e+01   1.6065919e+06
   1.4460000e+01   1.5408872e+06
   1.4480000e+01   1.6081672e+06
   1.4500000e+01   1.7662310e+06
   1.4520000e+01   1.9226376e+06
   1.4540000e+01   1.9849838e+06
   1.4560000e+01   1.9111813e+06
   1.4580000e+01   1.7324759e+06
   1.4600000e+01   1.5367245e+06
   1.4620000e+01   1.4209929e+06
   1.4640000e+01   1.4391609e+06
   1.4660000e+01   1.5729340e+06
   1.4680000e+01   1.7419684e+06
   1.4700000e+01   1.8476168e+06
   1.4720000e+01   1.8265777e+06
   1.4740000e+01   1.6853627e+06
   1.4760000e+01   1.4968951e+06
   1.4780000e+01   1.3610800e+06
   1.4800000e+01   1.3507185e+06
   1.4820000e+01   1.4720808e+06
   1.4840000e+01   1.6615100e+06
   1.4860000e+01   1.8198975e+06
   1.4880000e+01   1.8663431e+06
   1.4900000e+01   1.7819130e+06
   1.4920000e+01   1.6197797e+06
   1.4940000e+01   1.4762490e+06
   1.4960000e+01   1.4383837e+06
   1.4980000e+01   1.5366179e+06
   1.5000000e+01   1.7280537e+06
   1.5020000e+01   1.9194978e+06
   1.5040000e+01   2.0177571e+06
   1.5060000e+01   1.9799336e+06
   1.5080000e+01   1.8364614e+06
   1.5100000e+01   1.6744032e+06
   1.5120000e+01   1.5900649e+06
   1.5140000e+01   1.6366191e+06
   1.5160000e+01   1.7951319e+06
   1.5180000e+01   1.9847029e+06
   1.5200000e+01   2.1062238e+06
   1.5220000e+01   2.0960376e+06
   1.5240000e+01   1.9604144e+06
   1.5260000e+01   1.7721553e+06
   1.5280000e+01   1.6311655e+06
   1.5300000e+01   1.6103682e+06
   1.5320000e+01   1.7162750e+06
   1.5340000e+01   1.8855843e+06
   1.5360000e+01   2.0196490e+06
   1.5380000e+01   2.0381250e+06
   1.5400000e+01   1.9227180e+06
   1.5420000e+01   1.7273078e+06
   1.5440000e+01   1.5489600e+06
   1.5460000e+01   1.4755317e+06
   1.5480000e+01   1.5382684e+06
   1.5500000e+01   1.6950820e+06
   1.5520000e+01   1.8535693e+06
   1.5540000e+01   1.9212891e+06
   1.5560000e+01   1.8560406e+06
   1.5580000e+01   1.6888843e+06
   1.5600000e+01   1.5074244e+06
   1.5620000e+01   1.4084109e+06
   1.5640000e+01   1.4453534e+06
   1.5660000e+01   1.5995398e+06
   1.5680000e+01   1.7901717e+06
   1.5700000e+01   1.9181202e+06
   1.5720000e+01   1.9195861e+06
   1.5740000e+01   1.8005785e+06
   1.5760000e+01   1.6335249e+06
   1.5780000e+01   1.5178527e+06
   1.5800000e+01   1.5259137e+06
   1.5820000e+01   1.6635680e+06
   1.5840000e+01   1.8667966e+06
   1.5860000e+01   2.0361856e+06
   1.5880000e+01   2.0905926e+06
   1.5900000e+01   2.0109107e+06
   1.5920000e+01   1.8502119e+06
   1.5940000e+01   1.7047770e+06
   1.5960000e+01   1.6617190e+06
   1.5980000e+01   1.7515970e+06
   1.6000000e+01   1.9317096e+06
   1.6020000e+01   2.1091275e+06
   1.6040000e+01   2.1909827e+06
   1.6060000e+01   2.1347562e+06
   1.6080000e+01   1.9713062e+06
   1.6100000e+01   1.7881553e+06
   1.6120000e+01   1.6820945e+06
   1.6140000e+01   1.7067955e+06
   1.6160000e+01   1.8438266e+06
   1.6180000e+01   2.0127810e+06
   1.6200000e+01   2.1150239e+06
   1.6220000e+01   2.0873419e+06
   1.6240000e+01   1.9364078e+06
   1.6260000e+01   1.7353755e+06
   1.6280000e+01   1.5844458e+06
   1.6300000e+01   1.5567727e+06
   1.6320000e+01   1.6590290e+06
   1.6340000e+01   1.8280012e+06
   1.6360000e+01   1.9650545e+06
   1.6380000e+01   1.9897822e+06
   1.6400000e+01   1.8837525e+06
   1.6420000e+01   1.7006372e+06
   1.6440000e+01   1.5372272e+06
   1.6460000e+01   1.4810450e+06
   1.6480000e+01   1.5629491e+06
   1.6500000e+01   1.7404203e+06
   1.6520000e+01   1.9205906e+06
   1.6540000e+01   2.0105308e+06
   1.6560000e+01   1.9675393e+06
   1.6580000e+01   1.8221753e+06
   1.6600000e+01   1.6615520e+06
   1.6620000e+01   1.5819498e+06
   1.6640000e+01   1.6364410e+06
   1.6660000e+01   1.8059187e+06
   1.6680000e+01   2.0092403e+06
   1.6700000e+01   2.1469919e+06
   1.6720000e+01   2.1551547e+06
   1.6740000e+01   2.0395886e+06
   1.6760000e+01   1.8726455e+06
   1.6780000e+01   1.7537528e+06
   1.6800000e+01   1.7553379e+06
   1.6820000e+01   1.8834100e+06
   1.6840000e+01   2.0741698e+06
   1.6860000e+01   2.2284885e+06
   1.6880000e+01   2.2655675e+06
   1.6900000e+01   2.1666950e+06
   1.6920000e+01   1.9853803e+06
   1.6940000e+01   1.8183736e+06
   1.6960000e+01   1.7532789e+06
   1.6980000e+01   1.8211568e+06
   1.7000000e+01   1.9798065e+06
   1.7020000e+01   2.1367868e+06
   1.7040000e+01   2.1996944e+06
   1.7060000e+01   2.1264413e+06
   1.7080000e+01   1.9482729e+06
   1.7100000e+01   1.7530463e+06
   1.7120000e+01   1.6378272e+06
   1.7140000e+01   1.6564953e+06
   1.7160000e+01   1.7907562e+06
   1.7180000e+01   1.9602660e+06
   1.7200000e+01   2.0663775e+06
   1.7220000e+01   2.0457890e+06
   1.7240000e+01   1.9050121e+06
   1.7260000e+01   1.7169701e+06
   1.7280000e+01   1.5815681e+06
   1.7300000e+01   1.5716073e+06
   1.7320000e+01   1.6933576e+06
   1.7340000e+01   1.8831622e+06
   1.7360000e+01   2.0419126e+06
   1.7380000e+01   2.0887084e+06
   1.7400000e+01   2.0046159e+06
   1.7420000e+01   1.8428075e+06
   1.7440000e+01   1.6995891e+06
   1.7460000e+01   1.6620233e+06
   1.7480000e+01   1.7605444e+06
   1.7500000e+01   1.9522542e+06
   1.7520000e+01   2.1439597e+06
   1.7540000e+01   2.2424676e+06
   1.7560000e+01   2.2048799e+06
   1.7580000e+01   2.0616308e+06
   1.7600000e+01   1.8997828e+06
   1.7620000e+01   1.8156420e+06
   1.7640000e+01   1.8623807e+06
   1.7660000e+01   2.0210653e+06
   1.7680000e+01   2.2107953e+06
   1.7700000e+01   2.3324622e+06
   1.7720000e+01   2.3224093e+06
   1.7740000e+01   2.1869064e+06
   1.7760000e+01   1.9987547e+06
   1.7780000e+01   1.8578595e+06
   1.7800000e+01   1.8371439e+06
   1.7820000e+01   1.9431195e+06
   1.7840000e+01   2.1124848e+06
   1.7860000e+01   2.2465924e+06
   1.7880000e+01   2.2650986e+06
   1.7900000e+01   2.1497088e+06
   1.7920000e+01   1.9543029e+06
   1.7940000e+01   1.7759464e+06
   1.7960000e+01   1.7024966e+06
   1.7980000e+01   1.7651990e+06
   1.8000000e+01   1.9219653e+06
   1.8020000e+01   2.0803923e+06
   1.8040000e+01   2.1480390e+06
   1.8060000e+01   2.0827045e+06
   1.8080000e+01   1.9154493e+06
   1.8100000e+01   1.7338777e+06
   1.8120000e+01   1.6347396e+06
   1.8140000e+01   1.6715445e+06
   1.8160000e+01   1.8255806e+06
   1.8180000e+01   2.0160493e+06
   1.8200000e+01   2.1438217e+06
   1.8220000e+01   2.1450987e+06
   1.8240000e+01   2.0258895e+06
   1.8260000e+01   1.8586214e+06
   1.8280000e+01   1.7427219e+06
   1.8300000e+01   1.7505428e+06
   1.8320000e+01   1.8879442e+06
   1.8340000e+01   2.0909072e+06
   1.8360000e+01   2.2600179e+06
   1.8380000e+01   2.3141338e+06
   1.8400000e+01   2.2341481e+06
   1.8420000e+01   2.0731329e+06
   1.8440000e+01   1.9273688e+06
   1.8460000e+01   1.8839689e+06
   1.8480000e+01   1.9734925e+06
   1.8500000e+01   2.1532381e+06
   1.8520000e+01   2.3302764e+06
   1.8540000e+01   2.4117393e+06
   1.8560000e+01   2.3551080e+06
   1.8580000e+01   2.1912407e+06
   1.8600000e+01   2.0076600e+06
   1.8620000e+01   1.9011570e+06
   1.8640000e+01   1.9254032e+06
   1.8660000e+01   2.0619672e+06
   1.8680000e+01   2.2304420e+06
   1.8700000e+01   2.3321930e+06
   1.8720000e+01   2.3040067e+06
   1.8740000e+01   2.1525560e+06
   1.8760000e+01   1.9509949e+06
   1.8780000e+01   1.7995240e+06
   1.8800000e+01   1.7712976e+06
   1.8820000e+01   1.8729883e+06
   1.8840000e+01   2.0413827e+06
   1.8860000e+01   2.1778462e+06
   1.8880000e+01   2.2019719e+06
   1.8900000e+01   2.0953282e+06
   1.8920000e+01   1.9115868e+06
   1.8940000e+01   1.7475388e+06
   1.8960000e+01   1.6907067e+06
   1.8980000e+01   1.7719488e+06
   1.9000000e+01   1.9487462e+06
   1.9020000e+01   2.1282309e+06
   1.9040000e+01   2.2174736e+06
   1.9060000e+01   2.1737730e+06
   1.9080000e+01   2.0276881e+06
   1.9100000e+01   1.8663321e+06
   1.9120000e+01   1.7859857e+06
   1.9140000e+01   1.8397211e+06
   1.9160000e+01   2.0084313e+06
   1.9180000e+01   2.2109740e+06
   1.9200000e+01   2.3479352e+06
   1.9220000e+01   2.3552962e+06
   1.9240000e+01   2.2389169e+06
   1.9260000e+01   2.0711493e+06
   1.9280000e+01   1.9514208e+06
   1.9300000e+01   1.9521589e+06
   1.9320000e+01   2.0793727e+06
   1.9340000e+01   2.2692632e+06
   1.9360000e+01   2.4227014e+06
   1.9380000e+01   2.4588889e+06
   1.9400000e+01   2.3591139e+06
   1.9420000e+01   2.1768858e+06
   1.9440000e+01   2.0089547e+06
   1.9460000e+01   1.9429249e+06
   1.9480000e+01   2.0098568e+06
   1.9500000e+01   2.1675498e+06
   1.9520000e+01   2.3235628e+06
   1.9540000e+01   2.3854925e+06
   1.9560000e+01   2.3112508e+06
   1.9580000e+01   2.1320834e+06
   1.9600000e+01   1.9358474e+06
   1.9620000e+01   1.8196084e+06
   1.9640000e+01   1.8372463e+06
   1.9660000e+01   1.9704668e+06
   1.9680000e+01   2.1389259e+06
   1.9700000e+01   2.2439765e+06
   1.9720000e+01   2.2223170e+06
   1.9740000e+01   2.0804592e+06
   1.9760000e+01   1.8913262e+06
   1.9780000e+01   1.7548234e+06
   1.9800000e+01   1.7437518e+06
   1.9820000e+01   1.8643817e+06
   1.9840000e+01   2.0530560e+06
   1.9860000e+01   2.2106666e+06
   1.9880000e+01   2.2563129e+06
   1.9900000e+01   2.1710614e+06
   1.9920000e+01   2.0080845e+06
   1.9940000e+01   1.8636882e+06
   1.9960000e+01   1.8249353e+06
   1.9980000e+01   1.9222599e+06
   2.0000000e+01   2.1127641e+06
   2.0020000e+01   2.3032548e+06
   2.0040000e+01   2.4005389e+06
   2.0060000e+01   2.3617184e+06
   2.0080000e+01   2.2172275e+06
   2.0100000e+01   2.0541290e+06
   2.0120000e+01   1.9687288e+06
   2.0140000e+01   2.0141995e+06
   2.0160000e+01   2.1716074e+06
   2.0180000e+01   2.3600522e+06
   2.0200000e+01   2.4804254e+06
   2.0220000e+01   2.4690703e+06
   2.0240000e+01   2.3322570e+06
   2.0260000e+01   2.1427866e+06
   2.0280000e+01   2.0005644e+06
   2.0300000e+01   1.9785138e+06
   2.0320000e+01   2.0831463e+06
   2.0340000e+01   2.2511605e+06
   2.0360000e+01   2.3839093e+06
   2.0380000e+01   2.4010487e+06
   2.0400000e+01   2.2842845e+06
   2.0420000e+01   2.0874965e+06
   2.0440000e+01   1.9077504e+06
   2.0460000e+01   1.8329034e+06
   2.0480000e+01   1.8942011e+06
   2.0500000e+01   2.0495555e+06
   2.0520000e+01   2.2065634e+06
   2.0540000e+01   2.2727838e+06
   2.0560000e+01   2.2060158e+06
   2.0580000e+01   2.0373202e+06
   2.0600000e+01   1.8543012e+06
   2.0620000e+01   1.7537089e+06
   2.0640000e+01   1.7890529e+06
   2.0660000e+01   1.9416213e+06
   2.0680000e+01   2.1306157e+06
   2.0700000e+01   2.2569074e+06
   2.0720000e+01   2.2566972e+06
   2.0740000e+01   2.1359944e+06
   2.0760000e+01   1.9672265e+06
   2.0780000e+01   1.8498210e+06
   2.0800000e+01   1.8561299e+06
   2.0820000e+01   1.9920132e+06
   2.0840000e+01   2.1934522e+06
   2.0860000e+01   2.3610331e+06
   2.0880000e+01   2.4136135e+06
   2.0900000e+01   2.3320866e+06
   2.0920000e+01   2.1695246e+06
   2.0940000e+01   2.0222082e+06
   2.0960000e+01   1.9772507e+06
   2.0980000e+01   2.0652113e+06
   2.1000000e+01   2.2433887e+06
   2.1020000e+01   2.4188538e+06
   2.1040000e+01   2.4987384e+06
   2.1060000e+01   2.4405238e+06
   2.1080000e+01   2.2750684e+06
   2.1100000e+01   2.0898948e+06
   2.1120000e+01   1.9817942e+06
   2.1140000e+01   2.0044383e+06
   2.1160000e+01   2.1393956e+06
   2.1180000e+01   2.3062594e+06
   2.1200000e+01   2.4063951e+06
   2.1220000e+01   2.3765892e+06
   2.1240000e+01   2.2235148e+06
   2.1260000e+01   2.0203259e+06
   2.1280000e+01   1.8672234e+06
   2.1300000e+01   1.8373614e+06
   2.1320000e+01   1.9374129e+06
   2.1340000e+01   2.1041644e+06
   2.1360000e+01   2.2389813e+06
   2.1380000e+01   2.2614570e+06
   2.1400000e+01   2.1531600e+06
   2.1420000e+01   1.9677619e+06
   2.1440000e+01   1.8020540e+06
   2.1460000e+01   1.7435589e+06
   2.1480000e+01   1.8231352e+06
   2.1500000e+01   1.9982637e+06
   2.1520000e+01   2.1760767e+06
   2.1540000e+01   2.2636450e+06
   2.1560000e+01   2.2182673e+06
   2.1580000e+01   2.0705029e+06
   2.1600000e+01   1.9074649e+06
   2.1620000e+01   1.8254342e+06
   2.1640000e+01   1.8774830e+06
   2.1660000e+01   2.0445045e+06
   2.1680000e+01   2.2453564e+06
   2.1700000e+01   2.3806249e+06
   2.1720000e+01   2.3862914e+06
   2.1740000e+01   2.2682157e+06
   2.1760000e+01   2.0987501e+06
   2.1780000e+01   1.9773221e+06
   2.1800000e+01   1.9763591e+06
   2.1820000e+01   2.1018705e+06
   2.1840000e+01   2.2900573e+06
   2.1860000e+01   2.4417906e+06
   2.1880000e+01   2.4762721e+06
   2.1900000e+01   2.3747902e+06
   2.1920000e+01   2.1908542e+06
   2.1940000e+01   2.0212145e+06
   2.1960000e+01   1.9534753e+06
   2.1980000e+01   2.0186974e+06
   2.2000000e+01   2.1746799e+06
   2.2020000e+01   2.3289820e+06
   2.2040000e+01   2.3892006e+06
   2.2060000e+01   2.3132476e+06
   2.2080000e+01   2.1323687e+06
   2.2100000e+01   1.9344211e+06
   2.2120000e+01   1.8164707e+06
   2.2140000e+01   1.8323974e+06
   2.2160000e+01   1.9639069e+06
   2.2180000e+01   2.1306555e+06
   2.2200000e+01   2.2339959e+06
   2.2220000e+01   2.2106269e+06
   2.2240000e+01   2.0670602e+06
   2.2260000e+01   1.8762191e+06
   2.2280000e+01   1.7380090e+06
   2.2300000e+01   1.7252312e+06
   2.2320000e+01   1.8441557e+06
   2.2340000e+01   2.0311260e+06
   2.2360000e+01   2.1870337e+06
   2.2380000e+01   2.2309785e+06
   2.2400000e+01   2.1440269e+06
   2.2420000e+01   1.9793515e+06
   2.2440000e+01   1.8332583e+06
   2.2460000e+01   1.7928102e+06
   2.2480000e+01   1.8884415e+06
   2.2500000e+01   2.0772542e+06
   2.2520000e+01   2.2660555e+06
   2.2540000e+01   2.3616523e+06
   2.2560000e+01   2.3211467e+06
   2.2580000e+01   2.1749731e+06
   2.2600000e+01   2.0101942e+06
   2.2620000e+01   1.9231161e+06
   2.2640000e+01   1.9669116e+06
   2.2660000e+01   2.1226469e+06
   2.2680000e+01   2.3094218e+06
   2.2700000e+01   2.4281281e+06
   2.2720000e+01   2.4151090e+06
   2.2740000e+01   2.2766348e+06
   2.2760000e+01   2.0855067e+06
   2.2780000e+01   1.9416301e+06
   2.2800000e+01   1.9179283e+06
   2.2820000e+01   2.0209131e+06
   2.2840000e+01   2.1872832e+06
   2.2860000e+01   2.3183915e+06
   2.2880000e+01   2.3338941e+06
   2.2900000e+01   2.2154969e+06
   2.2920000e+01   2.0170798e+06
   2.2940000e+01   1.8357087e+06
   2.2960000e+01   1.7592407e+06
   2.2980000e+01   1.8189217e+06
   2.3000000e+01   1.9726636e+06
   2.3020000e+01   2.1280634e+06
   2.3040000e+01   2.1926801e+06
   2.3060000e+01   2.1243130e+06
   2.3080000e+01   1.9540230e+06
   2.3100000e+01   1.7694142e+06
   2.3120000e+01   1.6672371e+06
   2.3140000e+01   1.7010010e+06
   2.3160000e+01   1.8519944e+06
   2.3180000e+01   2.0394190e+06
   2.3200000e+01   2.1641460e+06
   2.3220000e+01   2.1623764e+06
   2.3240000e+01   2.0401195e+06
   2.3260000e+01   1.8698030e+06
   2.3280000e+01   1.7508544e+06
   2.3300000e+01   1.7556259e+06
   2.3320000e+01   1.8899775e+06
   2.3340000e+01   2.0898905e+06
   2.3360000e+01   2.2559514e+06
   2.3380000e+01   2.3070177e+06
   2.3400000e+01   2.2239828e+06
   2.3420000e+01   2.0599189e+06
   2.3440000e+01   1.9111069e+06
   2.3460000e+01   1.8646601e+06
   2.3480000e+01   1.9511378e+06
   2.3500000e+01   2.1278388e+06
   2.3520000e+01   2.3018339e+06
   2.3540000e+01   2.3802554e+06
   2.3560000e+01   2.3205843e+06
   2.3580000e+01   2.1536792e+06
   2.3600000e+01   1.9670629e+06
   2.3620000e+01   1.8575265e+06
   2.3640000e+01   1.8787419e+06
   2.3660000e+01   2.0122776e+06
   2.3680000e+01   2.1777270e+06
   2.3700000e+01   2.2764557e+06
   2.3720000e+01   2.2452502e+06
   2.3740000e+01   2.0907836e+06
   2.3760000e+01   1.8862101e+06
   2.3780000e+01   1.7317306e+06
   2.3800000e+01   1.7004992e+06
   2.3820000e+01   1.7991892e+06
   2.3840000e+01   1.9645870e+06
   2.3860000e+01   2.0980582e+06
   2.3880000e+01   2.1191962e+06
   2.3900000e+01   2.0095695e+06
   2.3920000e+01   1.8228500e+06
   2.3940000e+01   1.6558289e+06
   2.3960000e+01   1.5960289e+06
   2.3980000e+01   1.6743086e+06
   2.4000000e+01   1.8481491e+06
   2.4020000e+01   2.0246825e+06
   2.4040000e+01   2.1109799e+06
   2.4060000e+01   2.0643400e+06
   2.4080000e+01   1.9153220e+06
   2.4100000e+01   1.7510394e+06
   2.4120000e+01   1.6677729e+06
   2.4140000e+01   1.7185948e+06
   2.4160000e+01   1.8843986e+06
   2.4180000e+01   2.0840418e+06
   2.4200000e+01   2.2181108e+06
   2.4220000e+01   2.2225869e+06
   2.4240000e+01   2.1033303e+06
   2.4260000e+01   1.9326931e+06
   2.4280000e+01   1.8101029e+06
   2.4300000e+01   1.8079872e+06
   2.4320000e+01   1.9323556e+06
   2.4340000e+01   2.1194089e+06
   2.4360000e+01   2.2700185e+06
   2.4380000e+01   2.3033860e+06
   2.4400000e+01   2.2007999e+06
   2.4420000e+01   2.0157697e+06
   2.4440000e+01   1.8450457e+06
   2.4460000e+01   1.7762322e+06
   2.4480000e+01   1.8403900e+06
   2.4500000e+01   1.9953185e+06
   2.4520000e+01   2.1485767e+06
   2.4540000e+01   2.2077616e+06
   2.4560000e+01   2.1307853e+06
   2.4580000e+01   1.9488934e+06
   2.4600000e+01   1.7499434e+06
   2.4620000e+01   1.6310010e+06
   2.4640000e+01   1.6459462e+06
   2.4660000e+01   1.7764848e+06
   2.4680000e+01   1.9422731e+06
   2.4700000e+01   2.0446641e+06
   2.4720000e+01   2.0203563e+06
   2.4740000e+01   1.8758617e+06
   2.4760000e+01   1.6841035e+06
   2.4780000e+01   1.5449873e+06
   2.4800000e+01   1.5313142e+06
   2.4820000e+01   1.6493546e+06
   2.4840000e+01   1.8354519e+06
   2.4860000e+01   1.9904976e+06
   2.4880000e+01   2.0335916e+06
   2.4900000e+01   1.9458005e+06
   2.4920000e+01   1.7802968e+06
   2.4940000e+01   1.6333866e+06
   2.4960000e+01   1.5921329e+06
   2.4980000e+01   1.6869700e+06
   2.5000000e+01   1.8750000e+06
   2.5020000e+01   2.0630300e+06
   2.5040000e+01   2.1578671e+06
   2.5060000e+01   2.1166134e+06
   2.5080000e+01   1.9697032e+06
   2.5100000e+01   1.8041995e+06
   2.5120000e+01   1.7164084e+06
   2.5140000e+01   1.7595024e+06
   2.5160000e+01   1.9145481e+06
   2.5180000e+01   2.1006454e+06
   2.5200000e+01   2.2186858e+06
   2.5220000e+01   2.2050127e+06
   2.5240000e+01   2.0658965e+06
   2.5260000e+01   1.8741383e+06
   2.5280000e+01   1.7296437e+06
   2.5300000e+01   1.7053359e+06
   2.5320000e+01   1.8077269e+06
   2.5340000e+01   1.9735152e+06
   2.5360000e+01   2.1040538e+06
   2.5380000e+01   2.1189990e+06
   2.5400000e+01   2.0000566e+06
   2.5420000e+01   1.8011066e+06
   2.5440000e+01   1.6192147e+06
   2.5460000e+01   1.5422384e+06
   2.5480000e+01   1.6014233e+06
   2.5500000e+01   1.7546815e+06
   2.5520000e+01   1.9096100e+06
   2.5540000e+01   1.9737678e+06
   2.5560000e+01   1.9049543e+06
   2.5580000e+01   1.7342303e+06
   2.5600000e+01   1.5492001e+06
   2.5620000e+01   1.4466140e+06
   2.5640000e+01   1.4799815e+06
   2.5660000e+01   1.6305911e+06
   2.5680000e+01   1.8176444e+06
   2.5700000e+01   1.9420128e+06
   2.5720000e+01   1.9398971e+06
   2.5740000e+01   1.8173069e+06
   2.5760000e+01   1.6466697e+06
   2.5780000e+01   1.5274131e+06
   2.5800000e+01   1.5318892e+06
   2.5820000e+01   1.6659582e+06
   2.5840000e+01   1.8656014e+06
   2.5860000e+01   2.0314052e+06
   2.5880000e+01   2.0822271e+06
   2.5900000e+01   1.9989606e+06
   2.5920000e+01   1.8346780e+06
   2.5940000e+01   1.6856600e+06
   2.5960000e+01   1.6390201e+06
   2.5980000e+01   1.7253175e+06
   2.6000000e+01   1.9018509e+06
   2.6020000e+01   2.0756914e+06
   2.6040000e+01   2.1539711e+06
   2.6060000e+01   2.0941711e+06
   2.6080000e+01   1.9271500e+06
   2.6100000e+01   1.7404305e+06
   2.6120000e+01   1.6308038e+06
   2.6140000e+01   1.6519418e+06
   2.6160000e+01   1.7854130e+06
   2.6180000e+01   1.9508108e+06
   2.6200000e+01   2.0495008e+06
   2.6220000e+01   2.0182694e+06
   2.6240000e+01   1.8637899e+06
   2.6260000e+01   1.6592164e+06
   2.6280000e+01   1.5047498e+06
   2.6300000e+01   1.4735443e+06
   2.6320000e+01   1.5722730e+06
   2.6340000e+01   1.7377224e+06
   2.6360000e+01   1.8712581e+06
   2.6380000e+01   1.8924735e+06
   2.6400000e+01   1.7829371e+06
   2.6420000e+01   1.5963208e+06
   2.6440000e+01   1.4294157e+06
   2.6460000e+01   1.3697446e+06
   2.6480000e+01   1.4481661e+06
   2.6500000e+01   1.6221612e+06
   2.6520000e+01   1.7988622e+06
   2.6540000e+01   1.8853399e+06
   2.6560000e+01   1.8388931e+06
   2.6580000e+01   1.6900811e+06
   2.6600000e+01   1.5260172e+06
   2.6620000e+01   1.4429823e+06
   2.6640000e+01   1.4940486e+06
   2.6660000e+01   1.6601095e+06
   2.6680000e+01   1.8600225e+06
   2.6700000e+01   1.9943741e+06
   2.6720000e+01   1.9991456e+06
   2.6740000e+01   1.8801970e+06
   2.6760000e+01   1.7098805e+06
   2.6780000e+01   1.5876236e+06
   2.6800000e+01   1.5858540e+06
   2.6820000e+01   1.7105810e+06
   2.6840000e+01   1.8980056e+06
   2.6860000e+01   2.0489990e+06
   2.6880000e+01   2.0827629e+06
   2.6900000e+01   1.9805858e+06
   2.6920000e+01   1.7959770e+06
   2.6940000e+01   1.6256870e+06
   2.6960000e+01   1.5573199e+06
   2.6980000e+01   1.6219366e+06
   2.7000000e+01   1.7773364e+06
   2.7020000e+01   1.9310783e+06
   2.7040000e+01   1.9907593e+06
   2.7060000e+01   1.9142913e+06
   2.7080000e+01   1.7329202e+06
   2.7100000e+01   1.5345031e+06
   2.7120000e+01   1.4161059e+06
   2.7140000e+01   1.4316085e+06
   2.7160000e+01   1.5627168e+06
   2.7180000e+01   1.7290869e+06
   2.7200000e+01   1.8320717e+06
   2.7220000e+01   1.8083699e+06
   2.7240000e+01   1.6644933e+06
   2.7260000e+01   1.4733652e+06
   2.7280000e+01   1.3348910e+06
   2.7300000e+01   1.3218719e+06
   2.7320000e+01   1.4405782e+06
   2.7340000e+01   1.6273531e+06
   2.7360000e+01   1.7830884e+06
   2.7380000e+01   1.8268839e+06
   2.7400000e+01   1.7398058e+06
   2.7420000e+01   1.5750269e+06
   2.7440000e+01   1.4288533e+06
   2.7460000e+01   1.3883477e+06
   2.7480000e+01   1.4839445e+06
   2.7500000e+01   1.6727458e+06
   2.7520000e+01   1.8615585e+06
   2.7540000e+01   1.9571898e+06
   2.7560000e+01   1.9167417e+06
   2.7580000e+01   1.7706485e+06
   2.7600000e+01   1.6059731e+06
   2.7620000e+01   1.5190215e+06
   2.7640000e+01   1.5629663e+06
   2.7660000e+01   1.7188740e+06
   2.7680000e+01   1.9058443e+06
   2.7700000e+01   2.0247688e+06
   2.7720000e+01   2.0119910e+06
   2.7740000e+01   1.8737809e+06
   2.7760000e+01   1.6829398e+06
   2.7780000e+01   1.5393731e+06
   2.7800000e+01   1.5160041e+06
   2.7820000e+01   1.6193445e+06
   2.7840000e+01   1.7860931e+06
   2.7860000e+01   1.9176026e+06
   2.7880000e+01   1.9335293e+06
   2.7900000e+01   1.8155789e+06
   2.7920000e+01   1.6176313e+06
   2.7940000e+01   1.4367524e+06
   2.7960000e+01   1.3607994e+06
   2.7980000e+01   1.4210180e+06
   2.8000000e+01   1.5753201e+06
   2.8020000e+01   1.7313026e+06
   2.8040000e+01   1.7965247e+06
   2.8060000e+01   1.7287855e+06
   2.8080000e+01   1.5591458e+06
   2.8100000e+01   1.3752098e+06
   2.8120000e+01   1.2737279e+06
   2.8140000e+01   1.3082094e+06
   2.8160000e+01   1.4599427e+06
   2.8180000e+01   1.6481295e+06
   2.8200000e+01   1.7736409e+06
   2.8220000e+01   1.7726779e+06
   2.8240000e+01   1.6512499e+06
   2.8260000e+01   1.4817843e+06
   2.8280000e+01   1.3637086e+06
   2.8300000e+01   1.3693751e+06
   2.8320000e+01   1.5046436e+06
   2.8340000e+01   1.7054955e+06
   2.8360000e+01   1.8725170e+06
   2.8380000e+01   1.9245658e+06
   2.8400000e+01   1.8425351e+06
   2.8420000e+01   1.6794971e+06
   2.8440000e+01   1.5317327e+06
   2.8460000e+01   1.4863550e+06
   2.8480000e+01   1.5739233e+06
   2.8500000e+01   1.7517363e+06
   2.8520000e+01   1.9268648e+06
   2.8540000e+01   2.0064411e+06
   2.8560000e+01   1.9479460e+06
   2.8580000e+01   1.7822381e+06
   2.8600000e+01   1.5968400e+06
   2.8620000e+01   1.4885430e+06
   2.8640000e+01   1.5110187e+06
   2.8660000e+01   1.6458356e+06
   2.8680000e+01   1.8125871e+06
   2.8700000e+01   1.9126386e+06
   2.8720000e+01   1.8827766e+06
   2.8740000e+01   1.7296741e+06
   2.8760000e+01   1.5264852e+06
   2.8780000e+01   1.3734108e+06
   2.8800000e+01   1.3436049e+06
   2.8820000e+01   1.4437406e+06
   2.8840000e+01   1.6106044e+06
   2.8860000e+01   1.7455617e+06
   2.8880000e+01   1.7682058e+06
   2.8900000e+01   1.6601052e+06
   2.8920000e+01   1.4749316e+06
   2.8940000e+01   1.3094762e+06
   2.8960000e+01   1.2512616e+06
   2.8980000e+01   1.3311462e+06
   2.9000000e+01   1.5066113e+06
   2.9020000e+01   1.6847887e+06
   2.9040000e+01   1.7727493e+06
   2.9060000e+01   1.7277918e+06
   2.9080000e+01   1.5804754e+06
   2.9100000e+01   1.4179134e+06
   2.9120000e+01   1.3363865e+06
   2.9140000e+01   1.3889669e+06
   2.9160000e+01   1.5565478e+06
   2.9180000e+01   1.7579868e+06
   2.9200000e+01   1.8938701e+06
   2.9220000e+01   1.9001790e+06
   2.9240000e+01   1.7827735e+06
   2.9260000e+01   1.6140056e+06
   2.9280000e+01   1.4933028e+06
   2.9300000e+01   1.4930926e+06
   2.9320000e+01   1.6193843e+06
   2.9340000e+01   1.8083787e+06
   2.9360000e+01   1.9609471e+06
   2.9380000e+01   1.9962911e+06
   2.9400000e+01   1.8956988e+06
   2.9420000e+01   1.7126798e+06
   2.9440000e+01   1.5439842e+06
   2.9460000e+01   1.4772162e+06
   2.9480000e+01   1.5434366e+06
   2.9500000e+01   1.7004445e+06
   2.9520000e+01   1.8557989e+06
   2.9540000e+01   1.9170966e+06
   2.9560000e+01   1.8422496e+06
   2.9580000e+01   1.6625035e+06
   2.9600000e+01   1.4657155e+06
   2.9620000e+01   1.3489513e+06
   2.9640000e+01   1.3660907e+06
   2.9660000e+01   1.4988395e+06
   2.9680000e+01   1.6668537e+06
   2.9700000e+01   1.7714862e+06
   2.9720000e+01   1.7494356e+06
   2.9740000e+01   1.6072134e+06
   2.9760000e+01   1.4177430e+06
   2.9780000e+01   1.2809297e+06
   2.9800000e+01   1.2695746e+06
   2.9820000e+01   1.3899478e+06
   2.9840000e+01   1.5783926e+06
   2.9860000e+01   1.7358005e+06
   2.9880000e+01   1.7812712e+06
   2.9900000e+01   1.6958710e+06
   2.9920000e+01   1.5327725e+06
   2.9940000e+01   1.3882816e+06
   2.9960000e+01   1.3494611e+06
   2.9980000e+01   1.4467452e+06
   3.0000000e+01   1.6372359e+06
   3.0020000e+01   1.8277401e+06
   3.0040000e+01   1.9250647e+06
   3.0060000e+01   1.8863118e+06
   3.0080000e+01   1.7419155e+06
   3.0100000e+01   1.5789386e+06
   3.0120000e+01   1.4936871e+06
   3.0140000e+01   1.5393334e+06
   3.0160000e+01   1.6969440e+06
   3.0180000e+01   1.8856183e+06
   3.0200000e+01   2.0062482e+06
   3.0220000e+01   1.9951766e+06
   3.0240000e+01   1.8586738e+06
   3.0260000e+01   1.6695408e+06
   3.0280000e+01   1.5276830e+06
   3.0300000e+01   1.5060235e+06
   3.0320000e+01   1.6110741e+06
   3.0340000e+01   1.7795332e+06
   3.0360000e+01   1.9127537e+06
   3.0380000e+01   1.9303916e+06
   3.0400000e+01   1.8141526e+06
   3.0420000e+01   1.6179166e+06
   3.0440000e+01   1.4387492e+06
   3.0460000e+01   1.3645075e+06
   3.0480000e+01   1.4264372e+06
   3.0500000e+01   1.5824502e+06
   3.0520000e+01   1.7401432e+06
   3.0540000e+01   1.8070751e+06
   3.0560000e+01   1.7410453e+06
   3.0580000e+01   1.5731142e+06
   3.0600000e+01   1.3908861e+06
   3.0620000e+01   1.2911111e+06
   3.0640000e+01   1.3272986e+06
   3.0660000e+01   1.4807368e+06
   3.0680000e+01   1.6706273e+06
   3.0700000e+01   1.7978411e+06
   3.0720000e+01   1.7985792e+06
   3.0740000e+01   1.6788507e+06
   3.0760000e+01   1.5110831e+06
   3.0780000e+01   1.3947038e+06
   3.0800000e+01   1.4020648e+06
   3.0820000e+01   1.5390260e+06
   3.0840000e+01   1.7415687e+06
   3.0860000e+01   1.9102789e+06
   3.0880000e+01   1.9640143e+06
   3.0900000e+01   1.8836679e+06
   3.0920000e+01   1.7223119e+06
   3.0940000e+01   1.5762270e+06
   3.0960000e+01   1.5325264e+06
   3.0980000e+01   1.6217691e+06
   3.1000000e+01   1.8012538e+06
   3.1020000e+01   1.9780512e+06
   3.1040000e+01   2.0592933e+06
   3.1060000e+01   2.0024612e+06
   3.1080000e+01   1.8384132e+06
   3.1100000e+01   1.6546718e+06
   3.1120000e+01   1.5480281e+06
   3.1140000e+01   1.5721538e+06
   3.1160000e+01   1.7086173e+06
   3.1180000e+01   1.8770117e+06
   3.1200000e+01   1.9787024e+06
   3.1220000e+01   1.9504760e+06
   3.1240000e+01   1.7990051e+06
   3.1260000e+01   1.5974440e+06
   3.1280000e+01   1.4459933e+06
   3.1300000e+01   1.4178070e+06
   3.1320000e+01   1.5195580e+06
   3.1340000e+01   1.6880328e+06
   3.1360000e+01   1.8245968e+06
   3.1380000e+01   1.8488430e+06
   3.1400000e+01   1.7423400e+06
   3.1420000e+01   1.5587593e+06
   3.1440000e+01   1.3948920e+06
   3.1460000e+01   1.3382607e+06
   3.1480000e+01   1.4197236e+06
   3.1500000e+01   1.5967619e+06
   3.1520000e+01   1.7765075e+06
   3.1540000e+01   1.8660311e+06
   3.1560000e+01   1.8226312e+06
   3.1580000e+01   1.6768671e+06
   3.1600000e+01   1.5158519e+06
   3.1620000e+01   1.4358662e+06
   3.1640000e+01   1.4899821e+06
   3.1660000e+01   1.6590928e+06
   3.1680000e+01   1.8620558e+06
   3.1700000e+01   1.9994572e+06
   3.1720000e+01   2.0072781e+06
   3.1740000e+01   1.8913786e+06
   3.1760000e+01   1.7241105e+06
   3.1780000e+01   1.6049013e+06
   3.1800000e+01   1.6061783e+06
   3.1820000e+01   1.7339507e+06
   3.1840000e+01   1.9244194e+06
   3.1860000e+01   2.0784555e+06
   3.1880000e+01   2.1152604e+06
   3.1900000e+01   2.0161223e+06
   3.1920000e+01   1.8345507e+06
   3.1940000e+01   1.6672955e+06
   3.1960000e+01   1.6019610e+06
   3.1980000e+01   1.6696077e+06
   3.2000000e+01   1.8280347e+06
   3.2020000e+01   1.9848010e+06
   3.2040000e+01   2.0475034e+06
   3.2060000e+01   1.9740536e+06
   3.2080000e+01   1.7956971e+06
   3.2100000e+01   1.6002912e+06
   3.2120000e+01   1.4849014e+06
   3.2140000e+01   1.5034076e+06
   3.2160000e+01   1.6375152e+06
   3.2180000e+01   1.8068805e+06
   3.2200000e+01   1.9128561e+06
   3.2220000e+01   1.8921405e+06
   3.2240000e+01   1.7512453e+06
   3.2260000e+01   1.5630936e+06
   3.2280000e+01   1.4275907e+06
   3.2300000e+01   1.4175378e+06
   3.2320000e+01   1.5392047e+06
   3.2340000e+01   1.7289347e+06
   3.2360000e+01   1.8876193e+06
   3.2380000e+01   1.9343580e+06
   3.2400000e+01   1.8502172e+06
   3.2420000e+01   1.6883692e+06
   3.2440000e+01   1.5451201e+06
   3.2460000e+01   1.5075324e+06
   3.2480000e+01   1.6060403e+06
   3.2500000e+01   1.7977458e+06
   3.2520000e+01   1.9894556e+06
   3.2540000e+01   2.0879767e+06
   3.2560000e+01   2.0504109e+06
   3.2580000e+01   1.9071925e+06
   3.2600000e+01   1.7453841e+06
   3.2620000e+01   1.6612916e+06
   3.2640000e+01   1.7080874e+06
   3.2660000e+01   1.8668378e+06
   3.2680000e+01   2.0566424e+06
   3.2700000e+01   2.1783927e+06
   3.2720000e+01   2.1684319e+06
   3.2740000e+01   2.0330299e+06
   3.2760000e+01   1.8449879e+06
   3.2780000e+01   1.7042110e+06
   3.2800000e+01   1.6836225e+06
   3.2820000e+01   1.7897340e+06
   3.2840000e+01   1.9592438e+06
   3.2860000e+01   2.0935047e+06
   3.2880000e+01   2.1121728e+06
   3.2900000e+01   1.9969537e+06
   3.2920000e+01   1.8017271e+06
   3.2940000e+01   1.6235587e+06
   3.2960000e+01   1.5503056e+06
   3.2980000e+01   1.6132132e+06
   3.3000000e+01   1.7701935e+06
   3.3020000e+01   1.9288432e+06
   3.3040000e+01   1.9967211e+06
   3.3060000e+01   1.9316264e+06
   3.3080000e+01   1.7646197e+06
   3.3100000e+01   1.5833050e+06
   3.3120000e+01   1.4844325e+06
   3.3140000e+01   1.5215115e+06
   3.3160000e+01   1.6758302e+06
   3.3180000e+01   1.8665900e+06
   3.3200000e+01   1.9946621e+06
   3.3220000e+01   1.9962472e+06
   3.3240000e+01   1.8773545e+06
   3.3260000e+01   1.7104114e+06
   3.3280000e+01   1.5948453e+06
   3.3300000e+01   1.6030081e+06
   3.3320000e+01   1.7407597e+06
   3.3340000e+01   1.9440813e+06
   3.3360000e+01   2.1135590e+06
   3.3380000e+01   2.1680502e+06
   3.3400000e+01   2.0884480e+06
   3.3420000e+01   1.9278247e+06
   3.3440000e+01   1.7824607e+06
   3.3460000e+01   1.7394692e+06
   3.3480000e+01   1.8294094e+06
   3.3500000e+01   2.0095797e+06
   3.3520000e+01   2.1870509e+06
   3.3540000e+01   2.2689550e+06
   3.3560000e+01   2.2127728e+06
   3.3580000e+01   2.0493628e+06
   3.3600000e+01   1.8662475e+06
   3.3620000e+01   1.7602178e+06
   3.3640000e+01   1.7849455e+06
   3.3660000e+01   1.9219988e+06
   3.3680000e+01   2.0909710e+06
   3.3700000e+01   2.1932273e+06
   3.3720000e+01   2.1655542e+06
   3.3740000e+01   2.0146245e+06
   3.3760000e+01   1.8135922e+06
   3.3780000e+01   1.6626581e+06
   3.3800000e+01   1.6349761e+06
   3.3820000e+01   1.7372190e+06
   3.3840000e+01   1.9061734e+06
   3.3860000e+01   2.0432045e+06
   3.3880000e+01   2.0679055e+06
   3.3900000e+01   1.9618447e+06
   3.3920000e+01   1.7786938e+06
   3.3940000e+01   1.6152438e+06
   3.3960000e+01   1.5590173e+06
   3.3980000e+01   1.6408725e+06
   3.4000000e+01   1.8182904e+06
   3.4020000e+01   1.9984030e+06
   3.4040000e+01   2.0882810e+06
   3.4060000e+01   2.0452230e+06
   3.4080000e+01   1.8997881e+06
   3.4100000e+01   1.7390893e+06
   3.4120000e+01   1.6594074e+06
   3.4140000e+01   1.7138144e+06
   3.4160000e+01   1.8832034e+06
   3.4180000e+01   2.0864320e+06
   3.4200000e+01   2.2240863e+06
   3.4220000e+01   2.2321473e+06
   3.4240000e+01   2.1164751e+06
   3.4260000e+01   1.9494215e+06
   3.4280000e+01   1.8304139e+06
   3.4300000e+01   1.8318798e+06
   3.4320000e+01   1.9598283e+06
   3.4340000e+01   2.1504602e+06
   3.4360000e+01   2.3046466e+06
   3.4380000e+01   2.3415891e+06
   3.4400000e+01   2.2425756e+06
   3.4420000e+01   2.0611157e+06
   3.4440000e+01   1.8939594e+06
   3.4460000e+01   1.8287109e+06
   3.4480000e+01   1.8964307e+06
   3.4500000e+01   2.0549180e+06
   3.4520000e+01   2.2117316e+06
   3.4540000e+01   2.2744683e+06
   3.4560000e+01   2.2010400e+06
   3.4580000e+01   2.0226922e+06
   3.4600000e+01   1.8272820e+06
   3.4620000e+01   1.7118750e+06
   3.4640000e+01   1.7303510e+06
   3.4660000e+01   1.8644157e+06
   3.4680000e+01   2.0337250e+06
   3.4700000e+01   2.1396318e+06
   3.4720000e+01   2.1188345e+06
   3.4740000e+01   1.9778447e+06
   3.4760000e+01   1.7895856e+06
   3.4780000e+01   1.6539624e+06
   3.4800000e+01   1.6437762e+06
   3.4820000e+01   1.7652971e+06
   3.4840000e+01   1.9548681e+06
   3.4860000e+01   2.1133809e+06
   3.4880000e+01   2.1599351e+06
   3.4900000e+01   2.0755968e+06
   3.4920000e+01   1.9135386e+06
   3.4940000e+01   1.7700664e+06
   3.4960000e+01   1.7322429e+06
   3.4980000e+01   1.8305022e+06
   3.5000000e+01   2.0219463e+06
   3.5020000e+01   2.2133821e+06
   3.5040000e+01   2.3116163e+06
   3.5060000e+01   2.2737510e+06
   3.5080000e+01   2.1302203e+06
   3.5100000e+01   1.9680870e+06
   3.5120000e+01   1.8836569e+06
   3.5140000e+01   1.9301025e+06
   3.5160000e+01   2.0884900e+06
   3.5180000e+01   2.2779192e+06
   3.5200000e+01   2.3992815e+06
   3.5220000e+01   2.3889200e+06
   3.5240000e+01   2.2531049e+06
   3.5260000e+01   2.0646373e+06
   3.5280000e+01   1.9234223e+06
   3.5300000e+01   1.9023832e+06
   3.5320000e+01   2.0080316e+06
   3.5340000e+01   2.1770660e+06
   3.5360000e+01   2.3108391e+06
   3.5380000e+01   2.3290071e+06
   3.5400000e+01   2.2132755e+06
   3.5420000e+01   2.0175241e+06
   3.5440000e+01   1.8388187e+06
   3.5460000e+01   1.7650162e+06
   3.5480000e+01   1.8273624e+06
   3.5500000e+01   1.9837690e+06
   3.5520000e+01   2.1418328e+06
   3.5540000e+01   2.2091128e+06
   3.5560000e+01   2.1434081e+06
   3.5580000e+01   1.9757794e+06
   3.5600000e+01   1.7938306e+06
   3.5620000e+01   1.6943121e+06
   3.5640000e+01   1.7307332e+06
   3.5660000e+01   1.8843820e+06
   3.5680000e+01   2.0744602e+06
   3.5700000e+01   2.2018387e+06
   3.5720000e+01   2.2027185e+06
   3.5740000e+01   2.0831088e+06
   3.5760000e+01   1.9154370e+06
   3.5780000e+01   1.7991306e+06
   3.5800000e+01   1.8065414e+06
   3.5820000e+01   1.9435294e+06
   3.5840000e+01   2.1460759e+06
   3.5860000e+01   2.3147670e+06
   3.5880000e+01   2.3684602e+06
   3.5900000e+01   2.2880487e+06
   3.5920000e+01   2.1266045e+06
   3.5940000e+01   1.9804085e+06
   3.5960000e+01   1.9365738e+06
   3.5980000e+01   2.0256594e+06
   3.6000000e+01   2.2049640e+06
   3.6020000e+01   2.3815585e+06
   3.6040000e+01   2.4625747e+06
   3.6060000e+01   2.4054937e+06
   3.6080000e+01   2.2411739e+06
   3.6100000e+01   2.0571379e+06
   3.6120000e+01   1.9501767e+06
   3.6140000e+01   1.9739620e+06
   3.6160000e+01   2.1100622e+06
   3.6180000e+01   2.2780706e+06
   3.6200000e+01   2.3793525e+06
   3.6220000e+01   2.3506944e+06
   3.6240000e+01   2.1987692e+06
   3.6260000e+01   1.9967309e+06
   3.6280000e+01   1.8447804e+06
   3.6300000e+01   1.8160716e+06
   3.6320000e+01   1.9172775e+06
   3.6340000e+01   2.0851846e+06
   3.6360000e+01   2.2211583e+06
   3.6380000e+01   2.2447917e+06
   3.6400000e+01   2.1376532e+06
   3.6420000e+01   1.9534147e+06
   3.6440000e+01   1.7888672e+06
   3.6460000e+01   1.7315331e+06
   3.6480000e+01   1.8122711e+06
   3.6500000e+01   1.9885621e+06
   3.6520000e+01   2.1675380e+06
   3.6540000e+01   2.2562697e+06
   3.6560000e+01   2.2120559e+06
   3.6580000e+01   2.0654556e+06
   3.6600000e+01   1.9035821e+06
   3.6620000e+01   1.8227161e+06
   3.6640000e+01   1.8759298e+06
   3.6660000e+01   2.0441162e+06
   3.6680000e+01   2.2461331e+06
   3.6700000e+01   2.3825665e+06
   3.6720000e+01   2.3893977e+06
   3.6740000e+01   2.2724867e+06
   3.6760000e+01   2.1041855e+06
   3.6780000e+01   1.9839215e+06
   3.6800000e+01   1.9841223e+06
   3.6820000e+01   2.1107969e+06
   3.6840000e+01   2.3001465e+06
   3.6860000e+01   2.4530420e+06
   3.6880000e+01   2.4886851e+06
   3.6900000e+01   2.3883639e+06
   3.6920000e+01   2.2055880e+06
   3.6940000e+01   2.0371076e+06
   3.6960000e+01   1.9705267e+06
   3.6980000e+01   2.0369061e+06
   3.7000000e+01   2.1940450e+06
   3.7020000e+01   2.3495023e+06
   3.7040000e+01   2.4108749e+06
   3.7060000e+01   2.3360747e+06
   3.7080000e+01   2.1563473e+06
   3.7100000e+01   1.9595500e+06
   3.7120000e+01   1.8427483e+06
   3.7140000e+01   1.8598222e+06
   3.7160000e+01   1.9924774e+06
   3.7180000e+01   2.1603700e+06
   3.7200000e+01   2.2648528e+06
   3.7220000e+01   2.2426244e+06
   3.7240000e+01   2.1001965e+06
   3.7260000e+01   1.9104923e+06
   3.7280000e+01   1.7734172e+06
   3.7300000e+01   1.7617723e+06
   3.7320000e+01   1.8818277e+06
   3.7340000e+01   2.0699267e+06
   3.7360000e+01   2.2269609e+06
   3.7380000e+01   2.2720300e+06
   3.7400000e+01   2.1862003e+06
   3.7420000e+01   2.0226444e+06
   3.7440000e+01   1.8776683e+06
   3.7460000e+01   1.8383347e+06
   3.7480000e+01   1.9350779e+06
   3.7500000e+01   2.1250000e+06
   3.7520000e+01   2.3149079e+06
   3.7540000e+01   2.4116085e+06
   3.7560000e+01   2.3722038e+06
   3.7580000e+01   2.2271282e+06
   3.7600000e+01   2.0634444e+06
   3.7620000e+01   1.9774585e+06
   3.7640000e+01   2.0223429e+06
   3.7660000e+01   2.1791640e+06
   3.7680000e+01   2.3670216e+06
   3.7700000e+01   2.4868072e+06
   3.7720000e+01   2.4748641e+06
   3.7740000e+01   2.3374625e+06
   3.7760000e+01   2.1474035e+06
   3.7780000e+01   2.0045926e+06
   3.7800000e+01   1.9819529e+06
   3.7820000e+01   2.0859961e+06
   3.7840000e+01   2.2534209e+06
   3.7860000e+01   2.3855801e+06
   3.7880000e+01   2.4021299e+06
   3.7900000e+01   2.2847759e+06
   3.7920000e+01   2.0873982e+06
   3.7940000e+01   1.9070623e+06
   3.7960000e+01   1.8316256e+06
   3.7980000e+01   1.8923338e+06
   3.8000000e+01   2.0470987e+06
   3.8020000e+01   2.2035172e+06
   3.8040000e+01   2.2691483e+06
   3.8060000e+01   2.2017914e+06
   3.8080000e+01   2.0325070e+06
   3.8100000e+01   1.8488995e+06
   3.8120000e+01   1.7477191e+06
   3.8140000e+01   1.7824752e+06
   3.8160000e+01   1.9344561e+06
   3.8180000e+01   2.1228635e+06
   3.8200000e+01   2.2485685e+06
   3.8220000e+01   2.2477722e+06
   3.8240000e+01   2.1264838e+06
   3.8260000e+01   1.9571308e+06
   3.8280000e+01   1.8391408e+06
   3.8300000e+01   1.8448658e+06
   3.8320000e+01   1.9801658e+06
   3.8340000e+01   2.1810222e+06
   3.8360000e+01   2.3480212e+06
   3.8380000e+01   2.4000205e+06
   3.8400000e+01   2.3179132e+06
   3.8420000e+01   2.1547716e+06
   3.8440000e+01   2.0068765e+06
   3.8460000e+01   1.9613412e+06
   3.8480000e+01   2.0487248e+06
   3.8500000e+01   2.2263262e+06
   3.8520000e+01   2.4012161e+06
   3.8540000e+01   2.4805268e+06
   3.8560000e+01   2.4217391e+06
   3.8580000e+01   2.2557118e+06
   3.8600000e+01   2.0699674e+06
   3.8620000e+01   1.9612970e+06
   3.8640000e+01   1.9833726e+06
   3.8660000e+01   2.1177625e+06
   3.8680000e+01   2.2840602e+06
   3.8700000e+01   2.3836310e+06
   3.8720000e+01   2.3532616e+06
   3.8740000e+01   2.1996249e+06
   3.8760000e+01   1.9958752e+06
   3.8780000e+01   1.8422132e+06
   3.8800000e+01   1.8117931e+06
   3.8820000e+01   1.9112880e+06
   3.8840000e+01   2.0774843e+06
   3.8860000e+01   2.2117477e+06
   3.8880000e+01   2.2336713e+06
   3.8900000e+01   2.1248238e+06
   3.8920000e+01   1.9388769e+06
   3.8940000e+01   1.7726218e+06
   3.8960000e+01   1.7135811e+06
   3.8980000e+01   1.7926135e+06
   3.9000000e+01   1.9671999e+06
   3.9020000e+01   2.1444726e+06
   3.9040000e+01   2.2315023e+06
   3.9060000e+01   2.1855879e+06
   3.9080000e+01   2.0372886e+06
   3.9100000e+01   1.8737176e+06
   3.9120000e+01   1.7911559e+06
   3.9140000e+01   1.8426755e+06
   3.9160000e+01   2.0091699e+06
   3.9180000e+01   2.2094967e+06
   3.9200000e+01   2.3442421e+06
   3.9220000e+01   2.3493875e+06
   3.9240000e+01   2.2307930e+06
   3.9260000e+01   2.0608106e+06
   3.9280000e+01   1.9388679e+06
   3.9300000e+01   1.9373924e+06
   3.9320000e+01   2.0623936e+06
   3.9340000e+01   2.2500724e+06
   3.9360000e+01   2.4013000e+06
   3.9380000e+01   2.4352781e+06
   3.9400000e+01   2.3332951e+06
   3.9420000e+01   2.1488604e+06
   3.9440000e+01   1.9787243e+06
   3.9460000e+01   1.9104912e+06
   3.9480000e+01   1.9752218e+06
   3.9500000e+01   2.1307153e+06
   3.9520000e+01   2.2845309e+06
   3.9540000e+01   2.3442655e+06
   3.9560000e+01   2.2678310e+06
   3.9580000e+01   2.0864733e+06
   3.9600000e+01   1.8880495e+06
   3.9620000e+01   1.7696255e+06
   3.9640000e+01   1.7850813e+06
   3.9660000e+01   1.9161225e+06
   3.9680000e+01   2.0824055e+06
   3.9700000e+01   2.1852832e+06
   3.9720000e+01   2.1614542e+06
   3.9740000e+01   2.0174302e+06
   3.9760000e+01   1.8261347e+06
   3.9780000e+01   1.6874731e+06
   3.9800000e+01   1.6742465e+06
   3.9820000e+01   1.7927253e+06
   3.9840000e+01   1.9792527e+06
   3.9860000e+01   2.1347205e+06
   3.9880000e+01   2.1782284e+06
   3.9900000e+01   2.0908428e+06
   3.9920000e+01   1.9257365e+06
   3.9940000e+01   1.7792154e+06
   3.9960000e+01   1.7383425e+06
   3.9980000e+01   1.8335521e+06
   4.0000000e+01   2.0219463e+06
   4.0020000e+01   2.2103322e+06
   4.0040000e+01   2.3055167e+06
   4.0060000e+01   2.2646020e+06
   4.0080000e+01   2.1180225e+06
   4.0100000e+01   1.9528410e+06
   4.0120000e+01   1.8653636e+06
   4.0140000e+01   1.9087629e+06
   4.0160000e+01   2.0641054e+06
   4.0180000e+01   2.2504909e+06
   4.0200000e+01   2.3688111e+06
   4.0220000e+01   2.3554093e+06
   4.0240000e+01   2.2165558e+06
   4.0260000e+01   2.0250517e+06
   4.0280000e+01   1.8808026e+06
   4.0300000e+01   1.8567319e+06
   4.0320000e+01   1.9593512e+06
   4.0340000e+01   2.1253592e+06
   4.0360000e+01   2.2561089e+06
   4.0380000e+01   2.2712566e+06
   4.0400000e+01   2.1525079e+06
   4.0420000e+01   1.9537430e+06
   4.0440000e+01   1.7720276e+06
   4.0460000e+01   1.6952191e+06
   4.0480000e+01   1.7545631e+06
   4.0500000e+01   1.9079717e+06
   4.0520000e+01   2.0630418e+06
   4.0540000e+01   2.1273325e+06
   4.0560000e+01   2.0586433e+06
   4.0580000e+01   1.8880347e+06
   4.0600000e+01   1.7031112e+06
   4.0620000e+01   1.6006231e+06
   4.0640000e+01   1.6340798e+06
   4.0660000e+01   1.7847699e+06
   4.0680000e+01   1.9718949e+06
   4.0700000e+01   2.0963261e+06
   4.0720000e+01   2.0942646e+06
   4.0740000e+01   1.9717198e+06
   4.0760000e+01   1.8011192e+06
   4.0780000e+01   1.6818904e+06
   4.0800000e+01   1.6863855e+06
   4.0820000e+01   1.8204648e+06
   4.0840000e+01   2.0201095e+06
   4.0860000e+01   2.1859058e+06
   4.0880000e+01   2.2367117e+06
   4.0900000e+01   2.1534203e+06
   4.0920000e+01   1.9891040e+06
   4.0940000e+01   1.8400436e+06
   4.0960000e+01   1.7933525e+06
   4.0980000e+01   1.8795898e+06
   4.1000000e+01   2.0560545e+06
   4.1020000e+01   2.2298175e+06
   4.1040000e+01   2.3080109e+06
   4.1060000e+01   2.2481158e+06
   4.1080000e+01   2.0809909e+06
   4.1100000e+01   1.8941588e+06
   4.1120000e+01   1.7844109e+06
   4.1140000e+01   1.8054188e+06
   4.1160000e+01   1.9387513e+06
   4.1180000e+01   2.1040017e+06
   4.1200000e+01   2.2025355e+06
   4.1220000e+01   2.1711393e+06
   4.1240000e+01   2.0164862e+06
   4.1260000e+01   1.8117305e+06
   4.1280000e+01   1.6570729e+06
   4.1300000e+01   1.6256679e+06
   4.1320000e+01   1.7241883e+06
   4.1340000e+01   1.8894209e+06
   4.1360000e+01   2.0227312e+06
   4.1380000e+01   2.0437125e+06
   4.1400000e+01   1.9339334e+06
   4.1420000e+01   1.7470658e+06
   4.1440000e+01   1.5799009e+06
   4.1460000e+01   1.5199614e+06
   4.1480000e+01   1.5981059e+06
   4.1500000e+01   1.7718156e+06
   4.1520000e+01   1.9482226e+06
   4.1540000e+01   2.0343978e+06
   4.1560000e+01   1.9876401e+06
   4.1580000e+01   1.8385087e+06
   4.1600000e+01   1.6741170e+06
   4.1620000e+01   1.5907458e+06
   4.1640000e+01   1.6414675e+06
   4.1660000e+01   1.8071753e+06
   4.1680000e+01   2.0067270e+06
   4.1700000e+01   2.1407089e+06
   4.1720000e+01   2.1451023e+06
   4.1740000e+01   2.0257673e+06
   4.1760000e+01   1.8550562e+06
   4.1780000e+01   1.7323965e+06
   4.1800000e+01   1.7302158e+06
   4.1820000e+01   1.8545234e+06
   4.1840000e+01   2.0415205e+06
   4.1860000e+01   2.1920783e+06
   4.1880000e+01   2.2253985e+06
   4.1900000e+01   2.1227694e+06
   4.1920000e+01   1.9377007e+06
   4.1940000e+01   1.7669426e+06
   4.1960000e+01   1.6980995e+06
   4.1980000e+01   1.7622321e+06
   4.2000000e+01   1.9171398e+06
   4.2020000e+01   2.0703818e+06
   4.2040000e+01   2.1295548e+06
   4.2060000e+01   2.0525711e+06
   4.2080000e+01   1.8706763e+06
   4.2100000e+01   1.6717277e+06
   4.2120000e+01   1.5527912e+06
   4.2140000e+01   1.5677468e+06
   4.2160000e+01   1.6983002e+06
   4.2180000e+01   1.8641078e+06
   4.2200000e+01   1.9665225e+06
   4.2220000e+01   1.9422429e+06
   4.2240000e+01   1.7977808e+06
   4.2260000e+01   1.6060597e+06
   4.2280000e+01   1.4669849e+06
   4.2300000e+01   1.4533578e+06
   4.2320000e+01   1.5714485e+06
   4.2340000e+01   1.7576005e+06
   4.2360000e+01   1.9127054e+06
   4.2380000e+01   1.9558631e+06
   4.2400000e+01   1.8681399e+06
   4.2420000e+01   1.7027087e+06
   4.2440000e+01   1.5558754e+06
   4.2460000e+01   1.5147029e+06
   4.2480000e+01   1.6096257e+06
   4.2500000e+01   1.7977458e+06
   4.2520000e+01   1.9858702e+06
   4.2540000e+01   2.0808062e+06
   4.2560000e+01   2.0396557e+06
   4.2580000e+01   1.8928531e+06
   4.2600000e+01   1.7274613e+06
   4.2620000e+01   1.6397865e+06
   4.2640000e+01   1.6830012e+06
   4.2660000e+01   1.8381720e+06
   4.2680000e+01   2.0243986e+06
   4.2700000e+01   2.1425727e+06
   4.2720000e+01   2.1290377e+06
   4.2740000e+01   1.9900638e+06
   4.2760000e+01   1.7984523e+06
   4.2780000e+01   1.6541086e+06
   4.2800000e+01   1.6299561e+06
   4.2820000e+01   1.7325066e+06
   4.2840000e+01   1.8984588e+06
   4.2860000e+01   2.0291654e+06
   4.2880000e+01   2.0442830e+06
   4.2900000e+01   1.9255172e+06
   4.2920000e+01   1.7267480e+06
   4.2940000e+01   1.5450412e+06
   4.2960000e+01   1.4682541e+06
   4.2980000e+01   1.5276325e+06
   4.3000000e+01   1.6810884e+06
   4.3020000e+01   1.8362188e+06
   4.3040000e+01   1.9005826e+06
   4.3060000e+01   1.8319793e+06
   4.3080000e+01   1.6614696e+06
   4.3100000e+01   1.4766579e+06
   4.3120000e+01   1.3742944e+06
   4.3140000e+01   1.4078887e+06
   4.3160000e+01   1.5587291e+06
   4.3180000e+01   1.7460173e+06
   4.3200000e+01   1.8706246e+06
   4.3220000e+01   1.8687519e+06
   4.3240000e+01   1.7464088e+06
   4.3260000e+01   1.5760227e+06
   4.3280000e+01   1.4570212e+06
   4.3300000e+01   1.4617565e+06
   4.3320000e+01   1.5960885e+06
   4.3340000e+01   1.7959988e+06
   4.3360000e+01   1.9620736e+06
   4.3380000e+01   2.0131705e+06
   4.3400000e+01   1.9301829e+06
   4.3420000e+01   1.7661831e+06
   4.3440000e+01   1.6174519e+06
   4.3460000e+01   1.5711025e+06
   4.3480000e+01   1.6576943e+06
   4.3500000e+01   1.8345261e+06
   4.3520000e+01   2.0086687e+06
   4.3540000e+01   2.0872543e+06
   4.3560000e+01   2.0277640e+06
   4.3580000e+01   1.8610564e+06
   4.3600000e+01   1.6746541e+06
   4.3620000e+01   1.5653484e+06
   4.3640000e+01   1.5868111e+06
   4.3660000e+01   1.7206107e+06
   4.3680000e+01   1.8863407e+06
   4.3700000e+01   1.9853664e+06
   4.3720000e+01   1.9544745e+06
   4.3740000e+01   1.8003380e+06
   4.3760000e+01   1.5961111e+06
   4.3780000e+01   1.4419947e+06
   4.3800000e+01   1.4111430e+06
   4.3820000e+01   1.5102291e+06
   4.3840000e+01   1.6760394e+06
   4.3860000e+01   1.8099395e+06
   4.3880000e+01   1.8315227e+06
   4.3900000e+01   1.7223576e+06
   4.3920000e+01   1.5361161e+06
   4.3940000e+01   1.3695892e+06
   4.3960000e+01   1.3102997e+06
   4.3980000e+01   1.3891061e+06
   4.4000000e+01   1.5634896e+06
   4.4020000e+01   1.7405823e+06
   4.4040000e+01   1.8274549e+06
   4.4060000e+01   1.7814064e+06
   4.4080000e+01   1.6329960e+06
   4.4100000e+01   1.4693369e+06
   4.4120000e+01   1.3867100e+06
   4.4140000e+01   1.4381875e+06
   4.4160000e+01   1.6046627e+06
   4.4180000e+01   1.8049933e+06
   4.4200000e+01   1.9397656e+06
   4.4220000e+01   1.9449608e+06
   4.4240000e+01   1.8264390e+06
   4.4260000e+01   1.6565524e+06
   4.4280000e+01   1.5347285e+06
   4.4300000e+01   1.5333949e+06
   4.4320000e+01   1.6585608e+06
   4.4340000e+01   1.8464272e+06
   4.4360000e+01   1.9978654e+06
   4.4380000e+01   2.0320771e+06
   4.4400000e+01   1.9303506e+06
   4.4420000e+01   1.7461953e+06
   4.4440000e+01   1.5763615e+06
   4.4460000e+01   1.5084535e+06
   4.4480000e+01   1.5735321e+06
   4.4500000e+01   1.7293965e+06
   4.4520000e+01   1.8836057e+06
   4.4540000e+01   1.9437568e+06
   4.4560000e+01   1.8677615e+06
   4.4580000e+01   1.6868657e+06
   4.4600000e+01   1.4889267e+06
   4.4620000e+01   1.3710100e+06
   4.4640000e+01   1.3869958e+06
   4.4660000e+01   1.5185897e+06
   4.4680000e+01   1.6854480e+06
   4.4700000e+01   1.7889235e+06
   4.4720000e+01   1.7657148e+06
   4.4740000e+01   1.6223338e+06
   4.4760000e+01   1.4317036e+06
   4.4780000e+01   1.2937297e+06
   4.4800000e+01   1.2812132e+06
   4.4820000e+01   1.4004245e+06
   4.4840000e+01   1.5877067e+06
   4.4860000e+01   1.7439515e+06
   4.4880000e+01   1.7882586e+06
   4.4900000e+01   1.7016945e+06
   4.4920000e+01   1.5374316e+06
   4.4940000e+01   1.3917762e+06
   4.4960000e+01   1.3517909e+06
   4.4980000e+01   1.4479101e+06
   4.5000000e+01   1.6372359e+06
   4.5020000e+01   1.8265751e+06
   4.5040000e+01   1.9227349e+06
   4.5060000e+01   1.8828172e+06
   4.5080000e+01   1.7372563e+06
   4.5100000e+01   1.5731152e+06
   4.5120000e+01   1.4866997e+06
   4.5140000e+01   1.5311824e+06
   4.5160000e+01   1.6876299e+06
   4.5180000e+01   1.8751417e+06
   4.5200000e+01   1.9946095e+06
   4.5220000e+01   1.9823766e+06
   4.5240000e+01   1.8447132e+06
   4.5260000e+01   1.6544205e+06
   4.5280000e+01   1.5114037e+06
   4.5300000e+01   1.4885863e+06
   4.5320000e+01   1.5924798e+06
   4.5340000e+01   1.7597830e+06
   4.5360000e+01   1.8918486e+06
   4.5380000e+01   1.9083329e+06
   4.5400000e+01   1.7909415e+06
   4.5420000e+01   1.5935544e+06
   4.5440000e+01   1.4132373e+06
   4.5460000e+01   1.3378474e+06
   4.5480000e+01   1.3986304e+06
   4.5500000e+01   1.5534982e+06
   4.5520000e+01   1.7100477e+06
   4.5540000e+01   1.7758379e+06
   4.5560000e+01   1.7086680e+06
   4.5580000e+01   1.5395988e+06
   4.5600000e+01   1.3562344e+06
   4.5620000e+01   1.2553251e+06
   4.5640000e+01   1.2903803e+06
   4.5660000e+01   1.4426884e+06
   4.5680000e+01   1.6314508e+06
   4.5700000e+01   1.7575389e+06
   4.5720000e+01   1.7571535e+06
   4.5740000e+01   1.6363039e+06
   4.5760000e+01   1.4674176e+06
   4.5780000e+01   1.3499221e+06
   4.5800000e+01   1.3561694e+06
   4.5820000e+01   1.4920195e+06
   4.5840000e+01   1.6934538e+06
   4.5860000e+01   1.8610584e+06
   4.5880000e+01   1.9136909e+06
   4.5900000e+01   1.8322445e+06
   4.5920000e+01   1.6697914e+06
   4.5940000e+01   1.5226124e+06
   4.5960000e+01   1.4778207e+06
   4.5980000e+01   1.5659755e+06
   4.6000000e+01   1.7443754e+06
   4.6020000e+01   1.9200913e+06
   4.6040000e+01   2.0002552e+06
   4.6060000e+01   1.9423482e+06
   4.6080000e+01   1.7772287e+06
   4.6100000e+01   1.5924193e+06
   4.6120000e+01   1.4847112e+06
   4.6140000e+01   1.5077760e+06
   4.6160000e+01   1.6431823e+06
   4.6180000e+01   1.8105233e+06
   4.6200000e+01   1.9111643e+06
   4.6220000e+01   1.8818920e+06
   4.6240000e+01   1.7293792e+06
   4.6260000e+01   1.5267801e+06
   4.6280000e+01   1.3742954e+06
   4.6300000e+01   1.3450792e+06
   4.6320000e+01   1.4458045e+06
   4.6340000e+01   1.6132577e+06
   4.6360000e+01   1.7488044e+06
   4.6380000e+01   1.7720376e+06
   4.6400000e+01   1.6645259e+06
   4.6420000e+01   1.4799410e+06
   4.6440000e+01   1.3150740e+06
   4.6460000e+01   1.2574474e+06
   4.6480000e+01   1.3379198e+06
   4.6500000e+01   1.5139721e+06
   4.6520000e+01   1.6927365e+06
   4.6540000e+01   1.7812835e+06
   4.6560000e+01   1.7369120e+06
   4.6580000e+01   1.5901811e+06
   4.6600000e+01   1.4282040e+06
   4.6620000e+01   1.3472614e+06
   4.6640000e+01   1.4004255e+06
   4.6660000e+01   1.5685894e+06
   4.6680000e+01   1.7706108e+06
   4.6700000e+01   1.9070758e+06
   4.6720000e+01   1.9139656e+06
   4.6740000e+01   1.7971402e+06
   4.6760000e+01   1.6289516e+06
   4.6780000e+01   1.5088272e+06
   4.6800000e+01   1.5091946e+06
   4.6820000e+01   1.6360629e+06
   4.6840000e+01   1.8256331e+06
   4.6860000e+01   1.9787762e+06
   4.6880000e+01   2.0146939e+06
   4.6900000e+01   1.9146743e+06
   4.6920000e+01   1.7322268e+06
   4.6940000e+01   1.5641017e+06
   4.6960000e+01   1.4979031e+06
   4.6980000e+01   1.5646916e+06
   4.7000000e+01   1.7222664e+06
   4.7020000e+01   1.8781865e+06
   4.7040000e+01   1.9400487e+06
   4.7060000e+01   1.8657648e+06
   4.7080000e+01   1.6865805e+06
   4.7100000e+01   1.4903529e+06
   4.7120000e+01   1.3741477e+06
   4.7140000e+01   1.3918447e+06
   4.7160000e+01   1.5251496e+06
   4.7180000e+01   1.6937184e+06
   4.7200000e+01   1.7989040e+06
   4.7220000e+01   1.7774049e+06
   4.7240000e+01   1.6357328e+06
   4.7260000e+01   1.4468107e+06
   4.7280000e+01   1.3105440e+06
   4.7300000e+01   1.2997339e+06
   4.7320000e+01   1.4206504e+06
   4.7340000e+01   1.6096367e+06
   4.7360000e+01   1.7675844e+06
   4.7380000e+01   1.8135930e+06
   4.7400000e+01   1.7287290e+06
   4.7420000e+01   1.5661647e+06
   4.7440000e+01   1.4222061e+06
   4.7460000e+01   1.3839161e+06
   4.7480000e+01   1.4817286e+06
   4.7500000e+01   1.6727458e+06
   4.7520000e+01   1.8637744e+06
   4.7540000e+01   1.9616214e+06
   4.7560000e+01   1.9233888e+06
   4.7580000e+01   1.7795108e+06
   4.7600000e+01   1.6170500e+06
   4.7620000e+01   1.5323123e+06
   4.7640000e+01   1.5784704e+06
   4.7660000e+01   1.7365904e+06
   4.7680000e+01   1.9257721e+06
   4.7700000e+01   2.0469068e+06
   4.7720000e+01   2.0363379e+06
   4.7740000e+01   1.9003354e+06
   4.7760000e+01   1.7117003e+06
   4.7780000e+01   1.5703381e+06
   4.7800000e+01   1.5491717e+06
   4.7820000e+01   1.6547130e+06
   4.7840000e+01   1.8236603e+06
   4.7860000e+01   1.9573664e+06
   4.7880000e+01   1.9754875e+06
   4.7900000e+01   1.8597290e+06
   4.7920000e+01   1.6639710e+06
   4.7940000e+01   1.4852789e+06
   4.7960000e+01   1.4115100e+06
   4.7980000e+01   1.4739098e+06
   4.8000000e+01   1.6303901e+06
   4.8020000e+01   1.7885477e+06
   4.8040000e+01   1.8559415e+06
   4.8060000e+01   1.7903708e+06
   4.8080000e+01   1.6228960e+06
   4.8100000e+01   1.4411213e+06
   4.8120000e+01   1.3417969e+06
   4.8140000e+01   1.3784322e+06
   4.8160000e+01   1.5323152e+06
   4.8180000e+01   1.7226475e+06
   4.8200000e+01   1.8503003e+06
   4.8220000e+01   1.8514743e+06
   4.8240000e+01   1.7321788e+06
   4.8260000e+01   1.5648411e+06
   4.8280000e+01   1.4488886e+06
   4.8300000e+01   1.4566734e+06
   4.8320000e+01   1.5940553e+06
   4.8340000e+01   1.7970155e+06
   4.8360000e+01   1.9661401e+06
   4.8380000e+01   2.0202867e+06
   4.8400000e+01   1.9403483e+06
   4.8420000e+01   1.7793971e+06
   4.8440000e+01   1.6337137e+06
   4.8460000e+01   1.5904113e+06
   4.8480000e+01   1.6800490e+06
   4.8500000e+01   1.8599254e+06
   4.8520000e+01   2.0371111e+06
   4.8540000e+01   2.1187383e+06
   4.8560000e+01   2.0622877e+06
   4.8580000e+01   1.8986179e+06
   4.8600000e+01   1.7152513e+06
   4.8620000e+01   1.6089789e+06
   4.8640000e+01   1.6334725e+06
   4.8660000e+01   1.7703003e+06
   4.8680000e+01   1.9390556e+06
   4.8700000e+01   2.0411037e+06
   4.8720000e+01   2.0132310e+06
   4.8740000e+01   1.8621104e+06
   4.8760000e+01   1.6608959e+06
   4.8780000e+01   1.5097882e+06
   4.8800000e+01   1.4819414e+06
   4.8820000e+01   1.5840282e+06
   4.8840000e+01   1.7528351e+06
   4.8860000e+01   1.8897274e+06
   4.8880000e+01   1.9142984e+06
   4.8900000e+01   1.8081163e+06
   4.8920000e+01   1.6248529e+06
   4.8940000e+01   1.4612991e+06
   4.8960000e+01   1.4049775e+06
   4.8980000e+01   1.4867464e+06
   4.9000000e+01   1.6640868e+06
   4.9020000e+01   1.8441306e+06
   4.9040000e+01   1.9339486e+06
   4.9060000e+01   1.8908394e+06
   4.9080000e+01   1.7453620e+06
   4.9100000e+01   1.5846296e+06
   4.9120000e+01   1.5049228e+06
   4.9140000e+01   1.5593137e+06
   4.9160000e+01   1.7286954e+06
   4.9180000e+01   1.9319255e+06
   4.9200000e+01   2.0695900e+06
   4.9220000e+01   2.0776700e+06
   4.9240000e+01   1.9620256e+06
   4.9260000e+01   1.7950086e+06
   4.9280000e+01   1.6760465e+06
   4.9300000e+01   1.6775665e+06
   4.9320000e+01   1.8055779e+06
   4.9340000e+01   1.9962815e+06
   4.9360000e+01   2.1505483e+06
   4.9380000e+01   2.1875800e+06
   4.9400000e+01   2.0886645e+06
   4.9420000e+01   1.9073113e+06
   4.9440000e+01   1.7402705e+06
   4.9460000e+01   1.6751462e+06
   4.9480000e+01   1.7429989e+06
   4.9500000e+01   1.9016278e+06
   4.9520000e+01   2.0585918e+06
   4.9540000e+01   2.1214876e+06
   4.9560000e+01   2.0482271e+06
   4.9580000e+01   1.8700557e+06
   4.9600000e+01   1.6748306e+06
   4.9620000e+01   1.5596174e+06
   4.9640000e+01   1.5782959e+06
   4.9660000e+01   1.7125717e+06
   4.9680000e+01   1.8821007e+06
   4.9700000e+01   1.9882359e+06
   4.9720000e+01   1.9676755e+06
   4.9740000e+01   1.8269313e+06
   4.9760000e+01   1.6389263e+06
   4.9780000e+01   1.5035658e+06
   4.9800000e+01   1.4936508e+06
   4.9820000e+01   1.6154515e+06
   4.9840000e+01   1.8053109e+06
   4.9860000e+01   1.9641204e+06
   4.9880000e+01   2.0109799e+06
   4.9900000e+01   1.9269554e+06
   4.9920000e+01   1.7652194e+06
   4.9940000e+01   1.6220778e+06
   4.9960000e+01   1.5845934e+06
   4.9980000e+01   1.6832001e+06
   5.0000000e+01   1.8750000e+06


==> data/LoadCase2Data_example3.dat <==
   0.0000000e+00   2.0000000e+06
   2.0000000e-02   2.0936691e+06
   4.0000000e-02   2.1811300e+06
   6.0000000e-02   2.2566226e+06
   8.0000000e-02   2.3152481e+06
   1.0000000e-01   2.3533162e+06
   1.2000000e-01   2.3685982e+06
   1.4000000e-01   2.3604694e+06
   1.6000000e-01   2.3299288e+06
   1.8000000e-01   2.2794976e+06
   2.0000000e-01   2.2130062e+06
   2.2000000e-01   2.1352868e+06
   2.4000000e-01   2.0517994e+06
   2.6000000e-01   1.9682199e+06
   2.8000000e-01   1.8900254e+06
   3.0000000e-01   1.8221064e+06
   3.2000000e-01   1.7684389e+06
   3.4000000e-01   1.7318364e+06
   3.6000000e-01   1.7138026e+06
   3.8000000e-01   1.7144888e+06
   4.0000000e-01   1.7327578e+06
   4.2000000e-01   1.7663439e+06
   4.4000000e-01   1.8120903e+06
   4.6000000e-01   1.8662434e+06
   4.8000000e-01   1.9247739e+06
   5.0000000e-01   1.9836993e+06
   5.2000000e-01   2.0393793e+06
   5.4000000e-01   2.0887609e+06
   5.6000000e-01   2.1295558e+06
   5.8000000e-01   2.1603381e+06
   6.0000000e-01   2.1805610e+06
   6.2000000e-01   2.1904940e+06
   6.4000000e-01   2.1910941e+06
   6.6000000e-01   2.1838272e+06
   6.8000000e-01   2.1704606e+06
   7.0000000e-01   2.1528488e+06
   7.2000000e-01   2.1327353e+06
   7.4000000e-01   2.1115895e+06
   7.6000000e-01   2.0904940e+06
   7.8000000e-01   2.0700908e+06
   8.0000000e-01   2.0505901e+06
   8.2000000e-01   2.0318366e+06
   8.4000000e-01   2.0134230e+06
   8.6000000e-01   1.9948360e+06
   8.8000000e-01   1.9756158e+06
   9.0000000e-01   1.9555084e+06
   9.2000000e-01   1.9345922e+06
   9.4000000e-01   1.9133615e+06
   9.6000000e-01   1.8927547e+06
   9.8000000e-01   1.8741221e+06
   1.0000000e+00   1.8591317e+06
   1.0200000e+00   1.8496217e+06
   1.0400000e+00   1.8474118e+06
   1.0600000e+00   1.8540922e+06
   1.0800000e+00   1.8708115e+06
   1.1000000e+00   1.8980854e+06
   1.1200000e+00   1.9356496e+06
   1.1400000e+00   1.9823736e+06
   1.1600000e+00   2.0362497e+06
   1.1800000e+00   2.0944639e+06
   1.2000000e+00   2.1535474e+06
   1.2200000e+00   2.2096010e+06
   1.2400000e+00   2.2585761e+06
   1.2600000e+00   2.2965908e+06
   1.2800000e+00   2.3202546e+06
   1.3000000e+00   2.3269753e+06
   1.3200000e+00   2.3152173e+06
   1.3400000e+00   2.2846905e+06
   1.3600000e+00   2.2364470e+06
   1.3800000e+00   2.1728751e+06
   1.4000000e+00   2.0975860e+06
   1.4200000e+00   2.0151984e+06
   1.4400000e+00   1.9310345e+06
   1.4600000e+00   1.8507493e+06
   1.4800000e+00   1.7799215e+06
   1.5000000e+00   1.7236366e+06
   1.5200000e+00   1.6860969e+06
   1.5400000e+00   1.6702888e+06
   1.5600000e+00   1.6777358e+06
   1.5800000e+00   1.7083583e+06
   1.6000000e+00   1.7604524e+06
   1.6200000e+00   1.8307921e+06
   1.6400000e+00   1.9148470e+06
   1.6600000e+00   2.0071008e+06
   1.6800000e+00   2.1014459e+06
   1.7000000e+00   2.1916237e+06
   1.7200000e+00   2.2716762e+06
   1.7400000e+00   2.3363751e+06
   1.7600000e+00   2.3815942e+06
   1.7800000e+00   2.4045959e+06
   1.8000000e+00   2.4042125e+06
   1.8200000e+00   2.3809071e+06
   1.8400000e+00   2.3367122e+06
   1.8600000e+00   2.2750515e+06
   1.8800000e+00   2.2004623e+06
   1.9000000e+00   2.1182396e+06
   1.9200000e+00   2.0340344e+06
   1.9400000e+00   1.9534348e+06
   1.9600000e+00   1.8815670e+06
   1.9800000e+00   1.8227435e+06
   2.0000000e+00   1.7801872e+06
   2.0200000e+00   1.7558481e+06
   2.0400000e+00   1.7503265e+06
   2.0600000e+00   1.7629013e+06
   2.0800000e+00   1.7916600e+06
   2.1000000e+00   1.8337124e+06
   2.1200000e+00   1.8854690e+06
   2.1400000e+00   1.9429559e+06
   2.1600000e+00   2.0021404e+06
   2.1800000e+00   2.0592381e+06
   2.2000000e+00   2.1109767e+06
   2.2200000e+00   2.1547981e+06
   2.2400000e+00   2.1889832e+06
   2.2600000e+00   2.2126953e+06
   2.2800000e+00   2.2259432e+06
   2.3000000e+00   2.2294724e+06
   2.3200000e+00   2.2246014e+06
   2.3400000e+00   2.2130209e+06
   2.3600000e+00   2.1965797e+06
   2.3800000e+00   2.1770783e+06
   2.4000000e+00   2.1560929e+06
   2.4200000e+00   2.1348439e+06
   2.4400000e+00   2.1141224e+06
   2.4600000e+00   2.0942778e+06
   2.4800000e+00   2.0752660e+06
   2.5000000e+00   2.0567488e+06
   2.5200000e+00   2.0382308e+06
   2.5400000e+00   2.0192166e+06
   2.5600000e+00   1.9993680e+06
   2.5800000e+00   1.9786408e+06
   2.6000000e+00   1.9573846e+06
   2.6200000e+00   1.9363903e+06
   2.6400000e+00   1.9168784e+06
   2.6600000e+00   1.9004251e+06
   2.6800000e+00   1.8888309e+06
   2.7000000e+00   1.8839446e+06
   2.7200000e+00   1.8874569e+06
   2.7400000e+00   1.9006862e+06
   2.7600000e+00   1.9243781e+06
   2.7800000e+00   1.9585415e+06
   2.8000000e+00   2.0023395e+06
   2.8200000e+00   2.0540531e+06
   2.8400000e+00   2.1111242e+06
   2.8600000e+00   2.1702805e+06
   2.8800000e+00   2.2277376e+06
   2.9000000e+00   2.2794627e+06
   2.9200000e+00   2.3214822e+06
   2.9400000e+00   2.3502062e+06
   2.9600000e+00   2.3627448e+06
   2.9800000e+00   2.3571852e+06
   3.0000000e+00   2.3328067e+06
   3.0200000e+00   2.2902093e+06
   3.0400000e+00   2.2313432e+06
   3.0600000e+00   2.1594311e+06
   3.0800000e+00   2.0787856e+06
   3.1000000e+00   1.9945329e+06
   3.1200000e+00   1.9122612e+06
   3.1400000e+00   1.8376212e+06
   3.1600000e+00   1.7759082e+06
   3.1800000e+00   1.7316594e+06
   3.2000000e+00   1.7082986e+06
   3.2200000e+00   1.7078581e+06
   3.2400000e+00   1.7308011e+06
   3.2600000e+00   1.7759598e+06
   3.2800000e+00   1.8405970e+06
   3.3000000e+00   1.9205860e+06
   3.3200000e+00   2.0106986e+06
   3.3400000e+00   2.1049771e+06
   3.3600000e+00   2.1971627e+06
   3.3800000e+00   2.2811477e+06
   3.4000000e+00   2.3514159e+06
   3.4200000e+00   2.4034370e+06
   3.4400000e+00   2.4339849e+06
   3.4600000e+00   2.4413557e+06
   3.4800000e+00   2.4254698e+06
   3.5000000e+00   2.3878507e+06
   3.5200000e+00   2.3314848e+06
   3.5400000e+00   2.2605744e+06
   3.5600000e+00   2.1802051e+06
   3.5800000e+00   2.0959555e+06
   3.6000000e+00   2.0134806e+06
   3.6200000e+00   1.9381026e+06
   3.6400000e+00   1.8744403e+06
   3.6600000e+00   1.8261047e+06
   3.6800000e+00   1.7954843e+06
   3.7000000e+00   1.7836312e+06
   3.7200000e+00   1.7902551e+06
   3.7400000e+00   1.8138207e+06
   3.7600000e+00   1.8517354e+06
   3.7800000e+00   1.9006090e+06
   3.8000000e+00   1.9565596e+06
   3.8200000e+00   2.0155385e+06
   3.8400000e+00   2.0736466e+06
   3.8600000e+00   2.1274150e+06
   3.8800000e+00   2.1740298e+06
   3.9000000e+00   2.2114832e+06
   3.9200000e+00   2.2386447e+06
   3.9400000e+00   2.2552500e+06
   3.9600000e+00   2.2618149e+06
   3.9800000e+00   2.2594880e+06
   4.0000000e+00   2.2498594e+06
   4.0200000e+00   2.2347488e+06
   4.0400000e+00   2.2159945e+06
   4.0600000e+00   2.1952645e+06
   4.0800000e+00   2.1739090e+06
   4.1000000e+00   2.1528665e+06
   4.1200000e+00   2.1326312e+06
   4.1400000e+00   2.1132816e+06
   4.1600000e+00   2.0945637e+06
   4.1800000e+00   2.0760176e+06
   4.2000000e+00   2.0571300e+06
   4.2200000e+00   2.0374938e+06
   4.2400000e+00   2.0169536e+06
   4.2600000e+00   1.9957194e+06
   4.2800000e+00   1.9744335e+06
   4.3000000e+00   1.9541783e+06
   4.3200000e+00   1.9364234e+06
   4.3400000e+00   1.9229121e+06
   4.3600000e+00   1.9154991e+06
   4.3800000e+00   1.9159514e+06
   4.4000000e+00   1.9257352e+06
   4.4200000e+00   1.9458073e+06
   4.4400000e+00   1.9764374e+06
   4.4600000e+00   2.0170785e+06
   4.4800000e+00   2.0663049e+06
   4.5000000e+00   2.1218281e+06
   4.5200000e+00   2.1805953e+06
   4.5400000e+00   2.2389660e+06
   4.5600000e+00   2.2929578e+06
   4.5800000e+00   2.3385415e+06
   4.6000000e+00   2.3719634e+06
   4.6200000e+00   2.3900667e+06
   4.6400000e+00   2.3905856e+06
   4.6600000e+00   2.3723831e+06
   4.6800000e+00   2.3356105e+06
   4.7000000e+00   2.2817713e+06
   4.7200000e+00   2.2136792e+06
   4.7400000e+00   2.1353101e+06
   4.7600000e+00   2.0515545e+06
   4.7800000e+00   1.9678895e+06
   4.8000000e+00   1.8899911e+06
   4.8200000e+00   1.8233192e+06
   4.8400000e+00   1.7727062e+06
   4.8600000e+00   1.7419821e+06
   4.8800000e+00   1.7336685e+06
   4.9000000e+00   1.7487642e+06
   4.9200000e+00   1.7866445e+06
   4.9400000e+00   1.8450808e+06
   4.9600000e+00   1.9203827e+06
   4.9800000e+00   2.0076515e+06
   5.0000000e+00   2.1011271e+06
   5.0200000e+00   2.1946013e+06
   5.0400000e+00   2.2818658e+06
   5.0600000e+00   2.3571605e+06
   5.0800000e+00   2.4155868e+06
   5.1000000e+00   2.4534541e+06
   5.1200000e+00   2.4685340e+06
   5.1400000e+00   2.4602017e+06
   5.1600000e+00   2.4294561e+06
   5.1800000e+00   2.3788186e+06
   5.2000000e+00   2.3121195e+06
   5.2200000e+00   2.2341909e+06
   5.2400000e+00   2.1504928e+06
   5.2600000e+00   2.0667013e+06
   5.2800000e+00   1.9882934e+06
   5.3000000e+00   1.9201597e+06
   5.3200000e+00   1.8662759e+06
   5.3400000e+00   1.8294559e+06
   5.3600000e+00   1.8112032e+06
   5.3800000e+00   1.8116690e+06
   5.4000000e+00   1.8297163e+06
   5.4200000e+00   1.8630792e+06
   5.4400000e+00   1.9086012e+06
   5.4600000e+00   1.9625284e+06
   5.4800000e+00   2.0208317e+06
   5.5000000e+00   2.0795285e+06
   5.5200000e+00   2.1349786e+06
   5.5400000e+00   2.1841289e+06
   5.5600000e+00   2.2246911e+06
   5.5800000e+00   2.2552394e+06
   5.6000000e+00   2.2752270e+06
   5.6200000e+00   2.2849232e+06
   5.6400000e+00   2.2852852e+06
   5.6600000e+00   2.2777790e+06
   5.6800000e+00   2.2641717e+06
   5.7000000e+00   2.2463178e+06
   5.7200000e+00   2.2259609e+06
   5.7400000e+00   2.2045704e+06
   5.7600000e+00   2.1832289e+06
   5.7800000e+00   2.1625783e+06
   5.8000000e+00   2.1428290e+06
   5.8200000e+00   2.1238255e+06
   5.8400000e+00   2.1051606e+06
   5.8600000e+00   2.0863210e+06
   5.8800000e+00   2.0668469e+06
   5.9000000e+00   2.0464843e+06
   5.9200000e+00   2.0253117e+06
   5.9400000e+00   2.0038232e+06
   5.9600000e+00   1.9829573e+06
   5.9800000e+00   1.9640644e+06
   6.0000000e+00   1.9488124e+06
   6.0200000e+00   1.9390395e+06
   6.0400000e+00   1.9365655e+06
   6.0600000e+00   1.9429805e+06
   6.0800000e+00   1.9594330e+06
   6.1000000e+00   1.9864390e+06
   6.1200000e+00   2.0237340e+06
   6.1400000e+00   2.0701875e+06
   6.1600000e+00   2.1237920e+06
   6.1800000e+00   2.1817333e+06
   6.2000000e+00   2.2405426e+06
   6.2200000e+00   2.2963208e+06
   6.2400000e+00   2.3450192e+06
   6.2600000e+00   2.3827559e+06
   6.2800000e+00   2.4061407e+06
   6.3000000e+00   2.4125810e+06
   6.3200000e+00   2.4005415e+06
   6.3400000e+00   2.3697320e+06
   6.3600000e+00   2.3212045e+06
   6.3800000e+00   2.2573474e+06
   6.4000000e+00   2.1817720e+06
   6.4200000e+00   2.0990968e+06
   6.4400000e+00   2.0146441e+06
   6.4600000e+00   1.9340690e+06
   6.4800000e+00   1.8629500e+06
   6.5000000e+00   1.8063728e+06
   6.5200000e+00   1.7685396e+06
   6.5400000e+00   1.7524368e+06
   6.5600000e+00   1.7595880e+06
   6.5800000e+00   1.7899135e+06
   6.6000000e+00   1.8417095e+06
   6.6200000e+00   1.9117499e+06
   6.6400000e+00   1.9955043e+06
   6.6600000e+00   2.0874565e+06
   6.6800000e+00   2.1814989e+06
   6.7000000e+00   2.2713728e+06
   6.7200000e+00   2.3511202e+06
   6.7400000e+00   2.4155131e+06
   6.7600000e+00   2.4604249e+06
   6.7800000e+00   2.4831182e+06
   6.8000000e+00   2.4824253e+06
   6.8200000e+00   2.4588093e+06
   6.8400000e+00   2.4143026e+06
   6.8600000e+00   2.3523291e+06
   6.8800000e+00   2.2774259e+06
   6.9000000e+00   2.1948883e+06
   6.9200000e+00   2.1103669e+06
   6.9400000e+00   2.0294502e+06
   6.9600000e+00   1.9572641e+06
   6.9800000e+00   1.8981213e+06
   7.0000000e+00   1.8552445e+06
   7.0200000e+00   1.8305840e+06
   7.0400000e+00   1.8247397e+06
   7.0600000e+00   1.8369909e+06
   7.0800000e+00   1.8654250e+06
   7.1000000e+00   1.9071517e+06
   7.1200000e+00   1.9585816e+06
   7.1400000e+00   2.0157407e+06
   7.1600000e+00   2.0745964e+06
   7.1800000e+00   2.1313642e+06
   7.2000000e+00   2.1827719e+06
   7.2200000e+00   2.2262614e+06
   7.2400000e+00   2.2601136e+06
   7.2600000e+00   2.2834918e+06
   7.2800000e+00   2.2964047e+06
   7.3000000e+00   2.2995980e+06
   7.3200000e+00   2.2943901e+06
   7.3400000e+00   2.2824717e+06
   7.3600000e+00   2.2656915e+06
   7.3800000e+00   2.2458503e+06
   7.4000000e+00   2.2245240e+06
   7.4200000e+00   2.2029331e+06
   7.4400000e+00   2.1818688e+06
   7.4600000e+00   2.1616804e+06
   7.4800000e+00   2.1423239e+06
   7.5000000e+00   2.1234610e+06
   7.5200000e+00   2.1045964e+06
   7.5400000e+00   2.0852346e+06
   7.5600000e+00   2.0650375e+06
   7.5800000e+00   2.0439609e+06
   7.6000000e+00   2.0223543e+06
   7.6200000e+00   2.0010087e+06
   7.6400000e+00   1.9811446e+06
   7.6600000e+00   1.9643381e+06
   7.6800000e+00   1.9523899e+06
   7.7000000e+00   1.9471487e+06
   7.7200000e+00   1.9503051e+06
   7.7400000e+00   1.9631777e+06
   7.7600000e+00   1.9865120e+06
   7.7800000e+00   2.0203168e+06
   7.8000000e+00   2.0637554e+06
   7.8200000e+00   2.1151088e+06
   7.8400000e+00   2.1718188e+06
   7.8600000e+00   2.2306131e+06
   7.8800000e+00   2.2877074e+06
   7.9000000e+00   2.3390688e+06
   7.9200000e+00   2.3807237e+06
   7.9400000e+00   2.4090824e+06
   7.9600000e+00   2.4212547e+06
   7.9800000e+00   2.4153281e+06
   8.0000000e+00   2.3905817e+06
   8.0200000e+00   2.3476156e+06
   8.0400000e+00   2.2883800e+06
   8.0600000e+00   2.2160975e+06
   8.0800000e+00   2.1350809e+06
   8.1000000e+00   2.0504563e+06
   8.1200000e+00   1.9678118e+06
   8.1400000e+00   1.8927983e+06
   8.1600000e+00   1.8307111e+06
   8.1800000e+00   1.7860872e+06
   8.2000000e+00   1.7623505e+06
   8.2200000e+00   1.7615334e+06
   8.2400000e+00   1.7840990e+06
   8.2600000e+00   1.8288796e+06
   8.2800000e+00   1.8931378e+06
   8.3000000e+00   1.9727472e+06
   8.3200000e+00   2.0624795e+06
   8.3400000e+00   2.1563768e+06
   8.3600000e+00   2.2481805e+06
   8.3800000e+00   2.3317830e+06
   8.4000000e+00   2.4016679e+06
   8.4200000e+00   2.4533050e+06
   8.4400000e+00   2.4834682e+06
   8.4600000e+00   2.4904535e+06
   8.4800000e+00   2.4741815e+06
   8.5000000e+00   2.4361756e+06
   8.5200000e+00   2.3794222e+06
   8.5400000e+00   2.3081237e+06
   8.5600000e+00   2.2273655e+06
   8.5800000e+00   2.1427263e+06
   8.6000000e+00   2.0598613e+06
   8.6200000e+00   1.9840925e+06
   8.6400000e+00   1.9200386e+06
   8.6600000e+00   1.8713109e+06
   8.6800000e+00   1.8402978e+06
   8.7000000e+00   1.8280512e+06
   8.7200000e+00   1.8342810e+06
   8.7400000e+00   1.8574519e+06
   8.7600000e+00   1.8949713e+06
   8.7800000e+00   1.9434491e+06
   8.8000000e+00   1.9990031e+06
   8.8200000e+00   2.0575849e+06
   8.8400000e+00   2.1152952e+06
   8.8600000e+00   2.1686653e+06
   8.8800000e+00   2.2148812e+06
   8.9000000e+00   2.2519351e+06
   8.9200000e+00   2.2786965e+06
   8.9400000e+00   2.2949012e+06
   8.9600000e+00   2.3010649e+06
   8.9800000e+00   2.2983362e+06
   9.0000000e+00   2.2883053e+06
   9.0200000e+00   2.2727919e+06
   9.0400000e+00   2.2536342e+06
   9.0600000e+00   2.2325003e+06
   9.0800000e+00   2.2107403e+06
   9.1000000e+00   2.1892928e+06
   9.1200000e+00   2.1686521e+06
   9.1400000e+00   2.1488965e+06
   9.1600000e+00   2.1297720e+06
   9.1800000e+00   2.1108189e+06
   9.2000000e+00   2.0915238e+06
   9.2200000e+00   2.0714796e+06
   9.2400000e+00   2.0505309e+06
   9.2600000e+00   2.0288877e+06
   9.2800000e+00   2.0071924e+06
   9.3000000e+00   1.9865274e+06
   9.3200000e+00   1.9683620e+06
   9.3400000e+00   1.9544400e+06
   9.3600000e+00   1.9466157e+06
   9.3800000e+00   1.9466563e+06
   9.4000000e+00   1.9560279e+06
   9.4200000e+00   1.9756875e+06
   9.4400000e+00   2.0059046e+06
   9.4600000e+00   2.0461323e+06
   9.4800000e+00   2.0949448e+06
   9.5000000e+00   2.1500538e+06
   9.5200000e+00   2.2084064e+06
   9.5400000e+00   2.2663621e+06
   9.5600000e+00   2.3199385e+06
   9.5800000e+00   2.3651064e+06
   9.6000000e+00   2.3981120e+06
   9.6200000e+00   2.4157988e+06
   9.6400000e+00   2.4159008e+06
   9.6600000e+00   2.3972810e+06
   9.6800000e+00   2.3600908e+06
   9.7000000e+00   2.3058336e+06
   9.7200000e+00   2.2373232e+06
   9.7400000e+00   2.1585354e+06
   9.7600000e+00   2.0743609e+06
   9.7800000e+00   1.9902765e+06
   9.8000000e+00   1.9119585e+06
   9.8200000e+00   1.8448667e+06
   9.8400000e+00   1.7938334e+06
   9.8600000e+00   1.7626888e+06
   9.8800000e+00   1.7539543e+06
   9.9000000e+00   1.7686289e+06
   9.9200000e+00   1.8060878e+06
   9.9400000e+00   1.8641024e+06
   9.9600000e+00   1.9389824e+06
   9.9800000e+00   2.0258290e+06
   1.0000000e+01   2.1188821e+06
   1.0020000e+01   2.2119335e+06
   1.0040000e+01   2.2987750e+06
   1.0060000e+01   2.3736465e+06
   1.0080000e+01   2.4316493e+06
   1.0100000e+01   2.4690930e+06
   1.0120000e+01   2.4837490e+06
   1.0140000e+01   2.4749925e+06
   1.0160000e+01   2.4438226e+06
   1.0180000e+01   2.3927606e+06
   1.0200000e+01   2.3256367e+06
   1.0220000e+01   2.2472832e+06
   1.0240000e+01   2.1631600e+06
   1.0260000e+01   2.0789433e+06
   1.0280000e+01   2.0001099e+06
   1.0300000e+01   1.9315505e+06
   1.0320000e+01   1.8772410e+06
   1.0340000e+01   1.8399950e+06
   1.0360000e+01   1.8213161e+06
   1.0380000e+01   1.8213557e+06
   1.0400000e+01   1.8389766e+06
   1.0420000e+01   1.8719130e+06
   1.0440000e+01   1.9170084e+06
   1.0460000e+01   1.9705088e+06
   1.0480000e+01   2.0283852e+06
   1.0500000e+01   2.0866551e+06
   1.0520000e+01   2.1416781e+06
   1.0540000e+01   2.1904012e+06
   1.0560000e+01   2.2305361e+06
   1.0580000e+01   2.2606571e+06
   1.0600000e+01   2.2802172e+06
   1.0620000e+01   2.2894860e+06
   1.0640000e+01   2.2894204e+06
   1.0660000e+01   2.2814866e+06
   1.0680000e+01   2.2674516e+06
   1.0700000e+01   2.2491700e+06
   1.0720000e+01   2.2283854e+06
   1.0740000e+01   2.2065671e+06
   1.0760000e+01   2.1847977e+06
   1.0780000e+01   2.1637193e+06
   1.0800000e+01   2.1435421e+06
   1.0820000e+01   2.1241107e+06
   1.0840000e+01   2.1050179e+06
   1.0860000e+01   2.0857505e+06
   1.0880000e+01   2.0658485e+06
   1.0900000e+01   2.0450581e+06
   1.0920000e+01   2.0234577e+06
   1.0940000e+01   2.0015413e+06
   1.0960000e+01   1.9802477e+06
   1.0980000e+01   1.9609270e+06
   1.1000000e+01   1.9452474e+06
   1.1020000e+01   1.9350468e+06
   1.1040000e+01   1.9321452e+06
   1.1060000e+01   1.9381327e+06
   1.1080000e+01   1.9541578e+06
   1.1100000e+01   1.9807364e+06
   1.1120000e+01   2.0176041e+06
   1.1140000e+01   2.0636304e+06
   1.1160000e+01   2.1168078e+06
   1.1180000e+01   2.1743220e+06
   1.1200000e+01   2.2327044e+06
   1.1220000e+01   2.2880558e+06
   1.1240000e+01   2.3363276e+06
   1.1260000e+01   2.3736377e+06
   1.1280000e+01   2.3965961e+06
   1.1300000e+01   2.4026101e+06
   1.1320000e+01   2.3901445e+06
   1.1340000e+01   2.3589089e+06
   1.1360000e+01   2.3099556e+06
   1.1380000e+01   2.2456728e+06
   1.1400000e+01   2.1696719e+06
   1.1420000e+01   2.0865713e+06
   1.1440000e+01   2.0016935e+06
   1.1460000e+01   1.9206934e+06
   1.1480000e+01   1.8491496e+06
   1.1500000e+01   1.7921478e+06
   1.1520000e+01   1.7538902e+06
   1.1540000e+01   1.7373632e+06
   1.1560000e+01   1.7440904e+06
   1.1580000e+01   1.7739922e+06
   1.1600000e+01   1.8253646e+06
   1.1620000e+01   1.8949817e+06
   1.1640000e+01   1.9783131e+06
   1.1660000e+01   2.0698425e+06
   1.1680000e+01   2.1634623e+06
   1.1700000e+01   2.2529138e+06
   1.1720000e+01   2.3322393e+06
   1.1740000e+01   2.3962103e+06
   1.1760000e+01   2.4407006e+06
   1.1780000e+01   2.4629727e+06
   1.1800000e+01   2.4618589e+06
   1.1820000e+01   2.4378222e+06
   1.1840000e+01   2.3928952e+06
   1.1860000e+01   2.3305017e+06
   1.1880000e+01   2.2551788e+06
   1.1900000e+01   2.1722217e+06
   1.1920000e+01   2.0872812e+06
   1.1940000e+01   2.0059457e+06
   1.1960000e+01   1.9333412e+06
   1.1980000e+01   1.8737803e+06
   1.2000000e+01   1.8304858e+06
   1.2020000e+01   1.8054078e+06
   1.2040000e+01   1.7991466e+06
   1.2060000e+01   1.8109811e+06
   1.2080000e+01   1.8389988e+06
   1.2100000e+01   1.8803097e+06
   1.2120000e+01   1.9313239e+06
   1.2140000e+01   1.9880679e+06
   1.2160000e+01   2.0465088e+06
   1.2180000e+01   2.1028623e+06
   1.2200000e+01   2.1538561e+06
   1.2220000e+01   2.1969320e+06
   1.2240000e+01   2.2303710e+06
   1.2260000e+01   2.2533365e+06
   1.2280000e+01   2.2658371e+06
   1.2300000e+01   2.2686186e+06
   1.2320000e+01   2.2629993e+06
   1.2340000e+01   2.2506699e+06
   1.2360000e+01   2.2334792e+06
   1.2380000e+01   2.2132279e+06
   1.2400000e+01   2.1914921e+06
   1.2420000e+01   2.1694921e+06
   1.2440000e+01   2.1480191e+06
   1.2460000e+01   2.1274226e+06
   1.2480000e+01   2.1076584e+06
   1.2500000e+01   2.0883883e+06
   1.2520000e+01   2.0691170e+06
   1.2540000e+01   2.0493491e+06
   1.2560000e+01   2.0287463e+06
   1.2580000e+01   2.0072645e+06
   1.2600000e+01   1.9852532e+06
   1.2620000e+01   1.9635035e+06
   1.2640000e+01   1.9432359e+06
   1.2660000e+01   1.9260264e+06
   1.2680000e+01   1.9136757e+06
   1.2700000e+01   1.9080325e+06
   1.2720000e+01   1.9107876e+06
   1.2740000e+01   1.9232593e+06
   1.2760000e+01   1.9461934e+06
   1.2780000e+01   1.9795985e+06
   1.2800000e+01   2.0226380e+06
   1.2820000e+01   2.0735929e+06
   1.2840000e+01   2.1299049e+06
   1.2860000e+01   2.1883020e+06
   1.2880000e+01   2.2449995e+06
   1.2900000e+01   2.2959648e+06
   1.2920000e+01   2.3372242e+06
   1.2940000e+01   2.3651879e+06
   1.2960000e+01   2.3769660e+06
   1.2980000e+01   2.3706458e+06
   1.3000000e+01   2.3455064e+06
   1.3020000e+01   2.3021479e+06
   1.3040000e+01   2.2425205e+06
   1.3060000e+01   2.1698470e+06
   1.3080000e+01   2.0884400e+06
   1.3100000e+01   2.0034256e+06
   1.3120000e+01   1.9203921e+06
   1.3140000e+01   1.8449902e+06
   1.3160000e+01   1.7825152e+06
   1.3180000e+01   1.7375043e+06
   1.3200000e+01   1.7133812e+06
   1.3220000e+01   1.7121785e+06
   1.3240000e+01   1.7343591e+06
   1.3260000e+01   1.7787555e+06
   1.3280000e+01   1.8426302e+06
   1.3300000e+01   1.9218568e+06
   1.3320000e+01   2.0112069e+06
   1.3340000e+01   2.1047229e+06
   1.3360000e+01   2.1961460e+06
   1.3380000e+01   2.2793686e+06
   1.3400000e+01   2.3488744e+06
   1.3420000e+01   2.4001331e+06
   1.3440000e+01   2.4299186e+06
   1.3460000e+01   2.4365271e+06
   1.3480000e+01   2.4198789e+06
   1.3500000e+01   2.3814977e+06
   1.3520000e+01   2.3243698e+06
   1.3540000e+01   2.2526974e+06
   1.3560000e+01   2.1715663e+06
   1.3580000e+01   2.0865549e+06
   1.3600000e+01   2.0033184e+06
   1.3620000e+01   1.9271791e+06
   1.3640000e+01   1.8627554e+06
   1.3660000e+01   1.8136588e+06
   1.3680000e+01   1.7822774e+06
   1.3700000e+01   1.7696635e+06
   1.3720000e+01   1.7755269e+06
   1.3740000e+01   1.7983321e+06
   1.3760000e+01   1.8354867e+06
   1.3780000e+01   1.8836004e+06
   1.3800000e+01   1.9387913e+06
   1.3820000e+01   1.9970109e+06
   1.3840000e+01   2.0543598e+06
   1.3860000e+01   2.1073694e+06
   1.3880000e+01   2.1532255e+06
   1.3900000e+01   2.1899206e+06
   1.3920000e+01   2.2163241e+06
   1.3940000e+01   2.2321718e+06
   1.3960000e+01   2.2379794e+06
   1.3980000e+01   2.2348954e+06
   1.4000000e+01   2.2245102e+06
   1.4020000e+01   2.2086434e+06
   1.4040000e+01   2.1891331e+06
   1.4060000e+01   2.1676476e+06
   1.4080000e+01   2.1455369e+06
   1.4100000e+01   2.1237397e+06
   1.4120000e+01   2.1027501e+06
   1.4140000e+01   2.0826466e+06
   1.4160000e+01   2.0631752e+06
   1.4180000e+01   2.0438761e+06
   1.4200000e+01   2.0242360e+06
   1.4220000e+01   2.0038477e+06
   1.4240000e+01   1.9825558e+06
   1.4260000e+01   1.9605705e+06
   1.4280000e+01   1.9385340e+06
   1.4300000e+01   1.9175287e+06
   1.4320000e+01   1.8990242e+06
   1.4340000e+01   1.8847638e+06
   1.4360000e+01   1.8766023e+06
   1.4380000e+01   1.8763066e+06
   1.4400000e+01   1.8853430e+06
   1.4420000e+01   1.9046683e+06
   1.4440000e+01   1.9345522e+06
   1.4460000e+01   1.9744476e+06
   1.4480000e+01   2.0229289e+06
   1.4500000e+01   2.0777077e+06
   1.4520000e+01   2.1357311e+06
   1.4540000e+01   2.1933586e+06
   1.4560000e+01   2.2466079e+06
   1.4580000e+01   2.2914498e+06
   1.4600000e+01   2.3241304e+06
   1.4620000e+01   2.3414932e+06
   1.4640000e+01   2.3412723e+06
   1.4660000e+01   2.3223307e+06
   1.4680000e+01   2.2848197e+06
   1.4700000e+01   2.2302428e+06
   1.4720000e+01   2.1614138e+06
   1.4740000e+01   2.0823084e+06
   1.4760000e+01   1.9978175e+06
   1.4780000e+01   1.9134177e+06
   1.4800000e+01   1.8347854e+06
   1.4820000e+01   1.7673804e+06
   1.4840000e+01   1.7160350e+06
   1.4860000e+01   1.6845794e+06
   1.4880000e+01   1.6755351e+06
   1.4900000e+01   1.6899009e+06
   1.4920000e+01   1.7270521e+06
   1.4940000e+01   1.7847603e+06
   1.4960000e+01   1.8593348e+06
   1.4980000e+01   1.9458771e+06
   1.5000000e+01   2.0386271e+06
   1.5020000e+01   2.1313766e+06
   1.5040000e+01   2.2179172e+06
   1.5060000e+01   2.2924891e+06
   1.5080000e+01   2.3501933e+06
   1.5100000e+01   2.3873396e+06
   1.5120000e+01   2.4016994e+06
   1.5140000e+01   2.3926479e+06
   1.5160000e+01   2.3611841e+06
   1.5180000e+01   2.3098294e+06
   1.5200000e+01   2.2424140e+06
   1.5220000e+01   2.1637701e+06
   1.5240000e+01   2.0793578e+06
   1.5260000e+01   1.9948531e+06
   1.5280000e+01   1.9157329e+06
   1.5300000e+01   1.8468880e+06
   1.5320000e+01   1.7922940e+06
   1.5340000e+01   1.7547649e+06
   1.5360000e+01   1.7358041e+06
   1.5380000e+01   1.7355629e+06
   1.5400000e+01   1.7529043e+06
   1.5420000e+01   1.7855625e+06
   1.5440000e+01   1.8303808e+06
   1.5460000e+01   1.8836054e+06
   1.5480000e+01   1.9412072e+06
   1.5500000e+01   1.9992037e+06
   1.5520000e+01   2.0539545e+06
   1.5540000e+01   2.1024068e+06
   1.5560000e+01   2.1422721e+06
   1.5580000e+01   2.1721247e+06
   1.5600000e+01   2.1914177e+06
   1.5620000e+01   2.2004206e+06
   1.5640000e+01   2.2000905e+06
   1.5660000e+01   2.1918933e+06
   1.5680000e+01   2.1775963e+06
   1.5700000e+01   2.1590540e+06
   1.5720000e+01   2.1380099e+06
   1.5740000e+01   2.1159334e+06
   1.5760000e+01   2.0939071e+06
   1.5780000e+01   2.0725731e+06
   1.5800000e+01   2.0521416e+06
   1.5820000e+01   2.0324572e+06
   1.5840000e+01   2.0131127e+06
   1.5860000e+01   1.9935948e+06
   1.5880000e+01   1.9734437e+06
   1.5900000e+01   1.9524056e+06
   1.5920000e+01   1.9305586e+06
   1.5940000e+01   1.9083971e+06
   1.5960000e+01   1.8868597e+06
   1.5980000e+01   1.8672965e+06
   1.6000000e+01   1.8513757e+06
   1.6020000e+01   1.8409353e+06
   1.6040000e+01   1.8377952e+06
   1.6060000e+01   1.8435455e+06
   1.6080000e+01   1.8593348e+06
   1.6100000e+01   1.8856789e+06
   1.6120000e+01   1.9223135e+06
   1.6140000e+01   1.9681081e+06
   1.6160000e+01   2.0210551e+06
   1.6180000e+01   2.0783403e+06
   1.6200000e+01   2.1364950e+06
   1.6220000e+01   2.1916201e+06
   1.6240000e+01   2.2396669e+06
   1.6260000e+01   2.2767535e+06
   1.6280000e+01   2.2994897e+06
   1.6300000e+01   2.3052829e+06
   1.6320000e+01   2.2925978e+06
   1.6340000e+01   2.2611442e+06
   1.6360000e+01   2.2119742e+06
   1.6380000e+01   2.1474762e+06
   1.6400000e+01   2.0712614e+06
   1.6420000e+01   1.9879484e+06
   1.6440000e+01   1.9028595e+06
   1.6460000e+01   1.8216497e+06
   1.6480000e+01   1.7498977e+06
   1.6500000e+01   1.6926891e+06
   1.6520000e+01   1.6542260e+06
   1.6540000e+01   1.6374951e+06
   1.6560000e+01   1.6440197e+06
   1.6580000e+01   1.6737203e+06
   1.6600000e+01   1.7248930e+06
   1.6620000e+01   1.7943117e+06
   1.6640000e+01   1.8774462e+06
   1.6660000e+01   1.9687802e+06
   1.6680000e+01   2.0622060e+06
   1.6700000e+01   2.1514650e+06
   1.6720000e+01   2.2305992e+06
   1.6740000e+01   2.2943806e+06
   1.6760000e+01   2.3386827e+06
   1.6780000e+01   2.3607680e+06
   1.6800000e+01   2.3594688e+06
   1.6820000e+01   2.3352483e+06
   1.6840000e+01   2.2901389e+06
   1.6860000e+01   2.2275644e+06
   1.6880000e+01   2.1520619e+06
   1.6900000e+01   2.0689268e+06
   1.6920000e+01   1.9838098e+06
   1.6940000e+01   1.9022992e+06
   1.6960000e+01   1.8295210e+06
   1.6980000e+01   1.7697880e+06
   1.7000000e+01   1.7263228e+06
   1.7020000e+01   1.7010757e+06
   1.7040000e+01   1.6946467e+06
   1.7060000e+01   1.7063150e+06
   1.7080000e+01   1.7341680e+06
   1.7100000e+01   1.7753156e+06
   1.7120000e+01   1.8261681e+06
   1.7140000e+01   1.8827518e+06
   1.7160000e+01   1.9410340e+06
   1.7180000e+01   1.9972302e+06
   1.7200000e+01   2.0480682e+06
   1.7220000e+01   2.0909899e+06
   1.7240000e+01   2.1242762e+06
   1.7260000e+01   2.1470904e+06
   1.7280000e+01   2.1594413e+06
   1.7300000e+01   2.1620745e+06
   1.7320000e+01   2.1563085e+06
   1.7340000e+01   2.1438340e+06
   1.7360000e+01   2.1264996e+06
   1.7380000e+01   2.1061061e+06
   1.7400000e+01   2.0842296e+06
   1.7420000e+01   2.0620906e+06
   1.7440000e+01   2.0404800e+06
   1.7460000e+01   2.0197474e+06
   1.7480000e+01   1.9998488e+06
   1.7500000e+01   1.9804457e+06
   1.7520000e+01   1.9610429e+06
   1.7540000e+01   1.9411451e+06
   1.7560000e+01   1.9204139e+06
   1.7580000e+01   1.8988052e+06
   1.7600000e+01   1.8766687e+06
   1.7620000e+01   1.8547952e+06
   1.7640000e+01   1.8344054e+06
   1.7660000e+01   1.8170752e+06
   1.7680000e+01   1.8046054e+06
   1.7700000e+01   1.7988447e+06
   1.7720000e+01   1.8014837e+06
   1.7740000e+01   1.8138410e+06
   1.7760000e+01   1.8366622e+06
   1.7780000e+01   1.8699559e+06
   1.7800000e+01   1.9128857e+06
   1.7820000e+01   1.9637323e+06
   1.7840000e+01   2.0199377e+06
   1.7860000e+01   2.0782296e+06
   1.7880000e+01   2.1348236e+06
   1.7900000e+01   2.1856869e+06
   1.7920000e+01   2.2268459e+06
   1.7940000e+01   2.2547108e+06
   1.7960000e+01   2.2663916e+06
   1.7980000e+01   2.2599757e+06
   1.8000000e+01   2.2347421e+06
   1.8020000e+01   2.1912911e+06
   1.8040000e+01   2.1315728e+06
   1.8060000e+01   2.0588099e+06
   1.8080000e+01   1.9773151e+06
   1.8100000e+01   1.8922144e+06
   1.8120000e+01   1.8090962e+06
   1.8140000e+01   1.7336113e+06
   1.8160000e+01   1.6710548e+06
   1.8180000e+01   1.6259639e+06
   1.8200000e+01   1.6017625e+06
   1.8220000e+01   1.6004830e+06
   1.8240000e+01   1.6225885e+06
   1.8260000e+01   1.6669114e+06
   1.8280000e+01   1.7307141e+06
   1.8300000e+01   1.8098702e+06
   1.8320000e+01   1.8991516e+06
   1.8340000e+01   1.9926004e+06
   1.8360000e+01   2.0839579e+06
   1.8380000e+01   2.1671164e+06
   1.8400000e+01   2.2365598e+06
   1.8420000e+01   2.2877577e+06
   1.8440000e+01   2.3174840e+06
   1.8460000e+01   2.3240349e+06
   1.8480000e+01   2.3073307e+06
   1.8500000e+01   2.2688950e+06
   1.8520000e+01   2.2117143e+06
   1.8540000e+01   2.1399907e+06
   1.8560000e+01   2.0588100e+06
   1.8580000e+01   1.9737506e+06
   1.8600000e+01   1.8904677e+06
   1.8620000e+01   1.8142835e+06
   1.8640000e+01   1.7498166e+06
   1.8660000e+01   1.7006783e+06
   1.8680000e+01   1.6692570e+06
   1.8700000e+01   1.6566047e+06
   1.8720000e+01   1.6624313e+06
   1.8740000e+01   1.6852013e+06
   1.8760000e+01   1.7223223e+06
   1.8780000e+01   1.7704041e+06
   1.8800000e+01   1.8255647e+06
   1.8820000e+01   1.8837555e+06
   1.8840000e+01   1.9410773e+06
   1.8860000e+01   1.9940613e+06
   1.8880000e+01   2.0398935e+06
   1.8900000e+01   2.0765663e+06
   1.8920000e+01   2.1029492e+06
   1.8940000e+01   2.1187777e+06
   1.8960000e+01   2.1245679e+06
   1.8980000e+01   2.1214681e+06
   1.9000000e+01   2.1110686e+06
   1.9020000e+01   2.0951891e+06
   1.9040000e+01   2.0756679e+06
   1.9060000e+01   2.0541729e+06
   1.9080000e+01   2.0320544e+06
   1.9100000e+01   2.0102510e+06
   1.9120000e+01   1.9892569e+06
   1.9140000e+01   1.9691504e+06
   1.9160000e+01   1.9496777e+06
   1.9180000e+01   1.9303788e+06
   1.9200000e+01   1.9107406e+06
   1.9220000e+01   1.8903558e+06
   1.9240000e+01   1.8690690e+06
   1.9260000e+01   1.8470904e+06
   1.9280000e+01   1.8250622e+06
   1.9300000e+01   1.8040669e+06
   1.9320000e+01   1.7855739e+06
   1.9340000e+01   1.7713268e+06
   1.9360000e+01   1.7631800e+06
   1.9380000e+01   1.7629008e+06
   1.9400000e+01   1.7719551e+06
   1.9420000e+01   1.7913001e+06
   1.9440000e+01   1.8212051e+06
   1.9460000e+01   1.8611234e+06
   1.9480000e+01   1.9096292e+06
   1.9500000e+01   1.9644341e+06
   1.9520000e+01   2.0224851e+06
   1.9540000e+01   2.0801419e+06
   1.9560000e+01   2.1334221e+06
   1.9580000e+01   2.1782965e+06
   1.9600000e+01   2.2110112e+06
   1.9620000e+01   2.2284097e+06
   1.9640000e+01   2.2282262e+06
   1.9660000e+01   2.2093235e+06
   1.9680000e+01   2.1718530e+06
   1.9700000e+01   2.1173182e+06
   1.9720000e+01   2.0485330e+06
   1.9740000e+01   1.9694730e+06
   1.9760000e+01   1.8850289e+06
   1.9780000e+01   1.8006778e+06
   1.9800000e+01   1.7220956e+06
   1.9820000e+01   1.6547423e+06
   1.9840000e+01   1.6034503e+06
   1.9860000e+01   1.5720497e+06
   1.9880000e+01   1.5630619e+06
   1.9900000e+01   1.5774859e+06
   1.9920000e+01   1.6146969e+06
   1.9940000e+01   1.6724663e+06
   1.9960000e+01   1.7471038e+06
   1.9980000e+01   1.8337107e+06
   2.0000000e+01   1.9265268e+06
   2.0020000e+01   2.0193440e+06
   2.0040000e+01   2.1059540e+06
   2.0060000e+01   2.1805967e+06
   2.0080000e+01   2.2383735e+06
   2.0100000e+01   2.2755939e+06
   2.0120000e+01   2.2900294e+06
   2.0140000e+01   2.2810551e+06
   2.0160000e+01   2.2496702e+06
   2.0180000e+01   2.1983959e+06
   2.0200000e+01   2.1310625e+06
   2.0220000e+01   2.0525023e+06
   2.0240000e+01   1.9681751e+06
   2.0260000e+01   1.8837572e+06
   2.0280000e+01   1.8047253e+06
   2.0300000e+01   1.7359704e+06
   2.0320000e+01   1.6814679e+06
   2.0340000e+01   1.6440319e+06
   2.0360000e+01   1.6251657e+06
   2.0380000e+01   1.6250207e+06
   2.0400000e+01   1.6424600e+06
   2.0420000e+01   1.6752175e+06
   2.0440000e+01   1.7201367e+06
   2.0460000e+01   1.7734638e+06
   2.0480000e+01   1.8311696e+06
   2.0500000e+01   1.8892718e+06
   2.0520000e+01   1.9441298e+06
   2.0540000e+01   1.9926909e+06
   2.0560000e+01   2.0326664e+06
   2.0580000e+01   2.0626309e+06
   2.0600000e+01   2.0820374e+06
   2.0620000e+01   2.0911553e+06
   2.0640000e+01   2.0909417e+06
   2.0660000e+01   2.0828626e+06
   2.0680000e+01   2.0686852e+06
   2.0700000e+01   2.0502641e+06
   2.0720000e+01   2.0293427e+06
   2.0740000e+01   2.0073905e+06
   2.0760000e+01   1.9854900e+06
   2.0780000e+01   1.9642833e+06
   2.0800000e+01   1.9439807e+06
   2.0820000e+01   1.9244267e+06
   2.0840000e+01   1.9052142e+06
   2.0860000e+01   1.8858298e+06
   2.0880000e+01   1.8658138e+06
   2.0900000e+01   1.8449122e+06
   2.0920000e+01   1.8232033e+06
   2.0940000e+01   1.8011814e+06
   2.0960000e+01   1.7797851e+06
   2.0980000e+01   1.7603646e+06
   2.1000000e+01   1.7445879e+06
   2.1020000e+01   1.7342933e+06
   2.1040000e+01   1.7313004e+06
   2.1060000e+01   1.7371994e+06
   2.1080000e+01   1.7531390e+06
   2.1100000e+01   1.7796348e+06
   2.1120000e+01   1.8164227e+06
   2.1140000e+01   1.8623720e+06
   2.1160000e+01   1.9154752e+06
   2.1180000e+01   1.9729182e+06
   2.1200000e+01   2.0312322e+06
   2.1220000e+01   2.0865180e+06
   2.1240000e+01   2.1347271e+06
   2.1260000e+01   2.1719774e+06
   2.1280000e+01   2.1948788e+06
   2.1300000e+01   2.2008387e+06
   2.1320000e+01   2.1883219e+06
   2.1340000e+01   2.1570380e+06
   2.1360000e+01   2.1080392e+06
   2.1380000e+01   2.0437138e+06
   2.1400000e+01   1.9676731e+06
   2.1420000e+01   1.8845357e+06
   2.1440000e+01   1.7996238e+06
   2.1460000e+01   1.7185926e+06
   2.1480000e+01   1.6470205e+06
   2.1500000e+01   1.5899933e+06
   2.1520000e+01   1.5517132e+06
   2.1540000e+01   1.5351666e+06
   2.1560000e+01   1.5418771e+06
   2.1580000e+01   1.5717649e+06
   2.1600000e+01   1.6231264e+06
   2.1620000e+01   1.6927353e+06
   2.1640000e+01   1.7760614e+06
   2.1660000e+01   1.8675884e+06
   2.1680000e+01   1.9612087e+06
   2.1700000e+01   2.0506636e+06
   2.1720000e+01   2.1299952e+06
   2.1740000e+01   2.1939754e+06
   2.1760000e+01   2.2384777e+06
   2.1780000e+01   2.2607646e+06
   2.1800000e+01   2.2596685e+06
   2.1820000e+01   2.2356525e+06
   2.1840000e+01   2.1907489e+06
   2.1860000e+01   2.1283817e+06
   2.1880000e+01   2.0530880e+06
   2.1900000e+01   1.9701630e+06
   2.1920000e+01   1.8852575e+06
   2.1940000e+01   1.8039598e+06
   2.1960000e+01   1.7313960e+06
   2.1980000e+01   1.6718787e+06
   2.2000000e+01   1.6286306e+06
   2.2020000e+01   1.6036020e+06
   2.2040000e+01   1.5973929e+06
   2.2060000e+01   1.6092825e+06
   2.2080000e+01   1.6373581e+06
   2.2100000e+01   1.6787297e+06
   2.2120000e+01   1.7298077e+06
   2.2140000e+01   1.7866181e+06
   2.2160000e+01   1.8451284e+06
   2.2180000e+01   1.9015541e+06
   2.2200000e+01   1.9526230e+06
   2.2220000e+01   1.9957769e+06
   2.2240000e+01   2.0292967e+06
   2.2260000e+01   2.0523459e+06
   2.2280000e+01   2.0649330e+06
   2.2300000e+01   2.0678038e+06
   2.2320000e+01   2.0622768e+06
   2.2340000e+01   2.0500425e+06
   2.2360000e+01   2.0329498e+06
   2.2380000e+01   2.0127993e+06
   2.2400000e+01   1.9911670e+06
   2.2420000e+01   1.9692736e+06
   2.2440000e+01   1.9479099e+06
   2.2460000e+01   1.9274255e+06
   2.2480000e+01   1.9077764e+06
   2.2500000e+01   1.8886242e+06
   2.2520000e+01   1.8694735e+06
   2.2540000e+01   1.8498292e+06
   2.2560000e+01   1.8293527e+06
   2.2580000e+01   1.8080001e+06
   2.2600000e+01   1.7861209e+06
   2.2620000e+01   1.7645061e+06
   2.2640000e+01   1.7443761e+06
   2.2660000e+01   1.7273071e+06
   2.2680000e+01   1.7150998e+06
   2.2700000e+01   1.7096028e+06
   2.2720000e+01   1.7125068e+06
   2.2740000e+01   1.7251304e+06
   2.2760000e+01   1.7482191e+06
   2.2780000e+01   1.7817817e+06
   2.2800000e+01   1.8249814e+06
   2.2820000e+01   1.8760994e+06
   2.2840000e+01   1.9325772e+06
   2.2860000e+01   1.9911429e+06
   2.2880000e+01   2.0480119e+06
   2.2900000e+01   2.0991515e+06
   2.2920000e+01   2.1405879e+06
   2.2940000e+01   2.1687316e+06
   2.2960000e+01   2.1806923e+06
   2.2980000e+01   2.1745575e+06
   2.3000000e+01   2.1496063e+06
   2.3020000e+01   2.1064388e+06
   2.3040000e+01   2.0470053e+06
   2.3060000e+01   1.9745284e+06
   2.3080000e+01   1.8933207e+06
   2.3100000e+01   1.8085084e+06
   2.3120000e+01   1.7256798e+06
   2.3140000e+01   1.6504856e+06
   2.3160000e+01   1.5882210e+06
   2.3180000e+01   1.5434232e+06
   2.3200000e+01   1.5195161e+06
   2.3220000e+01   1.5185321e+06
   2.3240000e+01   1.5409342e+06
   2.3260000e+01   1.5855548e+06
   2.3280000e+01   1.6496564e+06
   2.3300000e+01   1.7291126e+06
   2.3320000e+01   1.8186952e+06
   2.3340000e+01   1.9124464e+06
   2.3360000e+01   2.0041074e+06
   2.3380000e+01   2.0875706e+06
   2.3400000e+01   2.1573197e+06
   2.3420000e+01   2.2088245e+06
   2.3440000e+01   2.2388588e+06
   2.3460000e+01   2.2457188e+06
   2.3480000e+01   2.2293249e+06
   2.3500000e+01   2.1912006e+06
   2.3520000e+01   2.1343323e+06
   2.3540000e+01   2.0629223e+06
   2.3560000e+01   1.9820562e+06
   2.3580000e+01   1.8973125e+06
   2.3600000e+01   1.8143464e+06
   2.3620000e+01   1.7384802e+06
   2.3640000e+01   1.6743323e+06
   2.3660000e+01   1.6255141e+06
   2.3680000e+01   1.5944139e+06
   2.3700000e+01   1.5820838e+06
   2.3720000e+01   1.5882336e+06
   2.3740000e+01   1.6113280e+06
   2.3760000e+01   1.6487743e+06
   2.3780000e+01   1.6971825e+06
   2.3800000e+01   1.7526705e+06
   2.3820000e+01   1.8111898e+06
   2.3840000e+01   1.8688411e+06
   2.3860000e+01   1.9221557e+06
   2.3880000e+01   1.9683195e+06
   2.3900000e+01   2.0053249e+06
   2.3920000e+01   2.0320413e+06
   2.3940000e+01   2.0482044e+06
   2.3960000e+01   2.0543302e+06
   2.3980000e+01   2.0515670e+06
   2.4000000e+01   2.0415051e+06
   2.4020000e+01   2.0259642e+06
   2.4040000e+01   2.0067825e+06
   2.4060000e+01   1.9856281e+06
   2.4080000e+01   1.9638511e+06
   2.4100000e+01   1.9423902e+06
   2.4120000e+01   1.9217395e+06
   2.4140000e+01   1.9019775e+06
   2.4160000e+01   1.8828501e+06
   2.4180000e+01   1.8638976e+06
   2.4200000e+01   1.8446066e+06
   2.4220000e+01   1.8245700e+06
   2.4240000e+01   1.8036324e+06
   2.4260000e+01   1.7820039e+06
   2.4280000e+01   1.7603267e+06
   2.4300000e+01   1.7396832e+06
   2.4320000e+01   1.7215431e+06
   2.4340000e+01   1.7076497e+06
   2.4360000e+01   1.6998575e+06
   2.4380000e+01   1.6999338e+06
   2.4400000e+01   1.7093446e+06
   2.4420000e+01   1.7290469e+06
   2.4440000e+01   1.7593102e+06
   2.4460000e+01   1.7995875e+06
   2.4480000e+01   1.8484533e+06
   2.4500000e+01   1.9036190e+06
   2.4520000e+01   1.9620317e+06
   2.4540000e+01   2.0200511e+06
   2.4560000e+01   2.0736947e+06
   2.4580000e+01   2.1189333e+06
   2.4600000e+01   2.1520132e+06
   2.4620000e+01   2.1697776e+06
   2.4640000e+01   2.1699609e+06
   2.4660000e+01   2.1514258e+06
   2.4680000e+01   2.1143237e+06
   2.4700000e+01   2.0601582e+06
   2.4720000e+01   1.9917430e+06
   2.4740000e+01   1.9130538e+06
   2.4760000e+01   1.8289815e+06
   2.4780000e+01   1.7450028e+06
   2.4800000e+01   1.6667939e+06
   2.4820000e+01   1.5998146e+06
   2.4840000e+01   1.5488974e+06
   2.4860000e+01   1.5178724e+06
   2.4880000e+01   1.5092610e+06
   2.4900000e+01   1.5240621e+06
   2.4920000e+01   1.5616510e+06
   2.4940000e+01   1.6197991e+06
   2.4960000e+01   1.6948160e+06
   2.4980000e+01   1.7818030e+06
   2.5000000e+01   1.8750000e+06
   2.5020000e+01   1.9681988e+06
   2.5040000e+01   2.0551911e+06
   2.5060000e+01   2.1302169e+06
   2.5080000e+01   2.1883774e+06
   2.5100000e+01   2.2259823e+06
   2.5120000e+01   2.2408030e+06
   2.5140000e+01   2.2322146e+06
   2.5160000e+01   2.2012163e+06
   2.5180000e+01   2.1503292e+06
   2.5200000e+01   2.0833838e+06
   2.5220000e+01   2.0052122e+06
   2.5240000e+01   1.9212743e+06
   2.5260000e+01   1.8372463e+06
   2.5280000e+01   1.7586051e+06
   2.5300000e+01   1.6902414e+06
   2.5320000e+01   1.6361309e+06
   2.5340000e+01   1.5990875e+06
   2.5360000e+01   1.5806145e+06
   2.5380000e+01   1.5808634e+06
   2.5400000e+01   1.5986971e+06
   2.5420000e+01   1.6318497e+06
   2.5440000e+01   1.6771646e+06
   2.5460000e+01   1.7308881e+06
   2.5480000e+01   1.7889909e+06
   2.5500000e+01   1.8474905e+06
   2.5520000e+01   1.9027467e+06
   2.5540000e+01   1.9517064e+06
   2.5560000e+01   1.9920813e+06
   2.5580000e+01   2.0224457e+06
   2.5600000e+01   2.0422526e+06
   2.5620000e+01   2.0517715e+06
   2.5640000e+01   2.0519594e+06
   2.5660000e+01   2.0442825e+06
   2.5680000e+01   2.0305078e+06
   2.5700000e+01   2.0124898e+06
   2.5720000e+01   1.9919722e+06
   2.5740000e+01   1.9704243e+06
   2.5760000e+01   1.9489286e+06
   2.5780000e+01   1.9281272e+06
   2.5800000e+01   1.9082305e+06
   2.5820000e+01   1.8890829e+06
   2.5840000e+01   1.8702771e+06
   2.5860000e+01   1.8513001e+06
   2.5880000e+01   1.8316919e+06
   2.5900000e+01   1.8111986e+06
   2.5920000e+01   1.7898986e+06
   2.5940000e+01   1.7682860e+06
   2.5960000e+01   1.7472994e+06
   2.5980000e+01   1.7282891e+06
   2.6000000e+01   1.7129231e+06
   2.6020000e+01   1.7030396e+06
   2.6040000e+01   1.7004582e+06
   2.6060000e+01   1.7067693e+06
   2.6080000e+01   1.7231212e+06
   2.6100000e+01   1.7500299e+06
   2.6120000e+01   1.7872310e+06
   2.6140000e+01   1.8335941e+06
   2.6160000e+01   1.8871114e+06
   2.6180000e+01   1.9449688e+06
   2.6200000e+01   2.0036977e+06
   2.6220000e+01   2.0593989e+06
   2.6240000e+01   2.1080236e+06
   2.6260000e+01   2.1456900e+06
   2.6280000e+01   2.1690078e+06
   2.6300000e+01   2.1753845e+06
   2.6320000e+01   2.1632848e+06
   2.6340000e+01   2.1324184e+06
   2.6360000e+01   2.0838375e+06
   2.6380000e+01   2.0199303e+06
   2.6400000e+01   1.9443081e+06
   2.6420000e+01   1.8615896e+06
   2.6440000e+01   1.7770970e+06
   2.6460000e+01   1.6964852e+06
   2.6480000e+01   1.6253331e+06
   2.6500000e+01   1.5687260e+06
   2.6520000e+01   1.5308663e+06
   2.6540000e+01   1.5147405e+06
   2.6560000e+01   1.5218720e+06
   2.6580000e+01   1.5521811e+06
   2.6600000e+01   1.6039642e+06
   2.6620000e+01   1.6739950e+06
   2.6640000e+01   1.7577432e+06
   2.6660000e+01   1.8496926e+06
   2.6680000e+01   1.9437355e+06
   2.6700000e+01   2.0336133e+06
   2.6720000e+01   2.1133681e+06
   2.6740000e+01   2.1777717e+06
   2.6760000e+01   2.2226975e+06
   2.6780000e+01   2.2454083e+06
   2.6800000e+01   2.2447362e+06
   2.6820000e+01   2.2211445e+06
   2.6840000e+01   2.1766654e+06
   2.6860000e+01   2.1147229e+06
   2.6880000e+01   2.0398540e+06
   2.6900000e+01   1.9573541e+06
   2.6920000e+01   1.8728738e+06
   2.6940000e+01   1.7920016e+06
   2.6960000e+01   1.7198633e+06
   2.6980000e+01   1.6607717e+06
   2.7000000e+01   1.6179496e+06
   2.7020000e+01   1.5933470e+06
   2.7040000e+01   1.5875641e+06
   2.7060000e+01   1.5998800e+06
   2.7080000e+01   1.6283821e+06
   2.7100000e+01   1.6701803e+06
   2.7120000e+01   1.7216850e+06
   2.7140000e+01   1.7789223e+06
   2.7160000e+01   1.8378595e+06
   2.7180000e+01   1.8947123e+06
   2.7200000e+01   1.9462083e+06
   2.7220000e+01   1.9897894e+06
   2.7240000e+01   2.0237366e+06
   2.7260000e+01   2.0472131e+06
   2.7280000e+01   2.0602277e+06
   2.7300000e+01   2.0635261e+06
   2.7320000e+01   2.0584266e+06
   2.7340000e+01   2.0466200e+06
   2.7360000e+01   2.0299550e+06
   2.7380000e+01   2.0102322e+06
   2.7400000e+01   1.9890278e+06
   2.7420000e+01   1.9675621e+06
   2.7440000e+01   1.9466263e+06
   2.7460000e+01   1.9265698e+06
   2.7480000e+01   1.9073485e+06
   2.7500000e+01   1.8886242e+06
   2.7520000e+01   1.8699014e+06
   2.7540000e+01   1.8506849e+06
   2.7560000e+01   1.8306363e+06
   2.7580000e+01   1.8097116e+06
   2.7600000e+01   1.7882602e+06
   2.7620000e+01   1.7670731e+06
   2.7640000e+01   1.7473709e+06
   2.7660000e+01   1.7307296e+06
   2.7680000e+01   1.7189499e+06
   2.7700000e+01   1.7138805e+06
   2.7720000e+01   1.7172121e+06
   2.7740000e+01   1.7302631e+06
   2.7760000e+01   1.7537793e+06
   2.7780000e+01   1.7877691e+06
   2.7800000e+01   1.8313961e+06
   2.7820000e+01   1.8829412e+06
   2.7840000e+01   1.9398461e+06
   2.7860000e+01   1.9988388e+06
   2.7880000e+01   2.0561346e+06
   2.7900000e+01   2.1077009e+06
   2.7920000e+01   2.1495639e+06
   2.7940000e+01   2.1781340e+06
   2.7960000e+01   2.1905211e+06
   2.7980000e+01   2.1848125e+06
   2.8000000e+01   2.1602874e+06
   2.8020000e+01   2.1175458e+06
   2.8040000e+01   2.0585380e+06
   2.8060000e+01   1.9864867e+06
   2.8080000e+01   1.9057044e+06
   2.8100000e+01   1.8213173e+06
   2.8120000e+01   1.7389138e+06
   2.8140000e+01   1.6641444e+06
   2.8160000e+01   1.6023045e+06
   2.8180000e+01   1.5579312e+06
   2.8200000e+01   1.5344484e+06
   2.8220000e+01   1.5338883e+06
   2.8240000e+01   1.5567143e+06
   2.8260000e+01   1.6017585e+06
   2.8280000e+01   1.6662835e+06
   2.8300000e+01   1.7461629e+06
   2.8320000e+01   1.8361684e+06
   2.8340000e+01   1.9303422e+06
   2.8360000e+01   2.0224256e+06
   2.8380000e+01   2.1063109e+06
   2.8400000e+01   2.1764819e+06
   2.8420000e+01   2.2284083e+06
   2.8440000e+01   2.2588639e+06
   2.8460000e+01   2.2661450e+06
   2.8480000e+01   2.2501718e+06
   2.8500000e+01   2.2124679e+06
   2.8520000e+01   2.1560198e+06
   2.8540000e+01   2.0850296e+06
   2.8560000e+01   2.0045830e+06
   2.8580000e+01   1.9202585e+06
   2.8600000e+01   1.8377114e+06
   2.8620000e+01   1.7622636e+06
   2.8640000e+01   1.6985340e+06
   2.8660000e+01   1.6501336e+06
   2.8680000e+01   1.6194509e+06
   2.8700000e+01   1.6075380e+06
   2.8720000e+01   1.6141046e+06
   2.8740000e+01   1.6376154e+06
   2.8760000e+01   1.6754778e+06
   2.8780000e+01   1.7243017e+06
   2.8800000e+01   1.7802050e+06
   2.8820000e+01   1.8391391e+06
   2.8840000e+01   1.8972049e+06
   2.8860000e+01   1.9509336e+06
   2.8880000e+01   1.9975111e+06
   2.8900000e+01   2.0349297e+06
   2.8920000e+01   2.0620590e+06
   2.8940000e+01   2.0786346e+06
   2.8960000e+01   2.0851723e+06
   2.8980000e+01   2.0828207e+06
   2.9000000e+01   2.0731699e+06
   2.9020000e+01   2.0580397e+06
   2.9040000e+01   2.0392682e+06
   2.9060000e+01   2.0185235e+06
   2.9080000e+01   1.9971558e+06
   2.9100000e+01   1.9761037e+06
   2.9120000e+01   1.9558614e+06
   2.9140000e+01   1.9365072e+06
   2.9160000e+01   1.9177871e+06
   2.9180000e+01   1.8992414e+06
   2.9200000e+01   1.8803568e+06
   2.9220000e+01   1.8607261e+06
   2.9240000e+01   1.8401937e+06
   2.9260000e+01   1.8189701e+06
   2.9280000e+01   1.7976971e+06
   2.9300000e+01   1.7774575e+06
   2.9320000e+01   1.7597205e+06
   2.9340000e+01   1.7462298e+06
   2.9360000e+01   1.7388397e+06
   2.9380000e+01   1.7393176e+06
   2.9400000e+01   1.7491294e+06
   2.9420000e+01   1.7692321e+06
   2.9440000e+01   1.7998953e+06
   2.9460000e+01   1.8405720e+06
   2.9480000e+01   1.8898364e+06
   2.9500000e+01   1.9454003e+06
   2.9520000e+01   2.0042105e+06
   2.9540000e+01   2.0626268e+06
   2.9560000e+01   2.1166668e+06
   2.9580000e+01   2.1623011e+06
   2.9600000e+01   2.1957761e+06
   2.9620000e+01   2.2139350e+06
   2.9640000e+01   2.2145121e+06
   2.9660000e+01   2.1963702e+06
   2.9680000e+01   2.1596607e+06
   2.9700000e+01   2.1058871e+06
   2.9720000e+01   2.0378632e+06
   2.9740000e+01   1.9595647e+06
   2.9760000e+01   1.8758823e+06
   2.9780000e+01   1.7922929e+06
   2.9800000e+01   1.7144726e+06
   2.9820000e+01   1.6478813e+06
   2.9840000e+01   1.5973514e+06
   2.9860000e+01   1.5667130e+06
   2.9880000e+01   1.5584874e+06
   2.9900000e+01   1.5736737e+06
   2.9920000e+01   1.6116471e+06
   2.9940000e+01   1.6701790e+06
   2.9960000e+01   1.7455789e+06
   2.9980000e+01   1.8329482e+06
   3.0000000e+01   1.9265268e+06
   3.0020000e+01   2.0201065e+06
   3.0040000e+01   2.1074790e+06
   3.0060000e+01   2.1828841e+06
   3.0080000e+01   2.2414233e+06
   3.0100000e+01   2.2794061e+06
   3.0120000e+01   2.2946039e+06
   3.0140000e+01   2.2863919e+06
   3.0160000e+01   2.2557691e+06
   3.0180000e+01   2.2052569e+06
   3.0200000e+01   2.1386855e+06
   3.0220000e+01   2.0608871e+06
   3.0240000e+01   1.9773217e+06
   3.0260000e+01   1.8936655e+06
   3.0280000e+01   1.8153951e+06
   3.0300000e+01   1.7474015e+06
   3.0320000e+01   1.6936602e+06
   3.0340000e+01   1.6569852e+06
   3.0360000e+01   1.6388798e+06
   3.0380000e+01   1.6394955e+06
   3.0400000e+01   1.6576951e+06
   3.0420000e+01   1.6912128e+06
   3.0440000e+01   1.7368920e+06
   3.0460000e+01   1.7909789e+06
   3.0480000e+01   1.8494442e+06
   3.0500000e+01   1.9083056e+06
   3.0520000e+01   1.9639226e+06
   3.0540000e+01   2.0132423e+06
   3.0560000e+01   2.0539763e+06
   3.0580000e+01   2.0846989e+06
   3.0600000e+01   2.1048631e+06
   3.0620000e+01   2.1147384e+06
   3.0640000e+01   2.1152819e+06
   3.0660000e+01   2.1079596e+06
   3.0680000e+01   2.0945386e+06
   3.0700000e+01   2.0768735e+06
   3.0720000e+01   2.0567078e+06
   3.0740000e+01   2.0355108e+06
   3.0760000e+01   2.0143652e+06
   3.0780000e+01   1.9939130e+06
   3.0800000e+01   1.9743644e+06
   3.0820000e+01   1.9555641e+06
   3.0840000e+01   1.9371047e+06
   3.0860000e+01   1.9184731e+06
   3.0880000e+01   1.8992093e+06
   3.0900000e+01   1.8790594e+06
   3.0920000e+01   1.8581019e+06
   3.0940000e+01   1.8368308e+06
   3.0960000e+01   1.8161848e+06
   3.0980000e+01   1.7975140e+06
   3.1000000e+01   1.7824866e+06
   3.1020000e+01   1.7729406e+06
   3.1040000e+01   1.7706959e+06
   3.1060000e+01   1.7773426e+06
   3.1080000e+01   1.7940291e+06
   3.1100000e+01   1.8212714e+06
   3.1120000e+01   1.8588051e+06
   3.1140000e+01   1.9054997e+06
   3.1160000e+01   1.9593475e+06
   3.1180000e+01   2.0175345e+06
   3.1200000e+01   2.0765919e+06
   3.1220000e+01   2.1326205e+06
   3.1240000e+01   2.1815716e+06
   3.1260000e+01   2.2195634e+06
   3.1280000e+01   2.2432055e+06
   3.1300000e+01   2.2499055e+06
   3.1320000e+01   2.2381279e+06
   3.1340000e+01   2.2075827e+06
   3.1360000e+01   2.1593218e+06
   3.1380000e+01   2.0957336e+06
   3.1400000e+01   2.0204294e+06
   3.1420000e+01   1.9380277e+06
   3.1440000e+01   1.8538508e+06
   3.1460000e+01   1.7735537e+06
   3.1480000e+01   1.7027151e+06
   3.1500000e+01   1.6464205e+06
   3.1520000e+01   1.6088722e+06
   3.1540000e+01   1.5930565e+06
   3.1560000e+01   1.6004972e+06
   3.1580000e+01   1.6311143e+06
   3.1600000e+01   1.6832043e+06
   3.1620000e+01   1.7535408e+06
   3.1640000e+01   1.8375937e+06
   3.1660000e+01   1.9298466e+06
   3.1680000e+01   2.0241919e+06
   3.1700000e+01   2.1143709e+06
   3.1720000e+01   2.1944258e+06
   3.1740000e+01   2.2591283e+06
   3.1760000e+01   2.3043519e+06
   3.1780000e+01   2.3273593e+06
   3.1800000e+01   2.3269827e+06
   3.1820000e+01   2.3036852e+06
   3.1840000e+01   2.2594992e+06
   3.1860000e+01   2.1978486e+06
   3.1880000e+01   2.1232705e+06
   3.1900000e+01   2.0410601e+06
   3.1920000e+01   1.9568682e+06
   3.1940000e+01   1.8762831e+06
   3.1960000e+01   1.8044308e+06
   3.1980000e+01   1.7456240e+06
   3.2000000e+01   1.7030854e+06
   3.2020000e+01   1.6787652e+06
   3.2040000e+01   1.6732634e+06
   3.2060000e+01   1.6858593e+06
   3.2080000e+01   1.7146401e+06
   3.2100000e+01   1.7567157e+06
   3.2120000e+01   1.8084966e+06
   3.2140000e+01   1.8660089e+06
   3.2160000e+01   1.9252200e+06
   3.2180000e+01   1.9823452e+06
   3.2200000e+01   2.0341125e+06
   3.2220000e+01   2.0779637e+06
   3.2240000e+01   2.1121797e+06
   3.2260000e+01   2.1359237e+06
   3.2280000e+01   2.1492046e+06
   3.2300000e+01   2.1527680e+06
   3.2320000e+01   2.1479322e+06
   3.2340000e+01   2.1363881e+06
   3.2360000e+01   2.1199842e+06
   3.2380000e+01   2.1005214e+06
   3.2400000e+01   2.0795755e+06
   3.2420000e+01   2.0583672e+06
   3.2440000e+01   2.0376874e+06
   3.2460000e+01   2.0178857e+06
   3.2480000e+01   1.9989179e+06
   3.2500000e+01   1.9804457e+06
   3.2520000e+01   1.9619738e+06
   3.2540000e+01   1.9430068e+06
   3.2560000e+01   1.9232064e+06
   3.2580000e+01   1.9025286e+06
   3.2600000e+01   1.8813228e+06
   3.2620000e+01   1.8603800e+06
   3.2640000e+01   1.8409208e+06
   3.2660000e+01   1.8245211e+06
   3.2680000e+01   1.8129817e+06
   3.2700000e+01   1.8081512e+06
   3.2720000e+01   1.8117204e+06
   3.2740000e+01   1.8250077e+06
   3.2760000e+01   1.8487587e+06
   3.2780000e+01   1.8829821e+06
   3.2800000e+01   1.9268414e+06
   3.2820000e+01   1.9786173e+06
   3.2840000e+01   2.0357517e+06
   3.2860000e+01   2.0949725e+06
   3.2880000e+01   2.1524950e+06
   3.2900000e+01   2.2042868e+06
   3.2920000e+01   2.2463738e+06
   3.2940000e+01   2.2751666e+06
   3.2960000e+01   2.2877749e+06
   3.2980000e+01   2.2822862e+06
   3.3000000e+01   2.2579796e+06
   3.3020000e+01   2.2154551e+06
   3.3040000e+01   2.1566630e+06
   3.3060000e+01   2.0848260e+06
   3.3080000e+01   2.0042567e+06
   3.3100000e+01   1.9200811e+06
   3.3120000e+01   1.8378877e+06
   3.3140000e+01   1.7633270e+06
   3.3160000e+01   1.7016945e+06
   3.3180000e+01   1.6575270e+06
   3.3200000e+01   1.6342487e+06
   3.3220000e+01   1.6338917e+06
   3.3240000e+01   1.6569193e+06
   3.3260000e+01   1.7021637e+06
   3.3280000e+01   1.7668875e+06
   3.3300000e+01   1.8469643e+06
   3.3320000e+01   1.9371657e+06
   3.3340000e+01   2.0315340e+06
   3.3360000e+01   2.1238104e+06
   3.3380000e+01   2.2078873e+06
   3.3400000e+01   2.2782485e+06
   3.3420000e+01   2.3303636e+06
   3.3440000e+01   2.3610065e+06
   3.3460000e+01   2.3684734e+06
   3.3480000e+01   2.3526846e+06
   3.3500000e+01   2.3151636e+06
   3.3520000e+01   2.2588969e+06
   3.3540000e+01   2.1880868e+06
   3.3560000e+01   2.1078187e+06
   3.3580000e+01   2.0236713e+06
   3.3600000e+01   1.9412997e+06
   3.3620000e+01   1.8660261e+06
   3.3640000e+01   1.8024690e+06
   3.3660000e+01   1.7542399e+06
   3.3680000e+01   1.7237269e+06
   3.3700000e+01   1.7119821e+06
   3.3720000e+01   1.7187154e+06
   3.3740000e+01   1.7423915e+06
   3.3760000e+01   1.7804176e+06
   3.3780000e+01   1.8294037e+06
   3.3800000e+01   1.8854678e+06
   3.3820000e+01   1.9445612e+06
   3.3840000e+01   2.0027848e+06
   3.3860000e+01   2.0566697e+06
   3.3880000e+01   2.1034020e+06
   3.3900000e+01   2.1409739e+06
   3.3920000e+01   2.1682549e+06
   3.3940000e+01   2.1849807e+06
   3.3960000e+01   2.1916672e+06
   3.3980000e+01   2.1894627e+06
   3.4000000e+01   2.1799576e+06
   3.4020000e+01   2.1649716e+06
   3.4040000e+01   2.1463428e+06
   3.4060000e+01   2.1257392e+06
   3.4080000e+01   2.1045112e+06
   3.4100000e+01   2.0835971e+06
   3.4120000e+01   2.0634914e+06
   3.4140000e+01   2.0442722e+06
   3.4160000e+01   2.0256856e+06
   3.4180000e+01   2.0072719e+06
   3.4200000e+01   1.9885177e+06
   3.4220000e+01   1.9690159e+06
   3.4240000e+01   1.9486109e+06
   3.4260000e+01   1.9275130e+06
   3.4280000e+01   1.9063644e+06
   3.4300000e+01   1.8862474e+06
   3.4320000e+01   1.8686316e+06
   3.4340000e+01   1.8552605e+06
   3.4360000e+01   1.8479886e+06
   3.4380000e+01   1.8485830e+06
   3.4400000e+01   1.8585098e+06
   3.4420000e+01   1.8787259e+06
   3.4440000e+01   1.9095010e+06
   3.4460000e+01   1.9502879e+06
   3.4480000e+01   1.9996611e+06
   3.4500000e+01   2.0553322e+06
   3.4520000e+01   2.1142480e+06
   3.4540000e+01   2.1727684e+06
   3.4560000e+01   2.2269108e+06
   3.4580000e+01   2.2726461e+06
   3.4600000e+01   2.3062204e+06
   3.4620000e+01   2.3244772e+06
   3.4640000e+01   2.3251504e+06
   3.4660000e+01   2.3071032e+06
   3.4680000e+01   2.2704868e+06
   3.4700000e+01   2.2168047e+06
   3.4720000e+01   2.1488707e+06
   3.4740000e+01   2.0706606e+06
   3.4760000e+01   1.9870649e+06
   3.4780000e+01   1.9035607e+06
   3.4800000e+01   1.8258240e+06
   3.4820000e+01   1.7593148e+06
   3.4840000e+01   1.7088653e+06
   3.4860000e+01   1.6783057e+06
   3.4880000e+01   1.6701574e+06
   3.4900000e+01   1.6854194e+06
   3.4920000e+01   1.7234669e+06
   3.4940000e+01   1.7820713e+06
   3.4960000e+01   1.8575421e+06
   3.4980000e+01   1.9449808e+06
   3.5000000e+01   2.0386271e+06
   3.5020000e+01   2.1322729e+06
   3.5040000e+01   2.2197099e+06
   3.5060000e+01   2.2951780e+06
   3.5080000e+01   2.3537786e+06
   3.5100000e+01   2.3918211e+06
   3.5120000e+01   2.4070771e+06
   3.5140000e+01   2.3989216e+06
   3.5160000e+01   2.3683538e+06
   3.5180000e+01   2.3178950e+06
   3.5200000e+01   2.2513753e+06
   3.5220000e+01   2.1736271e+06
   3.5240000e+01   2.0901103e+06
   3.5260000e+01   2.0065009e+06
   3.5280000e+01   1.9282759e+06
   3.5300000e+01   1.8603260e+06
   3.5320000e+01   1.8066269e+06
   3.5340000e+01   1.7699924e+06
   3.5360000e+01   1.7519260e+06
   3.5380000e+01   1.7525790e+06
   3.5400000e+01   1.7708143e+06
   3.5420000e+01   1.8043662e+06
   3.5440000e+01   1.8500778e+06
   3.5460000e+01   1.9041956e+06
   3.5480000e+01   1.9626902e+06
   3.5500000e+01   2.0215792e+06
   3.5520000e+01   2.0772223e+06
   3.5540000e+01   2.1265665e+06
   3.5560000e+01   2.1673233e+06
   3.5580000e+01   2.1980671e+06
   3.5600000e+01   2.2182509e+06
   3.5620000e+01   2.2281443e+06
   3.5640000e+01   2.2287042e+06
   3.5660000e+01   2.2213966e+06
   3.5680000e+01   2.2079888e+06
   3.5700000e+01   2.1903353e+06
   3.5720000e+01   2.1701795e+06
   3.5740000e+01   2.1489909e+06
   3.5760000e+01   2.1278520e+06
   3.5780000e+01   2.1074049e+06
   3.5800000e+01   2.0878598e+06
   3.5820000e+01   2.0690614e+06
   3.5840000e+01   2.0506022e+06
   3.5860000e+01   2.0319692e+06
   3.5880000e+01   2.0127025e+06
   3.5900000e+01   1.9925481e+06
   3.5920000e+01   1.9715844e+06
   3.5940000e+01   1.9503055e+06
   3.5960000e+01   1.9296501e+06
   3.5980000e+01   1.9109683e+06
   3.6000000e+01   1.8959282e+06
   3.6020000e+01   1.8863680e+06
   3.6040000e+01   1.8841074e+06
   3.6060000e+01   1.8907366e+06
   3.6080000e+01   1.9074041e+06
   3.6100000e+01   1.9346257e+06
   3.6120000e+01   1.9721371e+06
   3.6140000e+01   2.0188078e+06
   3.6160000e+01   2.0726301e+06
   3.6180000e+01   2.1307899e+06
   3.6200000e+01   2.1898185e+06
   3.6220000e+01   2.2458167e+06
   3.6240000e+01   2.2947359e+06
   3.6260000e+01   2.3326941e+06
   3.6280000e+01   2.3563011e+06
   3.6300000e+01   2.3629643e+06
   3.6320000e+01   2.3511483e+06
   3.6340000e+01   2.3205631e+06
   3.6360000e+01   2.2722606e+06
   3.6380000e+01   2.2086292e+06
   3.6400000e+01   2.1332801e+06
   3.6420000e+01   2.0508320e+06
   3.6440000e+01   1.9666071e+06
   3.6460000e+01   1.8862604e+06
   3.6480000e+01   1.8153706e+06
   3.6500000e+01   1.7590231e+06
   3.6520000e+01   1.7214204e+06
   3.6540000e+01   1.7055487e+06
   3.6560000e+01   1.7129317e+06
   3.6580000e+01   1.7434897e+06
   3.6600000e+01   1.7955188e+06
   3.6620000e+01   1.8657930e+06
   3.6640000e+01   1.9497818e+06
   3.6660000e+01   2.0419691e+06
   3.6680000e+01   2.1362472e+06
   3.6700000e+01   2.2263574e+06
   3.6720000e+01   2.3063419e+06
   3.6740000e+01   2.3709724e+06
   3.6760000e+01   2.4161225e+06
   3.6780000e+01   2.4390547e+06
   3.6800000e+01   2.4386014e+06
   3.6820000e+01   2.4152255e+06
   3.6840000e+01   2.3709596e+06
   3.6860000e+01   2.3092275e+06
   3.6880000e+01   2.2345663e+06
   3.6900000e+01   2.1522713e+06
   3.6920000e+01   2.0679932e+06
   3.6940000e+01   1.9873202e+06
   3.6960000e+01   1.9153786e+06
   3.6980000e+01   1.8564808e+06
   3.7000000e+01   1.8138496e+06
   3.7020000e+01   1.7894353e+06
   3.7040000e+01   1.7838378e+06
   3.7060000e+01   1.7963364e+06
   3.7080000e+01   1.8250184e+06
   3.7100000e+01   1.8669936e+06
   3.7120000e+01   1.9186725e+06
   3.7140000e+01   1.9760813e+06
   3.7160000e+01   2.0351872e+06
   3.7180000e+01   2.0922058e+06
   3.7200000e+01   2.1438649e+06
   3.7220000e+01   2.1876063e+06
   3.7240000e+01   2.2217109e+06
   3.7260000e+01   2.2453421e+06
   3.7280000e+01   2.2585085e+06
   3.7300000e+01   2.2619558e+06
   3.7320000e+01   2.2570025e+06
   3.7340000e+01   2.2453393e+06
   3.7360000e+01   2.2288148e+06
   3.7380000e+01   2.2092297e+06
   3.7400000e+01   2.1881601e+06
   3.7420000e+01   2.1668265e+06
   3.7440000e+01   2.1460199e+06
   3.7460000e+01   2.1260897e+06
   3.7480000e+01   2.1069920e+06
   3.7500000e+01   2.0883883e+06
   3.7520000e+01   2.0697834e+06
   3.7540000e+01   2.0506819e+06
   3.7560000e+01   2.0307455e+06
   3.7580000e+01   2.0099301e+06
   3.7600000e+01   1.9885852e+06
   3.7620000e+01   1.9675018e+06
   3.7640000e+01   1.9479004e+06
   3.7660000e+01   1.9313570e+06
   3.7680000e+01   1.9196724e+06
   3.7700000e+01   1.9146953e+06
   3.7720000e+01   1.9181162e+06
   3.7740000e+01   1.9312538e+06
   3.7760000e+01   1.9548536e+06
   3.7780000e+01   1.9889243e+06
   3.7800000e+01   2.0326292e+06
   3.7820000e+01   2.0842494e+06
   3.7840000e+01   2.1412265e+06
   3.7860000e+01   2.2002885e+06
   3.7880000e+01   2.2576509e+06
   3.7900000e+01   2.3092808e+06
   3.7920000e+01   2.3512046e+06
   3.7940000e+01   2.3798327e+06
   3.7960000e+01   2.3922748e+06
   3.7980000e+01   2.3866183e+06
   3.8000000e+01   2.3621425e+06
   3.8020000e+01   2.3194474e+06
   3.8040000e+01   2.2604832e+06
   3.8060000e+01   2.1884725e+06
   3.8080000e+01   2.1077281e+06
   3.8100000e+01   2.0233760e+06
   3.8120000e+01   1.9410045e+06
   3.8140000e+01   1.8662644e+06
   3.8160000e+01   1.8044508e+06
   3.8180000e+01   1.7601010e+06
   3.8200000e+01   1.7366387e+06
   3.8220000e+01   1.7360964e+06
   3.8240000e+01   1.7589373e+06
   3.8260000e+01   1.8039934e+06
   3.8280000e+01   1.8685275e+06
   3.8300000e+01   1.9484131e+06
   3.8320000e+01   2.0384220e+06
   3.8340000e+01   2.1325963e+06
   3.8360000e+01   2.2246773e+06
   3.8380000e+01   2.3085573e+06
   3.8400000e+01   2.3787202e+06
   3.8420000e+01   2.4306355e+06
   3.8440000e+01   2.4610773e+06
   3.8460000e+01   2.4683416e+06
   3.8480000e+01   2.4523487e+06
   3.8500000e+01   2.4146224e+06
   3.8520000e+01   2.3581488e+06
   3.8540000e+01   2.2871304e+06
   3.8560000e+01   2.2066527e+06
   3.8580000e+01   2.1222942e+06
   3.8600000e+01   2.0397102e+06
   3.8620000e+01   1.9642227e+06
   3.8640000e+01   1.9004504e+06
   3.8660000e+01   1.8520046e+06
   3.8680000e+01   1.8212735e+06
   3.8700000e+01   1.8093094e+06
   3.8720000e+01   1.8158219e+06
   3.8740000e+01   1.8392757e+06
   3.8760000e+01   1.8770783e+06
   3.8780000e+01   1.9258395e+06
   3.8800000e+01   1.9816772e+06
   3.8820000e+01   2.0405430e+06
   3.8840000e+01   2.0985375e+06
   3.8860000e+01   2.1521920e+06
   3.8880000e+01   2.1986925e+06
   3.8900000e+01   2.2360313e+06
   3.8920000e+01   2.2630779e+06
   3.8940000e+01   2.2795679e+06
   3.8960000e+01   2.2860172e+06
   3.8980000e+01   2.2835742e+06
   3.9000000e+01   2.2738293e+06
   3.9020000e+01   2.2586021e+06
   3.9040000e+01   2.2397308e+06
   3.9060000e+01   2.2188834e+06
   3.9080000e+01   2.1974102e+06
   3.9100000e+01   2.1762497e+06
   3.9120000e+01   2.1558961e+06
   3.9140000e+01   2.1364278e+06
   3.9160000e+01   2.1175909e+06
   3.9180000e+01   2.0989254e+06
   3.9200000e+01   2.0799182e+06
   3.9220000e+01   2.0601621e+06
   3.9240000e+01   2.0395015e+06
   3.9260000e+01   2.0181467e+06
   3.9280000e+01   1.9967399e+06
   3.9300000e+01   1.9763634e+06
   3.9320000e+01   1.9584869e+06
   3.9340000e+01   1.9448538e+06
   3.9360000e+01   1.9373185e+06
   3.9380000e+01   1.9376484e+06
   3.9400000e+01   1.9473093e+06
   3.9420000e+01   1.9672583e+06
   3.9440000e+01   1.9977650e+06
   3.9460000e+01   2.0382823e+06
   3.9480000e+01   2.0873846e+06
   3.9500000e+01   2.1427836e+06
   3.9520000e+01   2.2014261e+06
   3.9540000e+01   2.2596719e+06
   3.9560000e+01   2.3135385e+06
   3.9580000e+01   2.3589967e+06
   3.9600000e+01   2.3922927e+06
   3.9620000e+01   2.4102699e+06
   3.9640000e+01   2.4106625e+06
   3.9660000e+01   2.3923333e+06
   3.9680000e+01   2.3554337e+06
   3.9700000e+01   2.3014673e+06
   3.9720000e+01   2.2332477e+06
   3.9740000e+01   2.1547508e+06
   3.9760000e+01   2.0708672e+06
   3.9780000e+01   1.9870738e+06
   3.9800000e+01   1.9090468e+06
   3.9820000e+01   1.8422460e+06
   3.9840000e+01   1.7915038e+06
   3.9860000e+01   1.7606504e+06
   3.9880000e+01   1.7522070e+06
   3.9900000e+01   1.7671728e+06
   3.9920000e+01   1.8049229e+06
   3.9940000e+01   1.8632287e+06
   3.9960000e+01   1.9383999e+06
   3.9980000e+01   2.0255377e+06
   4.0000000e+01   2.1188821e+06
   4.0020000e+01   2.2122247e+06
   4.0040000e+01   2.2993575e+06
   4.0060000e+01   2.3745202e+06
   4.0080000e+01   2.4328142e+06
   4.0100000e+01   2.4705491e+06
   4.0120000e+01   2.4854963e+06
   4.0140000e+01   2.4770310e+06
   4.0160000e+01   2.4461522e+06
   4.0180000e+01   2.3953813e+06
   4.0200000e+01   2.3285484e+06
   4.0220000e+01   2.2504859e+06
   4.0240000e+01   2.1666537e+06
   4.0260000e+01   2.0827279e+06
   4.0280000e+01   2.0041853e+06
   4.0300000e+01   1.9359168e+06
   4.0320000e+01   1.8818980e+06
   4.0340000e+01   1.8449427e+06
   4.0360000e+01   1.8265545e+06
   4.0380000e+01   1.8268845e+06
   4.0400000e+01   1.8447959e+06
   4.0420000e+01   1.8780227e+06
   4.0440000e+01   1.9234084e+06
   4.0460000e+01   1.9771990e+06
   4.0480000e+01   2.0353655e+06
   4.0500000e+01   2.0939253e+06
   4.0520000e+01   2.1492382e+06
   4.0540000e+01   2.1982512e+06
   4.0560000e+01   2.2386757e+06
   4.0580000e+01   2.2690863e+06
   4.0600000e+01   2.2889359e+06
   4.0620000e+01   2.2984939e+06
   4.0640000e+01   2.2987176e+06
   4.0660000e+01   2.2910728e+06
   4.0680000e+01   2.2773267e+06
   4.0700000e+01   2.2593340e+06
   4.0720000e+01   2.2388379e+06
   4.0740000e+01   2.2173081e+06
   4.0760000e+01   2.1958271e+06
   4.0780000e+01   2.1750368e+06
   4.0800000e+01   2.1551477e+06
   4.0820000e+01   2.1360042e+06
   4.0840000e+01   2.1171990e+06
   4.0860000e+01   2.0982191e+06
   4.0880000e+01   2.0786045e+06
   4.0900000e+01   2.0581012e+06
   4.0920000e+01   2.0367877e+06
   4.0940000e+01   2.0151582e+06
   4.0960000e+01   1.9941512e+06
   4.0980000e+01   1.9751169e+06
   4.1000000e+01   1.9597234e+06
   4.1020000e+01   1.9498088e+06
   4.1040000e+01   1.9471929e+06
   4.1060000e+01   1.9534660e+06
   4.1080000e+01   1.9697765e+06
   4.1100000e+01   1.9966401e+06
   4.1120000e+01   2.0337927e+06
   4.1140000e+01   2.0801037e+06
   4.1160000e+01   2.1335655e+06
   4.1180000e+01   2.1913639e+06
   4.1200000e+01   2.2500303e+06
   4.1220000e+01   2.3056654e+06
   4.1240000e+01   2.3542206e+06
   4.1260000e+01   2.3918140e+06
   4.1280000e+01   2.4150552e+06
   4.1300000e+01   2.4213519e+06
   4.1320000e+01   2.4091687e+06
   4.1340000e+01   2.3782153e+06
   4.1360000e+01   2.3295438e+06
   4.1380000e+01   2.2655426e+06
   4.1400000e+01   2.1898230e+06
   4.1420000e+01   2.1070035e+06
   4.1440000e+01   2.0224063e+06
   4.1460000e+01   1.9416866e+06
   4.1480000e+01   1.8704230e+06
   4.1500000e+01   1.8137010e+06
   4.1520000e+01   1.7757230e+06
   4.1540000e+01   1.7594752e+06
   4.1560000e+01   1.7664813e+06
   4.1580000e+01   1.7966616e+06
   4.1600000e+01   1.8483124e+06
   4.1620000e+01   1.9182074e+06
   4.1640000e+01   2.0018163e+06
   4.1660000e+01   2.0936230e+06
   4.1680000e+01   2.1875198e+06
   4.1700000e+01   2.2772479e+06
   4.1720000e+01   2.3568495e+06
   4.1740000e+01   2.4210965e+06
   4.1760000e+01   2.4658623e+06
   4.1780000e+01   2.4884096e+06
   4.1800000e+01   2.4875706e+06
   4.1820000e+01   2.4638084e+06
   4.1840000e+01   2.4191555e+06
   4.1860000e+01   2.3570357e+06
   4.1880000e+01   2.2819861e+06
   4.1900000e+01   2.1993020e+06
   4.1920000e+01   2.1146341e+06
   4.1940000e+01   2.0335707e+06
   4.1960000e+01   1.9612380e+06
   4.1980000e+01   1.9019485e+06
   4.2000000e+01   1.8589250e+06
   4.2020000e+01   1.8341176e+06
   4.2040000e+01   1.8281265e+06
   4.2060000e+01   1.8402308e+06
   4.2080000e+01   1.8685179e+06
   4.2100000e+01   1.9100977e+06
   4.2120000e+01   1.9613804e+06
   4.2140000e+01   2.0183925e+06
   4.2160000e+01   2.0771011e+06
   4.2180000e+01   2.1337217e+06
   4.2200000e+01   2.1849823e+06
   4.2220000e+01   2.2283246e+06
   4.2240000e+01   2.2620295e+06
   4.2260000e+01   2.2852604e+06
   4.2280000e+01   2.2980260e+06
   4.2300000e+01   2.3010720e+06
   4.2320000e+01   2.2957167e+06
   4.2340000e+01   2.2836510e+06
   4.2360000e+01   2.2667235e+06
   4.2380000e+01   2.2467348e+06
   4.2400000e+01   2.2252611e+06
   4.2420000e+01   2.2035229e+06
   4.2440000e+01   2.1823111e+06
   4.2460000e+01   2.1619753e+06
   4.2480000e+01   2.1424714e+06
   4.2500000e+01   2.1234610e+06
   4.2520000e+01   2.1044490e+06
   4.2540000e+01   2.0849398e+06
   4.2560000e+01   2.0645952e+06
   4.2580000e+01   2.0433712e+06
   4.2600000e+01   2.0216171e+06
   4.2620000e+01   2.0001241e+06
   4.2640000e+01   1.9801127e+06
   4.2660000e+01   1.9631588e+06
   4.2680000e+01   1.9510632e+06
   4.2700000e+01   1.9456747e+06
   4.2720000e+01   1.9486838e+06
   4.2740000e+01   1.9614090e+06
   4.2760000e+01   1.9845961e+06
   4.2780000e+01   2.0182537e+06
   4.2800000e+01   2.0615451e+06
   4.2820000e+01   2.1127513e+06
   4.2840000e+01   2.1693141e+06
   4.2860000e+01   2.2279613e+06
   4.2880000e+01   2.2849085e+06
   4.2900000e+01   2.3361229e+06
   4.2920000e+01   2.3776308e+06
   4.2940000e+01   2.4058425e+06
   4.2960000e+01   2.4178679e+06
   4.2980000e+01   2.4117945e+06
   4.3000000e+01   2.3869013e+06
   4.3020000e+01   2.3437884e+06
   4.3040000e+01   2.2844061e+06
   4.3060000e+01   2.2119770e+06
   4.3080000e+01   2.1308138e+06
   4.3100000e+01   2.0460426e+06
   4.3120000e+01   1.9632517e+06
   4.3140000e+01   1.8880918e+06
   4.3160000e+01   1.8258582e+06
   4.3180000e+01   1.7810881e+06
   4.3200000e+01   1.7572052e+06
   4.3220000e+01   1.7562419e+06
   4.3240000e+01   1.7786615e+06
   4.3260000e+01   1.8232962e+06
   4.3280000e+01   1.8874085e+06
   4.3300000e+01   1.9668721e+06
   4.3320000e+01   2.0564586e+06
   4.3340000e+01   2.1502103e+06
   4.3360000e+01   2.2418685e+06
   4.3380000e+01   2.3253255e+06
   4.3400000e+01   2.3950651e+06
   4.3420000e+01   2.4465569e+06
   4.3440000e+01   2.4765749e+06
   4.3460000e+01   2.4834152e+06
   4.3480000e+01   2.4669982e+06
   4.3500000e+01   2.4288474e+06
   4.3520000e+01   2.3719492e+06
   4.3540000e+01   2.3005060e+06
   4.3560000e+01   2.2196033e+06
   4.3580000e+01   2.1348197e+06
   4.3600000e+01   2.0518103e+06
   4.3620000e+01   1.9758973e+06
   4.3640000e+01   1.9116993e+06
   4.3660000e+01   1.8628276e+06
   4.3680000e+01   1.8316706e+06
   4.3700000e+01   1.8192803e+06
   4.3720000e+01   1.8253665e+06
   4.3740000e+01   1.8483939e+06
   4.3760000e+01   1.8857699e+06
   4.3780000e+01   1.9341044e+06
   4.3800000e+01   1.9895154e+06
   4.3820000e+01   2.0479542e+06
   4.3840000e+01   2.1055217e+06
   4.3860000e+01   2.1587491e+06
   4.3880000e+01   2.2048224e+06
   4.3900000e+01   2.2417339e+06
   4.3920000e+01   2.2683531e+06
   4.3940000e+01   2.2844156e+06
   4.3960000e+01   2.2904374e+06
   4.3980000e+01   2.2875669e+06
   4.4000000e+01   2.2773944e+06
   4.4020000e+01   2.2617395e+06
   4.4040000e+01   2.2424404e+06
   4.4060000e+01   2.2211653e+06
   4.4080000e+01   2.1992642e+06
   4.4100000e+01   2.1776759e+06
   4.4120000e+01   2.1568945e+06
   4.4140000e+01   2.1369983e+06
   4.4160000e+01   2.1177335e+06
   4.4180000e+01   2.0986402e+06
   4.4200000e+01   2.0792051e+06
   4.4220000e+01   2.0590211e+06
   4.4240000e+01   2.0379327e+06
   4.4260000e+01   2.0161501e+06
   4.4280000e+01   1.9943154e+06
   4.4300000e+01   1.9735112e+06
   4.4320000e+01   1.9552070e+06
   4.4340000e+01   1.9411462e+06
   4.4360000e+01   1.9331833e+06
   4.4380000e+01   1.9330856e+06
   4.4400000e+01   1.9423190e+06
   4.4420000e+01   1.9618406e+06
   4.4440000e+01   1.9919199e+06
   4.4460000e+01   2.0320100e+06
   4.4480000e+01   2.0806852e+06
   4.4500000e+01   2.1356570e+06
   4.4520000e+01   2.1938725e+06
   4.4540000e+01   2.2516915e+06
   4.4560000e+01   2.3051313e+06
   4.4580000e+01   2.3501629e+06
   4.4600000e+01   2.3830324e+06
   4.4620000e+01   2.4005832e+06
   4.4640000e+01   2.4005495e+06
   4.4660000e+01   2.3817942e+06
   4.4680000e+01   2.3444687e+06
   4.4700000e+01   2.2900765e+06
   4.4720000e+01   2.2214313e+06
   4.4740000e+01   2.1425088e+06
   4.4760000e+01   2.0582000e+06
   4.4780000e+01   1.9739815e+06
   4.4800000e+01   1.8955295e+06
   4.4820000e+01   1.8283040e+06
   4.4840000e+01   1.7771373e+06
   4.4860000e+01   1.7458595e+06
   4.4880000e+01   1.7369920e+06
   4.4900000e+01   1.7515339e+06
   4.4920000e+01   1.7888603e+06
   4.4940000e+01   1.8467427e+06
   4.4960000e+01   1.9214907e+06
   4.4980000e+01   2.0082055e+06
   4.5000000e+01   2.1011271e+06
   4.5020000e+01   2.1940473e+06
   4.5040000e+01   2.2807578e+06
   4.5060000e+01   2.3554986e+06
   4.5080000e+01   2.4133709e+06
   4.5100000e+01   2.4506844e+06
   4.5120000e+01   2.4652105e+06
   4.5140000e+01   2.4563243e+06
   4.5160000e+01   2.4250250e+06
   4.5180000e+01   2.3738338e+06
   4.5200000e+01   2.3065810e+06
   4.5220000e+01   2.2280989e+06
   4.5240000e+01   2.1438474e+06
   4.5260000e+01   2.0595026e+06
   4.5280000e+01   1.9805414e+06
   4.5300000e+01   1.9118545e+06
   4.5320000e+01   1.8574177e+06
   4.5340000e+01   1.8200448e+06
   4.5360000e+01   1.8012393e+06
   4.5380000e+01   1.8011524e+06
   4.5400000e+01   1.8186473e+06
   4.5420000e+01   1.8514579e+06
   4.5440000e+01   1.8964277e+06
   4.5460000e+01   1.9498030e+06
   4.5480000e+01   2.0075544e+06
   4.5500000e+01   2.0656996e+06
   4.5520000e+01   2.1205983e+06
   4.5540000e+01   2.1691974e+06
   4.5560000e+01   2.2092086e+06
   4.5580000e+01   2.2392061e+06
   4.5600000e+01   2.2586431e+06
   4.5620000e+01   2.2677891e+06
   4.5640000e+01   2.2676010e+06
   4.5660000e+01   2.2595449e+06
   4.5680000e+01   2.2453881e+06
   4.5700000e+01   2.2269849e+06
   4.5720000e+01   2.2060790e+06
   4.5740000e+01   2.1841398e+06
   4.5760000e+01   2.1622498e+06
   4.5780000e+01   2.1410511e+06
   4.5800000e+01   2.1207539e+06
   4.5820000e+01   2.1012029e+06
   4.5840000e+01   2.0819907e+06
   4.5860000e+01   2.0626043e+06
   4.5880000e+01   2.0425836e+06
   4.5900000e+01   2.0216749e+06
   4.5920000e+01   1.9999564e+06
   4.5940000e+01   1.9779224e+06
   4.5960000e+01   1.9565114e+06
   4.5980000e+01   1.9370738e+06
   4.6000000e+01   1.9212774e+06
   4.6020000e+01   1.9109605e+06
   4.6040000e+01   1.9079429e+06
   4.6060000e+01   1.9138148e+06
   4.6080000e+01   1.9297246e+06
   4.6100000e+01   1.9561882e+06
   4.6120000e+01   1.9929413e+06
   4.6140000e+01   2.0388534e+06
   4.6160000e+01   2.0919169e+06
   4.6180000e+01   2.1493176e+06
   4.6200000e+01   2.2075868e+06
   4.6220000e+01   2.2628254e+06
   4.6240000e+01   2.3109847e+06
   4.6260000e+01   2.3481827e+06
   4.6280000e+01   2.3710293e+06
   4.6300000e+01   2.3769320e+06
   4.6320000e+01   2.3643553e+06
   4.6340000e+01   2.3330091e+06
   4.6360000e+01   2.2839455e+06
   4.6380000e+01   2.2195528e+06
   4.6400000e+01   2.1434423e+06
   4.6420000e+01   2.0602326e+06
   4.6440000e+01   1.9752459e+06
   4.6460000e+01   1.8941374e+06
   4.6480000e+01   1.8224856e+06
   4.6500000e+01   1.7653761e+06
   4.6520000e+01   1.7270112e+06
   4.6540000e+01   1.7103773e+06
   4.6560000e+01   1.7169980e+06
   4.6580000e+01   1.7467936e+06
   4.6600000e+01   1.7980604e+06
   4.6620000e+01   1.8675721e+06
   4.6640000e+01   1.9507984e+06
   4.6660000e+01   2.0422233e+06
   4.6680000e+01   2.1357389e+06
   4.6700000e+01   2.2250867e+06
   4.6720000e+01   2.3043087e+06
   4.6740000e+01   2.3681768e+06
   4.6760000e+01   2.4125644e+06
   4.6780000e+01   2.4347343e+06
   4.6800000e+01   2.4335187e+06
   4.6820000e+01   2.4093807e+06
   4.6840000e+01   2.3643527e+06
   4.6860000e+01   2.3018585e+06
   4.6880000e+01   2.2264354e+06
   4.6900000e+01   2.1433786e+06
   4.6920000e+01   2.0583388e+06
   4.6940000e+01   1.9769043e+06
   4.6960000e+01   1.9042012e+06
   4.6980000e+01   1.8445422e+06
   4.7000000e+01   1.8011500e+06
   4.7020000e+01   1.7759747e+06
   4.7040000e+01   1.7696166e+06
   4.7060000e+01   1.7813547e+06
   4.7080000e+01   1.8092764e+06
   4.7100000e+01   1.8504916e+06
   4.7120000e+01   1.9014107e+06
   4.7140000e+01   1.9580599e+06
   4.7160000e+01   2.0164065e+06
   4.7180000e+01   2.0726660e+06
   4.7200000e+01   2.1235663e+06
   4.7220000e+01   2.1665492e+06
   4.7240000e+01   2.1998956e+06
   4.7260000e+01   2.2227689e+06
   4.7280000e+01   2.2351778e+06
   4.7300000e+01   2.2378679e+06
   4.7320000e+01   2.2321577e+06
   4.7340000e+01   2.2197380e+06
   4.7360000e+01   2.2024573e+06
   4.7380000e+01   2.1821164e+06
   4.7400000e+01   2.1602914e+06
   4.7420000e+01   2.1382028e+06
   4.7440000e+01   2.1166416e+06
   4.7460000e+01   2.0959573e+06
   4.7480000e+01   2.0761058e+06
   4.7500000e+01   2.0567488e+06
   4.7520000e+01   2.0373910e+06
   4.7540000e+01   2.0175371e+06
   4.7560000e+01   1.9968488e+06
   4.7580000e+01   1.9752819e+06
   4.7600000e+01   1.9531860e+06
   4.7620000e+01   1.9313522e+06
   4.7640000e+01   1.9110008e+06
   4.7660000e+01   1.8937080e+06
   4.7680000e+01   1.8812746e+06
   4.7700000e+01   1.8755491e+06
   4.7720000e+01   1.8782222e+06
   4.7740000e+01   1.8906126e+06
   4.7760000e+01   1.9134657e+06
   4.7780000e+01   1.9467904e+06
   4.7800000e+01   1.9897499e+06
   4.7820000e+01   2.0406252e+06
   4.7840000e+01   2.0968581e+06
   4.7860000e+01   2.1551765e+06
   4.7880000e+01   2.2117959e+06
   4.7900000e+01   2.2626836e+06
   4.7920000e+01   2.3038658e+06
   4.7940000e+01   2.3317528e+06
   4.7960000e+01   2.3434546e+06
   4.7980000e+01   2.3370586e+06
   4.8000000e+01   2.3118439e+06
   4.8020000e+01   2.2684106e+06
   4.8040000e+01   2.2087090e+06
   4.8060000e+01   2.1359616e+06
   4.8080000e+01   2.0544813e+06
   4.8100000e+01   1.9693939e+06
   4.8120000e+01   1.8862880e+06
   4.8140000e+01   1.8108142e+06
   4.8160000e+01   1.7482678e+06
   4.8180000e+01   1.7031859e+06
   4.8200000e+01   1.6789924e+06
   4.8220000e+01   1.6777196e+06
   4.8240000e+01   1.6998308e+06
   4.8260000e+01   1.7441582e+06
   4.8280000e+01   1.8079644e+06
   4.8300000e+01   1.8871230e+06
   4.8320000e+01   1.9764056e+06
   4.8340000e+01   2.0698546e+06
   4.8360000e+01   2.1612112e+06
   4.8380000e+01   2.2443677e+06
   4.8400000e+01   2.3138080e+06
   4.8420000e+01   2.3650016e+06
   4.8440000e+01   2.3947226e+06
   4.8460000e+01   2.4012671e+06
   4.8480000e+01   2.3845554e+06
   4.8500000e+01   2.3461112e+06
   4.8520000e+01   2.2889207e+06
   4.8540000e+01   2.2171864e+06
   4.8560000e+01   2.1359937e+06
   4.8580000e+01   2.0509213e+06
   4.8600000e+01   1.9676243e+06
   4.8620000e+01   1.8914250e+06
   4.8640000e+01   1.8269418e+06
   4.8660000e+01   1.7777862e+06
   4.8680000e+01   1.7463464e+06
   4.8700000e+01   1.7336745e+06
   4.8720000e+01   1.7394804e+06
   4.8740000e+01   1.7622287e+06
   4.8760000e+01   1.7993269e+06
   4.8780000e+01   1.8473847e+06
   4.8800000e+01   1.9025203e+06
   4.8820000e+01   1.9606849e+06
   4.8840000e+01   2.0179794e+06
   4.8860000e+01   2.0709352e+06
   4.8880000e+01   2.1167380e+06
   4.8900000e+01   2.1533803e+06
   4.8920000e+01   2.1797315e+06
   4.8940000e+01   2.1955274e+06
   4.8960000e+01   2.2012838e+06
   4.8980000e+01   2.1981491e+06
   4.9000000e+01   2.1877136e+06
   4.9020000e+01   2.1717971e+06
   4.9040000e+01   2.1522378e+06
   4.9060000e+01   2.1307036e+06
   4.9080000e+01   2.1085448e+06
   4.9100000e+01   2.0867000e+06
   4.9120000e+01   2.0656634e+06
   4.9140000e+01   2.0455133e+06
   4.9160000e+01   2.0259959e+06
   4.9180000e+01   2.0066513e+06
   4.9200000e+01   1.9869663e+06
   4.9220000e+01   1.9665336e+06
   4.9240000e+01   1.9451978e+06
   4.9260000e+01   1.9231692e+06
   4.9280000e+01   1.9010898e+06
   4.9300000e+01   1.8800422e+06
   4.9320000e+01   1.8614959e+06
   4.9340000e+01   1.8471944e+06
   4.9360000e+01   1.8389921e+06
   4.9380000e+01   1.8386564e+06
   4.9400000e+01   1.8476531e+06
   4.9420000e+01   1.8669393e+06
   4.9440000e+01   1.8967846e+06
   4.9460000e+01   1.9366420e+06
   4.9480000e+01   1.9850859e+06
   4.9500000e+01   2.0398278e+06
   4.9520000e+01   2.0978147e+06
   4.9540000e+01   2.1554064e+06
   4.9560000e+01   2.2086204e+06
   4.9580000e+01   2.2534275e+06
   4.9600000e+01   2.2860739e+06
   4.9620000e+01   2.3034030e+06
   4.9640000e+01   2.3031490e+06
   4.9660000e+01   2.2841747e+06
   4.9680000e+01   2.2466316e+06
   4.9700000e+01   2.1920232e+06
   4.9720000e+01   2.1231632e+06
   4.9740000e+01   2.0440274e+06
   4.9760000e+01   1.9595065e+06
   4.9780000e+01   1.8750775e+06
   4.9800000e+01   1.7964163e+06
   4.9820000e+01   1.7289830e+06
   4.9840000e+01   1.6776099e+06
   4.9860000e+01   1.6461272e+06
   4.9880000e+01   1.6370562e+06
   4.9900000e+01   1.6513960e+06
   4.9920000e+01   1.6885217e+06
   4.9940000e+01   1.7462048e+06
   4.9960000e+01   1.8207549e+06
   4.9980000e+01   1.9072733e+06
   5.0000000e+01   2.0000000e+06


==> data/VolumeConstData.dat <==
  -9.0000000e-01   1.2666667e+00
   2.0000000e+00  -6.6666667e-01


==> data/agData.dat <==
   0.0000000e+00  -3.6579000e-02
   2.0000000e-02  -2.2054000e-01
   4.0000000e-02  -1.9257000e-01
   6.0000000e-02  -1.7881000e-01
   8.0000000e-02  -1.9207000e-01
   1.0000000e-01  -2.3520000e-01
   1.2000000e-01  -2.7121000e-01
   1.4000000e-01  -2.5317000e-01
   1.6000000e-01  -2.2802000e-01
   1.8000000e-01  -1.6871000e-01
   2.0000000e-01  -1.4638000e-01
   2.2000000e-01  -2.4068000e-01
   2.4000000e-01  -3.4635000e-01
   2.6000000e-01  -3.8516000e-01
   2.8000000e-01  -3.0023000e-01
   3.0000000e-01  -2.8925000e-01
   3.2000000e-01  -2.0429000e-01
   3.4000000e-01  -1.2787000e-01
   3.6000000e-01  -3.2937000e-02
   3.8000000e-01  -1.1295000e-01
   4.0000000e-01  -2.6549000e-01
   4.2000000e-01  -4.1945000e-01
   4.4000000e-01  -4.5392000e-01
   4.6000000e-01  -1.7547000e-01
   4.8000000e-01   3.1884000e-02
   5.0000000e-01   2.7338000e-01
   5.2000000e-01  -9.3875000e-02
   5.4000000e-01  -2.3924000e-01
   5.6000000e-01  -2.5658000e-01
   5.8000000e-01  -3.8059000e-01
   6.0000000e-01  -5.3160000e-01
   6.2000000e-01  -6.6269000e-01
   6.4000000e-01  -6.0887000e-01
   6.6000000e-01  -3.4310000e-01
   6.8000000e-01  -3.8455000e-01
   7.0000000e-01  -3.0936000e-01
   7.2000000e-01  -3.2660000e-01
   7.4000000e-01  -1.5182000e-01
   7.6000000e-01  -1.5424000e-02
   7.8000000e-01   1.8356000e-01
   8.0000000e-01   2.9865000e-01
   8.2000000e-01   2.9854000e-01
   8.4000000e-01   4.9898000e-01
   8.6000000e-01   7.8337000e-01
   8.8000000e-01   8.4449000e-01
   9.0000000e-01   6.6805000e-01
   9.2000000e-01   5.3283000e-01
   9.4000000e-01   3.5645000e-01
   9.6000000e-01   2.9669000e-01
   9.8000000e-01   5.1288000e-01
   1.0000000e+00   6.5795000e-01
   1.0200000e+00   8.7842000e-01
   1.0400000e+00   1.1117000e+00
   1.0600000e+00   1.3138000e+00
   1.0800000e+00   1.1744000e+00
   1.1000000e+00   1.0920000e+00
   1.1200000e+00   7.1656000e-01
   1.1400000e+00   7.3229000e-01
   1.1600000e+00   4.3982000e-02
   1.1800000e+00  -1.0611000e+00
   1.2000000e+00  -1.5303000e+00
   1.2200000e+00  -1.0892000e+00
   1.2400000e+00  -8.2452000e-01
   1.2600000e+00  -4.6738000e-01
   1.2800000e+00  -1.7421000e-01
   1.3000000e+00   9.4794000e-02
   1.3200000e+00   3.2117000e-01
   1.3400000e+00   6.6553000e-01
   1.3600000e+00   1.0967000e+00
   1.3800000e+00   1.6616000e+00
   1.4000000e+00   2.1283000e+00
   1.4200000e+00   2.7630000e+00
   1.4400000e+00   2.5498000e+00
   1.4600000e+00   1.8687000e+00
   1.4800000e+00   1.5035000e+00
   1.5000000e+00   1.4497000e+00
   1.5200000e+00   1.5851000e+00
   1.5400000e+00   1.4744000e+00
   1.5600000e+00   1.6695000e+00
   1.5800000e+00   1.9159000e+00
   1.6000000e+00   2.4197000e+00
   1.6200000e+00   7.3025000e-01
   1.6400000e+00  -2.7869000e+00
   1.6600000e+00  -3.8974000e+00
   1.6800000e+00  -3.6739000e+00
   1.7000000e+00  -3.6977000e+00
   1.7200000e+00  -3.2181000e+00
   1.7400000e+00  -3.1182000e+00
   1.7600000e+00  -3.1961000e+00
   1.7800000e+00  -3.2272000e+00
   1.8000000e+00  -3.3093000e+00
   1.8200000e+00  -3.0317000e+00
   1.8400000e+00  -2.5947000e+00
   1.8600000e+00  -2.2431000e+00
   1.8800000e+00  -1.9853000e+00
   1.9000000e+00  -1.3692000e+00
   1.9200000e+00  -4.9130000e-01
   1.9400000e+00   2.3009000e-01
   1.9600000e+00   1.1251000e+00
   1.9800000e+00   1.9019000e+00
   2.0000000e+00   2.7926000e+00
   2.0200000e+00   3.5382000e+00
   2.0400000e+00   4.4630000e+00
   2.0600000e+00   5.1190000e+00
   2.0800000e+00   5.7578000e+00
   2.1000000e+00   6.1492000e+00
   2.1200000e+00   6.6288000e+00
   2.1400000e+00   5.5822000e+00
   2.1600000e+00   4.7702000e+00
   2.1800000e+00  -2.0995000e+00
   2.2000000e+00  -4.5215000e+00
   2.2200000e+00  -3.1132000e+00
   2.2400000e+00  -3.6550000e+00
   2.2600000e+00  -2.2253000e+00
   2.2800000e+00  -1.6975000e+00
   2.3000000e+00  -5.8506000e-01
   2.3200000e+00   7.0781000e-02
   2.3400000e+00   9.6844000e-01
   2.3600000e+00   1.7949000e+00
   2.3800000e+00   2.4792000e+00
   2.4000000e+00   3.7295000e+00
   2.4200000e+00   1.4525000e+00
   2.4400000e+00  -4.9908000e+00
   2.4600000e+00  -2.8728000e+00
   2.4800000e+00  -3.2995000e+00
   2.5000000e+00  -1.9795000e+00
   2.5200000e+00  -1.2128000e+00
   2.5400000e+00   2.9348000e-01
   2.5600000e+00  -1.5385000e+00
   2.5800000e+00  -4.0418000e+00
   2.6000000e+00  -3.2880000e+00
   2.6200000e+00  -3.2852000e+00
   2.6400000e+00  -2.7917000e+00
   2.6600000e+00  -2.2029000e+00
   2.6800000e+00  -1.6924000e+00
   2.7000000e+00  -1.3226000e+00
   2.7200000e+00  -9.7427000e-01
   2.7400000e+00  -5.9177000e-01
   2.7600000e+00  -5.5668000e-02
   2.7800000e+00   4.5909000e-01
   2.8000000e+00   1.8032000e-02
   2.8200000e+00  -5.4115000e-01
   2.8400000e+00  -1.2325000e+00
   2.8600000e+00  -1.4062000e+00
   2.8800000e+00  -1.0196000e+00
   2.9000000e+00  -8.7186000e-01
   2.9200000e+00  -4.5526000e-01
   2.9400000e+00  -1.3405000e-01
   2.9600000e+00   4.5741000e-01
   2.9800000e+00   9.7347000e-01
   3.0000000e+00   1.5222000e+00
   3.0200000e+00  -5.5714000e-03
   3.0400000e+00  -5.6624000e-01
   3.0600000e+00   8.2089000e-02
   3.0800000e+00   1.6147000e-01
   3.1000000e+00   8.1834000e-01
   3.1200000e+00   1.2903000e+00
   3.1400000e+00   1.9414000e+00
   3.1600000e+00   2.4646000e+00
   3.1800000e+00   2.8212000e+00
   3.2000000e+00   4.0721000e-01
   3.2200000e+00   3.3723000e-01
   3.2400000e+00   1.2885000e+00
   3.2600000e+00   1.3550000e+00
   3.2800000e+00   2.6831000e+00
   3.3000000e+00   2.8151000e+00
   3.3200000e+00   4.2613000e+00
   3.3400000e+00  -1.6247000e+00
   3.3600000e+00  -2.4500000e+00
   3.3800000e+00  -1.2967000e+00
   3.4000000e+00  -1.0482000e+00
   3.4200000e+00   2.4584000e-01
   3.4400000e+00   1.4901000e+00
   3.4600000e+00  -1.9011000e+00
   3.4800000e+00  -2.7179000e+00
   3.5000000e+00  -2.0354000e+00
   3.5200000e+00  -2.3501000e+00
   3.5400000e+00  -1.6804000e+00
   3.5600000e+00  -1.3920000e+00
   3.5800000e+00  -7.1391000e-01
   3.6000000e+00  -5.3351000e-01
   3.6200000e+00  -1.6120000e+00
   3.6400000e+00  -9.0819000e-01
   3.6600000e+00  -8.9996000e-01
   3.6800000e+00  -4.1381000e-01
   3.7000000e+00  -1.2815000e-01
   3.7200000e+00   4.6898000e-01
   3.7400000e+00   8.8260000e-01
   3.7600000e+00   1.1540000e+00
   3.7800000e+00   4.2414000e-01
   3.8000000e+00  -1.3507000e-01
   3.8200000e+00  -6.2882000e-01
   3.8400000e+00  -6.8661000e-02
   3.8600000e+00   2.1557000e-01
   3.8800000e+00   1.0304000e+00
   3.9000000e+00   1.6034000e+00
   3.9200000e+00   2.4254000e+00
   3.9400000e+00   2.8561000e+00
   3.9600000e+00   3.2699000e+00
   3.9800000e+00   6.5405000e-01
   4.0000000e+00   1.5245000e-02
   4.0200000e+00   5.3142000e-01
   4.0400000e+00   6.1663000e-01
   4.0600000e+00  -7.6177000e-02
   4.0800000e+00  -1.9576000e-01
   4.1000000e+00   4.0294000e-01
   4.1200000e+00   5.1948000e-01
   4.1400000e+00   5.3075000e-01
   4.1600000e+00   9.8443000e-01
   4.1800000e+00   1.5803000e+00
   4.2000000e+00   2.0326000e+00
   4.2200000e+00   2.7849000e+00
   4.2400000e+00   3.2926000e+00
   4.2600000e+00   4.0208000e+00
   4.2800000e+00   3.9569000e+00
   4.3000000e+00   4.2327000e+00
   4.3200000e+00   3.7662000e+00
   4.3400000e+00   2.7094000e+00
   4.3600000e+00  -2.2446000e+00
   4.3800000e+00  -9.5882000e-01
   4.4000000e+00  -6.0181000e-01
   4.4200000e+00  -3.4295000e-01
   4.4400000e+00  -2.0369000e+00
   4.4600000e+00  -3.0923000e+00
   4.4800000e+00  -4.7677000e+00
   4.5000000e+00  -3.8788000e+00
   4.5200000e+00  -3.9839000e+00
   4.5400000e+00  -2.9086000e+00
   4.5600000e+00  -2.2372000e+00
   4.5800000e+00  -9.9973000e-01
   4.6000000e+00  -8.2035000e-03
   4.6200000e+00   1.3174000e+00
   4.6400000e+00   2.1723000e+00
   4.6600000e+00   3.2477000e+00
   4.6800000e+00  -4.5319000e-01
   4.7000000e+00  -6.0674000e-01
   4.7200000e+00   3.7193000e-01
   4.7400000e+00   7.9303000e-01
   4.7600000e+00   1.9409000e+00
   4.7800000e+00   2.9352000e+00
   4.8000000e+00   3.8598000e+00
   4.8200000e+00   5.0647000e+00
   4.8400000e+00   3.5243000e+00
   4.8600000e+00  -2.5846000e+00
   4.8800000e+00  -1.8407000e+00
   4.9000000e+00  -1.9714000e+00
   4.9200000e+00  -1.6556000e+00
   4.9400000e+00  -8.1201000e-01
   4.9600000e+00  -2.3851000e+00
   4.9800000e+00  -4.0804000e+00
   5.0000000e+00  -3.0705000e+00
   5.0200000e+00  -3.2482000e+00
   5.0400000e+00  -2.5669000e+00
   5.0600000e+00  -2.2553000e+00
   5.0800000e+00  -1.6010000e+00
   5.1000000e+00  -1.0263000e+00
   5.1200000e+00  -9.5655000e-01
   5.1400000e+00  -2.1328000e+00
   5.1600000e+00  -2.3418000e+00
   5.1800000e+00  -2.3801000e+00
   5.2000000e+00  -2.2720000e+00
   5.2200000e+00  -1.3219000e+00
   5.2400000e+00  -9.1073000e-01
   5.2600000e+00   4.0213000e-01
   5.2800000e+00  -1.2847000e+00
   5.3000000e+00  -2.9702000e+00
   5.3200000e+00  -1.5862000e+00
   5.3400000e+00  -1.9332000e+00
   5.3600000e+00  -7.9958000e-01
   5.3800000e+00  -3.5436000e-01
   5.4000000e+00   5.8298000e-01
   5.4200000e+00   1.1732000e+00
   5.4400000e+00   1.5033000e+00
   5.4600000e+00   6.3710000e-01
   5.4800000e+00   9.5175000e-02
   5.5000000e+00  -3.3722000e-01
   5.5200000e+00   3.6689000e-01
   5.5400000e+00   7.4098000e-01
   5.5600000e+00   1.4820000e+00
   5.5800000e+00   2.0396000e+00
   5.6000000e+00   2.7267000e+00
   5.6200000e+00   3.3383000e+00
   5.6400000e+00   3.8332000e+00
   5.6600000e+00   2.5517000e+00
   5.6800000e+00   1.2318000e+00
   5.7000000e+00   2.7030000e-01
   5.7200000e+00   4.5379000e-01
   5.7400000e+00   5.8186000e-01
   5.7600000e+00   8.8054000e-01
   5.7800000e+00   4.1547000e-01
   5.8000000e+00  -3.1417000e-01
   5.8200000e+00  -5.8013000e-01
   5.8400000e+00  -3.7953000e-01
   5.8600000e+00  -5.9427000e-01
   5.8800000e+00  -5.5441000e-01
   5.9000000e+00  -3.0687000e-01
   5.9200000e+00  -6.9289000e-02
   5.9400000e+00   2.7212000e-01
   5.9600000e+00   6.5195000e-01
   5.9800000e+00   1.0175000e+00
   6.0000000e+00   4.2023000e-01
   6.0200000e+00  -1.5005000e-01
   6.0400000e+00  -8.5545000e-01
   6.0600000e+00  -2.2100000e-01
   6.0800000e+00   2.8118000e-01
   6.1000000e+00   5.3161000e-01
   6.1200000e+00  -2.4204000e-01
   6.1400000e+00  -1.3383000e-01
   6.1600000e+00   6.2572000e-02
   6.1800000e+00   2.7463000e-01
   6.2000000e+00   7.0146000e-01
   6.2200000e+00   1.0273000e+00
   6.2400000e+00   4.2295000e-01
   6.2600000e+00   9.3183000e-02
   6.2800000e+00  -1.8120000e-01
   6.3000000e+00  -2.7410000e-02
   6.3200000e+00   1.2600000e-02
   6.3400000e+00  -1.3514000e-01
   6.3600000e+00  -3.6536000e-01
   6.3800000e+00  -2.3144000e-01
   6.4000000e+00  -1.5015000e-01
   6.4200000e+00   7.9549000e-03
   6.4400000e+00   1.4901000e-01
   6.4600000e+00  -8.5425000e-02
   6.4800000e+00  -5.8726000e-01
   6.5000000e+00  -8.1741000e-01
   6.5200000e+00  -4.7008000e-01
   6.5400000e+00  -4.0010000e-01
   6.5600000e+00  -2.9028000e-01
   6.5800000e+00  -2.3166000e-01
   6.6000000e+00  -2.9373000e-02
   6.6200000e+00   3.6637000e-01
   6.6400000e+00  -2.8189000e-01
   6.6600000e+00  -2.9861000e-01
   6.6800000e+00  -1.6456000e-01
   6.7000000e+00  -2.2962000e-01
   6.7200000e+00  -1.5954000e-01
   6.7400000e+00  -1.4351000e-01
   6.7600000e+00   1.3343000e-02
   6.7800000e+00   1.5740000e-01
   6.8000000e+00   4.2664000e-01
   6.8200000e+00   6.2762000e-01
   6.8400000e+00   1.2781000e+00
   6.8600000e+00   1.3937000e+00
   6.8800000e+00   2.1647000e-01
   6.9000000e+00  -7.3461000e-01
   6.9200000e+00  -4.0273000e-01
   6.9400000e+00  -1.6613000e-01
   6.9600000e+00   3.4355000e-01
   6.9800000e+00   2.8004000e-01
   7.0000000e+00  -2.0018000e-01
   7.0200000e+00  -7.6577000e-01
   7.0400000e+00  -7.4247000e-01
   7.0600000e+00  -4.6318000e-01
   7.0800000e+00  -2.4502000e-01
   7.1000000e+00   5.1406000e-02
   7.1200000e+00   3.9331000e-01
   7.1400000e+00   6.6838000e-01
   7.1600000e+00   1.3130000e-01
   7.1800000e+00  -5.0678000e-01
   7.2000000e+00  -6.0997000e-01
   7.2200000e+00  -2.6093000e-01
   7.2400000e+00  -4.2390000e-01
   7.2600000e+00  -1.9999000e-01
   7.2800000e+00   4.9526000e-02
   7.3000000e+00   3.3035000e-01
   7.3200000e+00   5.3726000e-01
   7.3400000e+00   7.7107000e-01
   7.3600000e+00   6.4941000e-01
   7.3800000e+00   2.9872000e-01
   7.4000000e+00   6.7515000e-02
   7.4200000e+00   4.3512000e-01
   7.4400000e+00   8.2265000e-01
   7.4600000e+00   8.5176000e-01
   7.4800000e+00   1.8108000e-01
   7.5000000e+00   4.5155000e-02
   7.5200000e+00  -1.4052000e-01
   7.5400000e+00  -6.5897000e-02
   7.5600000e+00   4.1443000e-02
   7.5800000e+00   1.0611000e-01
   7.6000000e+00   3.8555000e-01
   7.6200000e+00   6.3513000e-01
   7.6400000e+00   9.9282000e-01
   7.6600000e+00   1.0816000e+00
   7.6800000e+00   9.2159000e-01
   7.7000000e+00   9.4358000e-01
   7.7200000e+00   1.3041000e+00
   7.7400000e+00   1.6490000e+00
   7.7600000e+00   8.4175000e-01
   7.7800000e+00   8.8934000e-01
   7.8000000e+00   2.2861000e-01
   7.8200000e+00  -4.2502000e-01
   7.8400000e+00  -5.6233000e-01
   7.8600000e+00  -8.9735000e-01
   7.8800000e+00  -8.9245000e-01
   7.9000000e+00  -9.6861000e-01
   7.9200000e+00  -9.0538000e-01
   7.9400000e+00  -9.9296000e-01
   7.9600000e+00  -2.1996000e-01
   7.9800000e+00   2.1590000e-01
   8.0000000e+00  -5.8426000e-01
   8.0200000e+00  -1.1682000e+00
   8.0400000e+00  -1.1946000e+00
   8.0600000e+00  -8.1708000e-01
   8.0800000e+00  -8.8478000e-01
   8.1000000e+00  -7.6469000e-01
   8.1200000e+00  -7.8828000e-01
   8.1400000e+00  -6.4826000e-01
   8.1600000e+00  -5.9793000e-01
   8.1800000e+00  -5.7032000e-01
   8.2000000e+00  -6.4371000e-01
   8.2200000e+00  -6.3889000e-01
   8.2400000e+00  -5.2169000e-01
   8.2600000e+00  -1.6697000e-01
   8.2800000e+00   1.7067000e-01
   8.3000000e+00   6.1356000e-01
   8.3200000e+00   7.1793000e-01
   8.3400000e+00   7.4691000e-01
   8.3600000e+00   6.4502000e-01
   8.3800000e+00   6.1425000e-01
   8.4000000e+00   3.9574000e-01
   8.4200000e+00   3.6204000e-01
   8.4400000e+00  -9.8218000e-02
   8.4600000e+00   1.9375000e-01
   8.4800000e+00   2.2985000e-01
   8.5000000e+00   9.2015000e-01
   8.5200000e+00  -1.4006000e+00
   8.5400000e+00  -2.4285000e+00
   8.5600000e+00  -2.3171000e+00
   8.5800000e+00  -2.3152000e+00
   8.6000000e+00  -2.0246000e+00
   8.6200000e+00  -1.9204000e+00
   8.6400000e+00  -1.4278000e+00
   8.6600000e+00  -1.1073000e+00
   8.6800000e+00  -6.0621000e-01
   8.7000000e+00  -4.7211000e-01
   8.7200000e+00  -1.4313000e-01
   8.7400000e+00  -1.7685000e-01
   8.7600000e+00  -4.1540000e-01
   8.7800000e+00  -3.4245000e-01
   8.8000000e+00   1.5861000e-01
   8.8200000e+00   4.1362000e-01
   8.8400000e+00   2.7746000e-01
   8.8600000e+00   7.4011000e-01
   8.8800000e+00   1.2924000e+00
   8.9000000e+00   1.8290000e+00
   8.9200000e+00   2.4552000e+00
   8.9400000e+00   3.5323000e+00
   8.9600000e+00   2.4929000e+00
   8.9800000e+00  -1.8662000e+00
   9.0000000e+00  -3.8092000e-01
   9.0200000e+00  -5.3132000e-01
   9.0400000e+00  -2.0237000e-01
   9.0600000e+00  -1.6642000e+00
   9.0800000e+00  -1.0508000e+00
   9.1000000e+00  -9.3235000e-01
   9.1200000e+00  -1.0686000e+00
   9.1400000e+00  -8.1503000e-01
   9.1600000e+00   2.3504000e-01
   9.1800000e+00   1.0575000e+00
   9.2000000e+00   2.2483000e+00
   9.2200000e+00   3.3909000e+00
   9.2400000e+00   1.9774000e+00
   9.2600000e+00   8.8538000e-01
   9.2800000e+00   1.4319000e+00
   9.3000000e+00   3.7830000e-01
   9.3200000e+00  -4.8048000e-02
   9.3400000e+00  -9.0254000e-01
   9.3600000e+00  -1.5763000e+00
   9.3800000e+00  -2.2715000e+00
   9.4000000e+00  -2.3380000e+00
   9.4200000e+00  -1.6735000e+00
   9.4400000e+00  -7.7560000e-01
   9.4600000e+00   1.8406000e-02
   9.4800000e+00   1.0642000e+00
   9.5000000e+00   2.3262000e+00
   9.5200000e+00   3.0846000e+00
   9.5400000e+00  -7.4258000e-01
   9.5600000e+00  -8.3652000e-02
   9.5800000e+00  -1.9001000e-01
   9.6000000e+00   8.3429000e-02
   9.6200000e+00   4.4648000e-01
   9.6400000e+00   1.2576000e+00
   9.6600000e+00   1.6732000e+00
   9.6800000e+00  -4.4288000e-01
   9.7000000e+00  -1.2945000e+00
   9.7200000e+00  -5.6307000e-01
   9.7400000e+00  -4.9308000e-01
   9.7600000e+00  -1.2718000e-01
   9.7800000e+00   2.4154000e-01
   9.8000000e+00   9.1323000e-01
   9.8200000e+00   1.2621000e+00
   9.8400000e+00   1.6023000e+00
   9.8600000e+00   1.7036000e+00
   9.8800000e+00   1.3157000e+00
   9.9000000e+00   7.7403000e-01
   9.9200000e+00   1.9403000e-01
   9.9400000e+00   1.8438000e-01
   9.9600000e+00  -8.3089000e-01
   9.9800000e+00  -1.0297000e+00
   1.0000000e+01  -3.2531000e-01
   1.0020000e+01   1.3718000e-01
   1.0040000e+01   1.0777000e+00
   1.0060000e+01   9.9362000e-02
   1.0080000e+01  -3.1855000e-01
   1.0100000e+01   3.7306000e-02
   1.0120000e+01  -1.5161000e-01
   1.0140000e+01  -3.2629000e-01
   1.0160000e+01  -5.3514000e-01
   1.0180000e+01  -3.5857000e-01
   1.0200000e+01  -3.1425000e-01
   1.0220000e+01  -1.6043000e-01
   1.0240000e+01   3.7172000e-01
   1.0260000e+01   1.0788000e+00
   1.0280000e+01   1.7930000e+00
   1.0300000e+01   2.4474000e+00
   1.0320000e+01   1.7364000e+00
   1.0340000e+01   6.7124000e-01
   1.0360000e+01  -7.7234000e-01
   1.0380000e+01  -4.8063000e-01
   1.0400000e+01  -4.3074000e-01
   1.0420000e+01  -1.6794000e+00
   1.0440000e+01  -1.9368000e+00
   1.0460000e+01  -1.2228000e+00
   1.0480000e+01  -6.7940000e-01
   1.0500000e+01   1.5411000e-01
   1.0520000e+01   5.4669000e-01
   1.0540000e+01   1.0744000e+00
   1.0560000e+01   8.0125000e-01
   1.0580000e+01   2.0525000e-01
   1.0600000e+01  -1.0631000e-01
   1.0620000e+01  -4.6482000e-01
   1.0640000e+01  -7.4225000e-01
   1.0660000e+01  -5.3757000e-01
   1.0680000e+01  -7.1124000e-01
   1.0700000e+01  -9.3757000e-01
   1.0720000e+01  -1.2009000e+00
   1.0740000e+01  -1.4969000e+00
   1.0760000e+01  -9.2535000e-01
   1.0780000e+01  -6.8806000e-01
   1.0800000e+01   5.5562000e-02
   1.0820000e+01   2.7859000e-01
   1.0840000e+01   1.3463000e-01
   1.0860000e+01   1.7554000e-01
   1.0880000e+01  -2.4298000e-01
   1.0900000e+01  -8.1372000e-01
   1.0920000e+01  -1.9255000e-01
   1.0940000e+01   2.0387000e-01
   1.0960000e+01   8.8331000e-01
   1.0980000e+01   1.5101000e+00
   1.1000000e+01   1.5850000e+00
   1.1020000e+01   7.1403000e-01
   1.1040000e+01   3.7845000e-02
   1.1060000e+01  -8.6307000e-01
   1.1080000e+01  -6.8870000e-01
   1.1100000e+01  -5.8834000e-01
   1.1120000e+01  -3.1869000e-01
   1.1140000e+01  -7.6086000e-02
   1.1160000e+01   4.4229000e-01
   1.1180000e+01   2.0980000e-01
   1.1200000e+01  -5.9314000e-01
   1.1220000e+01  -9.7367000e-01
   1.1240000e+01  -1.5078000e+00
   1.1260000e+01  -1.4219000e+00
   1.1280000e+01  -1.2065000e+00
   1.1300000e+01  -9.8687000e-01
   1.1320000e+01  -6.5349000e-01
   1.1340000e+01  -3.3008000e-01
   1.1360000e+01  -1.3612000e-01
   1.1380000e+01  -6.2494000e-01
   1.1400000e+01  -7.2690000e-01
   1.1420000e+01  -1.2300000e+00
   1.1440000e+01  -1.5709000e+00
   1.1460000e+01  -1.1552000e+00
   1.1480000e+01  -9.7842000e-01
   1.1500000e+01  -6.5379000e-01
   1.1520000e+01  -4.9561000e-01
   1.1540000e+01  -2.7768000e-01
   1.1560000e+01  -2.8424000e-02
   1.1580000e+01   4.1557000e-01
   1.1600000e+01   6.5760000e-01
   1.1620000e+01   1.0035000e+00
   1.1640000e+01   1.2326000e+00
   1.1660000e+01   1.4220000e+00
   1.1680000e+01   1.6299000e+00
   1.1700000e+01   1.7793000e+00
   1.1720000e+01   1.8179000e+00
   1.1740000e+01   2.1551000e+00
   1.1760000e+01   2.3856000e+00
   1.1780000e+01   2.6745000e+00
   1.1800000e+01   3.3360000e+00
   1.1820000e+01   3.7129000e+00
   1.1840000e+01   4.0999000e+00
   1.1860000e+01   2.3689000e+00
   1.1880000e+01   6.1235000e-01
   1.1900000e+01  -5.9517000e-01
   1.1920000e+01  -1.6947000e+00
   1.1940000e+01  -1.4786000e+00
   1.1960000e+01  -1.7716000e+00
   1.1980000e+01  -2.2609000e+00
   1.2000000e+01  -2.6905000e+00
   1.2020000e+01  -2.4416000e+00
   1.2040000e+01  -2.1529000e+00
   1.2060000e+01  -1.9781000e+00
   1.2080000e+01  -1.6709000e+00
   1.2100000e+01  -1.8659000e+00
   1.2120000e+01  -1.9613000e+00
   1.2140000e+01  -1.9471000e+00
   1.2160000e+01  -1.9245000e+00
   1.2180000e+01  -1.9004000e+00
   1.2200000e+01  -1.8493000e+00
   1.2220000e+01  -1.8409000e+00
   1.2240000e+01  -1.0886000e+00
   1.2260000e+01   1.5869000e-01
   1.2280000e+01   5.3265000e-01
   1.2300000e+01   6.3066000e-01
   1.2320000e+01   1.3460000e+00
   1.2340000e+01   7.8263000e-01
   1.2360000e+01   5.5351000e-01
   1.2380000e+01   1.0342000e+00
   1.2400000e+01   1.2247000e+00
   1.2420000e+01   1.0496000e+00
   1.2440000e+01   6.7114000e-01
   1.2460000e+01   3.1402000e-01
   1.2480000e+01   3.1109000e-01
   1.2500000e+01   8.8275000e-01
   1.2520000e+01   5.8401000e-01
   1.2540000e+01   4.6588000e-01
   1.2560000e+01   7.6877000e-01
   1.2580000e+01   4.2309000e-01
   1.2600000e+01   1.6132000e-01
   1.2620000e+01   1.7409000e-01
   1.2640000e+01  -2.9674000e-01
   1.2660000e+01  -1.7870000e-01
   1.2680000e+01  -8.7681000e-02
   1.2700000e+01   7.3050000e-02
   1.2720000e+01   1.6125000e-01
   1.2740000e+01  -1.3740000e-01
   1.2760000e+01  -5.1712000e-01
   1.2780000e+01  -3.7201000e-01
   1.2800000e+01   1.3527000e-02
   1.2820000e+01   4.0476000e-01
   1.2840000e+01   8.5289000e-01
   1.2860000e+01   8.5728000e-01
   1.2880000e+01   1.0011000e+00
   1.2900000e+01   8.9880000e-01
   1.2920000e+01   8.6483000e-01
   1.2940000e+01   3.0746000e-01
   1.2960000e+01   4.1007000e-01
   1.2980000e+01   4.6861000e-01
   1.3000000e+01   6.7366000e-01
   1.3020000e+01   8.2184000e-01
   1.3040000e+01   1.0013000e+00
   1.3060000e+01   1.0784000e+00
   1.3080000e+01   1.5979000e+00
   1.3100000e+01   1.6310000e+00
   1.3120000e+01   1.9357000e+00
   1.3140000e+01   6.7445000e-01
   1.3160000e+01   3.3367000e-02
   1.3180000e+01  -3.8865000e-01
   1.3200000e+01  -8.6896000e-01
   1.3220000e+01  -1.0079000e+00
   1.3240000e+01  -9.7611000e-01
   1.3260000e+01  -6.7123000e-01
   1.3280000e+01  -6.3657000e-01
   1.3300000e+01   8.2275000e-02
   1.3320000e+01   8.2531000e-01
   1.3340000e+01  -5.2817000e-01
   1.3360000e+01  -8.8883000e-01
   1.3380000e+01  -3.2777000e-01
   1.3400000e+01   5.9764000e-02
   1.3420000e+01   6.9055000e-01
   1.3440000e+01  -9.6711000e-02
   1.3460000e+01  -1.4885000e+00
   1.3480000e+01  -1.6683000e+00
   1.3500000e+01  -6.2923000e-01
   1.3520000e+01  -4.2788000e-01
   1.3540000e+01  -3.8750000e-02
   1.3560000e+01  -3.9775000e-01
   1.3580000e+01  -6.5289000e-01
   1.3600000e+01  -7.7715000e-01
   1.3620000e+01  -6.1407000e-01
   1.3640000e+01  -6.4157000e-01
   1.3660000e+01  -4.0022000e-01
   1.3680000e+01  -1.0196000e-01
   1.3700000e+01   1.4855000e-03
   1.3720000e+01   2.6993000e-01
   1.3740000e+01   5.4836000e-01
   1.3760000e+01   5.8218000e-01
   1.3780000e+01   1.7468000e+00
   1.3800000e+01   1.5787000e+00
   1.3820000e+01   3.5234000e-01
   1.3840000e+01  -6.7196000e-01
   1.3860000e+01  -2.0049000e+00
   1.3880000e+01  -1.6254000e+00
   1.3900000e+01  -1.6184000e+00
   1.3920000e+01  -1.2629000e+00
   1.3940000e+01  -8.1216000e-01
   1.3960000e+01  -4.1826000e-01
   1.3980000e+01  -1.3955000e-01
   1.4000000e+01   1.0079000e-01
   1.4020000e+01   9.2573000e-01
   1.4040000e+01  -2.5809000e-02
   1.4060000e+01  -8.6072000e-01
   1.4080000e+01  -5.1788000e-01
   1.4100000e+01  -1.1607000e+00
   1.4120000e+01  -9.6287000e-01
   1.4140000e+01  -7.6079000e-01
   1.4160000e+01   4.1564000e-02
   1.4180000e+01   1.0615000e+00
   1.4200000e+01   1.5340000e+00
   1.4220000e+01   2.4373000e+00
   1.4240000e+01   2.7434000e+00
   1.4260000e+01   2.3440000e+00
   1.4280000e+01   1.3984000e+00
   1.4300000e+01   2.9920000e-01
   1.4320000e+01  -4.0454000e-01
   1.4340000e+01  -7.3276000e-01
   1.4360000e+01  -6.2473000e-02
   1.4380000e+01   2.3091000e-01
   1.4400000e+01   9.9938000e-01
   1.4420000e+01   7.9072000e-01
   1.4440000e+01   2.0515000e-01
   1.4460000e+01   9.3348000e-03
   1.4480000e+01  -4.3965000e-01
   1.4500000e+01  -2.8554000e-01
   1.4520000e+01  -3.0206000e-01
   1.4540000e+01  -5.1064000e-01
   1.4560000e+01  -6.3240000e-01
   1.4580000e+01  -7.3848000e-01
   1.4600000e+01  -1.0707000e+00
   1.4620000e+01  -1.4257000e+00
   1.4640000e+01  -1.0681000e+00
   1.4660000e+01  -4.6571000e-01
   1.4680000e+01  -3.7831000e-01
   1.4700000e+01   1.4944000e-02
   1.4720000e+01  -2.8430000e-03
   1.4740000e+01   8.4640000e-02
   1.4760000e+01   2.6743000e-01
   1.4780000e+01   6.5363000e-01
   1.4800000e+01   1.3393000e-04
   1.4820000e+01  -1.2536000e+00
   1.4840000e+01  -1.2571000e+00
   1.4860000e+01  -6.5886000e-01
   1.4880000e+01  -3.2662000e-01
   1.4900000e+01   3.7828000e-01
   1.4920000e+01   7.5465000e-01
   1.4940000e+01   3.5584000e-01
   1.4960000e+01   6.3725000e-02
   1.4980000e+01  -3.4215000e-01
   1.5000000e+01   2.5711000e-02
   1.5020000e+01   4.9032000e-01
   1.5040000e+01   8.9094000e-01
   1.5060000e+01   1.4124000e+00
   1.5080000e+01   1.0365000e+00
   1.5100000e+01   5.0837000e-01
   1.5120000e+01  -1.5346000e-01
   1.5140000e+01  -4.6111000e-01
   1.5160000e+01  -5.3406000e-01
   1.5180000e+01  -4.9180000e-01
   1.5200000e+01  -3.2720000e-01
   1.5220000e+01  -6.1450000e-03
   1.5240000e+01   4.1166000e-01
   1.5260000e+01  -1.0218000e-01
   1.5280000e+01  -3.8986000e-01
   1.5300000e+01  -8.7093000e-01
   1.5320000e+01  -6.8924000e-01
   1.5340000e+01  -3.7382000e-01
   1.5360000e+01  -6.5493000e-02
   1.5380000e+01   3.1680000e-01
   1.5400000e+01  -1.0027000e-01
   1.5420000e+01   9.2858000e-02
   1.5440000e+01   5.5340000e-01
   1.5460000e+01   8.0201000e-01
   1.5480000e+01   1.2398000e+00
   1.5500000e+01   1.0361000e+00
   1.5520000e+01   8.8363000e-01
   1.5540000e+01   7.0839000e-01
   1.5560000e+01   1.0438000e+00
   1.5580000e+01   1.3294000e+00
   1.5600000e+01   1.3690000e+00
   1.5620000e+01   3.3464000e-01
   1.5640000e+01  -3.6258000e-01
   1.5660000e+01  -1.0925000e+00
   1.5680000e+01  -1.3602000e+00
   1.5700000e+01  -7.9009000e-01
   1.5720000e+01  -4.1913000e-01
   1.5740000e+01   8.7260000e-03
   1.5760000e+01   3.3986000e-01
   1.5780000e+01  -1.1983000e-01
   1.5800000e+01  -5.2691000e-01
   1.5820000e+01  -8.7706000e-01
   1.5840000e+01  -6.1990000e-01
   1.5860000e+01  -4.3385000e-01
   1.5880000e+01  -2.8764000e-02
   1.5900000e+01   2.7675000e-01
   1.5920000e+01   1.3850000e-01
   1.5940000e+01  -1.4627000e-01
   1.5960000e+01  -3.3858000e-01
   1.5980000e+01  -8.0830000e-01
   1.6000000e+01  -8.3991000e-01
   1.6020000e+01  -3.2530000e-01
   1.6040000e+01   3.9916000e-02
   1.6060000e+01   5.4309000e-01
   1.6080000e+01   9.0971000e-01
   1.6100000e+01   1.2024000e+00
   1.6120000e+01   1.1921000e+00
   1.6140000e+01   7.3229000e-01
   1.6160000e+01  -3.4733000e-02
   1.6180000e+01  -1.4134000e+00
   1.6200000e+01  -1.0354000e+00
   1.6220000e+01  -7.3852000e-01
   1.6240000e+01  -3.4923000e-01
   1.6260000e+01   7.8468000e-02
   1.6280000e+01   6.3702000e-01
   1.6300000e+01   5.1568000e-01
   1.6320000e+01   2.7200000e-01
   1.6340000e+01   6.5699000e-01
   1.6360000e+01   5.9108000e-01
   1.6380000e+01   4.3129000e-01
   1.6400000e+01   2.9423000e-01
   1.6420000e+01   2.5247000e-01
   1.6440000e+01   2.5194000e-01
   1.6460000e+01   1.0675000e-03
   1.6480000e+01  -2.6121000e-01
   1.6500000e+01  -5.7327000e-01
   1.6520000e+01  -5.4687000e-01
   1.6540000e+01  -1.8332000e-01
   1.6560000e+01   4.3636000e-02
   1.6580000e+01   4.0570000e-01
   1.6600000e+01  -1.4113000e-01
   1.6620000e+01  -4.8742000e-01
   1.6640000e+01  -5.5353000e-01
   1.6660000e+01  -8.1310000e-01
   1.6680000e+01  -5.4783000e-01
   1.6700000e+01  -5.1016000e-01
   1.6720000e+01  -4.6539000e-01
   1.6740000e+01  -4.6046000e-01
   1.6760000e+01  -1.8104000e-01
   1.6780000e+01  -1.5055000e-01
   1.6800000e+01  -4.5148000e-01
   1.6820000e+01  -3.1292000e-01
   1.6840000e+01   1.2004000e-01
   1.6860000e+01   6.4402000e-01
   1.6880000e+01   1.3614000e+00
   1.6900000e+01   1.8029000e+00
   1.6920000e+01   1.6924000e+00
   1.6940000e+01   1.5051000e+00
   1.6960000e+01   1.0163000e+00
   1.6980000e+01   3.6534000e-01
   1.7000000e+01   5.7117000e-02
   1.7020000e+01  -3.2793000e-01
   1.7040000e+01  -2.0095000e-01
   1.7060000e+01  -1.4248000e-02
   1.7080000e+01   2.1652000e-01
   1.7100000e+01   2.5526000e-01
   1.7120000e+01   3.7221000e-01
   1.7140000e+01   4.1151000e-03
   1.7160000e+01  -3.0710000e-01
   1.7180000e+01  -6.6954000e-01
   1.7200000e+01  -1.0163000e+00
   1.7220000e+01  -1.3546000e+00
   1.7240000e+01  -1.1183000e+00
   1.7260000e+01  -9.0051000e-01
   1.7280000e+01  -6.2298000e-01
   1.7300000e+01  -3.2130000e-01
   1.7320000e+01  -3.6685000e-02
   1.7340000e+01  -3.6940000e-01
   1.7360000e+01  -6.2674000e-01
   1.7380000e+01  -9.0401000e-01
   1.7400000e+01  -7.4037000e-01
   1.7420000e+01  -6.3933000e-01
   1.7440000e+01  -5.9805000e-01
   1.7460000e+01  -8.5121000e-01
   1.7480000e+01  -9.8064000e-01
   1.7500000e+01  -9.3373000e-01
   1.7520000e+01  -7.4174000e-01
   1.7540000e+01  -5.5829000e-01
   1.7560000e+01  -2.9522000e-01
   1.7580000e+01  -2.4982000e-01
   1.7600000e+01  -1.1618000e-01
   1.7620000e+01  -4.0899000e-02
   1.7640000e+01   1.0158000e+00
   1.7660000e+01   1.3727000e+00
   1.7680000e+01   1.6143000e+00
   1.7700000e+01   1.3695000e+00
   1.7720000e+01   1.3153000e+00
   1.7740000e+01   6.9779000e-01
   1.7760000e+01   9.1917000e-03
   1.7780000e+01  -1.1903000e-01
   1.7800000e+01  -3.8240000e-01
   1.7820000e+01  -1.0810000e-01
   1.7840000e+01   1.9664000e-02
   1.7860000e+01   2.0147000e-01
   1.7880000e+01   1.8556000e-01
   1.7900000e+01   3.7588000e-01
   1.7920000e+01   4.2965000e-01
   1.7940000e+01   2.2880000e-01
   1.7960000e+01  -3.7476000e-02
   1.7980000e+01  -1.0606000e-01
   1.8000000e+01   1.4680000e-01
   1.8020000e+01   2.1475000e-01
   1.8040000e+01   3.2250000e-01
   1.8060000e+01   1.9204000e-02
   1.8080000e+01  -2.5850000e-01
   1.8100000e+01  -2.9867000e-01
   1.8120000e+01   7.9302000e-02
   1.8140000e+01   4.1745000e-01
   1.8160000e+01   3.3600000e-01
   1.8180000e+01  -8.9647000e-02
   1.8200000e+01  -4.6837000e-01
   1.8220000e+01  -4.9152000e-01
   1.8240000e+01  -7.2315000e-02
   1.8260000e+01  -2.0082000e-02
   1.8280000e+01   6.9141000e-02
   1.8300000e+01   6.8740000e-02
   1.8320000e+01   9.2517000e-02
   1.8340000e+01   8.2151000e-02
   1.8360000e+01   1.9270000e-01
   1.8380000e+01   3.0323000e-01
   1.8400000e+01   4.5218000e-01
   1.8420000e+01   5.3853000e-01
   1.8440000e+01   5.7938000e-01
   1.8460000e+01   6.2875000e-01
   1.8480000e+01   6.5822000e-01
   1.8500000e+01   7.1897000e-01
   1.8520000e+01   8.9921000e-01
   1.8540000e+01   7.4235000e-01
   1.8560000e+01   4.5036000e-01
   1.8580000e+01   2.4373000e-01
   1.8600000e+01  -1.0515000e-01
   1.8620000e+01  -1.5389000e-01
   1.8640000e+01   2.4397000e-01
   1.8660000e+01   2.0377000e-01
   1.8680000e+01  -3.3001000e-01
   1.8700000e+01  -9.5336000e-01
   1.8720000e+01  -1.0618000e+00
   1.8740000e+01  -1.0238000e+00
   1.8760000e+01  -7.4538000e-01
   1.8780000e+01  -1.2132000e-01
   1.8800000e+01   4.7571000e-01
   1.8820000e+01   4.1418000e-01
   1.8840000e+01  -2.5749000e-01
   1.8860000e+01  -3.7300000e-01
   1.8880000e+01  -4.2171000e-01
   1.8900000e+01  -6.0550000e-01
   1.8920000e+01  -9.1875000e-01
   1.8940000e+01  -1.0442000e+00
   1.8960000e+01  -4.1723000e-01
   1.8980000e+01   8.0312000e-02
   1.9000000e+01   1.8671000e-01
   1.9020000e+01   3.0166000e-01
   1.9040000e+01   3.6968000e-01
   1.9060000e+01   4.8891000e-01
   1.9080000e+01   6.2664000e-01
   1.9100000e+01   7.5728000e-01
   1.9120000e+01   2.6208000e-01
   1.9140000e+01  -3.6680000e-01
   1.9160000e+01  -7.7092000e-01
   1.9180000e+01  -7.2563000e-01
   1.9200000e+01  -6.5324000e-01
   1.9220000e+01  -6.2495000e-01
   1.9240000e+01  -6.6777000e-01
   1.9260000e+01  -4.9864000e-01
   1.9280000e+01  -1.7447000e-01
   1.9300000e+01   1.9523000e-01
   1.9320000e+01   7.3990000e-01
   1.9340000e+01   8.2232000e-01
   1.9360000e+01   5.4915000e-01
   1.9380000e+01   4.0259000e-01
   1.9400000e+01   4.9802000e-02
   1.9420000e+01  -1.7353000e-01
   1.9440000e+01  -4.2960000e-01
   1.9460000e+01  -4.7365000e-01
   1.9480000e+01  -8.5347000e-02
   1.9500000e+01   2.8875000e-01
   1.9520000e+01   7.3826000e-01
   1.9540000e+01   1.1750000e+00
   1.9560000e+01   8.3511000e-01
   1.9580000e+01   2.3497000e-01
   1.9600000e+01  -9.6337000e-02
   1.9620000e+01  -3.8780000e-01
   1.9640000e+01  -6.8919000e-01
   1.9660000e+01  -8.5550000e-01
   1.9680000e+01  -8.5102000e-01
   1.9700000e+01  -8.9780000e-01
   1.9720000e+01  -8.6346000e-01
   1.9740000e+01  -9.8842000e-01
   1.9760000e+01  -9.1850000e-01
   1.9780000e+01  -7.1771000e-01
   1.9800000e+01  -6.6765000e-01
   1.9820000e+01  -5.0241000e-01
   1.9840000e+01  -1.6497000e-01
   1.9860000e+01   3.1580000e-02
   1.9880000e+01   2.0117000e-01
   1.9900000e+01   1.8017000e-02
   1.9920000e+01  -1.4662000e-01
   1.9940000e+01  -3.9659000e-01
   1.9960000e+01  -3.6633000e-01
   1.9980000e+01   7.9266000e-02
   2.0000000e+01   6.0313000e-01


==> data/contourData.dat <==
1.000000 0.851727 1.000000
0.991377 0.850000 1.000000
0.962500 0.844684 1.000000
0.925000 0.837545 1.000000
0.887500 0.830083 1.000000
0.850000 0.822195 1.000000
0.812500 0.813792 1.000000
0.807074 0.812500 1.000000
0.775000 0.805512 1.000000
0.737500 0.796755 1.000000
0.700000 0.787388 1.000000
0.662500 0.777363 1.000000
0.654145 0.775000 1.000000
0.625000 0.767458 1.000000
0.587500 0.757031 1.000000
0.550000 0.745719 1.000000
0.524800 0.737500 1.000000
0.512500 0.733833 1.000000
0.475000 0.721796 1.000000
0.437500 0.708581 1.000000
0.415196 0.700000 1.000000
0.400000 0.694647 1.000000
0.362500 0.680202 1.000000
0.325000 0.664001 1.000000
0.321812 0.662500 1.000000
0.287500 0.647619 1.000000
0.250000 0.629067 1.000000
0.242601 0.625000 1.000000
0.212500 0.609656 1.000000
0.175254 0.587500 1.000000
0.175000 0.587359 1.000000
0.137500 0.563828 1.000000
0.118888 0.550000 1.000000
0.100000 0.536639 1.000000

1.000000 0.474950 2.000000
0.962500 0.471979 2.000000
0.925000 0.468776 2.000000
0.887500 0.465320 2.000000
0.850000 0.461582 2.000000
0.812500 0.457532 2.000000
0.775000 0.453135 2.000000
0.737500 0.448351 2.000000
0.700000 0.443132 2.000000
0.663001 0.437500 2.000000
0.662500 0.437435 2.000000
0.625000 0.432141 2.000000
0.587500 0.426321 2.000000
0.550000 0.419893 2.000000
0.512500 0.412756 2.000000
0.475000 0.404784 2.000000
0.454776 0.400000 2.000000
0.437500 0.396525 2.000000
0.400000 0.388088 2.000000
0.362500 0.378446 2.000000
0.325000 0.367296 2.000000
0.310855 0.362500 2.000000
0.287500 0.355730 2.000000
0.250000 0.342977 2.000000
0.212500 0.327440 2.000000
0.207470 0.325000 2.000000
0.175000 0.311203 2.000000
0.137500 0.290594 2.000000
0.132921 0.287500 2.000000
0.100000 0.266908 2.000000

1.000000 0.323901 3.000000
0.962500 0.322586 3.000000
0.925000 0.321094 3.000000
0.887500 0.319409 3.000000
0.850000 0.317513 3.000000
0.812500 0.315384 3.000000
0.775000 0.313000 3.000000
0.737500 0.310329 3.000000
0.700000 0.307337 3.000000
0.662500 0.303983 3.000000
0.625000 0.300215 3.000000
0.587500 0.295972 3.000000
0.550000 0.291177 3.000000
0.524565 0.287500 3.000000
0.512500 0.286090 3.000000
0.475000 0.281140 3.000000
0.437500 0.275468 3.000000
0.400000 0.268906 3.000000
0.362500 0.261235 3.000000
0.325000 0.252147 3.000000
0.317377 0.250000 3.000000
0.287500 0.243131 3.000000
0.250000 0.232607 3.000000
0.212500 0.219277 3.000000
0.197180 0.212500 3.000000
0.175000 0.204099 3.000000
0.137500 0.184824 3.000000
0.123522 0.175000 3.000000
0.100000 0.158564 3.000000

1.000000 0.238415 4.000000
0.962500 0.238039 4.000000
0.925000 0.237498 4.000000
0.887500 0.236781 4.000000
0.850000 0.235872 4.000000
0.812500 0.234754 4.000000
0.775000 0.233406 4.000000
0.737500 0.231803 4.000000
0.700000 0.229915 4.000000
0.662500 0.227707 4.000000
0.625000 0.225133 4.000000
0.587500 0.222138 4.000000
0.550000 0.218654 4.000000
0.512500 0.214593 4.000000
0.495857 0.212500 4.000000
0.475000 0.210455 4.000000
0.437500 0.206164 4.000000
0.400000 0.201086 4.000000
0.362500 0.195009 4.000000
0.325000 0.187630 4.000000
0.287500 0.178506 4.000000
0.275644 0.175000 4.000000
0.250000 0.168838 4.000000
0.212500 0.157132 4.000000
0.175000 0.140833 4.000000
0.169146 0.137500 4.000000
0.137500 0.119876 4.000000
0.115001 0.100000 4.000000

1.000000 0.137997 6.000000
0.962500 0.138892 6.000000
0.925000 0.139610 6.000000
0.887500 0.140141 6.000000
0.850000 0.140472 6.000000
0.812500 0.140586 6.000000
0.775000 0.140464 6.000000
0.737500 0.140083 6.000000
0.700000 0.139415 6.000000
0.662500 0.138424 6.000000
0.636967 0.137500 6.000000
0.625000 0.137177 6.000000
0.587500 0.135849 6.000000
0.550000 0.134158 6.000000
0.512500 0.132034 6.000000
0.475000 0.129385 6.000000
0.437500 0.126082 6.000000
0.400000 0.121948 6.000000
0.362500 0.116724 6.000000
0.325000 0.110026 6.000000
0.287500 0.101257 6.000000
0.283229 0.100000 6.000000


==> data/contourData_example2.dat <==
0.150000 0.261615 0.500000
0.153478 0.259596 0.500000
0.153535 0.259562 0.500000
0.157071 0.257433 0.500000
0.159298 0.256061 0.500000
0.160606 0.255243 0.500000
0.164141 0.252986 0.500000
0.164847 0.252525 0.500000
0.167677 0.250653 0.500000
0.170138 0.248990 0.500000
0.171212 0.248254 0.500000
0.174747 0.245780 0.500000
0.175204 0.245455 0.500000
0.178283 0.243224 0.500000
0.180049 0.241919 0.500000
0.181818 0.240593 0.500000
0.184708 0.238384 0.500000
0.185354 0.237883 0.500000
0.188889 0.235087 0.500000
0.189185 0.234848 0.500000
0.192424 0.232199 0.500000
0.193487 0.231313 0.500000
0.195960 0.229222 0.500000
0.197636 0.227778 0.500000
0.199495 0.226151 0.500000
0.201638 0.224242 0.500000
0.203030 0.222983 0.500000
0.205503 0.220707 0.500000
0.206566 0.219713 0.500000
0.209236 0.217172 0.500000
0.210101 0.216335 0.500000
0.212845 0.213636 0.500000
0.213636 0.212845 0.500000
0.216335 0.210101 0.500000
0.217172 0.209236 0.500000
0.219713 0.206566 0.500000
0.220707 0.205503 0.500000
0.222983 0.203030 0.500000
0.224242 0.201638 0.500000
0.226151 0.199495 0.500000
0.227778 0.197636 0.500000
0.229222 0.195960 0.500000
0.231313 0.193487 0.500000
0.232199 0.192424 0.500000
0.234848 0.189185 0.500000
0.235087 0.188889 0.500000
0.237883 0.185354 0.500000
0.238384 0.184708 0.500000
0.240593 0.181818 0.500000
0.241919 0.180049 0.500000
0.243224 0.178283 0.500000
0.245455 0.175204 0.500000
0.245780 0.174747 0.500000
0.248254 0.171212 0.500000
0.248990 0.170138 0.500000
0.250653 0.167677 0.500000
0.252525 0.164847 0.500000
0.252986 0.164141 0.500000
0.255243 0.160606 0.500000
0.256061 0.159298 0.500000
0.257433 0.157071 0.500000
0.259562 0.153535 0.500000
0.259596 0.153478 0.500000
0.261615 0.150000 0.500000

0.150000 0.399235 1.000000
0.153535 0.397891 1.000000
0.154605 0.397475 1.000000
0.157071 0.396507 1.000000
0.160606 0.395088 1.000000
0.163405 0.393939 1.000000
0.164141 0.393634 1.000000
0.167677 0.392139 1.000000
0.171212 0.390611 1.000000
0.171682 0.390404 1.000000
0.174747 0.389039 1.000000
0.178283 0.387434 1.000000
0.179503 0.386869 1.000000
0.181818 0.385786 1.000000
0.185354 0.384101 1.000000
0.186933 0.383333 1.000000
0.188889 0.382374 1.000000
0.192424 0.380607 1.000000
0.194015 0.379798 1.000000
0.195960 0.378799 1.000000
0.199495 0.376950 1.000000
0.200786 0.376263 1.000000
0.203030 0.375056 1.000000
0.206566 0.373123 1.000000
0.207277 0.372727 1.000000
0.210101 0.371141 1.000000
0.213514 0.369192 1.000000
0.213636 0.369121 1.000000
0.217172 0.367049 1.000000
0.219508 0.365657 1.000000
0.220707 0.364935 1.000000
0.224242 0.362774 1.000000
0.225293 0.362121 1.000000
0.227778 0.360563 1.000000
0.230881 0.358586 1.000000
0.231313 0.358308 1.000000
0.234848 0.355999 1.000000
0.236278 0.355051 1.000000
0.238384 0.353640 1.000000
0.241510 0.351515 1.000000
0.241919 0.351234 1.000000
0.245455 0.348771 1.000000
0.246574 0.347980 1.000000
0.248990 0.346255 1.000000
0.251489 0.344444 1.000000
0.252525 0.343686 1.000000
0.256061 0.341063 1.000000
0.256265 0.340909 1.000000
0.259596 0.338377 1.000000
0.260897 0.337374 1.000000
0.263131 0.335634 1.000000
0.265406 0.333838 1.000000
0.266667 0.332833 1.000000
0.269796 0.330303 1.000000
0.270202 0.329971 1.000000
0.273737 0.327045 1.000000
0.274068 0.326768 1.000000
0.277273 0.324051 1.000000
0.278226 0.323232 1.000000
0.280808 0.320991 1.000000
0.282280 0.319697 1.000000
0.284343 0.317863 1.000000
0.286234 0.316162 1.000000
0.287879 0.314665 1.000000
0.290092 0.312626 1.000000
0.291414 0.311394 1.000000
0.293856 0.309091 1.000000
0.294949 0.308048 1.000000
0.297531 0.305556 1.000000
0.298485 0.304624 1.000000
0.301119 0.302020 1.000000
0.302020 0.301119 1.000000
0.304624 0.298485 1.000000
0.305556 0.297531 1.000000
0.308048 0.294949 1.000000
0.309091 0.293856 1.000000
0.311394 0.291414 1.000000
0.312626 0.290092 1.000000
0.314665 0.287879 1.000000
0.316162 0.286234 1.000000
0.317863 0.284343 1.000000
0.319697 0.282280 1.000000
0.320991 0.280808 1.000000
0.323232 0.278226 1.000000
0.324051 0.277273 1.000000
0.326768 0.274068 1.000000
0.327045 0.273737 1.000000
0.329971 0.270202 1.000000
0.330303 0.269796 1.000000
0.332833 0.266667 1.000000
0.333838 0.265406 1.000000
0.335634 0.263131 1.000000
0.337374 0.260897 1.000000
0.338377 0.259596 1.000000
0.340909 0.256265 1.000000
0.341063 0.256061 1.000000
0.343686 0.252525 1.000000
0.344444 0.251489 1.000000
0.346255 0.248990 1.000000
0.347980 0.246574 1.000000
0.348771 0.245455 1.000000
0.351234 0.241919 1.000000
0.351515 0.241510 1.000000
0.353640 0.238384 1.000000
0.355051 0.236278 1.000000
0.355999 0.234848 1.000000
0.358308 0.231313 1.000000
0.358586 0.230881 1.000000
0.360563 0.227778 1.000000
0.362121 0.225293 1.000000
0.362774 0.224242 1.000000
0.364935 0.220707 1.000000
0.365657 0.219508 1.000000
0.367049 0.217172 1.000000
0.369121 0.213636 1.000000
0.369192 0.213514 1.000000
0.371141 0.210101 1.000000
0.372727 0.207277 1.000000
0.373123 0.206566 1.000000
0.375056 0.203030 1.000000
0.376263 0.200786 1.000000
0.376950 0.199495 1.000000
0.378799 0.195960 1.000000
0.379798 0.194015 1.000000
0.380607 0.192424 1.000000
0.382374 0.188889 1.000000
0.383333 0.186933 1.000000
0.384101 0.185354 1.000000
0.385786 0.181818 1.000000
0.386869 0.179503 1.000000
0.387434 0.178283 1.000000
0.389039 0.174747 1.000000
0.390404 0.171682 1.000000
0.390611 0.171212 1.000000
0.392139 0.167677 1.000000
0.393634 0.164141 1.000000
0.393939 0.163405 1.000000
0.395088 0.160606 1.000000
0.396507 0.157071 1.000000
0.397475 0.154605 1.000000
0.397891 0.153535 1.000000
0.399235 0.150000 1.000000

0.151110 0.500000 1.500000
0.153535 0.499261 1.500000
0.157071 0.498159 1.500000
0.160606 0.497032 1.500000
0.162348 0.496465 1.500000
0.164141 0.495876 1.500000
0.167677 0.494690 1.500000
0.171212 0.493479 1.500000
0.172785 0.492929 1.500000
0.174747 0.492238 1.500000
0.178283 0.490968 1.500000
0.181818 0.489672 1.500000
0.182561 0.489394 1.500000
0.185354 0.488343 1.500000
0.188889 0.486986 1.500000
0.191772 0.485859 1.500000
0.192424 0.485602 1.500000
0.195960 0.484184 1.500000
0.199495 0.482740 1.500000
0.200496 0.482323 1.500000
0.203030 0.481262 1.500000
0.206566 0.479755 1.500000
0.208797 0.478788 1.500000
0.210101 0.478218 1.500000
0.213636 0.476648 1.500000
0.216727 0.475253 1.500000
0.217172 0.475050 1.500000
0.220707 0.473416 1.500000
0.224242 0.471754 1.500000
0.224320 0.471717 1.500000
0.227778 0.470054 1.500000
0.231313 0.468328 1.500000
0.231607 0.468182 1.500000
0.234848 0.466562 1.500000
0.238384 0.464769 1.500000
0.238621 0.464646 1.500000
0.241919 0.462935 1.500000
0.245384 0.461111 1.500000
0.245455 0.461074 1.500000
0.248990 0.459171 1.500000
0.251912 0.457576 1.500000
0.252525 0.457238 1.500000
0.256061 0.455266 1.500000
0.258227 0.454040 1.500000
0.259596 0.453260 1.500000
0.263131 0.451217 1.500000
0.264347 0.450505 1.500000
0.266667 0.449136 1.500000
0.270202 0.447021 1.500000
0.270287 0.446970 1.500000
0.273737 0.444862 1.500000
0.276044 0.443434 1.500000
0.277273 0.442668 1.500000
0.280808 0.440434 1.500000
0.281645 0.439899 1.500000
0.284343 0.438158 1.500000
0.287092 0.436364 1.500000
0.287879 0.435845 1.500000
0.291414 0.433489 1.500000
0.292394 0.432828 1.500000
0.294949 0.431090 1.500000
0.297560 0.429293 1.500000
0.298485 0.428651 1.500000
0.302020 0.426168 1.500000
0.302598 0.425758 1.500000
0.305556 0.423639 1.500000
0.307510 0.422222 1.500000
0.309091 0.421067 1.500000
0.312310 0.418687 1.500000
0.312626 0.418451 1.500000
0.316162 0.415785 1.500000
0.316992 0.415152 1.500000
0.319697 0.413071 1.500000
0.321568 0.411616 1.500000
0.323232 0.410311 1.500000
0.326045 0.408081 1.500000
0.326768 0.407502 1.500000
0.330303 0.404644 1.500000
0.330423 0.404545 1.500000
0.333838 0.401730 1.500000
0.334702 0.401010 1.500000
0.337374 0.398764 1.500000
0.338892 0.397475 1.500000
0.340909 0.395746 1.500000
0.342995 0.393939 1.500000
0.344444 0.392673 1.500000
0.347015 0.390404 1.500000
0.347980 0.389544 1.500000
0.350953 0.386869 1.500000
0.351515 0.386358 1.500000
0.354812 0.383333 1.500000
0.355051 0.383113 1.500000
0.358586 0.379807 1.500000
0.358595 0.379798 1.500000
0.362121 0.376437 1.500000
0.362302 0.376263 1.500000
0.365657 0.373003 1.500000
0.365938 0.372727 1.500000
0.369192 0.369504 1.500000
0.369504 0.369192 1.500000
0.372727 0.365938 1.500000
0.373003 0.365657 1.500000
0.376263 0.362302 1.500000
0.376437 0.362121 1.500000
0.379798 0.358595 1.500000
0.379807 0.358586 1.500000
0.383113 0.355051 1.500000
0.383333 0.354812 1.500000
0.386358 0.351515 1.500000
0.386869 0.350953 1.500000
0.389544 0.347980 1.500000
0.390404 0.347015 1.500000
0.392673 0.344444 1.500000
0.393939 0.342995 1.500000
0.395746 0.340909 1.500000
0.397475 0.338892 1.500000
0.398764 0.337374 1.500000
0.401010 0.334702 1.500000
0.401730 0.333838 1.500000
0.404545 0.330423 1.500000
0.404644 0.330303 1.500000
0.407502 0.326768 1.500000
0.408081 0.326045 1.500000
0.410311 0.323232 1.500000
0.411616 0.321568 1.500000
0.413071 0.319697 1.500000
0.415152 0.316992 1.500000
0.415785 0.316162 1.500000
0.418451 0.312626 1.500000
0.418687 0.312310 1.500000
0.421067 0.309091 1.500000
0.422222 0.307510 1.500000
0.423639 0.305556 1.500000
0.425758 0.302598 1.500000
0.426168 0.302020 1.500000
0.428651 0.298485 1.500000
0.429293 0.297560 1.500000
0.431090 0.294949 1.500000
0.432828 0.292394 1.500000
0.433489 0.291414 1.500000
0.435845 0.287879 1.500000
0.436364 0.287092 1.500000
0.438158 0.284343 1.500000
0.439899 0.281645 1.500000
0.440434 0.280808 1.500000
0.442668 0.277273 1.500000
0.443434 0.276044 1.500000
0.444862 0.273737 1.500000
0.446970 0.270287 1.500000
0.447021 0.270202 1.500000
0.449136 0.266667 1.500000
0.450505 0.264347 1.500000
0.451217 0.263131 1.500000
0.453260 0.259596 1.500000
0.454040 0.258227 1.500000
0.455266 0.256061 1.500000
0.457238 0.252525 1.500000
0.457576 0.251912 1.500000
0.459171 0.248990 1.500000
0.461074 0.245455 1.500000
0.461111 0.245384 1.500000
0.462935 0.241919 1.500000
0.464646 0.238621 1.500000
0.464769 0.238384 1.500000
0.466562 0.234848 1.500000
0.468182 0.231607 1.500000
0.468328 0.231313 1.500000
0.470054 0.227778 1.500000
0.471717 0.224320 1.500000
0.471754 0.224242 1.500000
0.473416 0.220707 1.500000
0.475050 0.217172 1.500000
0.475253 0.216727 1.500000
0.476648 0.213636 1.500000
0.478218 0.210101 1.500000
0.478788 0.208797 1.500000
0.479755 0.206566 1.500000
0.481262 0.203030 1.500000
0.482323 0.200496 1.500000
0.482740 0.199495 1.500000
0.484184 0.195960 1.500000
0.485602 0.192424 1.500000
0.485859 0.191772 1.500000
0.486986 0.188889 1.500000
0.488343 0.185354 1.500000
0.489394 0.182561 1.500000
0.489672 0.181818 1.500000
0.490968 0.178283 1.500000
0.492238 0.174747 1.500000
0.492929 0.172785 1.500000
0.493479 0.171212 1.500000
0.494690 0.167677 1.500000
0.495876 0.164141 1.500000
0.496465 0.162348 1.500000
0.497032 0.160606 1.500000
0.498159 0.157071 1.500000
0.499261 0.153535 1.500000
0.500000 0.151110 1.500000

0.337317 0.500000 2.000000
0.337374 0.499962 2.000000
0.340909 0.497555 2.000000
0.342495 0.496465 2.000000
0.344444 0.495114 2.000000
0.347566 0.492929 2.000000
0.347980 0.492638 2.000000
0.351515 0.490120 2.000000
0.352525 0.489394 2.000000
0.355051 0.487564 2.000000
0.357381 0.485859 2.000000
0.358586 0.484971 2.000000
0.362121 0.482339 2.000000
0.362142 0.482323 2.000000
0.365657 0.479662 2.000000
0.366800 0.478788 2.000000
0.369192 0.476945 2.000000
0.371369 0.475253 2.000000
0.372727 0.474188 2.000000
0.375852 0.471717 2.000000
0.376263 0.471390 2.000000
0.379798 0.468546 2.000000
0.380246 0.468182 2.000000
0.383333 0.465656 2.000000
0.384556 0.464646 2.000000
0.386869 0.462723 2.000000
0.388788 0.461111 2.000000
0.390404 0.459744 2.000000
0.392944 0.457576 2.000000
0.393939 0.456719 2.000000
0.397025 0.454040 2.000000
0.397475 0.453647 2.000000
0.401010 0.450526 2.000000
0.401033 0.450505 2.000000
0.404545 0.447353 2.000000
0.404969 0.446970 2.000000
0.408081 0.444129 2.000000
0.408836 0.443434 2.000000
0.411616 0.440854 2.000000
0.412637 0.439899 2.000000
0.415152 0.437526 2.000000
0.416373 0.436364 2.000000
0.418687 0.434144 2.000000
0.420047 0.432828 2.000000
0.422222 0.430707 2.000000
0.423659 0.429293 2.000000
0.425758 0.427212 2.000000
0.427212 0.425758 2.000000
0.429293 0.423659 2.000000
0.430707 0.422222 2.000000
0.432828 0.420047 2.000000
0.434144 0.418687 2.000000
0.436364 0.416373 2.000000
0.437526 0.415152 2.000000
0.439899 0.412637 2.000000
0.440854 0.411616 2.000000
0.443434 0.408836 2.000000
0.444129 0.408081 2.000000
0.446970 0.404969 2.000000
0.447353 0.404545 2.000000
0.450505 0.401033 2.000000
0.450526 0.401010 2.000000
0.453647 0.397475 2.000000
0.454040 0.397025 2.000000
0.456719 0.393939 2.000000
0.457576 0.392944 2.000000
0.459744 0.390404 2.000000
0.461111 0.388788 2.000000
0.462723 0.386869 2.000000
0.464646 0.384556 2.000000
0.465656 0.383333 2.000000
0.468182 0.380246 2.000000
0.468546 0.379798 2.000000
0.471390 0.376263 2.000000
0.471717 0.375852 2.000000
0.474188 0.372727 2.000000
0.475253 0.371369 2.000000
0.476945 0.369192 2.000000
0.478788 0.366800 2.000000
0.479662 0.365657 2.000000
0.482323 0.362142 2.000000
0.482339 0.362121 2.000000
0.484971 0.358586 2.000000
0.485859 0.357381 2.000000
0.487564 0.355051 2.000000
0.489394 0.352525 2.000000
0.490120 0.351515 2.000000
0.492638 0.347980 2.000000
0.492929 0.347566 2.000000
0.495114 0.344444 2.000000
0.496465 0.342495 2.000000
0.497555 0.340909 2.000000
0.499962 0.337374 2.000000
0.500000 0.337317 2.000000

0.452466 0.500000 2.500000
0.454040 0.498571 2.500000
0.456342 0.496465 2.500000
0.457576 0.495328 2.500000
0.460159 0.492929 2.500000
0.461111 0.492039 2.500000
0.463918 0.489394 2.500000
0.464646 0.488702 2.500000
0.467620 0.485859 2.500000
0.468182 0.485317 2.500000
0.471266 0.482323 2.500000
0.471717 0.481882 2.500000
0.474857 0.478788 2.500000
0.475253 0.478395 2.500000
0.478395 0.475253 2.500000
0.478788 0.474857 2.500000
0.481882 0.471717 2.500000
0.482323 0.471266 2.500000
0.485317 0.468182 2.500000
0.485859 0.467620 2.500000
0.488702 0.464646 2.500000
0.489394 0.463918 2.500000
0.492039 0.461111 2.500000
0.492929 0.460159 2.500000
0.495328 0.457576 2.500000
0.496465 0.456342 2.500000
0.498571 0.454040 2.500000
0.500000 0.452466 2.500000



==> data/dFesl_da1.dat <==
   2.0000000e+02  -1.9389374e-01
   2.0002000e+02  -2.2877244e-01
   2.0004000e+02  -2.6342537e-01
   2.0006000e+02  -2.9781832e-01
   2.0008000e+02  -3.3191737e-01
   2.0010000e+02  -3.6568886e-01
   2.0012000e+02  -3.9909945e-01
   2.0014000e+02  -4.3211618e-01
   2.0016000e+02  -4.6470647e-01
   2.0018000e+02  -4.9683814e-01
   2.0020000e+02  -5.2847950e-01
   2.0022000e+02  -5.5959931e-01
   2.0024000e+02  -5.9016687e-01
   2.0026000e+02  -6.2015200e-01
   2.0028000e+02  -6.4952511e-01
   2.0030000e+02  -6.7825723e-01
   2.0032000e+02  -7.0631998e-01
   2.0034000e+02  -7.3368569e-01
   2.0036000e+02  -7.6032733e-01
   2.0038000e+02  -7.8621862e-01
   2.0040000e+02  -8.1133401e-01
   2.0042000e+02  -8.3564871e-01
   2.0044000e+02  -8.5913873e-01
   2.0046000e+02  -8.8178088e-01
   2.0048000e+02  -9.0355282e-01
   2.0050000e+02  -9.2443306e-01
   2.0052000e+02  -9.4440100e-01
   2.0054000e+02  -9.6343693e-01
   2.0056000e+02  -9.8152206e-01
   2.0058000e+02  -9.9863855e-01
   2.0060000e+02  -1.0147695e+00
   2.0062000e+02  -1.0298990e+00
   2.0064000e+02  -1.0440121e+00
   2.0066000e+02  -1.0570949e+00
   2.0068000e+02  -1.0691345e+00
   2.0070000e+02  -1.0801189e+00
   2.0072000e+02  -1.0900375e+00
   2.0074000e+02  -1.0988802e+00
   2.0076000e+02  -1.1066386e+00
   2.0078000e+02  -1.1133048e+00
   2.0080000e+02  -1.1188723e+00
   2.0082000e+02  -1.1233356e+00
   2.0084000e+02  -1.1266903e+00
   2.0086000e+02  -1.1289331e+00
   2.0088000e+02  -1.1300618e+00
   2.0090000e+02  -1.1300753e+00
   2.0092000e+02  -1.1289735e+00
   2.0094000e+02  -1.1267575e+00
   2.0096000e+02  -1.1234296e+00
   2.0098000e+02  -1.1189930e+00
   2.0100000e+02  -1.1134520e+00
   2.0102000e+02  -1.1068123e+00
   2.0104000e+02  -1.0990802e+00
   2.0106000e+02  -1.0902635e+00
   2.0108000e+02  -1.0803708e+00
   2.0110000e+02  -1.0694119e+00
   2.0112000e+02  -1.0573977e+00
   2.0114000e+02  -1.0443399e+00
   2.0116000e+02  -1.0302515e+00
   2.0118000e+02  -1.0151463e+00
   2.0120000e+02  -9.9903936e-01
   2.0122000e+02  -9.8194645e-01
   2.0124000e+02  -9.6388448e-01
   2.0126000e+02  -9.4487127e-01
   2.0128000e+02  -9.2492559e-01
   2.0130000e+02  -9.0406712e-01
   2.0132000e+02  -8.8231644e-01
   2.0134000e+02  -8.5969502e-01
   2.0136000e+02  -8.3622519e-01
   2.0138000e+02  -8.1193010e-01
   2.0140000e+02  -7.8683374e-01
   2.0142000e+02  -7.6096087e-01
   2.0144000e+02  -7.3433702e-01
   2.0146000e+02  -7.0698846e-01
   2.0148000e+02  -6.7894220e-01
   2.0150000e+02  -6.5022590e-01
   2.0152000e+02  -6.2086791e-01
   2.0154000e+02  -5.9089719e-01
   2.0156000e+02  -5.6034333e-01
   2.0158000e+02  -5.2923648e-01
   2.0160000e+02  -4.9760734e-01
   2.0162000e+02  -4.6548712e-01
   2.0164000e+02  -4.3290752e-01
   2.0166000e+02  -3.9990069e-01
   2.0168000e+02  -3.6649921e-01
   2.0170000e+02  -3.3273603e-01
   2.0172000e+02  -2.9864449e-01
   2.0174000e+02  -2.6425822e-01
   2.0176000e+02  -2.2961116e-01
   2.0178000e+02  -1.9473750e-01
   2.0180000e+02  -1.5967166e-01
   2.0182000e+02  -1.2444824e-01
   2.0184000e+02  -8.9102008e-02
   2.0186000e+02  -5.3667841e-02
   2.0188000e+02  -1.8180710e-02
   2.0190000e+02   1.7324363e-02
   2.0192000e+02   5.2812339e-02
   2.0194000e+02   8.8248195e-02
   2.0196000e+02   1.2359696e-01
   2.0198000e+02   1.5882375e-01
   2.0200000e+02   1.9389381e-01


==> data/dFesl_da2.dat <==
   2.0000000e+02   2.4435458e-01
   2.0002000e+02   2.4707487e-01
   2.0004000e+02   2.4955132e-01
   2.0006000e+02   2.5178150e-01
   2.0008000e+02   2.5376320e-01
   2.0010000e+02   2.5549447e-01
   2.0012000e+02   2.5697359e-01
   2.0014000e+02   2.5819912e-01
   2.0016000e+02   2.5916983e-01
   2.0018000e+02   2.5988477e-01
   2.0020000e+02   2.6034324e-01
   2.0022000e+02   2.6054478e-01
   2.0024000e+02   2.6048919e-01
   2.0026000e+02   2.6017653e-01
   2.0028000e+02   2.5960711e-01
   2.0030000e+02   2.5878149e-01
   2.0032000e+02   2.5770048e-01
   2.0034000e+02   2.5636516e-01
   2.0036000e+02   2.5477683e-01
   2.0038000e+02   2.5293706e-01
   2.0040000e+02   2.5084768e-01
   2.0042000e+02   2.4851075e-01
   2.0044000e+02   2.4592856e-01
   2.0046000e+02   2.4310367e-01
   2.0048000e+02   2.4003886e-01
   2.0050000e+02   2.3673717e-01
   2.0052000e+02   2.3320185e-01
   2.0054000e+02   2.2943638e-01
   2.0056000e+02   2.2544449e-01
   2.0058000e+02   2.2123011e-01
   2.0060000e+02   2.1679741e-01
   2.0062000e+02   2.1215075e-01
   2.0064000e+02   2.0729472e-01
   2.0066000e+02   2.0223412e-01
   2.0068000e+02   1.9697394e-01
   2.0070000e+02   1.9151937e-01
   2.0072000e+02   1.8587579e-01
   2.0074000e+02   1.8004877e-01
   2.0076000e+02   1.7404407e-01
   2.0078000e+02   1.6786761e-01
   2.0080000e+02   1.6152548e-01
   2.0082000e+02   1.5502395e-01
   2.0084000e+02   1.4836943e-01
   2.0086000e+02   1.4156848e-01
   2.0088000e+02   1.3462782e-01
   2.0090000e+02   1.2755431e-01
   2.0092000e+02   1.2035491e-01
   2.0094000e+02   1.1303673e-01
   2.0096000e+02   1.0560700e-01
   2.0098000e+02   9.8073054e-02
   2.0100000e+02   9.0442318e-02
   2.0102000e+02   8.2722326e-02
   2.0104000e+02   7.4920697e-02
   2.0106000e+02   6.7045130e-02
   2.0108000e+02   5.9103398e-02
   2.0110000e+02   5.1103338e-02
   2.0112000e+02   4.3052845e-02
   2.0114000e+02   3.4959864e-02
   2.0116000e+02   2.6832382e-02
   2.0118000e+02   1.8678420e-02
   2.0120000e+02   1.0506024e-02
   2.0122000e+02   2.3232599e-03
   2.0124000e+02  -5.8617969e-03
   2.0126000e+02  -1.4041069e-02
   2.0128000e+02  -2.2206484e-02
   2.0130000e+02  -3.0349984e-02
   2.0132000e+02  -3.8463533e-02
   2.0134000e+02  -4.6539122e-02
   2.0136000e+02  -5.4568783e-02
   2.0138000e+02  -6.2544592e-02
   2.0140000e+02  -7.0458676e-02
   2.0142000e+02  -7.8303226e-02
   2.0144000e+02  -8.6070501e-02
   2.0146000e+02  -9.3752834e-02
   2.0148000e+02  -1.0134264e-01
   2.0150000e+02  -1.0883244e-01
   2.0152000e+02  -1.1621484e-01
   2.0154000e+02  -1.2348254e-01
   2.0156000e+02  -1.3062838e-01
   2.0158000e+02  -1.3764531e-01
   2.0160000e+02  -1.4452639e-01
   2.0162000e+02  -1.5126485e-01
   2.0164000e+02  -1.5785403e-01
   2.0166000e+02  -1.6428742e-01
   2.0168000e+02  -1.7055868e-01
   2.0170000e+02  -1.7666163e-01
   2.0172000e+02  -1.8259022e-01
   2.0174000e+02  -1.8833863e-01
   2.0176000e+02  -1.9390116e-01
   2.0178000e+02  -1.9927234e-01
   2.0180000e+02  -2.0444686e-01
   2.0182000e+02  -2.0941962e-01
   2.0184000e+02  -2.1418571e-01
   2.0186000e+02  -2.1874041e-01
   2.0188000e+02  -2.2307925e-01
   2.0190000e+02  -2.2719794e-01
   2.0192000e+02  -2.3109241e-01
   2.0194000e+02  -2.3475882e-01
   2.0196000e+02  -2.3819355e-01
   2.0198000e+02  -2.4139321e-01
   2.0200000e+02  -2.4435465e-01


==> data/drifts_u1_example2.dat <==
   0.0000000e+00   0.0000000e+00
   2.0000000e-02   2.4921052e-05
   4.0000000e-02   1.1238295e-04
   6.0000000e-02   2.6569259e-04
   8.0000000e-02   4.6861447e-04
   1.0000000e-01   7.1226504e-04
   1.2000000e-01   9.9438186e-04
   1.4000000e-01   1.3084247e-03
   1.6000000e-01   1.6364571e-03
   1.8000000e-01   1.9529161e-03
   2.0000000e-01   2.2328412e-03
   2.2000000e-01   2.4721769e-03
   2.4000000e-01   2.6988967e-03
   2.6000000e-01   2.9488226e-03
   2.8000000e-01   3.2308092e-03
   3.0000000e-01   3.5263910e-03
   3.2000000e-01   3.8096520e-03
   3.4000000e-01   4.0474254e-03
   3.6000000e-01   4.2007536e-03
   3.8000000e-01   4.2492694e-03
   4.0000000e-01   4.2170051e-03
   4.2000000e-01   4.1612909e-03
   4.4000000e-01   4.1321338e-03
   4.6000000e-01   4.1198106e-03
   4.8000000e-01   4.0456557e-03
   5.0000000e-01   3.8158799e-03
   5.2000000e-01   3.4086456e-03
   5.4000000e-01   2.9079602e-03
   5.6000000e-01   2.4049233e-03
   5.8000000e-01   1.9508113e-03
   6.0000000e-01   1.6009477e-03
   6.2000000e-01   1.4135564e-03
   6.4000000e-01   1.4134935e-03
   6.6000000e-01   1.5536826e-03
   6.8000000e-01   1.7515612e-03
   7.0000000e-01   1.9551693e-03
   7.2000000e-01   2.1363968e-03
   7.4000000e-01   2.2653063e-03
   7.6000000e-01   2.2998370e-03
   7.8000000e-01   2.1954527e-03
   8.0000000e-01   1.9233110e-03
   8.2000000e-01   1.4905463e-03
   8.4000000e-01   9.2473134e-04
   8.6000000e-01   2.2045078e-04
   8.8000000e-01  -6.4146684e-04
   9.0000000e-01  -1.6230952e-03
   9.2000000e-01  -2.6303102e-03
   9.4000000e-01  -3.5666991e-03
   9.6000000e-01  -4.3662602e-03
   9.8000000e-01  -5.0328272e-03
   1.0000000e+00  -5.6461146e-03
   1.0200000e+00  -6.3107085e-03
   1.0400000e+00  -7.1306195e-03
   1.0600000e+00  -8.1944338e-03
   1.0800000e+00  -9.5211773e-03
   1.1000000e+00  -1.1033743e-02
   1.1200000e+00  -1.2581335e-02
   1.1400000e+00  -1.3992304e-02
   1.1600000e+00  -1.5083420e-02
   1.1800000e+00  -1.5558751e-02
   1.2000000e+00  -1.5087570e-02
   1.2200000e+00  -1.3587124e-02
   1.2400000e+00  -1.1268047e-02
   1.2600000e+00  -8.4461980e-03
   1.2800000e+00  -5.4398241e-03
   1.3000000e+00  -2.5380541e-03
   1.3200000e+00   3.3592677e-05
   1.3400000e+00   2.1127521e-03
   1.3600000e+00   3.5796457e-03
   1.3800000e+00   4.3412213e-03
   1.4000000e+00   4.3400145e-03
   1.4200000e+00   3.5554422e-03
   1.4400000e+00   2.0557867e-03
   1.4600000e+00   1.0793987e-04
   1.4800000e+00  -1.9127697e-03
   1.5000000e+00  -3.7502827e-03
   1.5200000e+00  -5.3485698e-03
   1.5400000e+00  -6.7779158e-03
   1.5600000e+00  -8.1699822e-03
   1.5800000e+00  -9.7275205e-03
   1.6000000e+00  -1.1710067e-02
   1.6200000e+00  -1.4170022e-02
   1.6400000e+00  -1.6516578e-02
   1.6600000e+00  -1.7805862e-02
   1.6800000e+00  -1.7561826e-02
   1.7000000e+00  -1.5840512e-02
   1.7200000e+00  -1.2867236e-02
   1.7400000e+00  -8.9165469e-03
   1.7600000e+00  -4.2094888e-03
   1.7800000e+00   1.1238323e-03
   1.8000000e+00   6.9907326e-03
   1.8200000e+00   1.3287441e-02
   1.8400000e+00   1.9840957e-02
   1.8600000e+00   2.6428595e-02
   1.8800000e+00   3.2844534e-02
   1.9000000e+00   3.8877378e-02
   1.9200000e+00   4.4230844e-02
   1.9400000e+00   4.8547645e-02
   1.9600000e+00   5.1482747e-02
   1.9800000e+00   5.2722706e-02
   2.0000000e+00   5.2001609e-02
   2.0200000e+00   4.9121294e-02
   2.0400000e+00   4.3955563e-02
   2.0600000e+00   3.6459764e-02
   2.0800000e+00   2.6700890e-02
   2.1000000e+00   1.4866176e-02
   2.1200000e+00   1.2353389e-03
   2.1400000e+00  -1.3724697e-02
   2.1600000e+00  -2.9281788e-02
   2.1800000e+00  -4.4062163e-02
   2.2000000e+00  -5.6118026e-02
   2.2200000e+00  -6.4423032e-02
   2.2400000e+00  -6.9221312e-02
   2.2600000e+00  -7.1124543e-02
   2.2800000e+00  -7.0921947e-02
   2.3000000e+00  -6.9432533e-02
   2.3200000e+00  -6.7313579e-02
   2.3400000e+00  -6.5006689e-02
   2.3600000e+00  -6.2718676e-02
   2.3800000e+00  -6.0439861e-02
   2.4000000e+00  -5.8022871e-02
   2.4200000e+00  -5.4993509e-02
   2.4400000e+00  -4.9876803e-02
   2.4600000e+00  -4.1109692e-02
   2.4800000e+00  -2.8537867e-02
   2.5000000e+00  -1.2914865e-02
   2.5200000e+00   4.6441402e-03
   2.5400000e+00   2.2681064e-02
   2.5600000e+00   3.9915792e-02
   2.5800000e+00   5.5785137e-02
   2.6000000e+00   7.0002845e-02
   2.6200000e+00   8.1971638e-02
   2.6400000e+00   9.1126672e-02
   2.6600000e+00   9.7161758e-02
   2.6800000e+00   1.0000000e-01
   2.7000000e+00   9.9836749e-02
   2.7200000e+00   9.7088550e-02
   2.7400000e+00   9.2281254e-02
   2.7600000e+00   8.5922774e-02
   2.7800000e+00   7.8411342e-02
   2.8000000e+00   7.0093281e-02
   2.8200000e+00   6.1345810e-02
   2.8400000e+00   5.2488542e-02
   2.8600000e+00   4.3650422e-02
   2.8800000e+00   3.4683944e-02
   2.9000000e+00   2.5248776e-02
   2.9200000e+00   1.5007582e-02
   2.9400000e+00   3.7261446e-03
   2.9600000e+00  -8.6757463e-03
   2.9800000e+00  -2.2090401e-02
   3.0000000e+00  -3.6199288e-02
   3.0200000e+00  -5.0289981e-02
   3.0400000e+00  -6.3237130e-02
   3.0600000e+00  -7.4037706e-02
   3.0800000e+00  -8.2087759e-02
   3.1000000e+00  -8.7039238e-02
   3.1200000e+00  -8.8818338e-02
   3.1400000e+00  -8.7633579e-02
   3.1600000e+00  -8.3918305e-02
   3.1800000e+00  -7.8251935e-02
   3.2000000e+00  -7.1003053e-02
   3.2200000e+00  -6.2270336e-02
   3.2400000e+00  -5.2468881e-02
   3.2600000e+00  -4.2326059e-02
   3.2800000e+00  -3.2517557e-02
   3.3000000e+00  -2.3610107e-02
   3.3200000e+00  -1.6008928e-02
   3.3400000e+00  -9.3676061e-03
   3.3600000e+00  -2.4372988e-03
   3.3800000e+00   5.5117018e-03
   3.4000000e+00   1.4286564e-02
   3.4200000e+00   2.3448696e-02
   3.4400000e+00   3.2341966e-02
   3.4600000e+00   4.0606887e-02
   3.4800000e+00   4.8497559e-02
   3.5000000e+00   5.6007994e-02
   3.5200000e+00   6.2646716e-02
   3.5400000e+00   6.7902059e-02
   3.5600000e+00   7.1292300e-02
   3.5800000e+00   7.2416526e-02
   3.6000000e+00   7.1062204e-02
   3.6200000e+00   6.7389134e-02
   3.6400000e+00   6.1839628e-02
   3.6600000e+00   5.4808188e-02
   3.6800000e+00   4.6666150e-02
   3.7000000e+00   3.7793610e-02
   3.7200000e+00   2.8502585e-02
   3.7400000e+00   1.9019371e-02
   3.7600000e+00   9.5094272e-03
   3.7800000e+00   1.9580502e-04
   3.8000000e+00  -8.5953164e-03
   3.8200000e+00  -1.6572728e-02
   3.8400000e+00  -2.3661201e-02
   3.8600000e+00  -3.0021534e-02
   3.8800000e+00  -3.5915723e-02
   3.9000000e+00  -4.1607958e-02
   3.9200000e+00  -4.7298861e-02
   3.9400000e+00  -5.3058808e-02
   3.9600000e+00  -5.8786055e-02
   3.9800000e+00  -6.3949074e-02
   4.0000000e+00  -6.7595162e-02
   4.0200000e+00  -6.9055497e-02
   4.0400000e+00  -6.8183545e-02
   4.0600000e+00  -6.4949986e-02
   4.0800000e+00  -5.9361480e-02
   4.1000000e+00  -5.1702282e-02
   4.1200000e+00  -4.2541532e-02
   4.1400000e+00  -3.2488604e-02
   4.1600000e+00  -2.2141281e-02
   4.1800000e+00  -1.2141739e-02
   4.2000000e+00  -3.0869934e-03
   4.2200000e+00   4.5552764e-03
   4.2400000e+00   1.0461954e-02
   4.2600000e+00   1.4471167e-02
   4.2800000e+00   1.6620927e-02
   4.3000000e+00   1.7146827e-02
   4.3200000e+00   1.6405633e-02
   4.3400000e+00   1.4896807e-02
   4.3600000e+00   1.3591875e-02
   4.3800000e+00   1.3481925e-02
   4.4000000e+00   1.4559021e-02
   4.4200000e+00   1.6191959e-02
   4.4400000e+00   1.7941380e-02
   4.4600000e+00   1.9663800e-02
   4.4800000e+00   2.1364907e-02
   4.5000000e+00   2.2926665e-02
   4.5200000e+00   2.4007324e-02
   4.5400000e+00   2.4268430e-02
   4.5600000e+00   2.3486252e-02
   4.5800000e+00   2.1559421e-02
   4.6000000e+00   1.8531936e-02
   4.6200000e+00   1.4553496e-02
   4.6400000e+00   9.8606269e-03
   4.6600000e+00   4.7369690e-03
   4.6800000e+00  -1.3029389e-04
   4.7000000e+00  -3.6562999e-03
   4.7200000e+00  -5.3670181e-03
   4.7400000e+00  -5.5957829e-03
   4.7600000e+00  -4.9811292e-03
   4.7800000e+00  -4.3735683e-03
   4.8000000e+00  -4.6805026e-03
   4.8200000e+00  -6.7116866e-03
   4.8400000e+00  -1.0860212e-02
   4.8600000e+00  -1.6323624e-02
   4.8800000e+00  -2.1638380e-02
   4.9000000e+00  -2.6091634e-02
   4.9200000e+00  -2.9500361e-02
   4.9400000e+00  -3.1739972e-02
   4.9600000e+00  -3.2626896e-02
   4.9800000e+00  -3.1610531e-02
   5.0000000e+00  -2.8271940e-02
   5.0200000e+00  -2.2755040e-02
   5.0400000e+00  -1.5463149e-02
   5.0600000e+00  -6.9198932e-03
   5.0800000e+00   2.2506309e-03
   5.1000000e+00   1.1402972e-02
   5.1200000e+00   1.9979078e-02
   5.1400000e+00   2.7744067e-02
   5.1600000e+00   3.4760773e-02
   5.1800000e+00   4.1086048e-02
   5.2000000e+00   4.6692347e-02
   5.2200000e+00   5.1466880e-02
   5.2400000e+00   5.5203015e-02
   5.2600000e+00   5.7658741e-02
   5.2800000e+00   5.8790239e-02
   5.3000000e+00   5.9061108e-02
   5.3200000e+00   5.8884618e-02
   5.3400000e+00   5.8171391e-02
   5.3600000e+00   5.6676010e-02
   5.3800000e+00   5.4084858e-02
   5.4000000e+00   5.0053171e-02
   5.4200000e+00   4.4312828e-02
   5.4400000e+00   3.6747110e-02
   5.4600000e+00   2.7563493e-02
   5.4800000e+00   1.7303145e-02
   5.5000000e+00   6.6117304e-03
   5.5200000e+00  -4.0168325e-03
   5.5400000e+00  -1.4310377e-02
   5.5600000e+00  -2.4115785e-02
   5.5800000e+00  -3.3344713e-02
   5.6000000e+00  -4.1965169e-02
   5.6200000e+00  -4.9983417e-02
   5.6400000e+00  -5.7421342e-02
   5.6600000e+00  -6.4117476e-02
   5.6800000e+00  -6.9578221e-02
   5.7000000e+00  -7.3229140e-02
   5.7200000e+00  -7.4772178e-02
   5.7400000e+00  -7.4264771e-02
   5.7600000e+00  -7.1960141e-02
   5.7800000e+00  -6.8108805e-02
   5.8000000e+00  -6.2819907e-02
   5.8200000e+00  -5.6128213e-02
   5.8400000e+00  -4.8182943e-02
   5.8600000e+00  -3.9224425e-02
   5.8800000e+00  -2.9468246e-02
   5.9000000e+00  -1.9144433e-02
   5.9200000e+00  -8.5334714e-03
   5.9400000e+00   2.0699004e-03
   5.9600000e+00   1.2361127e-02
   5.9800000e+00   2.2031979e-02
   6.0000000e+00   3.0879528e-02
   6.0200000e+00   3.8891474e-02
   6.0400000e+00   4.6141750e-02
   6.0600000e+00   5.2564431e-02
   6.0800000e+00   5.7829935e-02
   6.1000000e+00   6.1531464e-02
   6.1200000e+00   6.3463834e-02
   6.1400000e+00   6.3618903e-02
   6.1600000e+00   6.1973262e-02
   6.1800000e+00   5.8475968e-02
   6.2000000e+00   5.3132993e-02
   6.2200000e+00   4.6010637e-02
   6.2400000e+00   3.7355053e-02
   6.2600000e+00   2.7645422e-02
   6.2800000e+00   1.7420834e-02
   6.3000000e+00   7.1291475e-03
   6.3200000e+00  -2.8993077e-03
   6.3400000e+00  -1.2390456e-02
   6.3600000e+00  -2.1077978e-02
   6.3800000e+00  -2.8764833e-02
   6.4000000e+00  -3.5374951e-02
   6.4200000e+00  -4.0911625e-02
   6.4400000e+00  -4.5411708e-02
   6.4600000e+00  -4.8884620e-02
   6.4800000e+00  -5.1231109e-02
   6.5000000e+00  -5.2283710e-02
   6.5200000e+00  -5.1962726e-02
   6.5400000e+00  -5.0310893e-02
   6.5600000e+00  -4.7388523e-02
   6.5800000e+00  -4.3248797e-02
   6.6000000e+00  -3.7979179e-02
   6.6200000e+00  -3.1742676e-02
   6.6400000e+00  -2.4687789e-02
   6.6600000e+00  -1.6879931e-02
   6.6800000e+00  -8.4700152e-03
   6.7000000e+00   2.7291935e-04
   6.7200000e+00   9.0587774e-03
   6.7400000e+00   1.7580634e-02
   6.7600000e+00   2.5519916e-02
   6.7800000e+00   3.2563382e-02
   6.8000000e+00   3.8421395e-02
   6.8200000e+00   4.2852499e-02
   6.8400000e+00   4.5649334e-02
   6.8600000e+00   4.6660355e-02
   6.8800000e+00   4.6005363e-02
   6.9000000e+00   4.4145564e-02
   6.9200000e+00   4.1508893e-02
   6.9400000e+00   3.8235181e-02
   6.9600000e+00   3.4301470e-02
   6.9800000e+00   2.9676768e-02
   7.0000000e+00   2.4447109e-02
   7.0200000e+00   1.8838727e-02
   7.0400000e+00   1.3068463e-02
   7.0600000e+00   7.2143922e-03
   7.0800000e+00   1.2608746e-03
   7.1000000e+00  -4.8013634e-03
   7.1200000e+00  -1.0954231e-02
   7.1400000e+00  -1.7141137e-02
   7.1600000e+00  -2.3170407e-02
   7.1800000e+00  -2.8646638e-02
   7.2000000e+00  -3.3136179e-02
   7.2200000e+00  -3.6389965e-02
   7.2400000e+00  -3.8314837e-02
   7.2600000e+00  -3.8872387e-02
   7.2800000e+00  -3.8127550e-02
   7.3000000e+00  -3.6257901e-02
   7.3200000e+00  -3.3490875e-02
   7.3400000e+00  -3.0072163e-02
   7.3600000e+00  -2.6216457e-02
   7.3800000e+00  -2.2039035e-02
   7.4000000e+00  -1.7572188e-02
   7.4200000e+00  -1.2895024e-02
   7.4400000e+00  -8.2032571e-03
   7.4600000e+00  -3.6976764e-03
   7.4800000e+00   5.8330061e-04
   7.5000000e+00   4.7343054e-03
   7.5200000e+00   8.8117204e-03
   7.5400000e+00   1.2783977e-02
   7.5600000e+00   1.6547113e-02
   7.5800000e+00   1.9951085e-02
   7.6000000e+00   2.2822146e-02
   7.6200000e+00   2.4958242e-02
   7.6400000e+00   2.6156178e-02
   7.6600000e+00   2.6263138e-02
   7.6800000e+00   2.5246980e-02
   7.7000000e+00   2.3187855e-02
   7.7200000e+00   2.0168976e-02
   7.7400000e+00   1.6231785e-02
   7.7600000e+00   1.1536202e-02
   7.7800000e+00   6.4046224e-03
   7.8000000e+00   1.1662037e-03
   7.8200000e+00  -3.8268864e-03
   7.8400000e+00  -8.2578248e-03
   7.8600000e+00  -1.1957909e-02
   7.8800000e+00  -1.4865974e-02
   7.9000000e+00  -1.7009060e-02
   7.9200000e+00  -1.8473305e-02
   7.9400000e+00  -1.9353696e-02
   7.9600000e+00  -1.9796314e-02
   7.9800000e+00  -2.0028796e-02
   8.0000000e+00  -2.0116734e-02
   8.0200000e+00  -1.9816348e-02
   8.0400000e+00  -1.8836705e-02
   8.0600000e+00  -1.7067497e-02
   8.0800000e+00  -1.4518419e-02
   8.1000000e+00  -1.1211743e-02
   8.1200000e+00  -7.2013273e-03
   8.1400000e+00  -2.6046226e-03
   8.1600000e+00   2.3982500e-03
   8.1800000e+00   7.5892544e-03
   8.2000000e+00   1.2748697e-02
   8.2200000e+00   1.7664938e-02
   8.2400000e+00   2.2122465e-02
   8.2600000e+00   2.5884708e-02
   8.2800000e+00   2.8710766e-02
   8.3000000e+00   3.0397992e-02
   8.3200000e+00   3.0836298e-02
   8.3400000e+00   3.0055773e-02
   8.3600000e+00   2.8208871e-02
   8.3800000e+00   2.5510987e-02
   8.4000000e+00   2.2203982e-02
   8.4200000e+00   1.8524251e-02
   8.4400000e+00   1.4693662e-02
   8.4600000e+00   1.0873034e-02
   8.4800000e+00   7.0872260e-03
   8.5000000e+00   3.2318191e-03
   8.5200000e+00  -6.2350196e-04
   8.5400000e+00  -4.0214715e-03
   8.5600000e+00  -6.6063383e-03
   8.5800000e+00  -8.3953974e-03
   8.6000000e+00  -9.5323181e-03
   8.6200000e+00  -1.0168389e-02
   8.6400000e+00  -1.0443044e-02
   8.6600000e+00  -1.0480897e-02
   8.6800000e+00  -1.0367199e-02
   8.7000000e+00  -1.0113458e-02
   8.7200000e+00  -9.6568252e-03
   8.7400000e+00  -8.8883524e-03
   8.7600000e+00  -7.6454354e-03
   8.7800000e+00  -5.7721663e-03
   8.8000000e+00  -3.2739678e-03
   8.8200000e+00  -3.3130981e-04
   8.8400000e+00   2.8471393e-03
   8.8600000e+00   6.0399853e-03
   8.8800000e+00   8.9080058e-03
   8.9000000e+00   1.1044836e-02
   8.9200000e+00   1.2078609e-02
   8.9400000e+00   1.1661819e-02
   8.9600000e+00   9.6693261e-03
   8.9800000e+00   6.7802898e-03
   9.0000000e+00   3.9963244e-03
   9.0200000e+00   1.6178939e-03
   9.0400000e+00  -4.0815813e-04
   9.0600000e+00  -1.9413756e-03
   9.0800000e+00  -2.7991345e-03
   9.1000000e+00  -3.0443783e-03
   9.1200000e+00  -2.8643431e-03
   9.1400000e+00  -2.4014385e-03
   9.1600000e+00  -1.9194856e-03
   9.1800000e+00  -1.8134448e-03
   9.2000000e+00  -2.4700384e-03
   9.2200000e+00  -4.2157632e-03
   9.2400000e+00  -7.0359689e-03
   9.2600000e+00  -1.0351537e-02
   9.2800000e+00  -1.3537345e-02
   9.3000000e+00  -1.6209592e-02
   9.3200000e+00  -1.7979752e-02
   9.3400000e+00  -1.8507839e-02
   9.3600000e+00  -1.7596562e-02
   9.3800000e+00  -1.5188676e-02
   9.4000000e+00  -1.1431711e-02
   9.4200000e+00  -6.7527199e-03
   9.4400000e+00  -1.8257947e-03
   9.4600000e+00   2.6297985e-03
   9.4800000e+00   6.0025480e-03
   9.5000000e+00   7.8063572e-03
   9.5200000e+00   7.7492693e-03
   9.5400000e+00   6.2678744e-03
   9.5600000e+00   4.4256601e-03
   9.5800000e+00   2.9257094e-03
   9.6000000e+00   2.0575236e-03
   9.6200000e+00   1.9709226e-03
   9.6400000e+00   2.5604829e-03
   9.6600000e+00   3.5148278e-03
   9.6800000e+00   4.6881279e-03
   9.7000000e+00   6.2529945e-03
   9.7200000e+00   8.1467085e-03
   9.7400000e+00   9.9015649e-03
   9.7600000e+00   1.1034346e-02
   9.7800000e+00   1.1172566e-02
   9.8000000e+00   1.0035517e-02
   9.8200000e+00   7.4932285e-03
   9.8400000e+00   3.6305216e-03
   9.8600000e+00  -1.2587296e-03
   9.8800000e+00  -6.6863050e-03
   9.9000000e+00  -1.2004127e-02
   9.9200000e+00  -1.6540156e-02
   9.9400000e+00  -1.9789049e-02
   9.9600000e+00  -2.1437864e-02
   9.9800000e+00  -2.1317079e-02
   1.0000000e+01  -1.9606622e-02
   1.0020000e+01  -1.6871713e-02
   1.0040000e+01  -1.3834332e-02
   1.0060000e+01  -1.1075964e-02
   1.0080000e+01  -8.8108317e-03
   1.0100000e+01  -7.1239629e-03
   1.0120000e+01  -6.1093970e-03
   1.0140000e+01  -5.6824809e-03
   1.0160000e+01  -5.5790275e-03
   1.0180000e+01  -5.4876162e-03
   1.0200000e+01  -5.1296854e-03
   1.0220000e+01  -4.2746797e-03
   1.0240000e+01  -2.8081195e-03
   1.0260000e+01  -8.1667321e-04
   1.0280000e+01   1.4374673e-03
   1.0300000e+01   3.5927263e-03
   1.0320000e+01   5.3751537e-03
   1.0340000e+01   6.7867816e-03
   1.0360000e+01   8.0451089e-03
   1.0380000e+01   9.2806499e-03
   1.0400000e+01   1.0333153e-02
   1.0420000e+01   1.1071372e-02
   1.0440000e+01   1.1594472e-02
   1.0460000e+01   1.1893258e-02
   1.0480000e+01   1.1754597e-02
   1.0500000e+01   1.0963111e-02
   1.0520000e+01   9.4046376e-03
   1.0540000e+01   7.1016197e-03
   1.0560000e+01   4.2403115e-03
   1.0580000e+01   1.2109774e-03
   1.0600000e+01  -1.5083959e-03
   1.0620000e+01  -3.5396884e-03
   1.0640000e+01  -4.6484386e-03
   1.0660000e+01  -4.7913496e-03
   1.0680000e+01  -4.1139687e-03
   1.0700000e+01  -2.8227892e-03
   1.0720000e+01  -1.1275773e-03
   1.0740000e+01   7.6411407e-04
   1.0760000e+01   2.5968575e-03
   1.0780000e+01   4.0491955e-03
   1.0800000e+01   4.8364929e-03
   1.0820000e+01   4.7880675e-03
   1.0840000e+01   3.9532714e-03
   1.0860000e+01   2.5925063e-03
   1.0880000e+01   1.0698106e-03
   1.0900000e+01  -1.6213479e-04
   1.0920000e+01  -7.5139453e-04
   1.0940000e+01  -6.4465942e-04
   1.0960000e+01  -1.9831059e-06
   1.0980000e+01   8.8760449e-04
   1.1000000e+01   1.6992955e-03
   1.1020000e+01   2.2759821e-03
   1.1040000e+01   2.6653685e-03
   1.1060000e+01   2.9868013e-03
   1.1080000e+01   3.2837201e-03
   1.1100000e+01   3.4397180e-03
   1.1120000e+01   3.2789449e-03
   1.1140000e+01   2.6738824e-03
   1.1160000e+01   1.5426365e-03
   1.1180000e+01  -8.9163079e-05
   1.1200000e+01  -1.9500519e-03
   1.1220000e+01  -3.5947606e-03
   1.1240000e+01  -4.6118248e-03
   1.1260000e+01  -4.7277405e-03
   1.1280000e+01  -3.8811958e-03
   1.1300000e+01  -2.1949977e-03
   1.1320000e+01   1.0017222e-04
   1.1340000e+01   2.6951376e-03
   1.1360000e+01   5.2622394e-03
   1.1380000e+01   7.5802322e-03
   1.1400000e+01   9.5734851e-03
   1.1420000e+01   1.1244108e-02
   1.1440000e+01   1.2668105e-02
   1.1460000e+01   1.3897379e-02
   1.1480000e+01   1.4879537e-02
   1.1500000e+01   1.5555665e-02
   1.1520000e+01   1.5907911e-02
   1.1540000e+01   1.5950856e-02
   1.1560000e+01   1.5708084e-02
   1.1580000e+01   1.5167775e-02
   1.1600000e+01   1.4285607e-02
   1.1620000e+01   1.3014427e-02
   1.1640000e+01   1.1305444e-02
   1.1660000e+01   9.1175527e-03
   1.1680000e+01   6.4236778e-03
   1.1700000e+01   3.2060165e-03
   1.1720000e+01  -5.2212242e-04
   1.1740000e+01  -4.7329492e-03
   1.1760000e+01  -9.4143232e-03
   1.1780000e+01  -1.4540667e-02
   1.1800000e+01  -2.0092825e-02
   1.1820000e+01  -2.6068632e-02
   1.1840000e+01  -3.2412308e-02
   1.1860000e+01  -3.8807098e-02
   1.1880000e+01  -4.4525369e-02
   1.1900000e+01  -4.8748481e-02
   1.1920000e+01  -5.0898598e-02
   1.1940000e+01  -5.0754526e-02
   1.1960000e+01  -4.8459052e-02
   1.1980000e+01  -4.4273136e-02
   1.2000000e+01  -3.8440036e-02
   1.2020000e+01  -3.1286473e-02
   1.2040000e+01  -2.3262355e-02
   1.2060000e+01  -1.4816068e-02
   1.2080000e+01  -6.2935600e-03
   1.2100000e+01   2.1023980e-03
   1.2120000e+01   1.0342866e-02
   1.2140000e+01   1.8484222e-02
   1.2160000e+01   2.6575917e-02
   1.2180000e+01   3.4639555e-02
   1.2200000e+01   4.2642678e-02
   1.2220000e+01   5.0477214e-02
   1.2240000e+01   5.7885022e-02
   1.2260000e+01   6.4349757e-02
   1.2280000e+01   6.9245881e-02
   1.2300000e+01   7.2125797e-02
   1.2320000e+01   7.2689393e-02
   1.2340000e+01   7.0767006e-02
   1.2360000e+01   6.6463999e-02
   1.2380000e+01   5.9989133e-02
   1.2400000e+01   5.1509911e-02
   1.2420000e+01   4.1309082e-02
   1.2440000e+01   2.9858003e-02
   1.2460000e+01   1.7731864e-02
   1.2480000e+01   5.4748685e-03
   1.2500000e+01  -6.5420183e-03
   1.2520000e+01  -1.8069981e-02
   1.2540000e+01  -2.8827177e-02
   1.2560000e+01  -3.8589769e-02
   1.2580000e+01  -4.7231324e-02
   1.2600000e+01  -5.4594764e-02
   1.2620000e+01  -6.0539913e-02
   1.2640000e+01  -6.4968312e-02
   1.2660000e+01  -6.7788860e-02
   1.2680000e+01  -6.8987709e-02
   1.2700000e+01  -6.8615462e-02
   1.2720000e+01  -6.6727220e-02
   1.2740000e+01  -6.3335825e-02
   1.2760000e+01  -5.8378288e-02
   1.2780000e+01  -5.1825228e-02
   1.2800000e+01  -4.3819217e-02
   1.2820000e+01  -3.4658631e-02
   1.2840000e+01  -2.4720616e-02
   1.2860000e+01  -1.4385546e-02
   1.2880000e+01  -3.9874088e-03
   1.2900000e+01   6.1699598e-03
   1.2920000e+01   1.5811254e-02
   1.2940000e+01   2.4733602e-02
   1.2960000e+01   3.2781363e-02
   1.2980000e+01   3.9746355e-02
   1.3000000e+01   4.5383129e-02
   1.3020000e+01   4.9475546e-02
   1.3040000e+01   5.1861635e-02
   1.3060000e+01   5.2457200e-02
   1.3080000e+01   5.1222042e-02
   1.3100000e+01   4.8156529e-02
   1.3120000e+01   4.3351825e-02
   1.3140000e+01   3.7100116e-02
   1.3160000e+01   2.9938260e-02
   1.3180000e+01   2.2397374e-02
   1.3200000e+01   1.4862969e-02
   1.3220000e+01   7.6159081e-03
   1.3240000e+01   7.9754924e-04
   1.3260000e+01  -5.5911620e-03
   1.3280000e+01  -1.1612971e-02
   1.3300000e+01  -1.7361560e-02
   1.3320000e+01  -2.3001633e-02
   1.3340000e+01  -2.8498952e-02
   1.3360000e+01  -3.3444316e-02
   1.3380000e+01  -3.7478935e-02
   1.3400000e+01  -4.0504417e-02
   1.3420000e+01  -4.2513989e-02
   1.3440000e+01  -4.3416061e-02
   1.3460000e+01  -4.2853177e-02
   1.3480000e+01  -4.0419765e-02
   1.3500000e+01  -3.6133603e-02
   1.3520000e+01  -3.0405634e-02
   1.3540000e+01  -2.3699881e-02
   1.3560000e+01  -1.6402110e-02
   1.3580000e+01  -8.7885445e-03
   1.3600000e+01  -1.0810895e-03
   1.3620000e+01   6.4663920e-03
   1.3640000e+01   1.3599199e-02
   1.3660000e+01   2.0107716e-02
   1.3680000e+01   2.5809483e-02
   1.3700000e+01   3.0569019e-02
   1.3720000e+01   3.4324303e-02
   1.3740000e+01   3.7040897e-02
   1.3760000e+01   3.8715589e-02
   1.3780000e+01   3.9290879e-02
   1.3800000e+01   3.8644886e-02
   1.3820000e+01   3.6911508e-02
   1.3840000e+01   3.4524644e-02
   1.3860000e+01   3.1960330e-02
   1.3880000e+01   2.9491670e-02
   1.3900000e+01   2.7051117e-02
   1.3920000e+01   2.4405986e-02
   1.3940000e+01   2.1293352e-02
   1.3960000e+01   1.7460172e-02
   1.3980000e+01   1.2762972e-02
   1.4000000e+01   7.2085687e-03
   1.4020000e+01   8.8551444e-04
   1.4040000e+01  -5.9476734e-03
   1.4060000e+01  -1.2683689e-02
   1.4080000e+01  -1.8677607e-02
   1.4100000e+01  -2.3492587e-02
   1.4120000e+01  -2.6801993e-02
   1.4140000e+01  -2.8482440e-02
   1.4160000e+01  -2.8691207e-02
   1.4180000e+01  -2.7838076e-02
   1.4200000e+01  -2.6445450e-02
   1.4220000e+01  -2.5000947e-02
   1.4240000e+01  -2.3923581e-02
   1.4260000e+01  -2.3409249e-02
   1.4280000e+01  -2.3312675e-02
   1.4300000e+01  -2.3228047e-02
   1.4320000e+01  -2.2678797e-02
   1.4340000e+01  -2.1308629e-02
   1.4360000e+01  -1.9026085e-02
   1.4380000e+01  -1.5999517e-02
   1.4400000e+01  -1.2520625e-02
   1.4420000e+01  -8.8740742e-03
   1.4440000e+01  -5.1769516e-03
   1.4460000e+01  -1.4240043e-03
   1.4480000e+01   2.3654741e-03
   1.4500000e+01   6.1187047e-03
   1.4520000e+01   9.6895594e-03
   1.4540000e+01   1.2942180e-02
   1.4560000e+01   1.5813933e-02
   1.4580000e+01   1.8272801e-02
   1.4600000e+01   2.0327297e-02
   1.4620000e+01   2.2055661e-02
   1.4640000e+01   2.3506999e-02
   1.4660000e+01   2.4577192e-02
   1.4680000e+01   2.5109420e-02
   1.4700000e+01   2.5016398e-02
   1.4720000e+01   2.4265529e-02
   1.4740000e+01   2.2885939e-02
   1.4760000e+01   2.0932298e-02
   1.4780000e+01   1.8419610e-02
   1.4800000e+01   1.5422904e-02
   1.4820000e+01   1.2258885e-02
   1.4840000e+01   9.3152234e-03
   1.4860000e+01   6.6871905e-03
   1.4880000e+01   4.2169963e-03
   1.4900000e+01   1.6919290e-03
   1.4920000e+01  -1.0987293e-03
   1.4940000e+01  -4.2208509e-03
   1.4960000e+01  -7.5182285e-03
   1.4980000e+01  -1.0732772e-02
   1.5000000e+01  -1.3655024e-02
   1.5020000e+01  -1.6225903e-02
   1.5040000e+01  -1.8480295e-02
   1.5060000e+01  -2.0467761e-02
   1.5080000e+01  -2.2174972e-02
   1.5100000e+01  -2.3425941e-02
   1.5120000e+01  -2.3950785e-02
   1.5140000e+01  -2.3533421e-02
   1.5160000e+01  -2.2110311e-02
   1.5180000e+01  -1.9779766e-02
   1.5200000e+01  -1.6749454e-02
   1.5220000e+01  -1.3302596e-02
   1.5240000e+01  -9.7680040e-03
   1.5260000e+01  -6.3802175e-03
   1.5280000e+01  -3.1689752e-03
   1.5300000e+01  -4.8250424e-05
   1.5320000e+01   3.0542427e-03
   1.5340000e+01   6.1083785e-03
   1.5360000e+01   9.0079797e-03
   1.5380000e+01   1.1638757e-02
   1.5400000e+01   1.3957051e-02
   1.5420000e+01   1.6004604e-02
   1.5440000e+01   1.7738505e-02
   1.5460000e+01   1.9006230e-02
   1.5480000e+01   1.9643686e-02
   1.5500000e+01   1.9536630e-02
   1.5520000e+01   1.8685012e-02
   1.5540000e+01   1.7157459e-02
   1.5560000e+01   1.4985282e-02
   1.5580000e+01   1.2125445e-02
   1.5600000e+01   8.5481930e-03
   1.5620000e+01   4.4177417e-03
   1.5640000e+01   1.2338102e-04
   1.5660000e+01  -3.9076020e-03
   1.5680000e+01  -7.3503878e-03
   1.5700000e+01  -1.0094121e-02
   1.5720000e+01  -1.2256986e-02
   1.5740000e+01  -1.4023023e-02
   1.5760000e+01  -1.5552705e-02
   1.5780000e+01  -1.6893114e-02
   1.5800000e+01  -1.7906439e-02
   1.5820000e+01  -1.8381597e-02
   1.5840000e+01  -1.8190478e-02
   1.5860000e+01  -1.7341204e-02
   1.5880000e+01  -1.5929351e-02
   1.5900000e+01  -1.4093855e-02
   1.5920000e+01  -1.1944340e-02
   1.5940000e+01  -9.4906569e-03
   1.5960000e+01  -6.6974976e-03
   1.5980000e+01  -3.5320643e-03
   1.6000000e+01   9.4971003e-06
   1.6020000e+01   3.7877293e-03
   1.6040000e+01   7.5110657e-03
   1.6060000e+01   1.0858842e-02
   1.6080000e+01   1.3544928e-02
   1.6100000e+01   1.5356621e-02
   1.6120000e+01   1.6202086e-02
   1.6140000e+01   1.6160867e-02
   1.6160000e+01   1.5502627e-02
   1.6180000e+01   1.4669971e-02
   1.6200000e+01   1.4049896e-02
   1.6220000e+01   1.3691544e-02
   1.6240000e+01   1.3422222e-02
   1.6260000e+01   1.3021493e-02
   1.6280000e+01   1.2232659e-02
   1.6300000e+01   1.0859055e-02
   1.6320000e+01   8.8810068e-03
   1.6340000e+01   6.3580952e-03
   1.6360000e+01   3.3322645e-03
   1.6380000e+01  -7.1660862e-05
   1.6400000e+01  -3.6346995e-03
   1.6420000e+01  -7.1301201e-03
   1.6440000e+01  -1.0365002e-02
   1.6460000e+01  -1.3165947e-02
   1.6480000e+01  -1.5355215e-02
   1.6500000e+01  -1.6778261e-02
   1.6520000e+01  -1.7364907e-02
   1.6540000e+01  -1.7197779e-02
   1.6560000e+01  -1.6485397e-02
   1.6580000e+01  -1.5468534e-02
   1.6600000e+01  -1.4298501e-02
   1.6620000e+01  -1.2953466e-02
   1.6640000e+01  -1.1363154e-02
   1.6660000e+01  -9.4930246e-03
   1.6680000e+01  -7.3352712e-03
   1.6700000e+01  -4.9354082e-03
   1.6720000e+01  -2.3421687e-03
   1.6740000e+01   4.1902410e-04
   1.6760000e+01   3.2938454e-03
   1.6780000e+01   6.1893112e-03
   1.6800000e+01   9.0529863e-03
   1.6820000e+01   1.1861941e-02
   1.6840000e+01   1.4492485e-02
   1.6860000e+01   1.6703229e-02
   1.6880000e+01   1.8199427e-02
   1.6900000e+01   1.8702146e-02
   1.6920000e+01   1.8076539e-02
   1.6940000e+01   1.6390081e-02
   1.6960000e+01   1.3856416e-02
   1.6980000e+01   1.0796619e-02
   1.7000000e+01   7.5558836e-03
   1.7020000e+01   4.4060301e-03
   1.7040000e+01   1.5051686e-03
   1.7060000e+01  -1.1343778e-03
   1.7080000e+01  -3.6013694e-03
   1.7100000e+01  -5.9946887e-03
   1.7120000e+01  -8.3819569e-03
   1.7140000e+01  -1.0758584e-02
   1.7160000e+01  -1.3010223e-02
   1.7180000e+01  -1.4957868e-02
   1.7200000e+01  -1.6407887e-02
   1.7220000e+01  -1.7168328e-02
   1.7240000e+01  -1.7124768e-02
   1.7260000e+01  -1.6301207e-02
   1.7280000e+01  -1.4805627e-02
   1.7300000e+01  -1.2777727e-02
   1.7320000e+01  -1.0378449e-02
   1.7340000e+01  -7.7123975e-03
   1.7360000e+01  -4.7733227e-03
   1.7380000e+01  -1.5195144e-03
   1.7400000e+01   2.0238776e-03
   1.7420000e+01   5.7329218e-03
   1.7440000e+01   9.4461304e-03
   1.7460000e+01   1.3046175e-02
   1.7480000e+01   1.6470536e-02
   1.7500000e+01   1.9650030e-02
   1.7520000e+01   2.2465220e-02
   1.7540000e+01   2.4771135e-02
   1.7560000e+01   2.6431323e-02
   1.7580000e+01   2.7352046e-02
   1.7600000e+01   2.7504372e-02
   1.7620000e+01   2.6904375e-02
   1.7640000e+01   2.5504303e-02
   1.7660000e+01   2.3168758e-02
   1.7680000e+01   1.9851005e-02
   1.7700000e+01   1.5675813e-02
   1.7720000e+01   1.0872313e-02
   1.7740000e+01   5.7305354e-03
   1.7760000e+01   6.1219437e-04
   1.7780000e+01  -4.1567492e-03
   1.7800000e+01  -8.4029950e-03
   1.7820000e+01  -1.2093152e-02
   1.7840000e+01  -1.5312698e-02
   1.7860000e+01  -1.8190495e-02
   1.7880000e+01  -2.0818899e-02
   1.7900000e+01  -2.3243197e-02
   1.7920000e+01  -2.5470397e-02
   1.7940000e+01  -2.7426939e-02
   1.7960000e+01  -2.8930227e-02
   1.7980000e+01  -2.9762531e-02
   1.8000000e+01  -2.9779775e-02
   1.8020000e+01  -2.8932880e-02
   1.8040000e+01  -2.7216615e-02
   1.8060000e+01  -2.4630142e-02
   1.8080000e+01  -2.1161579e-02
   1.8100000e+01  -1.6855263e-02
   1.8120000e+01  -1.1909007e-02
   1.8140000e+01  -6.6645942e-03
   1.8160000e+01  -1.4666013e-03
   1.8180000e+01   3.4784045e-03
   1.8200000e+01   8.1012272e-03
   1.8220000e+01   1.2359671e-02
   1.8240000e+01   1.6133251e-02
   1.8260000e+01   1.9261611e-02
   1.8280000e+01   2.1660065e-02
   1.8300000e+01   2.3327555e-02
   1.8320000e+01   2.4308668e-02
   1.8340000e+01   2.4674399e-02
   1.8360000e+01   2.4491797e-02
   1.8380000e+01   2.3798940e-02
   1.8400000e+01   2.2603201e-02
   1.8420000e+01   2.0894788e-02
   1.8440000e+01   1.8664961e-02
   1.8460000e+01   1.5913899e-02
   1.8480000e+01   1.2649506e-02
   1.8500000e+01   8.8918425e-03
   1.8520000e+01   4.6659788e-03
   1.8540000e+01   3.2023558e-05
   1.8560000e+01  -4.8513812e-03
   1.8580000e+01  -9.7509311e-03
   1.8600000e+01  -1.4413270e-02
   1.8620000e+01  -1.8600964e-02
   1.8640000e+01  -2.2184895e-02
   1.8660000e+01  -2.5134245e-02
   1.8680000e+01  -2.7351351e-02
   1.8700000e+01  -2.8621013e-02
   1.8720000e+01  -2.8758482e-02
   1.8740000e+01  -2.7740032e-02
   1.8760000e+01  -2.5693253e-02
   1.8780000e+01  -2.2872509e-02
   1.8800000e+01  -1.9627070e-02
   1.8820000e+01  -1.6248522e-02
   1.8840000e+01  -1.2799054e-02
   1.8860000e+01  -9.1799046e-03
   1.8880000e+01  -5.3353977e-03
   1.8900000e+01  -1.2658924e-03
   1.8920000e+01   3.0479197e-03
   1.8940000e+01   7.6199190e-03
   1.8960000e+01   1.2331937e-02
   1.8980000e+01   1.6884751e-02
   1.9000000e+01   2.0962593e-02
   1.9020000e+01   2.4352515e-02
   1.9040000e+01   2.6909874e-02
   1.9060000e+01   2.8529046e-02
   1.9080000e+01   2.9138786e-02
   1.9100000e+01   2.8704515e-02
   1.9120000e+01   2.7296138e-02
   1.9140000e+01   2.5152827e-02
   1.9160000e+01   2.2589246e-02
   1.9180000e+01   1.9831293e-02
   1.9200000e+01   1.6966676e-02
   1.9220000e+01   1.4014258e-02
   1.9240000e+01   1.0989750e-02
   1.9260000e+01   7.8991211e-03
   1.9280000e+01   4.7021510e-03
   1.9300000e+01   1.3208188e-03
   1.9320000e+01  -2.3313867e-03
   1.9340000e+01  -6.2899314e-03
   1.9360000e+01  -1.0435113e-02
   1.9380000e+01  -1.4511843e-02
   1.9400000e+01  -1.8227575e-02
   1.9420000e+01  -2.1295020e-02
   1.9440000e+01  -2.3475257e-02
   1.9460000e+01  -2.4621950e-02
   1.9480000e+01  -2.4742871e-02
   1.9500000e+01  -2.4015322e-02
   1.9520000e+01  -2.2706389e-02
   1.9540000e+01  -2.1109452e-02
   1.9560000e+01  -1.9433024e-02
   1.9580000e+01  -1.7676788e-02
   1.9600000e+01  -1.5713227e-02
   1.9620000e+01  -1.3432785e-02
   1.9640000e+01  -1.0758055e-02
   1.9660000e+01  -7.6367346e-03
   1.9680000e+01  -4.0778686e-03
   1.9700000e+01  -1.5505868e-04
   1.9720000e+01   4.0222026e-03
   1.9740000e+01   8.3325542e-03
   1.9760000e+01   1.2648321e-02
   1.9780000e+01   1.6803594e-02
   1.9800000e+01   2.0610925e-02
   1.9820000e+01   2.3908881e-02
   1.9840000e+01   2.6541242e-02
   1.9860000e+01   2.8358833e-02
   1.9880000e+01   2.9270343e-02
   1.9900000e+01   2.9282296e-02
   1.9920000e+01   2.8506383e-02
   1.9940000e+01   2.7112468e-02
   1.9960000e+01   2.5258654e-02
   1.9980000e+01   2.3003577e-02
   2.0000000e+01   2.0276035e-02


==> data/drifts_u2_example2.dat <==
   0.0000000e+00   0.0000000e+00
   2.0000000e-02   6.3197297e-07
   4.0000000e-02   4.9619008e-06
   6.0000000e-02   1.9892266e-05
   8.0000000e-02   5.5501855e-05
   1.0000000e-01   1.2312035e-04
   1.2000000e-01   2.3353831e-04
   1.4000000e-01   3.9555294e-04
   1.6000000e-01   6.1439305e-04
   1.8000000e-01   8.8988729e-04
   2.0000000e-01   1.2148362e-03
   2.2000000e-01   1.5746180e-03
   2.4000000e-01   1.9491723e-03
   2.6000000e-01   2.3171342e-03
   2.8000000e-01   2.6599769e-03
   3.0000000e-01   2.9641321e-03
   3.2000000e-01   3.2210020e-03
   3.4000000e-01   3.4256676e-03
   3.6000000e-01   3.5747475e-03
   3.8000000e-01   3.6643293e-03
   4.0000000e-01   3.6897677e-03
   4.2000000e-01   3.6482927e-03
   4.4000000e-01   3.5429407e-03
   4.6000000e-01   3.3843834e-03
   4.8000000e-01   3.1878459e-03
   5.0000000e-01   2.9659660e-03
   5.2000000e-01   2.7225594e-03
   5.4000000e-01   2.4526723e-03
   5.6000000e-01   2.1485382e-03
   5.8000000e-01   1.8061794e-03
   6.0000000e-01   1.4301216e-03
   6.2000000e-01   1.0368394e-03
   6.4000000e-01   6.5617766e-04
   6.6000000e-01   3.2831723e-04
   6.8000000e-01   9.5771668e-05
   7.0000000e-01  -6.0363898e-06
   7.2000000e-01   4.4131685e-05
   7.4000000e-01   2.4912261e-04
   7.6000000e-01   5.9111496e-04
   7.8000000e-01   1.0310032e-03
   8.0000000e-01   1.5101544e-03
   8.2000000e-01   1.9555960e-03
   8.4000000e-01   2.2885820e-03
   8.6000000e-01   2.4338629e-03
   8.8000000e-01   2.3269855e-03
   9.0000000e-01   1.9208014e-03
   9.2000000e-01   1.1933938e-03
   9.4000000e-01   1.5601508e-04
   9.6000000e-01  -1.1426389e-03
   9.8000000e-01  -2.6190224e-03
   1.0000000e+00  -4.1657517e-03
   1.0200000e+00  -5.6690599e-03
   1.0400000e+00  -7.0282232e-03
   1.0600000e+00  -8.1729581e-03
   1.0800000e+00  -9.0748185e-03
   1.1000000e+00  -9.7487193e-03
   1.1200000e+00  -1.0243643e-02
   1.1400000e+00  -1.0625668e-02
   1.1600000e+00  -1.0957770e-02
   1.1800000e+00  -1.1276999e-02
   1.2000000e+00  -1.1569768e-02
   1.2200000e+00  -1.1756717e-02
   1.2400000e+00  -1.1701102e-02
   1.2600000e+00  -1.1239476e-02
   1.2800000e+00  -1.0221747e-02
   1.3000000e+00  -8.5492889e-03
   1.3200000e+00  -6.2039619e-03
   1.3400000e+00  -3.2636366e-03
   1.3600000e+00   9.6839294e-05
   1.3800000e+00   3.6177355e-03
   1.4000000e+00   6.9773445e-03
   1.4200000e+00   9.8231910e-03
   1.4400000e+00   1.1809556e-02
   1.4600000e+00   1.2642002e-02
   1.4800000e+00   1.2126546e-02
   1.5000000e+00   1.0210441e-02
   1.5200000e+00   6.9989701e-03
   1.5400000e+00   2.7433294e-03
   1.5600000e+00  -2.1948660e-03
   1.5800000e+00  -7.3950320e-03
   1.6000000e+00  -1.2438470e-02
   1.6200000e+00  -1.6964961e-02
   1.6400000e+00  -2.0698289e-02
   1.6600000e+00  -2.3426855e-02
   1.6800000e+00  -2.4969122e-02
   1.7000000e+00  -2.5163716e-02
   1.7200000e+00  -2.3887558e-02
   1.7400000e+00  -2.1083481e-02
   1.7600000e+00  -1.6782776e-02
   1.7800000e+00  -1.1114224e-02
   1.8000000e+00  -4.2978167e-03
   1.8200000e+00   3.3729454e-03
   1.8400000e+00   1.1554106e-02
   1.8600000e+00   1.9874844e-02
   1.8800000e+00   2.7960872e-02
   1.9000000e+00   3.5457406e-02
   1.9200000e+00   4.2047276e-02
   1.9400000e+00   4.7459849e-02
   1.9600000e+00   5.1471890e-02
   1.9800000e+00   5.3904038e-02
   2.0000000e+00   5.4615397e-02
   2.0200000e+00   5.3498195e-02
   2.0400000e+00   5.0474108e-02
   2.0600000e+00   4.5493239e-02
   2.0800000e+00   3.8536938e-02
   2.1000000e+00   2.9625518e-02
   2.1200000e+00   1.8829914e-02
   2.1400000e+00   6.2874303e-03
   2.1600000e+00  -7.7749808e-03
   2.1800000e+00  -2.2998934e-02
   2.2000000e+00  -3.8825868e-02
   2.2200000e+00  -5.4445154e-02
   2.2400000e+00  -6.8829488e-02
   2.2600000e+00  -8.0859505e-02
   2.2800000e+00  -8.9487735e-02
   2.3000000e+00  -9.3902143e-02
   2.3200000e+00  -9.3659722e-02
   2.3400000e+00  -8.8766941e-02
   2.3600000e+00  -7.9695503e-02
   2.3800000e+00  -6.7332807e-02
   2.4000000e+00  -5.2876590e-02
   2.4200000e+00  -3.7684622e-02
   2.4400000e+00  -2.3073073e-02
   2.4600000e+00  -1.0081520e-02
   2.4800000e+00   7.0621329e-04
   2.5000000e+00   9.2143095e-03
   2.5200000e+00   1.5813220e-02
   2.5400000e+00   2.1180583e-02
   2.5600000e+00   2.6121904e-02
   2.5800000e+00   3.1404035e-02
   2.6000000e+00   3.7633514e-02
   2.6200000e+00   4.5166116e-02
   2.6400000e+00   5.4037448e-02
   2.6600000e+00   6.3932630e-02
   2.6800000e+00   7.4208894e-02
   2.7000000e+00   8.3969918e-02
   2.7200000e+00   9.2182657e-02
   2.7400000e+00   9.7819166e-02
   2.7600000e+00   1.0000000e-01
   2.7800000e+00   9.8115950e-02
   2.8000000e+00   9.1912693e-02
   2.8200000e+00   8.1533872e-02
   2.8400000e+00   6.7520945e-02
   2.8600000e+00   5.0765392e-02
   2.8800000e+00   3.2411407e-02
   2.9000000e+00   1.3717872e-02
   2.9200000e+00  -4.0978949e-03
   2.9400000e+00  -2.0007089e-02
   2.9600000e+00  -3.3284814e-02
   2.9800000e+00  -4.3578970e-02
   3.0000000e+00  -5.0924447e-02
   3.0200000e+00  -5.5696861e-02
   3.0400000e+00  -5.8504776e-02
   3.0600000e+00  -6.0044009e-02
   3.0800000e+00  -6.0956945e-02
   3.1000000e+00  -6.1724391e-02
   3.1200000e+00  -6.2598601e-02
   3.1400000e+00  -6.3582334e-02
   3.1600000e+00  -6.4453813e-02
   3.1800000e+00  -6.4829610e-02
   3.2000000e+00  -6.4245174e-02
   3.2200000e+00  -6.2228378e-02
   3.2400000e+00  -5.8367077e-02
   3.2600000e+00  -5.2385002e-02
   3.2800000e+00  -4.4215566e-02
   3.3000000e+00  -3.4050953e-02
   3.3200000e+00  -2.2354268e-02
   3.3400000e+00  -9.8169959e-03
   3.3600000e+00   2.7587800e-03
   3.3800000e+00   1.4615712e-02
   3.4000000e+00   2.5155391e-02
   3.4200000e+00   3.3985818e-02
   3.4400000e+00   4.0920397e-02
   3.4600000e+00   4.5952201e-02
   3.4800000e+00   4.9234500e-02
   3.5000000e+00   5.1065269e-02
   3.5200000e+00   5.1842565e-02
   3.5400000e+00   5.1989111e-02
   3.5600000e+00   5.1870714e-02
   3.5800000e+00   5.1725887e-02
   3.6000000e+00   5.1618826e-02
   3.6200000e+00   5.1429199e-02
   3.6400000e+00   5.0884630e-02
   3.6600000e+00   4.9621724e-02
   3.6800000e+00   4.7255710e-02
   3.7000000e+00   4.3449021e-02
   3.7200000e+00   3.7971303e-02
   3.7400000e+00   3.0741994e-02
   3.7600000e+00   2.1850631e-02
   3.7800000e+00   1.1557173e-02
   3.8000000e+00   2.7877947e-04
   3.8200000e+00  -1.1435572e-02
   3.8400000e+00  -2.2948857e-02
   3.8600000e+00  -3.3602049e-02
   3.8800000e+00  -4.2794479e-02
   3.9000000e+00  -5.0062488e-02
   3.9200000e+00  -5.5141323e-02
   3.9400000e+00  -5.7999047e-02
   3.9600000e+00  -5.8835446e-02
   3.9800000e+00  -5.8038162e-02
   4.0000000e+00  -5.6091931e-02
   4.0200000e+00  -5.3466762e-02
   4.0400000e+00  -5.0529717e-02
   4.0600000e+00  -4.7495816e-02
   4.0800000e+00  -4.4407656e-02
   4.1000000e+00  -4.1143197e-02
   4.1200000e+00  -3.7458335e-02
   4.1400000e+00  -3.3055825e-02
   4.1600000e+00  -2.7662287e-02
   4.1800000e+00  -2.1101665e-02
   4.2000000e+00  -1.3356858e-02
   4.2200000e+00  -4.6087115e-03
   4.2400000e+00   4.7555926e-03
   4.2600000e+00   1.4166729e-02
   4.2800000e+00   2.2928321e-02
   4.3000000e+00   3.0297946e-02
   4.3200000e+00   3.5583359e-02
   4.3400000e+00   3.8241243e-02
   4.3600000e+00   3.7976454e-02
   4.3800000e+00   3.4832621e-02
   4.4000000e+00   2.9226214e-02
   4.4200000e+00   2.1888239e-02
   4.4400000e+00   1.3744762e-02
   4.4600000e+00   5.7879999e-03
   4.4800000e+00  -1.0384457e-03
   4.5000000e+00  -5.9399731e-03
   4.5200000e+00  -8.3615435e-03
   4.5400000e+00  -8.0606449e-03
   4.5600000e+00  -5.1455382e-03
   4.5800000e+00  -6.8773185e-05
   4.6000000e+00   6.4242498e-03
   4.6200000e+00   1.3384991e-02
   4.6400000e+00   1.9777692e-02
   4.6600000e+00   2.4606589e-02
   4.6800000e+00   2.7048299e-02
   4.7000000e+00   2.6588268e-02
   4.7200000e+00   2.3125592e-02
   4.7400000e+00   1.6993568e-02
   4.7600000e+00   8.8895839e-03
   4.7800000e+00  -2.5696830e-04
   4.8000000e+00  -9.4498604e-03
   4.8200000e+00  -1.7795423e-02
   4.8400000e+00  -2.4642845e-02
   4.8600000e+00  -2.9648227e-02
   4.8800000e+00  -3.2738616e-02
   4.9000000e+00  -3.4029101e-02
   4.9200000e+00  -3.3756500e-02
   4.9400000e+00  -3.2232776e-02
   4.9600000e+00  -2.9799140e-02
   4.9800000e+00  -2.6767678e-02
   5.0000000e+00  -2.3356606e-02
   5.0200000e+00  -1.9651890e-02
   5.0400000e+00  -1.5612846e-02
   5.0600000e+00  -1.1110156e-02
   5.0800000e+00  -5.9820667e-03
   5.1000000e+00  -9.8031555e-05
   5.1200000e+00   6.5829526e-03
   5.1400000e+00   1.3976166e-02
   5.1600000e+00   2.1869700e-02
   5.1800000e+00   2.9951021e-02
   5.2000000e+00   3.7844345e-02
   5.2200000e+00   4.5148042e-02
   5.2400000e+00   5.1467029e-02
   5.2600000e+00   5.6438098e-02
   5.2800000e+00   5.9753781e-02
   5.3000000e+00   6.1199626e-02
   5.3200000e+00   6.0700860e-02
   5.3400000e+00   5.8344747e-02
   5.3600000e+00   5.4362227e-02
   5.3800000e+00   4.9081666e-02
   5.4000000e+00   4.2868707e-02
   5.4200000e+00   3.6063996e-02
   5.4400000e+00   2.8931665e-02
   5.4600000e+00   2.1632014e-02
   5.4800000e+00   1.4228115e-02
   5.5000000e+00   6.7212786e-03
   5.5200000e+00  -9.0408978e-04
   5.5400000e+00  -8.6452414e-03
   5.5600000e+00  -1.6461908e-02
   5.5800000e+00  -2.4270317e-02
   5.6000000e+00  -3.1947159e-02
   5.6200000e+00  -3.9341359e-02
   5.6400000e+00  -4.6290888e-02
   5.6600000e+00  -5.2636584e-02
   5.6800000e+00  -5.8220194e-02
   5.7000000e+00  -6.2865699e-02
   5.7200000e+00  -6.6363013e-02
   5.7400000e+00  -6.8474053e-02
   5.7600000e+00  -6.8963093e-02
   5.7800000e+00  -6.7637520e-02
   5.8000000e+00  -6.4381605e-02
   5.8200000e+00  -5.9174152e-02
   5.8400000e+00  -5.2094296e-02
   5.8600000e+00  -4.3322481e-02
   5.8800000e+00  -3.3135118e-02
   5.9000000e+00  -2.1890044e-02
   5.9200000e+00  -1.0005524e-02
   5.9400000e+00   2.0639227e-03
   5.9600000e+00   1.3853346e-02
   5.9800000e+00   2.4912868e-02
   6.0000000e+00   3.4833296e-02
   6.0200000e+00   4.3275511e-02
   6.0400000e+00   5.0002350e-02
   6.0600000e+00   5.4901005e-02
   6.0800000e+00   5.7981060e-02
   6.1000000e+00   5.9346467e-02
   6.1200000e+00   5.9157668e-02
   6.1400000e+00   5.7600617e-02
   6.1600000e+00   5.4863481e-02
   6.1800000e+00   5.1114909e-02
   6.2000000e+00   4.6485181e-02
   6.2200000e+00   4.1055193e-02
   6.2400000e+00   3.4858364e-02
   6.2600000e+00   2.7900738e-02
   6.2800000e+00   2.0195720e-02
   6.3000000e+00   1.1799752e-02
   6.3200000e+00   2.8368366e-03
   6.3400000e+00  -6.4915491e-03
   6.3600000e+00  -1.5908537e-02
   6.3800000e+00  -2.5074385e-02
   6.4000000e+00  -3.3610863e-02
   6.4200000e+00  -4.1136260e-02
   6.4400000e+00  -4.7304987e-02
   6.4600000e+00  -5.1843810e-02
   6.4800000e+00  -5.4576176e-02
   6.5000000e+00  -5.5429724e-02
   6.5200000e+00  -5.4431207e-02
   6.5400000e+00  -5.1696899e-02
   6.5600000e+00  -4.7420141e-02
   6.5800000e+00  -4.1853251e-02
   6.6000000e+00  -3.5284698e-02
   6.6200000e+00  -2.8016340e-02
   6.6400000e+00  -2.0342808e-02
   6.6600000e+00  -1.2530514e-02
   6.6800000e+00  -4.7990656e-03
   6.7000000e+00   2.6867480e-03
   6.7200000e+00   9.8131037e-03
   6.7400000e+00   1.6505515e-02
   6.7600000e+00   2.2712308e-02
   6.7800000e+00   2.8385732e-02
   6.8000000e+00   3.3463879e-02
   6.8200000e+00   3.7856760e-02
   6.8400000e+00   4.1438641e-02
   6.8600000e+00   4.4047563e-02
   6.8800000e+00   4.5497981e-02
   6.9000000e+00   4.5614950e-02
   6.9200000e+00   4.4281388e-02
   6.9400000e+00   4.1473542e-02
   6.9600000e+00   3.7270485e-02
   6.9800000e+00   3.1842972e-02
   7.0000000e+00   2.5433878e-02
   7.0200000e+00   1.8339613e-02
   7.0400000e+00   1.0892968e-02
   7.0600000e+00   3.4405400e-03
   7.0800000e+00  -3.6882874e-03
   7.1000000e+00  -1.0214682e-02
   7.1200000e+00  -1.5937707e-02
   7.1400000e+00  -2.0750743e-02
   7.1600000e+00  -2.4642517e-02
   7.1800000e+00  -2.7677580e-02
   7.2000000e+00  -2.9959331e-02
   7.2200000e+00  -3.1590920e-02
   7.2400000e+00  -3.2647731e-02
   7.2600000e+00  -3.3162969e-02
   7.2800000e+00  -3.3124565e-02
   7.3000000e+00  -3.2484227e-02
   7.3200000e+00  -3.1176673e-02
   7.3400000e+00  -2.9143735e-02
   7.3600000e+00  -2.6357514e-02
   7.3800000e+00  -2.2836272e-02
   7.4000000e+00  -1.8648904e-02
   7.4200000e+00  -1.3910942e-02
   7.4400000e+00  -8.7795780e-03
   7.4600000e+00  -3.4495872e-03
   7.4800000e+00   1.8570248e-03
   7.5000000e+00   6.9132663e-03
   7.5200000e+00   1.1515219e-02
   7.5400000e+00   1.5504835e-02
   7.5600000e+00   1.8781743e-02
   7.5800000e+00   2.1303829e-02
   7.6000000e+00   2.3078601e-02
   7.6200000e+00   2.4147520e-02
   7.6400000e+00   2.4565935e-02
   7.6600000e+00   2.4383056e-02
   7.6800000e+00   2.3628090e-02
   7.7000000e+00   2.2306810e-02
   7.7200000e+00   2.0406369e-02
   7.7400000e+00   1.7902300e-02
   7.7600000e+00   1.4767987e-02
   7.7800000e+00   1.0992127e-02
   7.8000000e+00   6.6017720e-03
   7.8200000e+00   1.6835242e-03
   7.8400000e+00  -3.6019834e-03
   7.8600000e+00  -9.0184712e-03
   7.8800000e+00  -1.4268934e-02
   7.9000000e+00  -1.9024427e-02
   7.9200000e+00  -2.2961384e-02
   7.9400000e+00  -2.5800783e-02
   7.9600000e+00  -2.7343899e-02
   7.9800000e+00  -2.7502812e-02
   8.0000000e+00  -2.6318139e-02
   8.0200000e+00  -2.3950073e-02
   8.0400000e+00  -2.0642641e-02
   8.0600000e+00  -1.6679457e-02
   8.0800000e+00  -1.2345937e-02
   8.1000000e+00  -7.8994113e-03
   8.1200000e+00  -3.5457280e-03
   8.1400000e+00   5.7519426e-04
   8.1600000e+00   4.3922487e-03
   8.1800000e+00   7.8947690e-03
   8.2000000e+00   1.1115959e-02
   8.2200000e+00   1.4111971e-02
   8.2400000e+00   1.6939421e-02
   8.2600000e+00   1.9632928e-02
   8.2800000e+00   2.2184649e-02
   8.3000000e+00   2.4529343e-02
   8.3200000e+00   2.6539523e-02
   8.3400000e+00   2.8034640e-02
   8.3600000e+00   2.8804938e-02
   8.3800000e+00   2.8645460e-02
   8.4000000e+00   2.7393069e-02
   8.4200000e+00   2.4959668e-02
   8.4400000e+00   2.1356451e-02
   8.4600000e+00   1.6705042e-02
   8.4800000e+00   1.1231012e-02
   8.5000000e+00   5.2377809e-03
   8.5200000e+00  -9.2880881e-04
   8.5400000e+00  -6.9044564e-03
   8.5600000e+00  -1.2317557e-02
   8.5800000e+00  -1.6809371e-02
   8.6000000e+00  -2.0070651e-02
   8.6200000e+00  -2.1881488e-02
   8.6400000e+00  -2.2142281e-02
   8.6600000e+00  -2.0890661e-02
   8.6800000e+00  -1.8302063e-02
   8.7000000e+00  -1.4672563e-02
   8.7200000e+00  -1.0384652e-02
   8.7400000e+00  -5.8602767e-03
   8.7600000e+00  -1.5072102e-03
   8.7800000e+00   2.3339225e-03
   8.8000000e+00   5.4304423e-03
   8.8200000e+00   7.6755282e-03
   8.8400000e+00   9.0834221e-03
   8.8600000e+00   9.7688077e-03
   8.8800000e+00   9.9126358e-03
   8.9000000e+00   9.7158605e-03
   8.9200000e+00   9.3494222e-03
   8.9400000e+00   8.9098974e-03
   8.9600000e+00   8.3910888e-03
   8.9800000e+00   7.6960525e-03
   9.0000000e+00   6.6990561e-03
   9.0200000e+00   5.3126334e-03
   9.0400000e+00   3.5174148e-03
   9.0600000e+00   1.3673094e-03
   9.0800000e+00  -1.0089688e-03
   9.1000000e+00  -3.4164545e-03
   9.1200000e+00  -5.6208909e-03
   9.1400000e+00  -7.3854133e-03
   9.1600000e+00  -8.5093192e-03
   9.1800000e+00  -8.8692937e-03
   9.2000000e+00  -8.4575965e-03
   9.2200000e+00  -7.4069481e-03
   9.2400000e+00  -5.9891972e-03
   9.2600000e+00  -4.5718855e-03
   9.2800000e+00  -3.5398462e-03
   9.3000000e+00  -3.2149367e-03
   9.3200000e+00  -3.7929777e-03
   9.3400000e+00  -5.2995046e-03
   9.3600000e+00  -7.5697584e-03
   9.3800000e+00  -1.0258360e-02
   9.4000000e+00  -1.2879470e-02
   9.4200000e+00  -1.4876684e-02
   9.4400000e+00  -1.5717323e-02
   9.4600000e+00  -1.4995248e-02
   9.4800000e+00  -1.2519528e-02
   9.5000000e+00  -8.3716376e-03
   9.5200000e+00  -2.9219690e-03
   9.5400000e+00   3.2111732e-03
   9.5600000e+00   9.2724150e-03
   9.5800000e+00   1.4514090e-02
   9.6000000e+00   1.8319537e-02
   9.6200000e+00   2.0285920e-02
   9.6400000e+00   2.0265879e-02
   9.6600000e+00   1.8365175e-02
   9.6800000e+00   1.4907715e-02
   9.7000000e+00   1.0390911e-02
   9.7200000e+00   5.4323814e-03
   9.7400000e+00   6.9059857e-04
   9.7600000e+00  -3.2347165e-03
   9.7800000e+00  -5.8958477e-03
   9.8000000e+00  -7.0656367e-03
   9.8200000e+00  -6.7726874e-03
   9.8400000e+00  -5.2969713e-03
   9.8600000e+00  -3.1244950e-03
   9.8800000e+00  -8.6672668e-04
   9.9000000e+00   8.4437826e-04
   9.9200000e+00   1.4692970e-03
   9.9400000e+00   6.5959383e-04
   9.9600000e+00  -1.6768581e-03
   9.9800000e+00  -5.3518440e-03
   1.0000000e+01  -9.9189293e-03
   1.0020000e+01  -1.4746121e-02
   1.0040000e+01  -1.9128112e-02
   1.0060000e+01  -2.2409711e-02
   1.0080000e+01  -2.4087793e-02
   1.0100000e+01  -2.3875868e-02
   1.0120000e+01  -2.1735385e-02
   1.0140000e+01  -1.7874802e-02
   1.0160000e+01  -1.2712080e-02
   1.0180000e+01  -6.8066229e-03
   1.0200000e+01  -7.7553652e-04
   1.0220000e+01   4.7917132e-03
   1.0240000e+01   9.4081495e-03
   1.0260000e+01   1.2741341e-02
   1.0280000e+01   1.4634619e-02
   1.0300000e+01   1.5098043e-02
   1.0320000e+01   1.4278835e-02
   1.0340000e+01   1.2427612e-02
   1.0360000e+01   9.8718000e-03
   1.0380000e+01   6.9910677e-03
   1.0400000e+01   4.1800744e-03
   1.0420000e+01   1.7995788e-03
   1.0440000e+01   1.3591547e-04
   1.0460000e+01  -6.2444593e-04
   1.0480000e+01  -4.1574417e-04
   1.0500000e+01   6.9030461e-04
   1.0520000e+01   2.4824378e-03
   1.0540000e+01   4.6294501e-03
   1.0560000e+01   6.7220681e-03
   1.0580000e+01   8.3345846e-03
   1.0600000e+01   9.0981961e-03
   1.0620000e+01   8.7695156e-03
   1.0640000e+01   7.2778123e-03
   1.0660000e+01   4.7416362e-03
   1.0680000e+01   1.4517684e-03
   1.0700000e+01  -2.1739934e-03
   1.0720000e+01  -5.6524498e-03
   1.0740000e+01  -8.5023449e-03
   1.0760000e+01  -1.0310698e-02
   1.0780000e+01  -1.0793581e-02
   1.0800000e+01  -9.8439050e-03
   1.0820000e+01  -7.5561004e-03
   1.0840000e+01  -4.2189957e-03
   1.0860000e+01  -2.7391653e-04
   1.0880000e+01   3.7548773e-03
   1.0900000e+01   7.3449200e-03
   1.0920000e+01   1.0059595e-02
   1.0940000e+01   1.1610588e-02
   1.0960000e+01   1.1885423e-02
   1.0980000e+01   1.0941207e-02
   1.1000000e+01   8.9727807e-03
   1.1020000e+01   6.2689657e-03
   1.1040000e+01   3.1714377e-03
   1.1060000e+01   4.0858809e-05
   1.1080000e+01  -2.7747363e-03
   1.1100000e+01  -4.9753500e-03
   1.1120000e+01  -6.3468322e-03
   1.1140000e+01  -6.7916461e-03
   1.1160000e+01  -6.3444524e-03
   1.1180000e+01  -5.1685897e-03
   1.1200000e+01  -3.5285843e-03
   1.1220000e+01  -1.7381428e-03
   1.1240000e+01  -9.6004679e-05
   1.1260000e+01   1.1721011e-03
   1.1280000e+01   1.9513159e-03
   1.1300000e+01   2.2486998e-03
   1.1320000e+01   2.1792102e-03
   1.1340000e+01   1.9327265e-03
   1.1360000e+01   1.7296188e-03
   1.1380000e+01   1.7755439e-03
   1.1400000e+01   2.2265376e-03
   1.1420000e+01   3.1689494e-03
   1.1440000e+01   4.6136862e-03
   1.1460000e+01   6.5014920e-03
   1.1480000e+01   8.7126514e-03
   1.1500000e+01   1.1078286e-02
   1.1520000e+01   1.3395931e-02
   1.1540000e+01   1.5450396e-02
   1.1560000e+01   1.7037260e-02
   1.1580000e+01   1.7984389e-02
   1.1600000e+01   1.8167456e-02
   1.1620000e+01   1.7518360e-02
   1.1640000e+01   1.6027057e-02
   1.1660000e+01   1.3737452e-02
   1.1680000e+01   1.0738475e-02
   1.1700000e+01   7.1516242e-03
   1.1720000e+01   3.1168256e-03
   1.1740000e+01  -1.2215524e-03
   1.1760000e+01  -5.7282091e-03
   1.1780000e+01  -1.0289160e-02
   1.1800000e+01  -1.4821275e-02
   1.1820000e+01  -1.9278865e-02
   1.1840000e+01  -2.3655563e-02
   1.1860000e+01  -2.7973678e-02
   1.1880000e+01  -3.2250087e-02
   1.1900000e+01  -3.6442874e-02
   1.1920000e+01  -4.0403365e-02
   1.1940000e+01  -4.3857542e-02
   1.1960000e+01  -4.6426388e-02
   1.1980000e+01  -4.7677354e-02
   1.2000000e+01  -4.7188190e-02
   1.2020000e+01  -4.4610703e-02
   1.2040000e+01  -3.9731035e-02
   1.2060000e+01  -3.2519882e-02
   1.2080000e+01  -2.3161039e-02
   1.2100000e+01  -1.2049639e-02
   1.2120000e+01   2.4233487e-04
   1.2140000e+01   1.3028151e-02
   1.2160000e+01   2.5583536e-02
   1.2180000e+01   3.7225543e-02
   1.2200000e+01   4.7382343e-02
   1.2220000e+01   5.5645224e-02
   1.2240000e+01   6.1794957e-02
   1.2260000e+01   6.5794780e-02
   1.2280000e+01   6.7750540e-02
   1.2300000e+01   6.7854625e-02
   1.2320000e+01   6.6331706e-02
   1.2340000e+01   6.3393707e-02
   1.2360000e+01   5.9211045e-02
   1.2380000e+01   5.3903473e-02
   1.2400000e+01   4.7542538e-02
   1.2420000e+01   4.0161574e-02
   1.2440000e+01   3.1777924e-02
   1.2460000e+01   2.2427241e-02
   1.2480000e+01   1.2200247e-02
   1.2500000e+01   1.2684326e-03
   1.2520000e+01  -1.0109278e-02
   1.2540000e+01  -2.1594885e-02
   1.2560000e+01  -3.2789294e-02
   1.2580000e+01  -4.3260295e-02
   1.2600000e+01  -5.2576712e-02
   1.2620000e+01  -6.0341881e-02
   1.2640000e+01  -6.6223911e-02
   1.2660000e+01  -6.9980328e-02
   1.2680000e+01  -7.1475496e-02
   1.2700000e+01  -7.0691137e-02
   1.2720000e+01  -6.7727874e-02
   1.2740000e+01  -6.2794356e-02
   1.2760000e+01  -5.6182102e-02
   1.2780000e+01  -4.8230056e-02
   1.2800000e+01  -3.9289995e-02
   1.2820000e+01  -2.9702422e-02
   1.2840000e+01  -1.9784220e-02
   1.2860000e+01  -9.8240072e-03
   1.2880000e+01  -8.0436002e-05
   1.2900000e+01   9.2188265e-03
   1.2920000e+01   1.7877304e-02
   1.2940000e+01   2.5729957e-02
   1.2960000e+01   3.2644436e-02
   1.2980000e+01   3.8520223e-02
   1.3000000e+01   4.3282180e-02
   1.3020000e+01   4.6870388e-02
   1.3040000e+01   4.9230734e-02
   1.3060000e+01   5.0309529e-02
   1.3080000e+01   5.0052915e-02
   1.3100000e+01   4.8409920e-02
   1.3120000e+01   4.5339468e-02
   1.3140000e+01   4.0825145e-02
   1.3160000e+01   3.4901807e-02
   1.3180000e+01   2.7687528e-02
   1.3200000e+01   1.9405072e-02
   1.3220000e+01   1.0383761e-02
   1.3240000e+01   1.0411082e-03
   1.3260000e+01  -8.1541489e-03
   1.3280000e+01  -1.6731747e-02
   1.3300000e+01  -2.4273146e-02
   1.3320000e+01  -3.0461602e-02
   1.3340000e+01  -3.5118248e-02
   1.3360000e+01  -3.8206807e-02
   1.3380000e+01  -3.9808321e-02
   1.3400000e+01  -4.0088506e-02
   1.3420000e+01  -3.9270003e-02
   1.3440000e+01  -3.7603984e-02
   1.3460000e+01  -3.5330838e-02
   1.3480000e+01  -3.2630948e-02
   1.3500000e+01  -2.9588844e-02
   1.3520000e+01  -2.6193510e-02
   1.3540000e+01  -2.2369685e-02
   1.3560000e+01  -1.8019590e-02
   1.3580000e+01  -1.3060684e-02
   1.3600000e+01  -7.4543272e-03
   1.3620000e+01  -1.2265311e-03
   1.3640000e+01   5.5180090e-03
   1.3660000e+01   1.2591132e-02
   1.3680000e+01   1.9727543e-02
   1.3700000e+01   2.6601663e-02
   1.3720000e+01   3.2854141e-02
   1.3740000e+01   3.8125088e-02
   1.3760000e+01   4.2089084e-02
   1.3780000e+01   4.4485732e-02
   1.3800000e+01   4.5139315e-02
   1.3820000e+01   4.3972570e-02
   1.3840000e+01   4.1026298e-02
   1.3860000e+01   3.6481589e-02
   1.3880000e+01   3.0666961e-02
   1.3900000e+01   2.4034369e-02
   1.3920000e+01   1.7103823e-02
   1.3940000e+01   1.0391582e-02
   1.3960000e+01   4.3379764e-03
   1.3980000e+01  -7.5202449e-04
   1.4000000e+01  -4.7445120e-03
   1.4020000e+01  -7.6846362e-03
   1.4040000e+01  -9.7767290e-03
   1.4060000e+01  -1.1332414e-02
   1.4080000e+01  -1.2693139e-02
   1.4100000e+01  -1.4151589e-02
   1.4120000e+01  -1.5890566e-02
   1.4140000e+01  -1.7946772e-02
   1.4160000e+01  -2.0206771e-02
   1.4180000e+01  -2.2437901e-02
   1.4200000e+01  -2.4346232e-02
   1.4220000e+01  -2.5645512e-02
   1.4240000e+01  -2.6121605e-02
   1.4260000e+01  -2.5678948e-02
   1.4280000e+01  -2.4355597e-02
   1.4300000e+01  -2.2302004e-02
   1.4320000e+01  -1.9733185e-02
   1.4340000e+01  -1.6872907e-02
   1.4360000e+01  -1.3908986e-02
   1.4380000e+01  -1.0971533e-02
   1.4400000e+01  -8.1338328e-03
   1.4420000e+01  -5.4266099e-03
   1.4440000e+01  -2.8532349e-03
   1.4460000e+01  -3.9785329e-04
   1.4480000e+01   1.9707125e-03
   1.4500000e+01   4.2927929e-03
   1.4520000e+01   6.6067839e-03
   1.4540000e+01   8.9354595e-03
   1.4560000e+01   1.1275658e-02
   1.4580000e+01   1.3594580e-02
   1.4600000e+01   1.5832315e-02
   1.4620000e+01   1.7910727e-02
   1.4640000e+01   1.9746329e-02
   1.4660000e+01   2.1259179e-02
   1.4680000e+01   2.2373750e-02
   1.4700000e+01   2.3017250e-02
   1.4720000e+01   2.3121075e-02
   1.4740000e+01   2.2626230e-02
   1.4760000e+01   2.1491210e-02
   1.4780000e+01   1.9698545e-02
   1.4800000e+01   1.7259008e-02
   1.4820000e+01   1.4220699e-02
   1.4840000e+01   1.0685553e-02
   1.4860000e+01   6.8179690e-03
   1.4880000e+01   2.8302423e-03
   1.4900000e+01  -1.0508860e-03
   1.4920000e+01  -4.6232312e-03
   1.4940000e+01  -7.7414003e-03
   1.4960000e+01  -1.0331150e-02
   1.4980000e+01  -1.2383355e-02
   1.5000000e+01  -1.3936188e-02
   1.5020000e+01  -1.5057360e-02
   1.5040000e+01  -1.5832420e-02
   1.5060000e+01  -1.6357259e-02
   1.5080000e+01  -1.6729852e-02
   1.5100000e+01  -1.7035730e-02
   1.5120000e+01  -1.7325939e-02
   1.5140000e+01  -1.7595104e-02
   1.5160000e+01  -1.7770710e-02
   1.5180000e+01  -1.7720071e-02
   1.5200000e+01  -1.7273960e-02
   1.5220000e+01  -1.6261272e-02
   1.5240000e+01  -1.4548146e-02
   1.5260000e+01  -1.2072321e-02
   1.5280000e+01  -8.8609329e-03
   1.5300000e+01  -5.0268320e-03
   1.5320000e+01  -7.4973176e-04
   1.5340000e+01   3.7472664e-03
   1.5360000e+01   8.2190078e-03
   1.5380000e+01   1.2416983e-02
   1.5400000e+01   1.6108398e-02
   1.5420000e+01   1.9097762e-02
   1.5440000e+01   2.1245905e-02
   1.5460000e+01   2.2477691e-02
   1.5480000e+01   2.2777507e-02
   1.5500000e+01   2.2178251e-02
   1.5520000e+01   2.0750260e-02
   1.5540000e+01   1.8593326e-02
   1.5560000e+01   1.5828889e-02
   1.5580000e+01   1.2587789e-02
   1.5600000e+01   8.9945041e-03
   1.5620000e+01   5.1570399e-03
   1.5640000e+01   1.1719280e-03
   1.5660000e+01  -2.8580217e-03
   1.5680000e+01  -6.8056111e-03
   1.5700000e+01  -1.0512991e-02
   1.5720000e+01  -1.3803787e-02
   1.5740000e+01  -1.6509581e-02
   1.5760000e+01  -1.8499421e-02
   1.5780000e+01  -1.9701630e-02
   1.5800000e+01  -2.0109646e-02
   1.5820000e+01  -1.9770844e-02
   1.5840000e+01  -1.8767264e-02
   1.5860000e+01  -1.7199003e-02
   1.5880000e+01  -1.5174552e-02
   1.5900000e+01  -1.2806551e-02
   1.5920000e+01  -1.0209181e-02
   1.5940000e+01  -7.4923597e-03
   1.5960000e+01  -4.7513270e-03
   1.5980000e+01  -2.0552220e-03
   1.6000000e+01   5.6102714e-04
   1.6020000e+01   3.0963002e-03
   1.6040000e+01   5.5698428e-03
   1.6060000e+01   7.9979707e-03
   1.6080000e+01   1.0369720e-02
   1.6100000e+01   1.2628829e-02
   1.6120000e+01   1.4667151e-02
   1.6140000e+01   1.6333360e-02
   1.6160000e+01   1.7458528e-02
   1.6180000e+01   1.7896335e-02
   1.6200000e+01   1.7567095e-02
   1.6220000e+01   1.6485054e-02
   1.6240000e+01   1.4756271e-02
   1.6260000e+01   1.2553517e-02
   1.6280000e+01   1.0079672e-02
   1.6300000e+01   7.5286725e-03
   1.6320000e+01   5.0548406e-03
   1.6340000e+01   2.7565423e-03
   1.6360000e+01   6.7074764e-04
   1.6380000e+01  -1.2235238e-03
   1.6400000e+01  -2.9906076e-03
   1.6420000e+01  -4.7148447e-03
   1.6440000e+01  -6.4752899e-03
   1.6460000e+01  -8.3233771e-03
   1.6480000e+01  -1.0265117e-02
   1.6500000e+01  -1.2249162e-02
   1.6520000e+01  -1.4164096e-02
   1.6540000e+01  -1.5849303e-02
   1.6560000e+01  -1.7120510e-02
   1.6580000e+01  -1.7804385e-02
   1.6600000e+01  -1.7771438e-02
   1.6620000e+01  -1.6956080e-02
   1.6640000e+01  -1.5360732e-02
   1.6660000e+01  -1.3049804e-02
   1.6680000e+01  -1.0138894e-02
   1.6700000e+01  -6.7818042e-03
   1.6720000e+01  -3.1564041e-03
   1.6740000e+01   5.5140956e-04
   1.6760000e+01   4.1642028e-03
   1.6780000e+01   7.5263575e-03
   1.6800000e+01   1.0514017e-02
   1.6820000e+01   1.3043261e-02
   1.6840000e+01   1.5072961e-02
   1.6860000e+01   1.6596737e-02
   1.6880000e+01   1.7624605e-02
   1.6900000e+01   1.8160463e-02
   1.6920000e+01   1.8184474e-02
   1.6940000e+01   1.7649123e-02
   1.6960000e+01   1.6491249e-02
   1.6980000e+01   1.4655965e-02
   1.7000000e+01   1.2125398e-02
   1.7020000e+01   8.9431121e-03
   1.7040000e+01   5.2261272e-03
   1.7060000e+01   1.1601877e-03
   1.7080000e+01  -3.0213047e-03
   1.7100000e+01  -7.0684403e-03
   1.7120000e+01  -1.0747539e-02
   1.7140000e+01  -1.3868370e-02
   1.7160000e+01  -1.6300235e-02
   1.7180000e+01  -1.7974818e-02
   1.7200000e+01  -1.8878418e-02
   1.7220000e+01  -1.9037490e-02
   1.7240000e+01  -1.8502328e-02
   1.7260000e+01  -1.7335195e-02
   1.7280000e+01  -1.5605812e-02
   1.7300000e+01  -1.3391814e-02
   1.7320000e+01  -1.0781118e-02
   1.7340000e+01  -7.8729057e-03
   1.7360000e+01  -4.7727493e-03
   1.7380000e+01  -1.5815081e-03
   1.7400000e+01   1.6159326e-03
   1.7420000e+01   4.7553626e-03
   1.7440000e+01   7.7902284e-03
   1.7460000e+01   1.0685409e-02
   1.7480000e+01   1.3412585e-02
   1.7500000e+01   1.5947456e-02
   1.7520000e+01   1.8265762e-02
   1.7540000e+01   2.0336803e-02
   1.7560000e+01   2.2116484e-02
   1.7580000e+01   2.3543030e-02
   1.7600000e+01   2.4537996e-02
   1.7620000e+01   2.5013045e-02
   1.7640000e+01   2.4878393e-02
   1.7660000e+01   2.4047082e-02
   1.7680000e+01   2.2437042e-02
   1.7700000e+01   1.9979201e-02
   1.7720000e+01   1.6634133e-02
   1.7740000e+01   1.2412678e-02
   1.7760000e+01   7.3961188e-03
   1.7780000e+01   1.7510011e-03
   1.7800000e+01  -4.2696132e-03
   1.7820000e+01  -1.0343543e-02
   1.7840000e+01  -1.6113578e-02
   1.7860000e+01  -2.1231414e-02
   1.7880000e+01  -2.5401490e-02
   1.7900000e+01  -2.8416069e-02
   1.7920000e+01  -3.0177058e-02
   1.7940000e+01  -3.0701833e-02
   1.7960000e+01  -3.0110755e-02
   1.7980000e+01  -2.8598486e-02
   1.8000000e+01  -2.6397743e-02
   1.8020000e+01  -2.3744922e-02
   1.8040000e+01  -2.0851914e-02
   1.8060000e+01  -1.7884170e-02
   1.8080000e+01  -1.4944608e-02
   1.8100000e+01  -1.2065515e-02
   1.8120000e+01  -9.2138238e-03
   1.8140000e+01  -6.3130490e-03
   1.8160000e+01  -3.2763474e-03
   1.8180000e+01  -3.8013756e-05
   1.8200000e+01   3.4267420e-03
   1.8220000e+01   7.0943002e-03
   1.8240000e+01   1.0891027e-02
   1.8260000e+01   1.4693262e-02
   1.8280000e+01   1.8331948e-02
   1.8300000e+01   2.1606281e-02
   1.8320000e+01   2.4305422e-02
   1.8340000e+01   2.6233990e-02
   1.8360000e+01   2.7236649e-02
   1.8380000e+01   2.7217267e-02
   1.8400000e+01   2.6149511e-02
   1.8420000e+01   2.4077989e-02
   1.8440000e+01   2.1111062e-02
   1.8460000e+01   1.7407354e-02
   1.8480000e+01   1.3158014e-02
   1.8500000e+01   8.5668573e-03
   1.8520000e+01   3.8304517e-03
   1.8540000e+01  -8.7923383e-04
   1.8560000e+01  -5.4252672e-03
   1.8580000e+01  -9.7062705e-03
   1.8600000e+01  -1.3648771e-02
   1.8620000e+01  -1.7195654e-02
   1.8640000e+01  -2.0296370e-02
   1.8660000e+01  -2.2903492e-02
   1.8680000e+01  -2.4972324e-02
   1.8700000e+01  -2.6455959e-02
   1.8720000e+01  -2.7296269e-02
   1.8740000e+01  -2.7420131e-02
   1.8760000e+01  -2.6747537e-02
   1.8780000e+01  -2.5210982e-02
   1.8800000e+01  -2.2781960e-02
   1.8820000e+01  -1.9496268e-02
   1.8840000e+01  -1.5465105e-02
   1.8860000e+01  -1.0864715e-02
   1.8880000e+01  -5.9119356e-03
   1.8900000e+01  -8.3738850e-04
   1.8920000e+01   4.1398598e-03
   1.8940000e+01   8.8356155e-03
   1.8960000e+01   1.3116280e-02
   1.8980000e+01   1.6899297e-02
   1.9000000e+01   2.0139548e-02
   1.9020000e+01   2.2812091e-02
   1.9040000e+01   2.4898714e-02
   1.9060000e+01   2.6378961e-02
   1.9080000e+01   2.7224816e-02
   1.9100000e+01   2.7399000e-02
   1.9120000e+01   2.6858712e-02
   1.9140000e+01   2.5568466e-02
   1.9160000e+01   2.3521302e-02
   1.9180000e+01   2.0759032e-02
   1.9200000e+01   1.7380950e-02
   1.9220000e+01   1.3538378e-02
   1.9240000e+01   9.4196837e-03
   1.9260000e+01   5.2307368e-03
   1.9280000e+01   1.1725516e-03
   1.9300000e+01  -2.5827069e-03
   1.9320000e+01  -5.9142235e-03
   1.9340000e+01  -8.7685513e-03
   1.9360000e+01  -1.1162472e-02
   1.9380000e+01  -1.3168678e-02
   1.9400000e+01  -1.4888237e-02
   1.9420000e+01  -1.6418035e-02
   1.9440000e+01  -1.7820595e-02
   1.9460000e+01  -1.9102536e-02
   1.9480000e+01  -2.0207387e-02
   1.9500000e+01  -2.1026297e-02
   1.9520000e+01  -2.1424298e-02
   1.9540000e+01  -2.1274548e-02
   1.9560000e+01  -2.0490646e-02
   1.9580000e+01  -1.9045669e-02
   1.9600000e+01  -1.6972459e-02
   1.9620000e+01  -1.4350925e-02
   1.9640000e+01  -1.1290828e-02
   1.9660000e+01  -7.9140410e-03
   1.9680000e+01  -4.3389674e-03
   1.9700000e+01  -6.7000970e-04
   1.9720000e+01   3.0071475e-03
   1.9740000e+01   6.6257649e-03
   1.9760000e+01   1.0135280e-02
   1.9780000e+01   1.3495604e-02
   1.9800000e+01   1.6668453e-02
   1.9820000e+01   1.9608147e-02
   1.9840000e+01   2.2254281e-02
   1.9860000e+01   2.4526824e-02
   1.9880000e+01   2.6325177e-02
   1.9900000e+01   2.7534108e-02
   1.9920000e+01   2.8038044e-02
   1.9940000e+01   2.7741559e-02
   1.9960000e+01   2.6590331e-02
   1.9980000e+01   2.4584969e-02
   2.0000000e+01   2.1781628e-02


==> data/dynamic1_xesl_Data.dat <==
   2.0000000e+02   1.4845131e+00
   2.0002000e+02   1.5193179e+00
   2.0004000e+02   1.5526233e+00
   2.0006000e+02   1.5843965e+00
   2.0008000e+02   1.6146061e+00
   2.0010000e+02   1.6432222e+00
   2.0012000e+02   1.6702167e+00
   2.0014000e+02   1.6955629e+00
   2.0016000e+02   1.7192357e+00
   2.0018000e+02   1.7412119e+00
   2.0020000e+02   1.7614697e+00
   2.0022000e+02   1.7799892e+00
   2.0024000e+02   1.7967520e+00
   2.0026000e+02   1.8117417e+00
   2.0028000e+02   1.8249434e+00
   2.0030000e+02   1.8363440e+00
   2.0032000e+02   1.8459325e+00
   2.0034000e+02   1.8536992e+00
   2.0036000e+02   1.8596365e+00
   2.0038000e+02   1.8637386e+00
   2.0040000e+02   1.8660015e+00
   2.0042000e+02   1.8664228e+00
   2.0044000e+02   1.8650021e+00
   2.0046000e+02   1.8617410e+00
   2.0048000e+02   1.8566425e+00
   2.0050000e+02   1.8497117e+00
   2.0052000e+02   1.8409555e+00
   2.0054000e+02   1.8303825e+00
   2.0056000e+02   1.8180032e+00
   2.0058000e+02   1.8038296e+00
   2.0060000e+02   1.7878760e+00
   2.0062000e+02   1.7701579e+00
   2.0064000e+02   1.7506928e+00
   2.0066000e+02   1.7295001e+00
   2.0068000e+02   1.7066005e+00
   2.0070000e+02   1.6820168e+00
   2.0072000e+02   1.6557730e+00
   2.0074000e+02   1.6278953e+00
   2.0076000e+02   1.5984110e+00
   2.0078000e+02   1.5673492e+00
   2.0080000e+02   1.5347407e+00
   2.0082000e+02   1.5006176e+00
   2.0084000e+02   1.4650135e+00
   2.0086000e+02   1.4279637e+00
   2.0088000e+02   1.3895046e+00
   2.0090000e+02   1.3496743e+00
   2.0092000e+02   1.3085120e+00
   2.0094000e+02   1.2660583e+00
   2.0096000e+02   1.2223552e+00
   2.0098000e+02   1.1774458e+00
   2.0100000e+02   1.1313744e+00
   2.0102000e+02   1.0841864e+00
   2.0104000e+02   1.0359285e+00
   2.0106000e+02   9.8664826e-01
   2.0108000e+02   9.3639432e-01
   2.0110000e+02   8.8521626e-01
   2.0112000e+02   8.3316461e-01
   2.0114000e+02   7.8029072e-01
   2.0116000e+02   7.2664678e-01
   2.0118000e+02   6.7228572e-01
   2.0120000e+02   6.1726120e-01
   2.0122000e+02   5.6162752e-01
   2.0124000e+02   5.0543958e-01
   2.0126000e+02   4.4875283e-01
   2.0128000e+02   3.9162322e-01
   2.0130000e+02   3.3410712e-01
   2.0132000e+02   2.7626130e-01
   2.0134000e+02   2.1814285e-01
   2.0136000e+02   1.5980911e-01
   2.0138000e+02   1.0131766e-01
   2.0140000e+02   4.2726219e-02
   2.0142000e+02  -1.5907385e-02
   2.0144000e+02  -7.4525290e-02
   2.0146000e+02  -1.3306965e-01
   2.0148000e+02  -1.9148268e-01
   2.0150000e+02  -2.4970675e-01
   2.0152000e+02  -3.0768438e-01
   2.0154000e+02  -3.6535836e-01
   2.0156000e+02  -4.2267179e-01
   2.0158000e+02  -4.7956808e-01
   2.0160000e+02  -5.3599110e-01
   2.0162000e+02  -5.9188516e-01
   2.0164000e+02  -6.4719510e-01
   2.0166000e+02  -7.0186634e-01
   2.0168000e+02  -7.5584492e-01
   2.0170000e+02  -8.0907758e-01
   2.0172000e+02  -8.6151177e-01
   2.0174000e+02  -9.1309575e-01
   2.0176000e+02  -9.6377862e-01
   2.0178000e+02  -1.0135104e+00
   2.0180000e+02  -1.0622419e+00
   2.0182000e+02  -1.1099251e+00
   2.0184000e+02  -1.1565129e+00
   2.0186000e+02  -1.2019595e+00
   2.0188000e+02  -1.2462198e+00
   2.0190000e+02  -1.2892503e+00
   2.0192000e+02  -1.3310084e+00
   2.0194000e+02  -1.3714530e+00
   2.0196000e+02  -1.4105441e+00
   2.0198000e+02  -1.4482432e+00
   2.0200000e+02  -1.4845130e+00


==> data/dynamic1_xfesl_Data.dat <==
   2.0000000e+02   1.6997806e-01
   2.0002000e+02   1.8179446e-01
   2.0004000e+02   1.9343144e-01
   2.0006000e+02   2.0487754e-01
   2.0008000e+02   2.1612145e-01
   2.0010000e+02   2.2715207e-01
   2.0012000e+02   2.3795852e-01
   2.0014000e+02   2.4853013e-01
   2.0016000e+02   2.5885647e-01
   2.0018000e+02   2.6892735e-01
   2.0020000e+02   2.7873284e-01
   2.0022000e+02   2.8826325e-01
   2.0024000e+02   2.9750917e-01
   2.0026000e+02   3.0646149e-01
   2.0028000e+02   3.1511137e-01
   2.0030000e+02   3.2345028e-01
   2.0032000e+02   3.3146997e-01
   2.0034000e+02   3.3916255e-01
   2.0036000e+02   3.4652041e-01
   2.0038000e+02   3.5353630e-01
   2.0040000e+02   3.6020330e-01
   2.0042000e+02   3.6651481e-01
   2.0044000e+02   3.7246462e-01
   2.0046000e+02   3.7804685e-01
   2.0048000e+02   3.8325599e-01
   2.0050000e+02   3.8808691e-01
   2.0052000e+02   3.9253483e-01
   2.0054000e+02   3.9659537e-01
   2.0056000e+02   4.0026452e-01
   2.0058000e+02   4.0353865e-01
   2.0060000e+02   4.0641454e-01
   2.0062000e+02   4.0888934e-01
   2.0064000e+02   4.1096063e-01
   2.0066000e+02   4.1262634e-01
   2.0068000e+02   4.1388484e-01
   2.0070000e+02   4.1473489e-01
   2.0072000e+02   4.1517564e-01
   2.0074000e+02   4.1520667e-01
   2.0076000e+02   4.1482793e-01
   2.0078000e+02   4.1403982e-01
   2.0080000e+02   4.1284309e-01
   2.0082000e+02   4.1123894e-01
   2.0084000e+02   4.0922894e-01
   2.0086000e+02   4.0681509e-01
   2.0088000e+02   4.0399976e-01
   2.0090000e+02   4.0078573e-01
   2.0092000e+02   3.9717617e-01
   2.0094000e+02   3.9317465e-01
   2.0096000e+02   3.8878511e-01
   2.0098000e+02   3.8401188e-01
   2.0100000e+02   3.7885969e-01
   2.0102000e+02   3.7333360e-01
   2.0104000e+02   3.6743908e-01
   2.0106000e+02   3.6118195e-01
   2.0108000e+02   3.5456837e-01
   2.0110000e+02   3.4760487e-01
   2.0112000e+02   3.4029833e-01
   2.0114000e+02   3.3265596e-01
   2.0116000e+02   3.2468529e-01
   2.0118000e+02   3.1639420e-01
   2.0120000e+02   3.0779087e-01
   2.0122000e+02   2.9888378e-01
   2.0124000e+02   2.8968174e-01
   2.0126000e+02   2.8019381e-01
   2.0128000e+02   2.7042936e-01
   2.0130000e+02   2.6039804e-01
   2.0132000e+02   2.5010973e-01
   2.0134000e+02   2.3957459e-01
   2.0136000e+02   2.2880303e-01
   2.0138000e+02   2.1780566e-01
   2.0140000e+02   2.0659335e-01
   2.0142000e+02   1.9517715e-01
   2.0144000e+02   1.8356833e-01
   2.0146000e+02   1.7177836e-01
   2.0148000e+02   1.5981886e-01
   2.0150000e+02   1.4770164e-01
   2.0152000e+02   1.3543866e-01
   2.0154000e+02   1.2304202e-01
   2.0156000e+02   1.1052394e-01
   2.0158000e+02   9.7896799e-02
   2.0160000e+02   8.5173041e-02
   2.0162000e+02   7.2365228e-02
   2.0164000e+02   5.9486000e-02
   2.0166000e+02   4.6548066e-02
   2.0168000e+02   3.3564195e-02
   2.0170000e+02   2.0547201e-02
   2.0172000e+02   7.5099290e-03
   2.0174000e+02  -5.5347542e-03
   2.0176000e+02  -1.8573975e-02
   2.0178000e+02  -3.1594865e-02
   2.0180000e+02  -4.4584575e-02
   2.0182000e+02  -5.7530285e-02
   2.0184000e+02  -7.0419219e-02
   2.0186000e+02  -8.3238658e-02
   2.0188000e+02  -9.5975950e-02
   2.0190000e+02  -1.0861853e-01
   2.0192000e+02  -1.2115391e-01
   2.0194000e+02  -1.3356972e-01
   2.0196000e+02  -1.4585372e-01
   2.0198000e+02  -1.5799378e-01
   2.0200000e+02  -1.6997792e-01


==> data/dynamic2_xesl_Data.dat <==
   2.0000000e+02   7.5156767e+00
   2.0002000e+02   7.6918837e+00
   2.0004000e+02   7.8604999e+00
   2.0006000e+02   8.0213586e+00
   2.0008000e+02   8.1743013e+00
   2.0010000e+02   8.3191769e+00
   2.0012000e+02   8.4558425e+00
   2.0014000e+02   8.5841632e+00
   2.0016000e+02   8.7040123e+00
   2.0018000e+02   8.8152716e+00
   2.0020000e+02   8.9178314e+00
   2.0022000e+02   9.0115903e+00
   2.0024000e+02   9.0964559e+00
   2.0026000e+02   9.1723443e+00
   2.0028000e+02   9.2391808e+00
   2.0030000e+02   9.2968993e+00
   2.0032000e+02   9.3454428e+00
   2.0034000e+02   9.3847636e+00
   2.0036000e+02   9.4148227e+00
   2.0038000e+02   9.4355906e+00
   2.0040000e+02   9.4470466e+00
   2.0042000e+02   9.4491796e+00
   2.0044000e+02   9.4419873e+00
   2.0046000e+02   9.4254770e+00
   2.0048000e+02   9.3996648e+00
   2.0050000e+02   9.3645763e+00
   2.0052000e+02   9.3202461e+00
   2.0054000e+02   9.2667180e+00
   2.0056000e+02   9.2040447e+00
   2.0058000e+02   9.1322881e+00
   2.0060000e+02   9.0515191e+00
   2.0062000e+02   8.9618173e+00
   2.0064000e+02   8.8632713e+00
   2.0066000e+02   8.7559783e+00
   2.0068000e+02   8.6400442e+00
   2.0070000e+02   8.5155834e+00
   2.0072000e+02   8.3827188e+00
   2.0074000e+02   8.2415814e+00
   2.0076000e+02   8.0923106e+00
   2.0078000e+02   7.9350537e+00
   2.0080000e+02   7.7699658e+00
   2.0082000e+02   7.5972099e+00
   2.0084000e+02   7.4169565e+00
   2.0086000e+02   7.2293834e+00
   2.0088000e+02   7.0346758e+00
   2.0090000e+02   6.8330259e+00
   2.0092000e+02   6.6246325e+00
   2.0094000e+02   6.4097015e+00
   2.0096000e+02   6.1884448e+00
   2.0098000e+02   5.9610809e+00
   2.0100000e+02   5.7278341e+00
   2.0102000e+02   5.4889347e+00
   2.0104000e+02   5.2446183e+00
   2.0106000e+02   4.9951261e+00
   2.0108000e+02   4.7407044e+00
   2.0110000e+02   4.4816041e+00
   2.0112000e+02   4.2180811e+00
   2.0114000e+02   3.9503953e+00
   2.0116000e+02   3.6788109e+00
   2.0118000e+02   3.4035960e+00
   2.0120000e+02   3.1250221e+00
   2.0122000e+02   2.8433643e+00
   2.0124000e+02   2.5589004e+00
   2.0126000e+02   2.2719111e+00
   2.0128000e+02   1.9826798e+00
   2.0130000e+02   1.6914917e+00
   2.0132000e+02   1.3986344e+00
   2.0134000e+02   1.1043968e+00
   2.0136000e+02   8.0906933e-01
   2.0138000e+02   5.1294338e-01
   2.0140000e+02   2.1631121e-01
   2.0142000e+02  -8.0534435e-02
   2.0144000e+02  -3.7730060e-01
   2.0146000e+02  -6.7369441e-01
   2.0148000e+02  -9.6942337e-01
   2.0150000e+02  -1.2641956e+00
   2.0152000e+02  -1.5577203e+00
   2.0154000e+02  -1.8497076e+00
   2.0156000e+02  -2.1398696e+00
   2.0158000e+02  -2.4279197e+00
   2.0160000e+02  -2.7135738e+00
   2.0162000e+02  -2.9965499e+00
   2.0164000e+02  -3.2765687e+00
   2.0166000e+02  -3.5533540e+00
   2.0168000e+02  -3.8266326e+00
   2.0170000e+02  -4.0961347e+00
   2.0172000e+02  -4.3615945e+00
   2.0174000e+02  -4.6227498e+00
   2.0176000e+02  -4.8793431e+00
   2.0178000e+02  -5.1311211e+00
   2.0180000e+02  -5.3778352e+00
   2.0182000e+02  -5.6192421e+00
   2.0184000e+02  -5.8551035e+00
   2.0186000e+02  -6.0851866e+00
   2.0188000e+02  -6.3092643e+00
   2.0190000e+02  -6.5271156e+00
   2.0192000e+02  -6.7385254e+00
   2.0194000e+02  -6.9432850e+00
   2.0196000e+02  -7.1411925e+00
   2.0198000e+02  -7.3320525e+00
   2.0200000e+02  -7.5156767e+00


==> data/dynamic2_xfesl_Data.dat <==
   2.0000000e+02   8.6055285e-01
   2.0002000e+02   9.2037596e-01
   2.0004000e+02   9.7929077e-01
   2.0006000e+02   1.0372391e+00
   2.0008000e+02   1.0941639e+00
   2.0010000e+02   1.1500088e+00
   2.0012000e+02   1.2047188e+00
   2.0014000e+02   1.2582399e+00
   2.0016000e+02   1.3105193e+00
   2.0018000e+02   1.3615053e+00
   2.0020000e+02   1.4111477e+00
   2.0022000e+02   1.4593975e+00
   2.0024000e+02   1.5062070e+00
   2.0026000e+02   1.5515301e+00
   2.0028000e+02   1.5953220e+00
   2.0030000e+02   1.6375395e+00
   2.0032000e+02   1.6781409e+00
   2.0034000e+02   1.7170863e+00
   2.0036000e+02   1.7543370e+00
   2.0038000e+02   1.7898565e+00
   2.0040000e+02   1.8236096e+00
   2.0042000e+02   1.8555630e+00
   2.0044000e+02   1.8856852e+00
   2.0046000e+02   1.9139464e+00
   2.0048000e+02   1.9403188e+00
   2.0050000e+02   1.9647764e+00
   2.0052000e+02   1.9872949e+00
   2.0054000e+02   2.0078522e+00
   2.0056000e+02   2.0264281e+00
   2.0058000e+02   2.0430040e+00
   2.0060000e+02   2.0575638e+00
   2.0062000e+02   2.0700931e+00
   2.0064000e+02   2.0805793e+00
   2.0066000e+02   2.0890123e+00
   2.0068000e+02   2.0953837e+00
   2.0070000e+02   2.0996873e+00
   2.0072000e+02   2.1019186e+00
   2.0074000e+02   2.1020757e+00
   2.0076000e+02   2.1001582e+00
   2.0078000e+02   2.0961681e+00
   2.0080000e+02   2.0901094e+00
   2.0082000e+02   2.0819880e+00
   2.0084000e+02   2.0718119e+00
   2.0086000e+02   2.0595912e+00
   2.0088000e+02   2.0453379e+00
   2.0090000e+02   2.0290661e+00
   2.0092000e+02   2.0107919e+00
   2.0094000e+02   1.9905333e+00
   2.0096000e+02   1.9683102e+00
   2.0098000e+02   1.9441447e+00
   2.0100000e+02   1.9180605e+00
   2.0102000e+02   1.8900834e+00
   2.0104000e+02   1.8602411e+00
   2.0106000e+02   1.8285629e+00
   2.0108000e+02   1.7950801e+00
   2.0110000e+02   1.7598258e+00
   2.0112000e+02   1.7228348e+00
   2.0114000e+02   1.6841436e+00
   2.0116000e+02   1.6437903e+00
   2.0118000e+02   1.6018148e+00
   2.0120000e+02   1.5582584e+00
   2.0122000e+02   1.5131643e+00
   2.0124000e+02   1.4665769e+00
   2.0126000e+02   1.4185421e+00
   2.0128000e+02   1.3691074e+00
   2.0130000e+02   1.3183215e+00
   2.0132000e+02   1.2662347e+00
   2.0134000e+02   1.2128982e+00
   2.0136000e+02   1.1583647e+00
   2.0138000e+02   1.1026881e+00
   2.0140000e+02   1.0459232e+00
   2.0142000e+02   9.8812613e-01
   2.0144000e+02   9.2935391e-01
   2.0146000e+02   8.6966452e-01
   2.0148000e+02   8.0911689e-01
   2.0150000e+02   7.4777075e-01
   2.0152000e+02   6.8568665e-01
   2.0154000e+02   6.2292586e-01
   2.0156000e+02   5.5955032e-01
   2.0158000e+02   4.9562257e-01
   2.0160000e+02   4.3120570e-01
   2.0162000e+02   3.6636328e-01
   2.0164000e+02   3.0115930e-01
   2.0166000e+02   2.3565812e-01
   2.0168000e+02   1.6992437e-01
   2.0170000e+02   1.0402293e-01
   2.0172000e+02   3.8018827e-02
   2.0174000e+02  -2.8022794e-02
   2.0176000e+02  -9.4036761e-02
   2.0178000e+02  -1.5995792e-01
   2.0180000e+02  -2.2572123e-01
   2.0182000e+02  -2.9126177e-01
   2.0184000e+02  -3.5651488e-01
   2.0186000e+02  -4.2141615e-01
   2.0188000e+02  -4.8590153e-01
   2.0190000e+02  -5.4990738e-01
   2.0192000e+02  -6.1337054e-01
   2.0194000e+02  -6.7622838e-01
   2.0196000e+02  -7.3841887e-01
   2.0198000e+02  -7.9988062e-01
   2.0200000e+02  -8.6055299e-01


==> data/esl1_xesl_Data.dat <==
   2.0000000e+02   1.3675184e+00
   2.0002000e+02   1.4535876e+00
   2.0004000e+02   1.5382224e+00
   2.0006000e+02   1.6213391e+00
   2.0008000e+02   1.7028557e+00
   2.0010000e+02   1.7826918e+00
   2.0012000e+02   1.8607686e+00
   2.0014000e+02   1.9370091e+00
   2.0016000e+02   2.0113379e+00
   2.0018000e+02   2.0836819e+00
   2.0020000e+02   2.1539694e+00
   2.0022000e+02   2.2221313e+00
   2.0024000e+02   2.2881002e+00
   2.0026000e+02   2.3518110e+00
   2.0028000e+02   2.4132009e+00
   2.0030000e+02   2.4722092e+00
   2.0032000e+02   2.5287777e+00
   2.0034000e+02   2.5828507e+00
   2.0036000e+02   2.6343747e+00
   2.0038000e+02   2.6832989e+00
   2.0040000e+02   2.7295749e+00
   2.0042000e+02   2.7731573e+00
   2.0044000e+02   2.8140028e+00
   2.0046000e+02   2.8520713e+00
   2.0048000e+02   2.8873251e+00
   2.0050000e+02   2.9197295e+00
   2.0052000e+02   2.9492525e+00
   2.0054000e+02   2.9758649e+00
   2.0056000e+02   2.9995405e+00
   2.0058000e+02   3.0202559e+00
   2.0060000e+02   3.0379907e+00
   2.0062000e+02   3.0527273e+00
   2.0064000e+02   3.0644513e+00
   2.0066000e+02   3.0731510e+00
   2.0068000e+02   3.0788179e+00
   2.0070000e+02   3.0814464e+00
   2.0072000e+02   3.0810338e+00
   2.0074000e+02   3.0775807e+00
   2.0076000e+02   3.0710903e+00
   2.0078000e+02   3.0615692e+00
   2.0080000e+02   3.0490267e+00
   2.0082000e+02   3.0334751e+00
   2.0084000e+02   3.0149299e+00
   2.0086000e+02   2.9934093e+00
   2.0088000e+02   2.9689345e+00
   2.0090000e+02   2.9415298e+00
   2.0092000e+02   2.9112221e+00
   2.0094000e+02   2.8780415e+00
   2.0096000e+02   2.8420205e+00
   2.0098000e+02   2.8031948e+00
   2.0100000e+02   2.7616027e+00
   2.0102000e+02   2.7172852e+00
   2.0104000e+02   2.6702861e+00
   2.0106000e+02   2.6206518e+00
   2.0108000e+02   2.5684311e+00
   2.0110000e+02   2.5136758e+00
   2.0112000e+02   2.4564397e+00
   2.0114000e+02   2.3967795e+00
   2.0116000e+02   2.3347539e+00
   2.0118000e+02   2.2704242e+00
   2.0120000e+02   2.2038538e+00
   2.0122000e+02   2.1351085e+00
   2.0124000e+02   2.0642562e+00
   2.0126000e+02   1.9913666e+00
   2.0128000e+02   1.9165118e+00
   2.0130000e+02   1.8397657e+00
   2.0132000e+02   1.7612039e+00
   2.0134000e+02   1.6809040e+00
   2.0136000e+02   1.5989453e+00
   2.0138000e+02   1.5154086e+00
   2.0140000e+02   1.4303764e+00
   2.0142000e+02   1.3439326e+00
   2.0144000e+02   1.2561624e+00
   2.0146000e+02   1.1671526e+00
   2.0148000e+02   1.0769910e+00
   2.0150000e+02   9.8576648e-01
   2.0152000e+02   8.9356914e-01
   2.0154000e+02   8.0048996e-01
   2.0156000e+02   7.0662079e-01
   2.0158000e+02   6.1205427e-01
   2.0160000e+02   5.1688373e-01
   2.0162000e+02   4.2120309e-01
   2.0164000e+02   3.2510677e-01
   2.0166000e+02   2.2868960e-01
   2.0168000e+02   1.3204675e-01
   2.0170000e+02   3.5273589e-02
   2.0172000e+02  -6.1534386e-02
   2.0174000e+02  -1.5828163e-01
   2.0176000e+02  -2.5487268e-01
   2.0178000e+02  -3.5121219e-01
   2.0180000e+02  -4.4720510e-01
   2.0182000e+02  -5.4275668e-01
   2.0184000e+02  -6.3777261e-01
   2.0186000e+02  -7.3215915e-01
   2.0188000e+02  -8.2582313e-01
   2.0190000e+02  -9.1867212e-01
   2.0192000e+02  -1.0106145e+00
   2.0194000e+02  -1.1015595e+00
   2.0196000e+02  -1.1914174e+00
   2.0198000e+02  -1.2800996e+00
   2.0200000e+02  -1.3675184e+00


==> data/esl1_xfesl_Data.dat <==
   2.0000000e+02   5.5776554e-01
   2.0002000e+02   6.3933933e-01
   2.0004000e+02   7.2028218e-01
   2.0006000e+02   8.0051419e-01
   2.0008000e+02   8.7995619e-01
   2.0010000e+02   9.5852978e-01
   2.0012000e+02   1.0361574e+00
   2.0014000e+02   1.1127625e+00
   2.0016000e+02   1.1882694e+00
   2.0018000e+02   1.2626036e+00
   2.0020000e+02   1.3356918e+00
   2.0022000e+02   1.4074619e+00
   2.0024000e+02   1.4778429e+00
   2.0026000e+02   1.5467655e+00
   2.0028000e+02   1.6141616e+00
   2.0030000e+02   1.6799647e+00
   2.0032000e+02   1.7441099e+00
   2.0034000e+02   1.8065339e+00
   2.0036000e+02   1.8671751e+00
   2.0038000e+02   1.9259735e+00
   2.0040000e+02   1.9828713e+00
   2.0042000e+02   2.0378122e+00
   2.0044000e+02   2.0907421e+00
   2.0046000e+02   2.1416086e+00
   2.0048000e+02   2.1903616e+00
   2.0050000e+02   2.2369530e+00
   2.0052000e+02   2.2813368e+00
   2.0054000e+02   2.3234692e+00
   2.0056000e+02   2.3633086e+00
   2.0058000e+02   2.4008157e+00
   2.0060000e+02   2.4359535e+00
   2.0062000e+02   2.4686873e+00
   2.0064000e+02   2.4989848e+00
   2.0066000e+02   2.5268162e+00
   2.0068000e+02   2.5521538e+00
   2.0070000e+02   2.5749728e+00
   2.0072000e+02   2.5952506e+00
   2.0074000e+02   2.6129672e+00
   2.0076000e+02   2.6281051e+00
   2.0078000e+02   2.6406494e+00
   2.0080000e+02   2.6505876e+00
   2.0082000e+02   2.6579101e+00
   2.0084000e+02   2.6626096e+00
   2.0086000e+02   2.6646813e+00
   2.0088000e+02   2.6641234e+00
   2.0090000e+02   2.6609363e+00
   2.0092000e+02   2.6551231e+00
   2.0094000e+02   2.6466897e+00
   2.0096000e+02   2.6356443e+00
   2.0098000e+02   2.6219978e+00
   2.0100000e+02   2.6057638e+00
   2.0102000e+02   2.5869582e+00
   2.0104000e+02   2.5655995e+00
   2.0106000e+02   2.5417089e+00
   2.0108000e+02   2.5153100e+00
   2.0110000e+02   2.4864287e+00
   2.0112000e+02   2.4550937e+00
   2.0114000e+02   2.4213358e+00
   2.0116000e+02   2.3851883e+00
   2.0118000e+02   2.3466869e+00
   2.0120000e+02   2.3058696e+00
   2.0122000e+02   2.2627767e+00
   2.0124000e+02   2.2174507e+00
   2.0126000e+02   2.1699364e+00
   2.0128000e+02   2.1202805e+00
   2.0130000e+02   2.0685323e+00
   2.0132000e+02   2.0147426e+00
   2.0134000e+02   1.9589646e+00
   2.0136000e+02   1.9012534e+00
   2.0138000e+02   1.8416659e+00
   2.0140000e+02   1.7802608e+00
   2.0142000e+02   1.7170989e+00
   2.0144000e+02   1.6522424e+00
   2.0146000e+02   1.5857553e+00
   2.0148000e+02   1.5177033e+00
   2.0150000e+02   1.4481534e+00
   2.0152000e+02   1.3771745e+00
   2.0154000e+02   1.3048364e+00
   2.0156000e+02   1.2312106e+00
   2.0158000e+02   1.1563698e+00
   2.0160000e+02   1.0803877e+00
   2.0162000e+02   1.0033395e+00
   2.0164000e+02   9.2530104e-01
   2.0166000e+02   8.4634945e-01
   2.0168000e+02   7.6656261e-01
   2.0170000e+02   6.8601927e-01
   2.0172000e+02   6.0479891e-01
   2.0174000e+02   5.2298169e-01
   2.0176000e+02   4.4064835e-01
   2.0178000e+02   3.5788014e-01
   2.0180000e+02   2.7475875e-01
   2.0182000e+02   1.9136620e-01
   2.0184000e+02   1.0778480e-01
   2.0186000e+02   2.4097024e-02
   2.0188000e+02  -5.9614529e-02
   2.0190000e+02  -1.4326725e-01
   2.0192000e+02  -2.2677858e-01
   2.0194000e+02  -3.1006612e-01
   2.0196000e+02  -3.9304765e-01
   2.0198000e+02  -4.7564129e-01
   2.0200000e+02  -5.5776553e-01


==> data/esl2_xesl_Data.dat <==
   2.0000000e+02   9.1167892e-01
   2.0002000e+02   9.6905842e-01
   2.0004000e+02   1.0254816e+00
   2.0006000e+02   1.0808927e+00
   2.0008000e+02   1.1352371e+00
   2.0010000e+02   1.1884612e+00
   2.0012000e+02   1.2405124e+00
   2.0014000e+02   1.2913394e+00
   2.0016000e+02   1.3408920e+00
   2.0018000e+02   1.3891212e+00
   2.0020000e+02   1.4359796e+00
   2.0022000e+02   1.4814209e+00
   2.0024000e+02   1.5254001e+00
   2.0026000e+02   1.5678740e+00
   2.0028000e+02   1.6088006e+00
   2.0030000e+02   1.6481395e+00
   2.0032000e+02   1.6858518e+00
   2.0034000e+02   1.7219005e+00
   2.0036000e+02   1.7562498e+00
   2.0038000e+02   1.7888659e+00
   2.0040000e+02   1.8197166e+00
   2.0042000e+02   1.8487715e+00
   2.0044000e+02   1.8760019e+00
   2.0046000e+02   1.9013809e+00
   2.0048000e+02   1.9248834e+00
   2.0050000e+02   1.9464863e+00
   2.0052000e+02   1.9661683e+00
   2.0054000e+02   1.9839099e+00
   2.0056000e+02   1.9996936e+00
   2.0058000e+02   2.0135039e+00
   2.0060000e+02   2.0253271e+00
   2.0062000e+02   2.0351515e+00
   2.0064000e+02   2.0429675e+00
   2.0066000e+02   2.0487673e+00
   2.0068000e+02   2.0525453e+00
   2.0070000e+02   2.0542976e+00
   2.0072000e+02   2.0540226e+00
   2.0074000e+02   2.0517205e+00
   2.0076000e+02   2.0473936e+00
   2.0078000e+02   2.0410461e+00
   2.0080000e+02   2.0326844e+00
   2.0082000e+02   2.0223167e+00
   2.0084000e+02   2.0099532e+00
   2.0086000e+02   1.9956062e+00
   2.0088000e+02   1.9792897e+00
   2.0090000e+02   1.9610199e+00
   2.0092000e+02   1.9408148e+00
   2.0094000e+02   1.9186943e+00
   2.0096000e+02   1.8946803e+00
   2.0098000e+02   1.8687965e+00
   2.0100000e+02   1.8410685e+00
   2.0102000e+02   1.8115235e+00
   2.0104000e+02   1.7801907e+00
   2.0106000e+02   1.7471012e+00
   2.0108000e+02   1.7122874e+00
   2.0110000e+02   1.6757839e+00
   2.0112000e+02   1.6376265e+00
   2.0114000e+02   1.5978530e+00
   2.0116000e+02   1.5565026e+00
   2.0118000e+02   1.5136161e+00
   2.0120000e+02   1.4692359e+00
   2.0122000e+02   1.4234057e+00
   2.0124000e+02   1.3761708e+00
   2.0126000e+02   1.3275777e+00
   2.0128000e+02   1.2776745e+00
   2.0130000e+02   1.2265104e+00
   2.0132000e+02   1.1741359e+00
   2.0134000e+02   1.1206027e+00
   2.0136000e+02   1.0659635e+00
   2.0138000e+02   1.0102724e+00
   2.0140000e+02   9.5358425e-01
   2.0142000e+02   8.9595504e-01
   2.0144000e+02   8.3744162e-01
   2.0146000e+02   7.7810175e-01
   2.0148000e+02   7.1799399e-01
   2.0150000e+02   6.5717765e-01
   2.0152000e+02   5.9571276e-01
   2.0154000e+02   5.3365997e-01
   2.0156000e+02   4.7108053e-01
   2.0158000e+02   4.0803618e-01
   2.0160000e+02   3.4458915e-01
   2.0162000e+02   2.8080206e-01
   2.0164000e+02   2.1673784e-01
   2.0166000e+02   1.5245974e-01
   2.0168000e+02   8.8031169e-02
   2.0170000e+02   2.3515726e-02
   2.0172000e+02  -4.1022924e-02
   2.0174000e+02  -1.0552109e-01
   2.0176000e+02  -1.6991512e-01
   2.0178000e+02  -2.3414146e-01
   2.0180000e+02  -2.9813674e-01
   2.0182000e+02  -3.6183778e-01
   2.0184000e+02  -4.2518174e-01
   2.0186000e+02  -4.8810610e-01
   2.0188000e+02  -5.5054875e-01
   2.0190000e+02  -6.1244808e-01
   2.0192000e+02  -6.7374300e-01
   2.0194000e+02  -7.3437301e-01
   2.0196000e+02  -7.9427829e-01
   2.0198000e+02  -8.5339971e-01
   2.0200000e+02  -9.1167892e-01


==> data/esl2_xfesl_Data.dat <==
   2.0000000e+02   3.7184369e-01
   2.0002000e+02   4.2622622e-01
   2.0004000e+02   4.8018812e-01
   2.0006000e+02   5.3367613e-01
   2.0008000e+02   5.8663746e-01
   2.0010000e+02   6.3901985e-01
   2.0012000e+02   6.9077161e-01
   2.0014000e+02   7.4184166e-01
   2.0016000e+02   7.9217961e-01
   2.0018000e+02   8.4173576e-01
   2.0020000e+02   8.9046123e-01
   2.0022000e+02   9.3830791e-01
   2.0024000e+02   9.8522860e-01
   2.0026000e+02   1.0311770e+00
   2.0028000e+02   1.0761077e+00
   2.0030000e+02   1.1199765e+00
   2.0032000e+02   1.1627400e+00
   2.0034000e+02   1.2043559e+00
   2.0036000e+02   1.2447834e+00
   2.0038000e+02   1.2839824e+00
   2.0040000e+02   1.3219142e+00
   2.0042000e+02   1.3585415e+00
   2.0044000e+02   1.3938281e+00
   2.0046000e+02   1.4277391e+00
   2.0048000e+02   1.4602411e+00
   2.0050000e+02   1.4913020e+00
   2.0052000e+02   1.5208912e+00
   2.0054000e+02   1.5489795e+00
   2.0056000e+02   1.5755391e+00
   2.0058000e+02   1.6005438e+00
   2.0060000e+02   1.6239690e+00
   2.0062000e+02   1.6457916e+00
   2.0064000e+02   1.6659899e+00
   2.0066000e+02   1.6845441e+00
   2.0068000e+02   1.7014359e+00
   2.0070000e+02   1.7166485e+00
   2.0072000e+02   1.7301670e+00
   2.0074000e+02   1.7419781e+00
   2.0076000e+02   1.7520701e+00
   2.0078000e+02   1.7604329e+00
   2.0080000e+02   1.7670584e+00
   2.0082000e+02   1.7719401e+00
   2.0084000e+02   1.7750730e+00
   2.0086000e+02   1.7764542e+00
   2.0088000e+02   1.7760823e+00
   2.0090000e+02   1.7739575e+00
   2.0092000e+02   1.7700821e+00
   2.0094000e+02   1.7644598e+00
   2.0096000e+02   1.7570962e+00
   2.0098000e+02   1.7479986e+00
   2.0100000e+02   1.7371759e+00
   2.0102000e+02   1.7246388e+00
   2.0104000e+02   1.7103997e+00
   2.0106000e+02   1.6944726e+00
   2.0108000e+02   1.6768733e+00
   2.0110000e+02   1.6576192e+00
   2.0112000e+02   1.6367291e+00
   2.0114000e+02   1.6142238e+00
   2.0116000e+02   1.5901255e+00
   2.0118000e+02   1.5644579e+00
   2.0120000e+02   1.5372464e+00
   2.0122000e+02   1.5085178e+00
   2.0124000e+02   1.4783005e+00
   2.0126000e+02   1.4466242e+00
   2.0128000e+02   1.4135204e+00
   2.0130000e+02   1.3790215e+00
   2.0132000e+02   1.3431617e+00
   2.0134000e+02   1.3059764e+00
   2.0136000e+02   1.2675023e+00
   2.0138000e+02   1.2277772e+00
   2.0140000e+02   1.1868405e+00
   2.0142000e+02   1.1447326e+00
   2.0144000e+02   1.1014949e+00
   2.0146000e+02   1.0571702e+00
   2.0148000e+02   1.0118022e+00
   2.0150000e+02   9.6543563e-01
   2.0152000e+02   9.1811632e-01
   2.0154000e+02   8.6989094e-01
   2.0156000e+02   8.2080708e-01
   2.0158000e+02   7.7091318e-01
   2.0160000e+02   7.2025848e-01
   2.0162000e+02   6.6889298e-01
   2.0164000e+02   6.1686736e-01
   2.0166000e+02   5.6423296e-01
   2.0168000e+02   5.1104174e-01
   2.0170000e+02   4.5734618e-01
   2.0172000e+02   4.0319927e-01
   2.0174000e+02   3.4865446e-01
   2.0176000e+02   2.9376557e-01
   2.0178000e+02   2.3858676e-01
   2.0180000e+02   1.8317250e-01
   2.0182000e+02   1.2757747e-01
   2.0184000e+02   7.1856531e-02
   2.0186000e+02   1.6064683e-02
   2.0188000e+02  -3.9743020e-02
   2.0190000e+02  -9.5511501e-02
   2.0192000e+02  -1.5118572e-01
   2.0194000e+02  -2.0671074e-01
   2.0196000e+02  -2.6203177e-01
   2.0198000e+02  -3.1709419e-01
   2.0200000e+02  -3.7184369e-01


==> data/fesl1_xesl_Data.dat <==
   2.0000000e+02   1.4845131e+00
   2.0002000e+02   1.5193179e+00
   2.0004000e+02   1.5526233e+00
   2.0006000e+02   1.5843965e+00
   2.0008000e+02   1.6146061e+00
   2.0010000e+02   1.6432222e+00
   2.0012000e+02   1.6702167e+00
   2.0014000e+02   1.6955629e+00
   2.0016000e+02   1.7192357e+00
   2.0018000e+02   1.7412119e+00
   2.0020000e+02   1.7614697e+00
   2.0022000e+02   1.7799892e+00
   2.0024000e+02   1.7967520e+00
   2.0026000e+02   1.8117417e+00
   2.0028000e+02   1.8249434e+00
   2.0030000e+02   1.8363440e+00
   2.0032000e+02   1.8459325e+00
   2.0034000e+02   1.8536992e+00
   2.0036000e+02   1.8596365e+00
   2.0038000e+02   1.8637386e+00
   2.0040000e+02   1.8660015e+00
   2.0042000e+02   1.8664228e+00
   2.0044000e+02   1.8650021e+00
   2.0046000e+02   1.8617410e+00
   2.0048000e+02   1.8566425e+00
   2.0050000e+02   1.8497117e+00
   2.0052000e+02   1.8409555e+00
   2.0054000e+02   1.8303825e+00
   2.0056000e+02   1.8180032e+00
   2.0058000e+02   1.8038296e+00
   2.0060000e+02   1.7878760e+00
   2.0062000e+02   1.7701579e+00
   2.0064000e+02   1.7506928e+00
   2.0066000e+02   1.7295001e+00
   2.0068000e+02   1.7066005e+00
   2.0070000e+02   1.6820168e+00
   2.0072000e+02   1.6557730e+00
   2.0074000e+02   1.6278953e+00
   2.0076000e+02   1.5984110e+00
   2.0078000e+02   1.5673492e+00
   2.0080000e+02   1.5347407e+00
   2.0082000e+02   1.5006176e+00
   2.0084000e+02   1.4650135e+00
   2.0086000e+02   1.4279637e+00
   2.0088000e+02   1.3895046e+00
   2.0090000e+02   1.3496743e+00
   2.0092000e+02   1.3085120e+00
   2.0094000e+02   1.2660583e+00
   2.0096000e+02   1.2223552e+00
   2.0098000e+02   1.1774458e+00
   2.0100000e+02   1.1313744e+00
   2.0102000e+02   1.0841864e+00
   2.0104000e+02   1.0359285e+00
   2.0106000e+02   9.8664826e-01
   2.0108000e+02   9.3639432e-01
   2.0110000e+02   8.8521626e-01
   2.0112000e+02   8.3316461e-01
   2.0114000e+02   7.8029072e-01
   2.0116000e+02   7.2664678e-01
   2.0118000e+02   6.7228572e-01
   2.0120000e+02   6.1726120e-01
   2.0122000e+02   5.6162752e-01
   2.0124000e+02   5.0543958e-01
   2.0126000e+02   4.4875283e-01
   2.0128000e+02   3.9162322e-01
   2.0130000e+02   3.3410712e-01
   2.0132000e+02   2.7626130e-01
   2.0134000e+02   2.1814285e-01
   2.0136000e+02   1.5980911e-01
   2.0138000e+02   1.0131766e-01
   2.0140000e+02   4.2726219e-02
   2.0142000e+02  -1.5907385e-02
   2.0144000e+02  -7.4525290e-02
   2.0146000e+02  -1.3306965e-01
   2.0148000e+02  -1.9148268e-01
   2.0150000e+02  -2.4970675e-01
   2.0152000e+02  -3.0768438e-01
   2.0154000e+02  -3.6535836e-01
   2.0156000e+02  -4.2267179e-01
   2.0158000e+02  -4.7956808e-01
   2.0160000e+02  -5.3599110e-01
   2.0162000e+02  -5.9188516e-01
   2.0164000e+02  -6.4719510e-01
   2.0166000e+02  -7.0186634e-01
   2.0168000e+02  -7.5584492e-01
   2.0170000e+02  -8.0907758e-01
   2.0172000e+02  -8.6151177e-01
   2.0174000e+02  -9.1309575e-01
   2.0176000e+02  -9.6377862e-01
   2.0178000e+02  -1.0135104e+00
   2.0180000e+02  -1.0622419e+00
   2.0182000e+02  -1.1099251e+00
   2.0184000e+02  -1.1565129e+00
   2.0186000e+02  -1.2019595e+00
   2.0188000e+02  -1.2462198e+00
   2.0190000e+02  -1.2892503e+00
   2.0192000e+02  -1.3310084e+00
   2.0194000e+02  -1.3714530e+00
   2.0196000e+02  -1.4105441e+00
   2.0198000e+02  -1.4482432e+00
   2.0200000e+02  -1.4845130e+00


==> data/fesl1_xfesl_Data.dat <==
   2.0000000e+02   1.6997806e-01
   2.0002000e+02   1.8179446e-01
   2.0004000e+02   1.9343144e-01
   2.0006000e+02   2.0487754e-01
   2.0008000e+02   2.1612145e-01
   2.0010000e+02   2.2715207e-01
   2.0012000e+02   2.3795852e-01
   2.0014000e+02   2.4853013e-01
   2.0016000e+02   2.5885647e-01
   2.0018000e+02   2.6892735e-01
   2.0020000e+02   2.7873284e-01
   2.0022000e+02   2.8826325e-01
   2.0024000e+02   2.9750917e-01
   2.0026000e+02   3.0646149e-01
   2.0028000e+02   3.1511137e-01
   2.0030000e+02   3.2345028e-01
   2.0032000e+02   3.3146997e-01
   2.0034000e+02   3.3916255e-01
   2.0036000e+02   3.4652041e-01
   2.0038000e+02   3.5353630e-01
   2.0040000e+02   3.6020330e-01
   2.0042000e+02   3.6651481e-01
   2.0044000e+02   3.7246462e-01
   2.0046000e+02   3.7804685e-01
   2.0048000e+02   3.8325599e-01
   2.0050000e+02   3.8808691e-01
   2.0052000e+02   3.9253483e-01
   2.0054000e+02   3.9659537e-01
   2.0056000e+02   4.0026452e-01
   2.0058000e+02   4.0353865e-01
   2.0060000e+02   4.0641454e-01
   2.0062000e+02   4.0888934e-01
   2.0064000e+02   4.1096063e-01
   2.0066000e+02   4.1262634e-01
   2.0068000e+02   4.1388484e-01
   2.0070000e+02   4.1473489e-01
   2.0072000e+02   4.1517564e-01
   2.0074000e+02   4.1520667e-01
   2.0076000e+02   4.1482793e-01
   2.0078000e+02   4.1403982e-01
   2.0080000e+02   4.1284309e-01
   2.0082000e+02   4.1123894e-01
   2.0084000e+02   4.0922894e-01
   2.0086000e+02   4.0681509e-01
   2.0088000e+02   4.0399976e-01
   2.0090000e+02   4.0078573e-01
   2.0092000e+02   3.9717617e-01
   2.0094000e+02   3.9317465e-01
   2.0096000e+02   3.8878511e-01
   2.0098000e+02   3.8401188e-01
   2.0100000e+02   3.7885969e-01
   2.0102000e+02   3.7333360e-01
   2.0104000e+02   3.6743908e-01
   2.0106000e+02   3.6118195e-01
   2.0108000e+02   3.5456837e-01
   2.0110000e+02   3.4760487e-01
   2.0112000e+02   3.4029833e-01
   2.0114000e+02   3.3265596e-01
   2.0116000e+02   3.2468529e-01
   2.0118000e+02   3.1639420e-01
   2.0120000e+02   3.0779087e-01
   2.0122000e+02   2.9888378e-01
   2.0124000e+02   2.8968174e-01
   2.0126000e+02   2.8019381e-01
   2.0128000e+02   2.7042936e-01
   2.0130000e+02   2.6039804e-01
   2.0132000e+02   2.5010973e-01
   2.0134000e+02   2.3957459e-01
   2.0136000e+02   2.2880303e-01
   2.0138000e+02   2.1780566e-01
   2.0140000e+02   2.0659335e-01
   2.0142000e+02   1.9517715e-01
   2.0144000e+02   1.8356833e-01
   2.0146000e+02   1.7177836e-01
   2.0148000e+02   1.5981886e-01
   2.0150000e+02   1.4770164e-01
   2.0152000e+02   1.3543866e-01
   2.0154000e+02   1.2304202e-01
   2.0156000e+02   1.1052394e-01
   2.0158000e+02   9.7896799e-02
   2.0160000e+02   8.5173041e-02
   2.0162000e+02   7.2365228e-02
   2.0164000e+02   5.9486000e-02
   2.0166000e+02   4.6548066e-02
   2.0168000e+02   3.3564195e-02
   2.0170000e+02   2.0547201e-02
   2.0172000e+02   7.5099290e-03
   2.0174000e+02  -5.5347542e-03
   2.0176000e+02  -1.8573975e-02
   2.0178000e+02  -3.1594865e-02
   2.0180000e+02  -4.4584575e-02
   2.0182000e+02  -5.7530285e-02
   2.0184000e+02  -7.0419219e-02
   2.0186000e+02  -8.3238658e-02
   2.0188000e+02  -9.5975950e-02
   2.0190000e+02  -1.0861853e-01
   2.0192000e+02  -1.2115391e-01
   2.0194000e+02  -1.3356972e-01
   2.0196000e+02  -1.4585372e-01
   2.0198000e+02  -1.5799378e-01
   2.0200000e+02  -1.6997792e-01


==> data/fesl2_xesl_Data.dat <==
   2.0000000e+02   7.5156767e+00
   2.0002000e+02   7.6918837e+00
   2.0004000e+02   7.8604999e+00
   2.0006000e+02   8.0213586e+00
   2.0008000e+02   8.1743013e+00
   2.0010000e+02   8.3191769e+00
   2.0012000e+02   8.4558425e+00
   2.0014000e+02   8.5841632e+00
   2.0016000e+02   8.7040123e+00
   2.0018000e+02   8.8152716e+00
   2.0020000e+02   8.9178314e+00
   2.0022000e+02   9.0115903e+00
   2.0024000e+02   9.0964559e+00
   2.0026000e+02   9.1723443e+00
   2.0028000e+02   9.2391808e+00
   2.0030000e+02   9.2968993e+00
   2.0032000e+02   9.3454428e+00
   2.0034000e+02   9.3847636e+00
   2.0036000e+02   9.4148227e+00
   2.0038000e+02   9.4355906e+00
   2.0040000e+02   9.4470466e+00
   2.0042000e+02   9.4491796e+00
   2.0044000e+02   9.4419873e+00
   2.0046000e+02   9.4254770e+00
   2.0048000e+02   9.3996648e+00
   2.0050000e+02   9.3645763e+00
   2.0052000e+02   9.3202461e+00
   2.0054000e+02   9.2667180e+00
   2.0056000e+02   9.2040447e+00
   2.0058000e+02   9.1322881e+00
   2.0060000e+02   9.0515191e+00
   2.0062000e+02   8.9618173e+00
   2.0064000e+02   8.8632713e+00
   2.0066000e+02   8.7559783e+00
   2.0068000e+02   8.6400442e+00
   2.0070000e+02   8.5155834e+00
   2.0072000e+02   8.3827188e+00
   2.0074000e+02   8.2415814e+00
   2.0076000e+02   8.0923106e+00
   2.0078000e+02   7.9350537e+00
   2.0080000e+02   7.7699658e+00
   2.0082000e+02   7.5972099e+00
   2.0084000e+02   7.4169565e+00
   2.0086000e+02   7.2293834e+00
   2.0088000e+02   7.0346758e+00
   2.0090000e+02   6.8330259e+00
   2.0092000e+02   6.6246325e+00
   2.0094000e+02   6.4097015e+00
   2.0096000e+02   6.1884448e+00
   2.0098000e+02   5.9610809e+00
   2.0100000e+02   5.7278341e+00
   2.0102000e+02   5.4889347e+00
   2.0104000e+02   5.2446183e+00
   2.0106000e+02   4.9951261e+00
   2.0108000e+02   4.7407044e+00
   2.0110000e+02   4.4816041e+00
   2.0112000e+02   4.2180811e+00
   2.0114000e+02   3.9503953e+00
   2.0116000e+02   3.6788109e+00
   2.0118000e+02   3.4035960e+00
   2.0120000e+02   3.1250221e+00
   2.0122000e+02   2.8433643e+00
   2.0124000e+02   2.5589004e+00
   2.0126000e+02   2.2719111e+00
   2.0128000e+02   1.9826798e+00
   2.0130000e+02   1.6914917e+00
   2.0132000e+02   1.3986344e+00
   2.0134000e+02   1.1043968e+00
   2.0136000e+02   8.0906933e-01
   2.0138000e+02   5.1294338e-01
   2.0140000e+02   2.1631121e-01
   2.0142000e+02  -8.0534435e-02
   2.0144000e+02  -3.7730060e-01
   2.0146000e+02  -6.7369441e-01
   2.0148000e+02  -9.6942337e-01
   2.0150000e+02  -1.2641956e+00
   2.0152000e+02  -1.5577203e+00
   2.0154000e+02  -1.8497076e+00
   2.0156000e+02  -2.1398696e+00
   2.0158000e+02  -2.4279197e+00
   2.0160000e+02  -2.7135738e+00
   2.0162000e+02  -2.9965499e+00
   2.0164000e+02  -3.2765687e+00
   2.0166000e+02  -3.5533540e+00
   2.0168000e+02  -3.8266326e+00
   2.0170000e+02  -4.0961347e+00
   2.0172000e+02  -4.3615945e+00
   2.0174000e+02  -4.6227498e+00
   2.0176000e+02  -4.8793431e+00
   2.0178000e+02  -5.1311211e+00
   2.0180000e+02  -5.3778352e+00
   2.0182000e+02  -5.6192421e+00
   2.0184000e+02  -5.8551035e+00
   2.0186000e+02  -6.0851866e+00
   2.0188000e+02  -6.3092643e+00
   2.0190000e+02  -6.5271156e+00
   2.0192000e+02  -6.7385254e+00
   2.0194000e+02  -6.9432850e+00
   2.0196000e+02  -7.1411925e+00
   2.0198000e+02  -7.3320525e+00
   2.0200000e+02  -7.5156767e+00


==> data/fesl2_xfesl_Data.dat <==
   2.0000000e+02   8.6055285e-01
   2.0002000e+02   9.2037596e-01
   2.0004000e+02   9.7929077e-01
   2.0006000e+02   1.0372391e+00
   2.0008000e+02   1.0941639e+00
   2.0010000e+02   1.1500088e+00
   2.0012000e+02   1.2047188e+00
   2.0014000e+02   1.2582399e+00
   2.0016000e+02   1.3105193e+00
   2.0018000e+02   1.3615053e+00
   2.0020000e+02   1.4111477e+00
   2.0022000e+02   1.4593975e+00
   2.0024000e+02   1.5062070e+00
   2.0026000e+02   1.5515301e+00
   2.0028000e+02   1.5953220e+00
   2.0030000e+02   1.6375395e+00
   2.0032000e+02   1.6781409e+00
   2.0034000e+02   1.7170863e+00
   2.0036000e+02   1.7543370e+00
   2.0038000e+02   1.7898565e+00
   2.0040000e+02   1.8236096e+00
   2.0042000e+02   1.8555630e+00
   2.0044000e+02   1.8856852e+00
   2.0046000e+02   1.9139464e+00
   2.0048000e+02   1.9403188e+00
   2.0050000e+02   1.9647764e+00
   2.0052000e+02   1.9872949e+00
   2.0054000e+02   2.0078522e+00
   2.0056000e+02   2.0264281e+00
   2.0058000e+02   2.0430040e+00
   2.0060000e+02   2.0575638e+00
   2.0062000e+02   2.0700931e+00
   2.0064000e+02   2.0805793e+00
   2.0066000e+02   2.0890123e+00
   2.0068000e+02   2.0953837e+00
   2.0070000e+02   2.0996873e+00
   2.0072000e+02   2.1019186e+00
   2.0074000e+02   2.1020757e+00
   2.0076000e+02   2.1001582e+00
   2.0078000e+02   2.0961681e+00
   2.0080000e+02   2.0901094e+00
   2.0082000e+02   2.0819880e+00
   2.0084000e+02   2.0718119e+00
   2.0086000e+02   2.0595912e+00
   2.0088000e+02   2.0453379e+00
   2.0090000e+02   2.0290661e+00
   2.0092000e+02   2.0107919e+00
   2.0094000e+02   1.9905333e+00
   2.0096000e+02   1.9683102e+00
   2.0098000e+02   1.9441447e+00
   2.0100000e+02   1.9180605e+00
   2.0102000e+02   1.8900834e+00
   2.0104000e+02   1.8602411e+00
   2.0106000e+02   1.8285629e+00
   2.0108000e+02   1.7950801e+00
   2.0110000e+02   1.7598258e+00
   2.0112000e+02   1.7228348e+00
   2.0114000e+02   1.6841436e+00
   2.0116000e+02   1.6437903e+00
   2.0118000e+02   1.6018148e+00
   2.0120000e+02   1.5582584e+00
   2.0122000e+02   1.5131643e+00
   2.0124000e+02   1.4665769e+00
   2.0126000e+02   1.4185421e+00
   2.0128000e+02   1.3691074e+00
   2.0130000e+02   1.3183215e+00
   2.0132000e+02   1.2662347e+00
   2.0134000e+02   1.2128982e+00
   2.0136000e+02   1.1583647e+00
   2.0138000e+02   1.1026881e+00
   2.0140000e+02   1.0459232e+00
   2.0142000e+02   9.8812613e-01
   2.0144000e+02   9.2935391e-01
   2.0146000e+02   8.6966452e-01
   2.0148000e+02   8.0911689e-01
   2.0150000e+02   7.4777075e-01
   2.0152000e+02   6.8568665e-01
   2.0154000e+02   6.2292586e-01
   2.0156000e+02   5.5955032e-01
   2.0158000e+02   4.9562257e-01
   2.0160000e+02   4.3120570e-01
   2.0162000e+02   3.6636328e-01
   2.0164000e+02   3.0115930e-01
   2.0166000e+02   2.3565812e-01
   2.0168000e+02   1.6992437e-01
   2.0170000e+02   1.0402293e-01
   2.0172000e+02   3.8018827e-02
   2.0174000e+02  -2.8022794e-02
   2.0176000e+02  -9.4036761e-02
   2.0178000e+02  -1.5995792e-01
   2.0180000e+02  -2.2572123e-01
   2.0182000e+02  -2.9126177e-01
   2.0184000e+02  -3.5651488e-01
   2.0186000e+02  -4.2141615e-01
   2.0188000e+02  -4.8590153e-01
   2.0190000e+02  -5.4990738e-01
   2.0192000e+02  -6.1337054e-01
   2.0194000e+02  -6.7622838e-01
   2.0196000e+02  -7.3841887e-01
   2.0198000e+02  -7.9988062e-01
   2.0200000e+02  -8.6055299e-01


==> data/iterationsObj_conv_example2.dat <==
   1.0000000e+00   7.5792009e-01
   6.0000000e+00   7.5792009e-01
   1.1000000e+01   7.5792009e-01
   1.6000000e+01   7.5792009e-01
   1.8000000e+01   7.5792009e-01
   2.0000000e+01   7.5792009e-01
   2.2000000e+01   7.5792009e-01
   2.4000000e+01   7.5792009e-01
   2.6000000e+01   7.5792009e-01
   2.8000000e+01   7.5792009e-01
   3.0000000e+01   7.5792009e-01
   3.2000000e+01   7.5792009e-01
   3.4000000e+01   7.5792009e-01
   3.6000000e+01   7.5792009e-01
   3.8000000e+01   7.5792009e-01


==> data/iterationsObj_example2.dat <==
   1.0000000e+00   2.7477941e+00
   6.0000000e+00   1.9548605e+00
   1.1000000e+01   1.7674569e+00
   1.6000000e+01   1.1385741e+00
   1.8000000e+01   1.0108126e+00
   2.0000000e+01   9.2558425e-01
   2.2000000e+01   8.6069158e-01
   2.4000000e+01   8.2458625e-01
   2.6000000e+01   7.8568276e-01
   2.8000000e+01   7.6624493e-01
   3.0000000e+01   7.5925701e-01
   3.2000000e+01   7.5796798e-01
   3.4000000e+01   7.5792015e-01
   3.6000000e+01   7.5792009e-01
   3.8000000e+01   7.5792009e-01


==> data/iterationsObj_fesl_example2.dat <==
   1.0000000e+00   2.7477941e+00
   2.0000000e+00   1.6297624e+00
   3.0000000e+00   1.3129799e+00
   4.0000000e+00   1.1884386e+00
   5.0000000e+00   1.0455269e+00
   6.0000000e+00   9.6914463e-01
   7.0000000e+00   9.0748307e-01
   8.0000000e+00   8.5442040e-01
   9.0000000e+00   8.1583475e-01
   1.0000000e+01   7.8185147e-01
   1.1000000e+01   7.6491177e-01
   1.2000000e+01   7.5893505e-01
   1.3000000e+01   7.5794826e-01
   1.4000000e+01   7.5792011e-01
   1.5000000e+01   7.5792009e-01


==> data/pathData_dyn.dat <==
   2.0000000e-01   2.0000000e-01
   1.0000000e-01   6.0000000e-01


==> data/pathData_dyn_example2.dat <==
   5.0000000e-01   5.0000000e-01
   3.6000000e-01   4.7500000e-01
   3.4500000e-01   4.5000000e-01
   3.4600000e-01   2.9600000e-01
   3.1100000e-01   2.9600000e-01
   3.0500000e-01   2.7400000e-01
   2.9500000e-01   2.6400000e-01
   2.8800000e-01   2.5900000e-01
   2.8000000e-01   2.5400000e-01
   2.7600000e-01   2.5100000e-01
   2.7500000e-01   2.5000000e-01
   2.7400000e-01   2.5000000e-01


==> data/pathData_esl.dat <==
   2.0000000e-01   2.0000000e-01
   8.5000000e-01   1.0000000e-01
   8.5000000e-01   1.0000000e-01


==> data/pathData_fesl.dat <==
   2.0000000e-01   2.0000000e-01
   1.0000000e-01   4.8072494e-01
   1.0000000e-01   6.0000000e-01
   1.0000000e-01   6.0000000e-01


==> data/pathData_fesl_example2.dat <==
   4.9990000e-01   4.9990000e-01
   4.0727934e-01   3.6133537e-01
   3.6459021e-01   3.2541310e-01
   3.4288491e-01   3.1400105e-01
   3.2276987e-01   2.9324378e-01
   3.1099894e-01   2.8206152e-01
   3.0180358e-01   2.7198884e-01
   2.9336994e-01   2.6333585e-01
   2.8558217e-01   2.5852682e-01
   2.7889462e-01   2.5383030e-01
   2.7581384e-01   2.5111267e-01
   2.7464859e-01   2.5022366e-01
   2.7444773e-01   2.5008536e-01
   2.7444191e-01   2.5008151e-01
   2.7444191e-01   2.5008150e-01


==> data/sig/sig10_buck_example3.dat <==
   3.0000000e+01  -1.4419498e+08
   3.0020000e+01  -1.4419498e+08
   3.0040000e+01  -1.4419498e+08
   3.0060000e+01  -1.4419498e+08
   3.0080000e+01  -1.4419498e+08
   3.0100000e+01  -1.4419498e+08
   3.0120000e+01  -1.4419498e+08
   3.0140000e+01  -1.4419498e+08
   3.0160000e+01  -1.4419498e+08
   3.0180000e+01  -1.4419498e+08
   3.0200000e+01  -1.4419498e+08
   3.0220000e+01  -1.4419498e+08
   3.0240000e+01  -1.4419498e+08
   3.0260000e+01  -1.4419498e+08
   3.0280000e+01  -1.4419498e+08
   3.0300000e+01  -1.4419498e+08
   3.0320000e+01  -1.4419498e+08
   3.0340000e+01  -1.4419498e+08
   3.0360000e+01  -1.4419498e+08
   3.0380000e+01  -1.4419498e+08
   3.0400000e+01  -1.4419498e+08
   3.0420000e+01  -1.4419498e+08
   3.0440000e+01  -1.4419498e+08
   3.0460000e+01  -1.4419498e+08
   3.0480000e+01  -1.4419498e+08
   3.0500000e+01  -1.4419498e+08
   3.0520000e+01  -1.4419498e+08
   3.0540000e+01  -1.4419498e+08
   3.0560000e+01  -1.4419498e+08
   3.0580000e+01  -1.4419498e+08
   3.0600000e+01  -1.4419498e+08
   3.0620000e+01  -1.4419498e+08
   3.0640000e+01  -1.4419498e+08
   3.0660000e+01  -1.4419498e+08
   3.0680000e+01  -1.4419498e+08
   3.0700000e+01  -1.4419498e+08
   3.0720000e+01  -1.4419498e+08
   3.0740000e+01  -1.4419498e+08
   3.0760000e+01  -1.4419498e+08
   3.0780000e+01  -1.4419498e+08
   3.0800000e+01  -1.4419498e+08
   3.0820000e+01  -1.4419498e+08
   3.0840000e+01  -1.4419498e+08
   3.0860000e+01  -1.4419498e+08
   3.0880000e+01  -1.4419498e+08
   3.0900000e+01  -1.4419498e+08
   3.0920000e+01  -1.4419498e+08
   3.0940000e+01  -1.4419498e+08
   3.0960000e+01  -1.4419498e+08
   3.0980000e+01  -1.4419498e+08
   3.1000000e+01  -1.4419498e+08
   3.1020000e+01  -1.4419498e+08
   3.1040000e+01  -1.4419498e+08
   3.1060000e+01  -1.4419498e+08
   3.1080000e+01  -1.4419498e+08
   3.1100000e+01  -1.4419498e+08
   3.1120000e+01  -1.4419498e+08
   3.1140000e+01  -1.4419498e+08
   3.1160000e+01  -1.4419498e+08
   3.1180000e+01  -1.4419498e+08
   3.1200000e+01  -1.4419498e+08
   3.1220000e+01  -1.4419498e+08
   3.1240000e+01  -1.4419498e+08
   3.1260000e+01  -1.4419498e+08
   3.1280000e+01  -1.4419498e+08
   3.1300000e+01  -1.4419498e+08
   3.1320000e+01  -1.4419498e+08
   3.1340000e+01  -1.4419498e+08
   3.1360000e+01  -1.4419498e+08
   3.1380000e+01  -1.4419498e+08
   3.1400000e+01  -1.4419498e+08
   3.1420000e+01  -1.4419498e+08
   3.1440000e+01  -1.4419498e+08
   3.1460000e+01  -1.4419498e+08
   3.1480000e+01  -1.4419498e+08
   3.1500000e+01  -1.4419498e+08
   3.1520000e+01  -1.4419498e+08
   3.1540000e+01  -1.4419498e+08
   3.1560000e+01  -1.4419498e+08
   3.1580000e+01  -1.4419498e+08
   3.1600000e+01  -1.4419498e+08
   3.1620000e+01  -1.4419498e+08
   3.1640000e+01  -1.4419498e+08
   3.1660000e+01  -1.4419498e+08
   3.1680000e+01  -1.4419498e+08
   3.1700000e+01  -1.4419498e+08
   3.1720000e+01  -1.4419498e+08
   3.1740000e+01  -1.4419498e+08
   3.1760000e+01  -1.4419498e+08
   3.1780000e+01  -1.4419498e+08
   3.1800000e+01  -1.4419498e+08
   3.1820000e+01  -1.4419498e+08
   3.1840000e+01  -1.4419498e+08
   3.1860000e+01  -1.4419498e+08
   3.1880000e+01  -1.4419498e+08
   3.1900000e+01  -1.4419498e+08
   3.1920000e+01  -1.4419498e+08
   3.1940000e+01  -1.4419498e+08
   3.1960000e+01  -1.4419498e+08
   3.1980000e+01  -1.4419498e+08
   3.2000000e+01  -1.4419498e+08
   3.2020000e+01  -1.4419498e+08
   3.2040000e+01  -1.4419498e+08
   3.2060000e+01  -1.4419498e+08
   3.2080000e+01  -1.4419498e+08
   3.2100000e+01  -1.4419498e+08
   3.2120000e+01  -1.4419498e+08
   3.2140000e+01  -1.4419498e+08
   3.2160000e+01  -1.4419498e+08
   3.2180000e+01  -1.4419498e+08
   3.2200000e+01  -1.4419498e+08
   3.2220000e+01  -1.4419498e+08
   3.2240000e+01  -1.4419498e+08
   3.2260000e+01  -1.4419498e+08
   3.2280000e+01  -1.4419498e+08
   3.2300000e+01  -1.4419498e+08
   3.2320000e+01  -1.4419498e+08
   3.2340000e+01  -1.4419498e+08
   3.2360000e+01  -1.4419498e+08
   3.2380000e+01  -1.4419498e+08
   3.2400000e+01  -1.4419498e+08
   3.2420000e+01  -1.4419498e+08
   3.2440000e+01  -1.4419498e+08
   3.2460000e+01  -1.4419498e+08
   3.2480000e+01  -1.4419498e+08
   3.2500000e+01  -1.4419498e+08
   3.2520000e+01  -1.4419498e+08
   3.2540000e+01  -1.4419498e+08
   3.2560000e+01  -1.4419498e+08
   3.2580000e+01  -1.4419498e+08
   3.2600000e+01  -1.4419498e+08
   3.2620000e+01  -1.4419498e+08
   3.2640000e+01  -1.4419498e+08
   3.2660000e+01  -1.4419498e+08
   3.2680000e+01  -1.4419498e+08
   3.2700000e+01  -1.4419498e+08
   3.2720000e+01  -1.4419498e+08
   3.2740000e+01  -1.4419498e+08
   3.2760000e+01  -1.4419498e+08
   3.2780000e+01  -1.4419498e+08
   3.2800000e+01  -1.4419498e+08
   3.2820000e+01  -1.4419498e+08
   3.2840000e+01  -1.4419498e+08
   3.2860000e+01  -1.4419498e+08
   3.2880000e+01  -1.4419498e+08
   3.2900000e+01  -1.4419498e+08
   3.2920000e+01  -1.4419498e+08
   3.2940000e+01  -1.4419498e+08
   3.2960000e+01  -1.4419498e+08
   3.2980000e+01  -1.4419498e+08
   3.3000000e+01  -1.4419498e+08
   3.3020000e+01  -1.4419498e+08
   3.3040000e+01  -1.4419498e+08
   3.3060000e+01  -1.4419498e+08
   3.3080000e+01  -1.4419498e+08
   3.3100000e+01  -1.4419498e+08
   3.3120000e+01  -1.4419498e+08
   3.3140000e+01  -1.4419498e+08
   3.3160000e+01  -1.4419498e+08
   3.3180000e+01  -1.4419498e+08
   3.3200000e+01  -1.4419498e+08
   3.3220000e+01  -1.4419498e+08
   3.3240000e+01  -1.4419498e+08
   3.3260000e+01  -1.4419498e+08
   3.3280000e+01  -1.4419498e+08
   3.3300000e+01  -1.4419498e+08
   3.3320000e+01  -1.4419498e+08
   3.3340000e+01  -1.4419498e+08
   3.3360000e+01  -1.4419498e+08
   3.3380000e+01  -1.4419498e+08
   3.3400000e+01  -1.4419498e+08
   3.3420000e+01  -1.4419498e+08
   3.3440000e+01  -1.4419498e+08
   3.3460000e+01  -1.4419498e+08
   3.3480000e+01  -1.4419498e+08
   3.3500000e+01  -1.4419498e+08
   3.3520000e+01  -1.4419498e+08
   3.3540000e+01  -1.4419498e+08
   3.3560000e+01  -1.4419498e+08
   3.3580000e+01  -1.4419498e+08
   3.3600000e+01  -1.4419498e+08
   3.3620000e+01  -1.4419498e+08
   3.3640000e+01  -1.4419498e+08
   3.3660000e+01  -1.4419498e+08
   3.3680000e+01  -1.4419498e+08
   3.3700000e+01  -1.4419498e+08
   3.3720000e+01  -1.4419498e+08
   3.3740000e+01  -1.4419498e+08
   3.3760000e+01  -1.4419498e+08
   3.3780000e+01  -1.4419498e+08
   3.3800000e+01  -1.4419498e+08
   3.3820000e+01  -1.4419498e+08
   3.3840000e+01  -1.4419498e+08
   3.3860000e+01  -1.4419498e+08
   3.3880000e+01  -1.4419498e+08
   3.3900000e+01  -1.4419498e+08
   3.3920000e+01  -1.4419498e+08
   3.3940000e+01  -1.4419498e+08
   3.3960000e+01  -1.4419498e+08
   3.3980000e+01  -1.4419498e+08
   3.4000000e+01  -1.4419498e+08
   3.4020000e+01  -1.4419498e+08
   3.4040000e+01  -1.4419498e+08
   3.4060000e+01  -1.4419498e+08
   3.4080000e+01  -1.4419498e+08
   3.4100000e+01  -1.4419498e+08
   3.4120000e+01  -1.4419498e+08
   3.4140000e+01  -1.4419498e+08
   3.4160000e+01  -1.4419498e+08
   3.4180000e+01  -1.4419498e+08
   3.4200000e+01  -1.4419498e+08
   3.4220000e+01  -1.4419498e+08
   3.4240000e+01  -1.4419498e+08
   3.4260000e+01  -1.4419498e+08
   3.4280000e+01  -1.4419498e+08
   3.4300000e+01  -1.4419498e+08
   3.4320000e+01  -1.4419498e+08
   3.4340000e+01  -1.4419498e+08
   3.4360000e+01  -1.4419498e+08
   3.4380000e+01  -1.4419498e+08
   3.4400000e+01  -1.4419498e+08
   3.4420000e+01  -1.4419498e+08
   3.4440000e+01  -1.4419498e+08
   3.4460000e+01  -1.4419498e+08
   3.4480000e+01  -1.4419498e+08
   3.4500000e+01  -1.4419498e+08
   3.4520000e+01  -1.4419498e+08
   3.4540000e+01  -1.4419498e+08
   3.4560000e+01  -1.4419498e+08
   3.4580000e+01  -1.4419498e+08
   3.4600000e+01  -1.4419498e+08
   3.4620000e+01  -1.4419498e+08
   3.4640000e+01  -1.4419498e+08
   3.4660000e+01  -1.4419498e+08
   3.4680000e+01  -1.4419498e+08
   3.4700000e+01  -1.4419498e+08
   3.4720000e+01  -1.4419498e+08
   3.4740000e+01  -1.4419498e+08
   3.4760000e+01  -1.4419498e+08
   3.4780000e+01  -1.4419498e+08
   3.4800000e+01  -1.4419498e+08
   3.4820000e+01  -1.4419498e+08
   3.4840000e+01  -1.4419498e+08
   3.4860000e+01  -1.4419498e+08
   3.4880000e+01  -1.4419498e+08
   3.4900000e+01  -1.4419498e+08
   3.4920000e+01  -1.4419498e+08
   3.4940000e+01  -1.4419498e+08
   3.4960000e+01  -1.4419498e+08
   3.4980000e+01  -1.4419498e+08
   3.5000000e+01  -1.4419498e+08
   3.5020000e+01  -1.4419498e+08
   3.5040000e+01  -1.4419498e+08
   3.5060000e+01  -1.4419498e+08
   3.5080000e+01  -1.4419498e+08
   3.5100000e+01  -1.4419498e+08
   3.5120000e+01  -1.4419498e+08
   3.5140000e+01  -1.4419498e+08
   3.5160000e+01  -1.4419498e+08
   3.5180000e+01  -1.4419498e+08
   3.5200000e+01  -1.4419498e+08
   3.5220000e+01  -1.4419498e+08
   3.5240000e+01  -1.4419498e+08
   3.5260000e+01  -1.4419498e+08
   3.5280000e+01  -1.4419498e+08
   3.5300000e+01  -1.4419498e+08
   3.5320000e+01  -1.4419498e+08
   3.5340000e+01  -1.4419498e+08
   3.5360000e+01  -1.4419498e+08
   3.5380000e+01  -1.4419498e+08
   3.5400000e+01  -1.4419498e+08
   3.5420000e+01  -1.4419498e+08
   3.5440000e+01  -1.4419498e+08
   3.5460000e+01  -1.4419498e+08
   3.5480000e+01  -1.4419498e+08
   3.5500000e+01  -1.4419498e+08
   3.5520000e+01  -1.4419498e+08
   3.5540000e+01  -1.4419498e+08
   3.5560000e+01  -1.4419498e+08
   3.5580000e+01  -1.4419498e+08
   3.5600000e+01  -1.4419498e+08
   3.5620000e+01  -1.4419498e+08
   3.5640000e+01  -1.4419498e+08
   3.5660000e+01  -1.4419498e+08
   3.5680000e+01  -1.4419498e+08
   3.5700000e+01  -1.4419498e+08
   3.5720000e+01  -1.4419498e+08
   3.5740000e+01  -1.4419498e+08
   3.5760000e+01  -1.4419498e+08
   3.5780000e+01  -1.4419498e+08
   3.5800000e+01  -1.4419498e+08
   3.5820000e+01  -1.4419498e+08
   3.5840000e+01  -1.4419498e+08
   3.5860000e+01  -1.4419498e+08
   3.5880000e+01  -1.4419498e+08
   3.5900000e+01  -1.4419498e+08
   3.5920000e+01  -1.4419498e+08
   3.5940000e+01  -1.4419498e+08
   3.5960000e+01  -1.4419498e+08
   3.5980000e+01  -1.4419498e+08
   3.6000000e+01  -1.4419498e+08
   3.6020000e+01  -1.4419498e+08
   3.6040000e+01  -1.4419498e+08
   3.6060000e+01  -1.4419498e+08
   3.6080000e+01  -1.4419498e+08
   3.6100000e+01  -1.4419498e+08
   3.6120000e+01  -1.4419498e+08
   3.6140000e+01  -1.4419498e+08
   3.6160000e+01  -1.4419498e+08
   3.6180000e+01  -1.4419498e+08
   3.6200000e+01  -1.4419498e+08
   3.6220000e+01  -1.4419498e+08
   3.6240000e+01  -1.4419498e+08
   3.6260000e+01  -1.4419498e+08
   3.6280000e+01  -1.4419498e+08
   3.6300000e+01  -1.4419498e+08
   3.6320000e+01  -1.4419498e+08
   3.6340000e+01  -1.4419498e+08
   3.6360000e+01  -1.4419498e+08
   3.6380000e+01  -1.4419498e+08
   3.6400000e+01  -1.4419498e+08
   3.6420000e+01  -1.4419498e+08
   3.6440000e+01  -1.4419498e+08
   3.6460000e+01  -1.4419498e+08
   3.6480000e+01  -1.4419498e+08
   3.6500000e+01  -1.4419498e+08
   3.6520000e+01  -1.4419498e+08
   3.6540000e+01  -1.4419498e+08
   3.6560000e+01  -1.4419498e+08
   3.6580000e+01  -1.4419498e+08
   3.6600000e+01  -1.4419498e+08
   3.6620000e+01  -1.4419498e+08
   3.6640000e+01  -1.4419498e+08
   3.6660000e+01  -1.4419498e+08
   3.6680000e+01  -1.4419498e+08
   3.6700000e+01  -1.4419498e+08
   3.6720000e+01  -1.4419498e+08
   3.6740000e+01  -1.4419498e+08
   3.6760000e+01  -1.4419498e+08
   3.6780000e+01  -1.4419498e+08
   3.6800000e+01  -1.4419498e+08
   3.6820000e+01  -1.4419498e+08
   3.6840000e+01  -1.4419498e+08
   3.6860000e+01  -1.4419498e+08
   3.6880000e+01  -1.4419498e+08
   3.6900000e+01  -1.4419498e+08
   3.6920000e+01  -1.4419498e+08
   3.6940000e+01  -1.4419498e+08
   3.6960000e+01  -1.4419498e+08
   3.6980000e+01  -1.4419498e+08
   3.7000000e+01  -1.4419498e+08
   3.7020000e+01  -1.4419498e+08
   3.7040000e+01  -1.4419498e+08
   3.7060000e+01  -1.4419498e+08
   3.7080000e+01  -1.4419498e+08
   3.7100000e+01  -1.4419498e+08
   3.7120000e+01  -1.4419498e+08
   3.7140000e+01  -1.4419498e+08
   3.7160000e+01  -1.4419498e+08
   3.7180000e+01  -1.4419498e+08
   3.7200000e+01  -1.4419498e+08
   3.7220000e+01  -1.4419498e+08
   3.7240000e+01  -1.4419498e+08
   3.7260000e+01  -1.4419498e+08
   3.7280000e+01  -1.4419498e+08
   3.7300000e+01  -1.4419498e+08
   3.7320000e+01  -1.4419498e+08
   3.7340000e+01  -1.4419498e+08
   3.7360000e+01  -1.4419498e+08
   3.7380000e+01  -1.4419498e+08
   3.7400000e+01  -1.4419498e+08
   3.7420000e+01  -1.4419498e+08
   3.7440000e+01  -1.4419498e+08
   3.7460000e+01  -1.4419498e+08
   3.7480000e+01  -1.4419498e+08
   3.7500000e+01  -1.4419498e+08
   3.7520000e+01  -1.4419498e+08
   3.7540000e+01  -1.4419498e+08
   3.7560000e+01  -1.4419498e+08
   3.7580000e+01  -1.4419498e+08
   3.7600000e+01  -1.4419498e+08
   3.7620000e+01  -1.4419498e+08
   3.7640000e+01  -1.4419498e+08
   3.7660000e+01  -1.4419498e+08
   3.7680000e+01  -1.4419498e+08
   3.7700000e+01  -1.4419498e+08
   3.7720000e+01  -1.4419498e+08
   3.7740000e+01  -1.4419498e+08
   3.7760000e+01  -1.4419498e+08
   3.7780000e+01  -1.4419498e+08
   3.7800000e+01  -1.4419498e+08
   3.7820000e+01  -1.4419498e+08
   3.7840000e+01  -1.4419498e+08
   3.7860000e+01  -1.4419498e+08
   3.7880000e+01  -1.4419498e+08
   3.7900000e+01  -1.4419498e+08
   3.7920000e+01  -1.4419498e+08
   3.7940000e+01  -1.4419498e+08
   3.7960000e+01  -1.4419498e+08
   3.7980000e+01  -1.4419498e+08
   3.8000000e+01  -1.4419498e+08
   3.8020000e+01  -1.4419498e+08
   3.8040000e+01  -1.4419498e+08
   3.8060000e+01  -1.4419498e+08
   3.8080000e+01  -1.4419498e+08
   3.8100000e+01  -1.4419498e+08
   3.8120000e+01  -1.4419498e+08
   3.8140000e+01  -1.4419498e+08
   3.8160000e+01  -1.4419498e+08
   3.8180000e+01  -1.4419498e+08
   3.8200000e+01  -1.4419498e+08
   3.8220000e+01  -1.4419498e+08
   3.8240000e+01  -1.4419498e+08
   3.8260000e+01  -1.4419498e+08
   3.8280000e+01  -1.4419498e+08
   3.8300000e+01  -1.4419498e+08
   3.8320000e+01  -1.4419498e+08
   3.8340000e+01  -1.4419498e+08
   3.8360000e+01  -1.4419498e+08
   3.8380000e+01  -1.4419498e+08
   3.8400000e+01  -1.4419498e+08
   3.8420000e+01  -1.4419498e+08
   3.8440000e+01  -1.4419498e+08
   3.8460000e+01  -1.4419498e+08
   3.8480000e+01  -1.4419498e+08
   3.8500000e+01  -1.4419498e+08
   3.8520000e+01  -1.4419498e+08
   3.8540000e+01  -1.4419498e+08
   3.8560000e+01  -1.4419498e+08
   3.8580000e+01  -1.4419498e+08
   3.8600000e+01  -1.4419498e+08
   3.8620000e+01  -1.4419498e+08
   3.8640000e+01  -1.4419498e+08
   3.8660000e+01  -1.4419498e+08
   3.8680000e+01  -1.4419498e+08
   3.8700000e+01  -1.4419498e+08
   3.8720000e+01  -1.4419498e+08
   3.8740000e+01  -1.4419498e+08
   3.8760000e+01  -1.4419498e+08
   3.8780000e+01  -1.4419498e+08
   3.8800000e+01  -1.4419498e+08
   3.8820000e+01  -1.4419498e+08
   3.8840000e+01  -1.4419498e+08
   3.8860000e+01  -1.4419498e+08
   3.8880000e+01  -1.4419498e+08
   3.8900000e+01  -1.4419498e+08
   3.8920000e+01  -1.4419498e+08
   3.8940000e+01  -1.4419498e+08
   3.8960000e+01  -1.4419498e+08
   3.8980000e+01  -1.4419498e+08
   3.9000000e+01  -1.4419498e+08
   3.9020000e+01  -1.4419498e+08
   3.9040000e+01  -1.4419498e+08
   3.9060000e+01  -1.4419498e+08
   3.9080000e+01  -1.4419498e+08
   3.9100000e+01  -1.4419498e+08
   3.9120000e+01  -1.4419498e+08
   3.9140000e+01  -1.4419498e+08
   3.9160000e+01  -1.4419498e+08
   3.9180000e+01  -1.4419498e+08
   3.9200000e+01  -1.4419498e+08
   3.9220000e+01  -1.4419498e+08
   3.9240000e+01  -1.4419498e+08
   3.9260000e+01  -1.4419498e+08
   3.9280000e+01  -1.4419498e+08
   3.9300000e+01  -1.4419498e+08
   3.9320000e+01  -1.4419498e+08
   3.9340000e+01  -1.4419498e+08
   3.9360000e+01  -1.4419498e+08
   3.9380000e+01  -1.4419498e+08
   3.9400000e+01  -1.4419498e+08
   3.9420000e+01  -1.4419498e+08
   3.9440000e+01  -1.4419498e+08
   3.9460000e+01  -1.4419498e+08
   3.9480000e+01  -1.4419498e+08
   3.9500000e+01  -1.4419498e+08
   3.9520000e+01  -1.4419498e+08
   3.9540000e+01  -1.4419498e+08
   3.9560000e+01  -1.4419498e+08
   3.9580000e+01  -1.4419498e+08
   3.9600000e+01  -1.4419498e+08
   3.9620000e+01  -1.4419498e+08
   3.9640000e+01  -1.4419498e+08
   3.9660000e+01  -1.4419498e+08
   3.9680000e+01  -1.4419498e+08
   3.9700000e+01  -1.4419498e+08
   3.9720000e+01  -1.4419498e+08
   3.9740000e+01  -1.4419498e+08
   3.9760000e+01  -1.4419498e+08
   3.9780000e+01  -1.4419498e+08
   3.9800000e+01  -1.4419498e+08
   3.9820000e+01  -1.4419498e+08
   3.9840000e+01  -1.4419498e+08
   3.9860000e+01  -1.4419498e+08
   3.9880000e+01  -1.4419498e+08
   3.9900000e+01  -1.4419498e+08
   3.9920000e+01  -1.4419498e+08
   3.9940000e+01  -1.4419498e+08
   3.9960000e+01  -1.4419498e+08
   3.9980000e+01  -1.4419498e+08
   4.0000000e+01  -1.4419498e+08
   4.0020000e+01  -1.4419498e+08
   4.0040000e+01  -1.4419498e+08
   4.0060000e+01  -1.4419498e+08
   4.0080000e+01  -1.4419498e+08
   4.0100000e+01  -1.4419498e+08
   4.0120000e+01  -1.4419498e+08
   4.0140000e+01  -1.4419498e+08
   4.0160000e+01  -1.4419498e+08
   4.0180000e+01  -1.4419498e+08
   4.0200000e+01  -1.4419498e+08
   4.0220000e+01  -1.4419498e+08
   4.0240000e+01  -1.4419498e+08
   4.0260000e+01  -1.4419498e+08
   4.0280000e+01  -1.4419498e+08
   4.0300000e+01  -1.4419498e+08
   4.0320000e+01  -1.4419498e+08
   4.0340000e+01  -1.4419498e+08
   4.0360000e+01  -1.4419498e+08
   4.0380000e+01  -1.4419498e+08
   4.0400000e+01  -1.4419498e+08
   4.0420000e+01  -1.4419498e+08
   4.0440000e+01  -1.4419498e+08
   4.0460000e+01  -1.4419498e+08
   4.0480000e+01  -1.4419498e+08
   4.0500000e+01  -1.4419498e+08
   4.0520000e+01  -1.4419498e+08
   4.0540000e+01  -1.4419498e+08
   4.0560000e+01  -1.4419498e+08
   4.0580000e+01  -1.4419498e+08
   4.0600000e+01  -1.4419498e+08
   4.0620000e+01  -1.4419498e+08
   4.0640000e+01  -1.4419498e+08
   4.0660000e+01  -1.4419498e+08
   4.0680000e+01  -1.4419498e+08
   4.0700000e+01  -1.4419498e+08
   4.0720000e+01  -1.4419498e+08
   4.0740000e+01  -1.4419498e+08
   4.0760000e+01  -1.4419498e+08
   4.0780000e+01  -1.4419498e+08
   4.0800000e+01  -1.4419498e+08
   4.0820000e+01  -1.4419498e+08
   4.0840000e+01  -1.4419498e+08
   4.0860000e+01  -1.4419498e+08
   4.0880000e+01  -1.4419498e+08
   4.0900000e+01  -1.4419498e+08
   4.0920000e+01  -1.4419498e+08
   4.0940000e+01  -1.4419498e+08
   4.0960000e+01  -1.4419498e+08
   4.0980000e+01  -1.4419498e+08
   4.1000000e+01  -1.4419498e+08
   4.1020000e+01  -1.4419498e+08
   4.1040000e+01  -1.4419498e+08
   4.1060000e+01  -1.4419498e+08
   4.1080000e+01  -1.4419498e+08
   4.1100000e+01  -1.4419498e+08
   4.1120000e+01  -1.4419498e+08
   4.1140000e+01  -1.4419498e+08
   4.1160000e+01  -1.4419498e+08
   4.1180000e+01  -1.4419498e+08
   4.1200000e+01  -1.4419498e+08
   4.1220000e+01  -1.4419498e+08
   4.1240000e+01  -1.4419498e+08
   4.1260000e+01  -1.4419498e+08
   4.1280000e+01  -1.4419498e+08
   4.1300000e+01  -1.4419498e+08
   4.1320000e+01  -1.4419498e+08
   4.1340000e+01  -1.4419498e+08
   4.1360000e+01  -1.4419498e+08
   4.1380000e+01  -1.4419498e+08
   4.1400000e+01  -1.4419498e+08
   4.1420000e+01  -1.4419498e+08
   4.1440000e+01  -1.4419498e+08
   4.1460000e+01  -1.4419498e+08
   4.1480000e+01  -1.4419498e+08
   4.1500000e+01  -1.4419498e+08
   4.1520000e+01  -1.4419498e+08
   4.1540000e+01  -1.4419498e+08
   4.1560000e+01  -1.4419498e+08
   4.1580000e+01  -1.4419498e+08
   4.1600000e+01  -1.4419498e+08
   4.1620000e+01  -1.4419498e+08
   4.1640000e+01  -1.4419498e+08
   4.1660000e+01  -1.4419498e+08
   4.1680000e+01  -1.4419498e+08
   4.1700000e+01  -1.4419498e+08
   4.1720000e+01  -1.4419498e+08
   4.1740000e+01  -1.4419498e+08
   4.1760000e+01  -1.4419498e+08
   4.1780000e+01  -1.4419498e+08
   4.1800000e+01  -1.4419498e+08
   4.1820000e+01  -1.4419498e+08
   4.1840000e+01  -1.4419498e+08
   4.1860000e+01  -1.4419498e+08
   4.1880000e+01  -1.4419498e+08
   4.1900000e+01  -1.4419498e+08
   4.1920000e+01  -1.4419498e+08
   4.1940000e+01  -1.4419498e+08
   4.1960000e+01  -1.4419498e+08
   4.1980000e+01  -1.4419498e+08
   4.2000000e+01  -1.4419498e+08
   4.2020000e+01  -1.4419498e+08
   4.2040000e+01  -1.4419498e+08
   4.2060000e+01  -1.4419498e+08
   4.2080000e+01  -1.4419498e+08
   4.2100000e+01  -1.4419498e+08
   4.2120000e+01  -1.4419498e+08
   4.2140000e+01  -1.4419498e+08
   4.2160000e+01  -1.4419498e+08
   4.2180000e+01  -1.4419498e+08
   4.2200000e+01  -1.4419498e+08
   4.2220000e+01  -1.4419498e+08
   4.2240000e+01  -1.4419498e+08
   4.2260000e+01  -1.4419498e+08
   4.2280000e+01  -1.4419498e+08
   4.2300000e+01  -1.4419498e+08
   4.2320000e+01  -1.4419498e+08
   4.2340000e+01  -1.4419498e+08
   4.2360000e+01  -1.4419498e+08
   4.2380000e+01  -1.4419498e+08
   4.2400000e+01  -1.4419498e+08
   4.2420000e+01  -1.4419498e+08
   4.2440000e+01  -1.4419498e+08
   4.2460000e+01  -1.4419498e+08
   4.2480000e+01  -1.4419498e+08
   4.2500000e+01  -1.4419498e+08
   4.2520000e+01  -1.4419498e+08
   4.2540000e+01  -1.4419498e+08
   4.2560000e+01  -1.4419498e+08
   4.2580000e+01  -1.4419498e+08
   4.2600000e+01  -1.4419498e+08
   4.2620000e+01  -1.4419498e+08
   4.2640000e+01  -1.4419498e+08
   4.2660000e+01  -1.4419498e+08
   4.2680000e+01  -1.4419498e+08
   4.2700000e+01  -1.4419498e+08
   4.2720000e+01  -1.4419498e+08
   4.2740000e+01  -1.4419498e+08
   4.2760000e+01  -1.4419498e+08
   4.2780000e+01  -1.4419498e+08
   4.2800000e+01  -1.4419498e+08
   4.2820000e+01  -1.4419498e+08
   4.2840000e+01  -1.4419498e+08
   4.2860000e+01  -1.4419498e+08
   4.2880000e+01  -1.4419498e+08
   4.2900000e+01  -1.4419498e+08
   4.2920000e+01  -1.4419498e+08
   4.2940000e+01  -1.4419498e+08
   4.2960000e+01  -1.4419498e+08
   4.2980000e+01  -1.4419498e+08
   4.3000000e+01  -1.4419498e+08
   4.3020000e+01  -1.4419498e+08
   4.3040000e+01  -1.4419498e+08
   4.3060000e+01  -1.4419498e+08
   4.3080000e+01  -1.4419498e+08
   4.3100000e+01  -1.4419498e+08
   4.3120000e+01  -1.4419498e+08
   4.3140000e+01  -1.4419498e+08
   4.3160000e+01  -1.4419498e+08
   4.3180000e+01  -1.4419498e+08
   4.3200000e+01  -1.4419498e+08
   4.3220000e+01  -1.4419498e+08
   4.3240000e+01  -1.4419498e+08
   4.3260000e+01  -1.4419498e+08
   4.3280000e+01  -1.4419498e+08
   4.3300000e+01  -1.4419498e+08
   4.3320000e+01  -1.4419498e+08
   4.3340000e+01  -1.4419498e+08
   4.3360000e+01  -1.4419498e+08
   4.3380000e+01  -1.4419498e+08
   4.3400000e+01  -1.4419498e+08
   4.3420000e+01  -1.4419498e+08
   4.3440000e+01  -1.4419498e+08
   4.3460000e+01  -1.4419498e+08
   4.3480000e+01  -1.4419498e+08
   4.3500000e+01  -1.4419498e+08
   4.3520000e+01  -1.4419498e+08
   4.3540000e+01  -1.4419498e+08
   4.3560000e+01  -1.4419498e+08
   4.3580000e+01  -1.4419498e+08
   4.3600000e+01  -1.4419498e+08
   4.3620000e+01  -1.4419498e+08
   4.3640000e+01  -1.4419498e+08
   4.3660000e+01  -1.4419498e+08
   4.3680000e+01  -1.4419498e+08
   4.3700000e+01  -1.4419498e+08
   4.3720000e+01  -1.4419498e+08
   4.3740000e+01  -1.4419498e+08
   4.3760000e+01  -1.4419498e+08
   4.3780000e+01  -1.4419498e+08
   4.3800000e+01  -1.4419498e+08
   4.3820000e+01  -1.4419498e+08
   4.3840000e+01  -1.4419498e+08
   4.3860000e+01  -1.4419498e+08
   4.3880000e+01  -1.4419498e+08
   4.3900000e+01  -1.4419498e+08
   4.3920000e+01  -1.4419498e+08
   4.3940000e+01  -1.4419498e+08
   4.3960000e+01  -1.4419498e+08
   4.3980000e+01  -1.4419498e+08
   4.4000000e+01  -1.4419498e+08
   4.4020000e+01  -1.4419498e+08
   4.4040000e+01  -1.4419498e+08
   4.4060000e+01  -1.4419498e+08
   4.4080000e+01  -1.4419498e+08
   4.4100000e+01  -1.4419498e+08
   4.4120000e+01  -1.4419498e+08
   4.4140000e+01  -1.4419498e+08
   4.4160000e+01  -1.4419498e+08
   4.4180000e+01  -1.4419498e+08
   4.4200000e+01  -1.4419498e+08
   4.4220000e+01  -1.4419498e+08
   4.4240000e+01  -1.4419498e+08
   4.4260000e+01  -1.4419498e+08
   4.4280000e+01  -1.4419498e+08
   4.4300000e+01  -1.4419498e+08
   4.4320000e+01  -1.4419498e+08
   4.4340000e+01  -1.4419498e+08
   4.4360000e+01  -1.4419498e+08
   4.4380000e+01  -1.4419498e+08
   4.4400000e+01  -1.4419498e+08
   4.4420000e+01  -1.4419498e+08
   4.4440000e+01  -1.4419498e+08
   4.4460000e+01  -1.4419498e+08
   4.4480000e+01  -1.4419498e+08
   4.4500000e+01  -1.4419498e+08
   4.4520000e+01  -1.4419498e+08
   4.4540000e+01  -1.4419498e+08
   4.4560000e+01  -1.4419498e+08
   4.4580000e+01  -1.4419498e+08
   4.4600000e+01  -1.4419498e+08
   4.4620000e+01  -1.4419498e+08
   4.4640000e+01  -1.4419498e+08
   4.4660000e+01  -1.4419498e+08
   4.4680000e+01  -1.4419498e+08
   4.4700000e+01  -1.4419498e+08
   4.4720000e+01  -1.4419498e+08
   4.4740000e+01  -1.4419498e+08
   4.4760000e+01  -1.4419498e+08
   4.4780000e+01  -1.4419498e+08
   4.4800000e+01  -1.4419498e+08
   4.4820000e+01  -1.4419498e+08
   4.4840000e+01  -1.4419498e+08
   4.4860000e+01  -1.4419498e+08
   4.4880000e+01  -1.4419498e+08
   4.4900000e+01  -1.4419498e+08
   4.4920000e+01  -1.4419498e+08
   4.4940000e+01  -1.4419498e+08
   4.4960000e+01  -1.4419498e+08
   4.4980000e+01  -1.4419498e+08
   4.5000000e+01  -1.4419498e+08
   4.5020000e+01  -1.4419498e+08
   4.5040000e+01  -1.4419498e+08
   4.5060000e+01  -1.4419498e+08
   4.5080000e+01  -1.4419498e+08
   4.5100000e+01  -1.4419498e+08
   4.5120000e+01  -1.4419498e+08
   4.5140000e+01  -1.4419498e+08
   4.5160000e+01  -1.4419498e+08
   4.5180000e+01  -1.4419498e+08
   4.5200000e+01  -1.4419498e+08
   4.5220000e+01  -1.4419498e+08
   4.5240000e+01  -1.4419498e+08
   4.5260000e+01  -1.4419498e+08
   4.5280000e+01  -1.4419498e+08
   4.5300000e+01  -1.4419498e+08
   4.5320000e+01  -1.4419498e+08
   4.5340000e+01  -1.4419498e+08
   4.5360000e+01  -1.4419498e+08
   4.5380000e+01  -1.4419498e+08
   4.5400000e+01  -1.4419498e+08
   4.5420000e+01  -1.4419498e+08
   4.5440000e+01  -1.4419498e+08
   4.5460000e+01  -1.4419498e+08
   4.5480000e+01  -1.4419498e+08
   4.5500000e+01  -1.4419498e+08
   4.5520000e+01  -1.4419498e+08
   4.5540000e+01  -1.4419498e+08
   4.5560000e+01  -1.4419498e+08
   4.5580000e+01  -1.4419498e+08
   4.5600000e+01  -1.4419498e+08
   4.5620000e+01  -1.4419498e+08
   4.5640000e+01  -1.4419498e+08
   4.5660000e+01  -1.4419498e+08
   4.5680000e+01  -1.4419498e+08
   4.5700000e+01  -1.4419498e+08
   4.5720000e+01  -1.4419498e+08
   4.5740000e+01  -1.4419498e+08
   4.5760000e+01  -1.4419498e+08
   4.5780000e+01  -1.4419498e+08
   4.5800000e+01  -1.4419498e+08
   4.5820000e+01  -1.4419498e+08
   4.5840000e+01  -1.4419498e+08
   4.5860000e+01  -1.4419498e+08
   4.5880000e+01  -1.4419498e+08
   4.5900000e+01  -1.4419498e+08
   4.5920000e+01  -1.4419498e+08
   4.5940000e+01  -1.4419498e+08
   4.5960000e+01  -1.4419498e+08
   4.5980000e+01  -1.4419498e+08
   4.6000000e+01  -1.4419498e+08
   4.6020000e+01  -1.4419498e+08
   4.6040000e+01  -1.4419498e+08
   4.6060000e+01  -1.4419498e+08
   4.6080000e+01  -1.4419498e+08
   4.6100000e+01  -1.4419498e+08
   4.6120000e+01  -1.4419498e+08
   4.6140000e+01  -1.4419498e+08
   4.6160000e+01  -1.4419498e+08
   4.6180000e+01  -1.4419498e+08
   4.6200000e+01  -1.4419498e+08
   4.6220000e+01  -1.4419498e+08
   4.6240000e+01  -1.4419498e+08
   4.6260000e+01  -1.4419498e+08
   4.6280000e+01  -1.4419498e+08
   4.6300000e+01  -1.4419498e+08
   4.6320000e+01  -1.4419498e+08
   4.6340000e+01  -1.4419498e+08
   4.6360000e+01  -1.4419498e+08
   4.6380000e+01  -1.4419498e+08
   4.6400000e+01  -1.4419498e+08
   4.6420000e+01  -1.4419498e+08
   4.6440000e+01  -1.4419498e+08
   4.6460000e+01  -1.4419498e+08
   4.6480000e+01  -1.4419498e+08
   4.6500000e+01  -1.4419498e+08
   4.6520000e+01  -1.4419498e+08
   4.6540000e+01  -1.4419498e+08
   4.6560000e+01  -1.4419498e+08
   4.6580000e+01  -1.4419498e+08
   4.6600000e+01  -1.4419498e+08
   4.6620000e+01  -1.4419498e+08
   4.6640000e+01  -1.4419498e+08
   4.6660000e+01  -1.4419498e+08
   4.6680000e+01  -1.4419498e+08
   4.6700000e+01  -1.4419498e+08
   4.6720000e+01  -1.4419498e+08
   4.6740000e+01  -1.4419498e+08
   4.6760000e+01  -1.4419498e+08
   4.6780000e+01  -1.4419498e+08
   4.6800000e+01  -1.4419498e+08
   4.6820000e+01  -1.4419498e+08
   4.6840000e+01  -1.4419498e+08
   4.6860000e+01  -1.4419498e+08
   4.6880000e+01  -1.4419498e+08
   4.6900000e+01  -1.4419498e+08
   4.6920000e+01  -1.4419498e+08
   4.6940000e+01  -1.4419498e+08
   4.6960000e+01  -1.4419498e+08
   4.6980000e+01  -1.4419498e+08
   4.7000000e+01  -1.4419498e+08
   4.7020000e+01  -1.4419498e+08
   4.7040000e+01  -1.4419498e+08
   4.7060000e+01  -1.4419498e+08
   4.7080000e+01  -1.4419498e+08
   4.7100000e+01  -1.4419498e+08
   4.7120000e+01  -1.4419498e+08
   4.7140000e+01  -1.4419498e+08
   4.7160000e+01  -1.4419498e+08
   4.7180000e+01  -1.4419498e+08
   4.7200000e+01  -1.4419498e+08
   4.7220000e+01  -1.4419498e+08
   4.7240000e+01  -1.4419498e+08
   4.7260000e+01  -1.4419498e+08
   4.7280000e+01  -1.4419498e+08
   4.7300000e+01  -1.4419498e+08
   4.7320000e+01  -1.4419498e+08
   4.7340000e+01  -1.4419498e+08
   4.7360000e+01  -1.4419498e+08
   4.7380000e+01  -1.4419498e+08
   4.7400000e+01  -1.4419498e+08
   4.7420000e+01  -1.4419498e+08
   4.7440000e+01  -1.4419498e+08
   4.7460000e+01  -1.4419498e+08
   4.7480000e+01  -1.4419498e+08
   4.7500000e+01  -1.4419498e+08
   4.7520000e+01  -1.4419498e+08
   4.7540000e+01  -1.4419498e+08
   4.7560000e+01  -1.4419498e+08
   4.7580000e+01  -1.4419498e+08
   4.7600000e+01  -1.4419498e+08
   4.7620000e+01  -1.4419498e+08
   4.7640000e+01  -1.4419498e+08
   4.7660000e+01  -1.4419498e+08
   4.7680000e+01  -1.4419498e+08
   4.7700000e+01  -1.4419498e+08
   4.7720000e+01  -1.4419498e+08
   4.7740000e+01  -1.4419498e+08
   4.7760000e+01  -1.4419498e+08
   4.7780000e+01  -1.4419498e+08
   4.7800000e+01  -1.4419498e+08
   4.7820000e+01  -1.4419498e+08
   4.7840000e+01  -1.4419498e+08
   4.7860000e+01  -1.4419498e+08
   4.7880000e+01  -1.4419498e+08
   4.7900000e+01  -1.4419498e+08
   4.7920000e+01  -1.4419498e+08
   4.7940000e+01  -1.4419498e+08
   4.7960000e+01  -1.4419498e+08
   4.7980000e+01  -1.4419498e+08
   4.8000000e+01  -1.4419498e+08
   4.8020000e+01  -1.4419498e+08
   4.8040000e+01  -1.4419498e+08
   4.8060000e+01  -1.4419498e+08
   4.8080000e+01  -1.4419498e+08
   4.8100000e+01  -1.4419498e+08
   4.8120000e+01  -1.4419498e+08
   4.8140000e+01  -1.4419498e+08
   4.8160000e+01  -1.4419498e+08
   4.8180000e+01  -1.4419498e+08
   4.8200000e+01  -1.4419498e+08
   4.8220000e+01  -1.4419498e+08
   4.8240000e+01  -1.4419498e+08
   4.8260000e+01  -1.4419498e+08
   4.8280000e+01  -1.4419498e+08
   4.8300000e+01  -1.4419498e+08
   4.8320000e+01  -1.4419498e+08
   4.8340000e+01  -1.4419498e+08
   4.8360000e+01  -1.4419498e+08
   4.8380000e+01  -1.4419498e+08
   4.8400000e+01  -1.4419498e+08
   4.8420000e+01  -1.4419498e+08
   4.8440000e+01  -1.4419498e+08
   4.8460000e+01  -1.4419498e+08
   4.8480000e+01  -1.4419498e+08
   4.8500000e+01  -1.4419498e+08
   4.8520000e+01  -1.4419498e+08
   4.8540000e+01  -1.4419498e+08
   4.8560000e+01  -1.4419498e+08
   4.8580000e+01  -1.4419498e+08
   4.8600000e+01  -1.4419498e+08
   4.8620000e+01  -1.4419498e+08
   4.8640000e+01  -1.4419498e+08
   4.8660000e+01  -1.4419498e+08
   4.8680000e+01  -1.4419498e+08
   4.8700000e+01  -1.4419498e+08
   4.8720000e+01  -1.4419498e+08
   4.8740000e+01  -1.4419498e+08
   4.8760000e+01  -1.4419498e+08
   4.8780000e+01  -1.4419498e+08
   4.8800000e+01  -1.4419498e+08
   4.8820000e+01  -1.4419498e+08
   4.8840000e+01  -1.4419498e+08
   4.8860000e+01  -1.4419498e+08
   4.8880000e+01  -1.4419498e+08
   4.8900000e+01  -1.4419498e+08
   4.8920000e+01  -1.4419498e+08
   4.8940000e+01  -1.4419498e+08
   4.8960000e+01  -1.4419498e+08
   4.8980000e+01  -1.4419498e+08
   4.9000000e+01  -1.4419498e+08
   4.9020000e+01  -1.4419498e+08
   4.9040000e+01  -1.4419498e+08
   4.9060000e+01  -1.4419498e+08
   4.9080000e+01  -1.4419498e+08
   4.9100000e+01  -1.4419498e+08
   4.9120000e+01  -1.4419498e+08
   4.9140000e+01  -1.4419498e+08
   4.9160000e+01  -1.4419498e+08
   4.9180000e+01  -1.4419498e+08
   4.9200000e+01  -1.4419498e+08
   4.9220000e+01  -1.4419498e+08
   4.9240000e+01  -1.4419498e+08
   4.9260000e+01  -1.4419498e+08
   4.9280000e+01  -1.4419498e+08
   4.9300000e+01  -1.4419498e+08
   4.9320000e+01  -1.4419498e+08
   4.9340000e+01  -1.4419498e+08
   4.9360000e+01  -1.4419498e+08
   4.9380000e+01  -1.4419498e+08
   4.9400000e+01  -1.4419498e+08
   4.9420000e+01  -1.4419498e+08
   4.9440000e+01  -1.4419498e+08
   4.9460000e+01  -1.4419498e+08
   4.9480000e+01  -1.4419498e+08
   4.9500000e+01  -1.4419498e+08
   4.9520000e+01  -1.4419498e+08
   4.9540000e+01  -1.4419498e+08
   4.9560000e+01  -1.4419498e+08
   4.9580000e+01  -1.4419498e+08
   4.9600000e+01  -1.4419498e+08
   4.9620000e+01  -1.4419498e+08
   4.9640000e+01  -1.4419498e+08
   4.9660000e+01  -1.4419498e+08
   4.9680000e+01  -1.4419498e+08
   4.9700000e+01  -1.4419498e+08
   4.9720000e+01  -1.4419498e+08
   4.9740000e+01  -1.4419498e+08
   4.9760000e+01  -1.4419498e+08
   4.9780000e+01  -1.4419498e+08
   4.9800000e+01  -1.4419498e+08
   4.9820000e+01  -1.4419498e+08
   4.9840000e+01  -1.4419498e+08
   4.9860000e+01  -1.4419498e+08
   4.9880000e+01  -1.4419498e+08
   4.9900000e+01  -1.4419498e+08
   4.9920000e+01  -1.4419498e+08
   4.9940000e+01  -1.4419498e+08
   4.9960000e+01  -1.4419498e+08
   4.9980000e+01  -1.4419498e+08
   5.0000000e+01  -1.4419498e+08


==> data/sig/sig10_example3.dat <==
   3.0000000e+01  -9.4645404e+07
   3.0020000e+01  -1.0568204e+08
   3.0040000e+01  -1.1129067e+08
   3.0060000e+01  -1.0907129e+08
   3.0080000e+01  -1.0070001e+08
   3.0100000e+01  -9.1297525e+07
   3.0120000e+01  -8.6345371e+07
   3.0140000e+01  -8.9008417e+07
   3.0160000e+01  -9.8102036e+07
   3.0180000e+01  -1.0903614e+08
   3.0200000e+01  -1.1599277e+08
   3.0220000e+01  -1.1537325e+08
   3.0240000e+01  -1.0746113e+08
   3.0260000e+01  -9.6541634e+07
   3.0280000e+01  -8.8320591e+07
   3.0300000e+01  -8.7085869e+07
   3.0320000e+01  -9.3146400e+07
   3.0340000e+01  -1.0290668e+08
   3.0360000e+01  -1.1059823e+08
   3.0380000e+01  -1.1163356e+08
   3.0400000e+01  -1.0489907e+08
   3.0420000e+01  -9.3561674e+07
   3.0440000e+01  -8.3189040e+07
   3.0460000e+01  -7.8904999e+07
   3.0480000e+01  -8.2480403e+07
   3.0500000e+01  -9.1512145e+07
   3.0520000e+01  -1.0062981e+08
   3.0540000e+01  -1.0450592e+08
   3.0560000e+01  -1.0068538e+08
   3.0580000e+01  -9.0973795e+07
   3.0600000e+01  -8.0432941e+07
   3.0620000e+01  -7.4661705e+07
   3.0640000e+01  -7.6756824e+07
   3.0660000e+01  -8.5631306e+07
   3.0680000e+01  -9.6620166e+07
   3.0700000e+01  -1.0397478e+08
   3.0720000e+01  -1.0402465e+08
   3.0740000e+01  -9.7091166e+07
   3.0760000e+01  -8.7395884e+07
   3.0780000e+01  -8.0652753e+07
   3.0800000e+01  -8.1091130e+07
   3.0820000e+01  -8.9001498e+07
   3.0840000e+01  -1.0073352e+08
   3.0860000e+01  -1.1047904e+08
   3.0880000e+01  -1.1360346e+08
   3.0900000e+01  -1.0894057e+08
   3.0920000e+01  -9.9621746e+07
   3.0940000e+01  -9.1155214e+07
   3.0960000e+01  -8.8643238e+07
   3.0980000e+01  -9.3790608e+07
   3.1000000e+01  -1.0419208e+08
   3.1020000e+01  -1.1440382e+08
   3.1040000e+01  -1.1912288e+08
   3.1060000e+01  -1.1581727e+08
   3.1080000e+01  -1.0634636e+08
   3.1100000e+01  -9.5696924e+07
   3.1120000e+01  -8.9547844e+07
   3.1140000e+01  -9.0924092e+07
   3.1160000e+01  -9.8841283e+07
   3.1180000e+01  -1.0856494e+08
   3.1200000e+01  -1.1446967e+08
   3.1220000e+01  -1.1281836e+08
   3.1240000e+01  -1.0407443e+08
   3.1260000e+01  -9.2394706e+07
   3.1280000e+01  -8.3650523e+07
   3.1300000e+01  -8.2002920e+07
   3.1320000e+01  -8.7908470e+07
   3.1340000e+01  -9.7641909e+07
   3.1360000e+01  -1.0555939e+08
   3.1380000e+01  -1.0695048e+08
   3.1400000e+01  -1.0079976e+08
   3.1420000e+01  -9.0168936e+07
   3.1440000e+01  -8.0694061e+07
   3.1460000e+01  -7.7413082e+07
   3.1480000e+01  -8.2129759e+07
   3.1500000e+01  -9.2375260e+07
   3.1520000e+01  -1.0277427e+08
   3.1540000e+01  -1.0796009e+08
   3.1560000e+01  -1.0544250e+08
   3.1580000e+01  -9.7016118e+07
   3.1600000e+01  -8.7689579e+07
   3.1620000e+01  -8.3071136e+07
   3.1640000e+01  -8.6192161e+07
   3.1660000e+01  -9.5990682e+07
   3.1680000e+01  -1.0772332e+08
   3.1700000e+01  -1.1568913e+08
   3.1720000e+01  -1.1612675e+08
   3.1740000e+01  -1.0943675e+08
   3.1760000e+01  -9.9739586e+07
   3.1780000e+01  -9.2859886e+07
   3.1800000e+01  -9.2914382e+07
   3.1820000e+01  -1.0033014e+08
   3.1840000e+01  -1.1133187e+08
   3.1860000e+01  -1.2026912e+08
   3.1880000e+01  -1.2237716e+08
   3.1900000e+01  -1.1666357e+08
   3.1920000e+01  -1.0613333e+08
   3.1940000e+01  -9.6477424e+07
   3.1960000e+01  -9.2673672e+07
   3.1980000e+01  -9.6613180e+07
   3.2000000e+01  -1.0575932e+08
   3.2020000e+01  -1.1485718e+08
   3.2040000e+01  -1.1846315e+08
   3.2060000e+01  -1.1423707e+08
   3.2080000e+01  -1.0389217e+08
   3.2100000e+01  -9.2606235e+07
   3.2120000e+01  -8.5906490e+07
   3.2140000e+01  -8.6999540e+07
   3.2160000e+01  -9.4742635e+07
   3.2180000e+01  -1.0456473e+08
   3.2200000e+01  -1.1068238e+08
   3.2220000e+01  -1.0949978e+08
   3.2240000e+01  -1.0133137e+08
   3.2260000e+01  -9.0454939e+07
   3.2280000e+01  -8.2599665e+07
   3.2300000e+01  -8.2030402e+07
   3.2320000e+01  -8.9061634e+07
   3.2340000e+01  -1.0005522e+08
   3.2360000e+01  -1.0923037e+08
   3.2380000e+01  -1.1194543e+08
   3.2400000e+01  -1.0706737e+08
   3.2420000e+01  -9.7706449e+07
   3.2440000e+01  -8.9408954e+07
   3.2460000e+01  -8.7237800e+07
   3.2480000e+01  -9.2937222e+07
   3.2500000e+01  -1.0403548e+08
   3.2520000e+01  -1.1513336e+08
   3.2540000e+01  -1.2083402e+08
   3.2560000e+01  -1.1866391e+08
   3.2580000e+01  -1.1036875e+08
   3.2600000e+01  -1.0100906e+08
   3.2620000e+01  -9.6133972e+07
   3.2640000e+01  -9.8851896e+07
   3.2660000e+01  -1.0803185e+08
   3.2680000e+01  -1.1903120e+08
   3.2700000e+01  -1.2606605e+08
   3.2720000e+01  -1.2550525e+08
   3.2740000e+01  -1.1765134e+08
   3.2760000e+01  -1.0678471e+08
   3.2780000e+01  -9.8616678e+07
   3.2800000e+01  -9.7445893e+07
   3.2820000e+01  -1.0356817e+08
   3.2840000e+01  -1.1340401e+08
   3.2860000e+01  -1.2115458e+08
   3.2880000e+01  -1.2225911e+08
   3.2900000e+01  -1.1556722e+08
   3.2920000e+01  -1.0428908e+08
   3.2940000e+01  -9.3952720e+07
   3.2960000e+01  -8.9735329e+07
   3.2980000e+01  -9.3355267e+07
   3.3000000e+01  -1.0246726e+08
   3.3020000e+01  -1.1162945e+08
   3.3040000e+01  -1.1558329e+08
   3.3060000e+01  -1.1179222e+08
   3.3080000e+01  -1.0214734e+08
   3.3100000e+01  -9.1628014e+07
   3.3120000e+01  -8.5926295e+07
   3.3140000e+01  -8.8052003e+07
   3.3160000e+01  -9.7007473e+07
   3.3180000e+01  -1.0803247e+08
   3.3200000e+01  -1.1546602e+08
   3.3220000e+01  -1.1554082e+08
   3.3240000e+01  -1.0867413e+08
   3.3260000e+01  -9.8993130e+07
   3.3280000e+01  -9.2317580e+07
   3.3300000e+01  -9.2775145e+07
   3.3320000e+01  -1.0076579e+08
   3.3340000e+01  -1.1252315e+08
   3.3360000e+01  -1.2234970e+08
   3.3380000e+01  -1.2549137e+08
   3.3400000e+01  -1.2089550e+08
   3.3420000e+01  -1.1158429e+08
   3.3440000e+01  -1.0317881e+08
   3.3460000e+01  -1.0068021e+08
   3.3480000e+01  -1.0589640e+08
   3.3500000e+01  -1.1632165e+08
   3.3520000e+01  -1.2660283e+08
   3.3540000e+01  -1.3134172e+08
   3.3560000e+01  -1.2809183e+08
   3.3580000e+01  -1.1862999e+08
   3.3600000e+01  -1.0802817e+08
   3.3620000e+01  -1.0189053e+08
   3.3640000e+01  -1.0332071e+08
   3.3660000e+01  -1.1126096e+08
   3.3680000e+01  -1.2103991e+08
   3.3700000e+01  -1.2696911e+08
   3.3720000e+01  -1.2535819e+08
   3.3740000e+01  -1.1663130e+08
   3.3760000e+01  -1.0497877e+08
   3.3780000e+01  -9.6254208e+07
   3.3800000e+01  -9.4636283e+07
   3.3820000e+01  -1.0057441e+08
   3.3840000e+01  -1.1034037e+08
   3.3860000e+01  -1.1829477e+08
   3.3880000e+01  -1.1970615e+08
   3.3900000e+01  -1.1358553e+08
   3.3920000e+01  -1.0296017e+08
   3.3940000e+01  -9.3516698e+07
   3.3960000e+01  -9.0239588e+07
   3.3980000e+01  -9.5002411e+07
   3.4000000e+01  -1.0525313e+08
   3.4020000e+01  -1.1570766e+08
   3.4040000e+01  -1.2088701e+08
   3.4060000e+01  -1.1842012e+08
   3.4080000e+01  -1.0997195e+08
   3.4100000e+01  -1.0069316e+08
   3.4120000e+01  -9.6052068e+07
   3.4140000e+01  -9.9229336e+07
   3.4160000e+01  -1.0901260e+08
   3.4180000e+01  -1.2080637e+08
   3.4200000e+01  -1.2875385e+08
   3.4220000e+01  -1.2924333e+08
   3.4240000e+01  -1.2252408e+08
   3.4260000e+01  -1.1287005e+08
   3.4280000e+01  -1.0596009e+08
   3.4300000e+01  -1.0606229e+08
   3.4320000e+01  -1.1345635e+08
   3.4340000e+01  -1.2451037e+08
   3.4360000e+01  -1.3342711e+08
   3.4380000e+01  -1.3557748e+08
   3.4400000e+01  -1.2983565e+08
   3.4420000e+01  -1.1933451e+08
   3.4440000e+01  -1.0965000e+08
   3.4460000e+01  -1.0587498e+08
   3.4480000e+01  -1.0979607e+08
   3.4500000e+01  -1.1897486e+08
   3.4520000e+01  -1.2805874e+08
   3.4540000e+01  -1.3168959e+08
   3.4560000e+01  -1.2744224e+08
   3.4580000e+01  -1.1710965e+08
   3.4600000e+01  -1.0579887e+08
   3.4620000e+01  -9.9110002e+07
   3.4640000e+01  -1.0018721e+08
   3.4660000e+01  -1.0794485e+08
   3.4680000e+01  -1.1775971e+08
   3.4700000e+01  -1.2388361e+08
   3.4720000e+01  -1.2269171e+08
   3.4740000e+01  -1.1451344e+08
   3.4760000e+01  -1.0362578e+08
   3.4780000e+01  -9.5754911e+07
   3.4800000e+01  -9.5183039e+07
   3.4820000e+01  -1.0220247e+08
   3.4840000e+01  -1.1320228e+08
   3.4860000e+01  -1.2236178e+08
   3.4880000e+01  -1.2508006e+08
   3.4900000e+01  -1.2017352e+08
   3.4920000e+01  -1.1081007e+08
   3.4940000e+01  -1.0247815e+08
   3.4960000e+01  -1.0030990e+08
   3.4980000e+01  -1.0597834e+08
   3.5000000e+01  -1.1708927e+08
   3.5020000e+01  -1.2815370e+08
   3.5040000e+01  -1.3386619e+08
   3.5060000e+01  -1.3165056e+08
   3.5080000e+01  -1.2335989e+08
   3.5100000e+01  -1.1394822e+08
   3.5120000e+01  -1.0907848e+08
   3.5140000e+01  -1.1174961e+08
   3.5160000e+01  -1.2094144e+08
   3.5180000e+01  -1.3189660e+08
   3.5200000e+01  -1.3894119e+08
   3.5220000e+01  -1.3832783e+08
   3.5240000e+01  -1.3047449e+08
   3.5260000e+01  -1.1954800e+08
   3.5280000e+01  -1.1137929e+08
   3.5300000e+01  -1.1015222e+08
   3.5320000e+01  -1.1628011e+08
   3.5340000e+01  -1.2606454e+08
   3.5360000e+01  -1.3381876e+08
   3.5380000e+01  -1.3486815e+08
   3.5400000e+01  -1.2816750e+08
   3.5420000e+01  -1.1683033e+08
   3.5440000e+01  -1.0647771e+08
   3.5460000e+01  -1.0220779e+08
   3.5480000e+01  -1.0581342e+08
   3.5500000e+01  -1.1488202e+08
   3.5520000e+01  -1.2402777e+08
   3.5540000e+01  -1.2793750e+08
   3.5560000e+01  -1.2411876e+08
   3.5580000e+01  -1.1442437e+08
   3.5600000e+01  -1.0387006e+08
   3.5620000e+01  -9.8121900e+07
   3.5640000e+01  -1.0021508e+08
   3.5660000e+01  -1.0913312e+08
   3.5680000e+01  -1.2012489e+08
   3.5700000e+01  -1.2752302e+08
   3.5720000e+01  -1.2755346e+08
   3.5740000e+01  -1.2064677e+08
   3.5760000e+01  -1.1091238e+08
   3.5780000e+01  -1.0419757e+08
   3.5800000e+01  -1.0460421e+08
   3.5820000e+01  -1.1256212e+08
   3.5840000e+01  -1.2427195e+08
   3.5860000e+01  -1.3406597e+08
   3.5880000e+01  -1.3715386e+08
   3.5900000e+01  -1.3251784e+08
   3.5920000e+01  -1.2314521e+08
   3.5940000e+01  -1.1469697e+08
   3.5960000e+01  -1.1213808e+08
   3.5980000e+01  -1.1731814e+08
   3.6000000e+01  -1.2768553e+08
   3.6020000e+01  -1.3793441e+08
   3.6040000e+01  -1.4260860e+08
   3.6060000e+01  -1.3932121e+08
   3.6080000e+01  -1.2978535e+08
   3.6100000e+01  -1.1914216e+08
   3.6120000e+01  -1.1293058e+08
   3.6140000e+01  -1.1432390e+08
   3.6160000e+01  -1.2219472e+08
   3.6180000e+01  -1.3194038e+08
   3.6200000e+01  -1.3779653e+08
   3.6220000e+01  -1.3614747e+08
   3.6240000e+01  -1.2733839e+08
   3.6260000e+01  -1.1564333e+08
   3.6280000e+01  -1.0683429e+08
   3.6300000e+01  -1.0517819e+08
   3.6320000e+01  -1.1103618e+08
   3.6340000e+01  -1.2076819e+08
   3.6360000e+01  -1.2864241e+08
   3.6380000e+01  -1.3001364e+08
   3.6400000e+01  -1.2380801e+08
   3.6420000e+01  -1.1313300e+08
   3.6440000e+01  -1.0360549e+08
   3.6460000e+01  -1.0027737e+08
   3.6480000e+01  -1.0496417e+08
   3.6500000e+01  -1.1516572e+08
   3.6520000e+01  -1.2554794e+08
   3.6540000e+01  -1.3067245e+08
   3.6560000e+01  -1.2812899e+08
   3.6580000e+01  -1.1961700e+08
   3.6600000e+01  -1.1025987e+08
   3.6620000e+01  -1.0555333e+08
   3.6640000e+01  -1.0865883e+08
   3.6660000e+01  -1.1837839e+08
   3.6680000e+01  -1.3010667e+08
   3.6700000e+01  -1.3798402e+08
   3.6720000e+01  -1.3840723e+08
   3.6740000e+01  -1.3160613e+08
   3.6760000e+01  -1.2188495e+08
   3.6780000e+01  -1.1488855e+08
   3.6800000e+01  -1.1492952e+08
   3.6820000e+01  -1.2223907e+08
   3.6840000e+01  -1.3323798e+08
   3.6860000e+01  -1.4206679e+08
   3.6880000e+01  -1.4416056e+08
   3.6900000e+01  -1.3832120e+08
   3.6920000e+01  -1.2776015e+08
   3.6940000e+01  -1.1797331e+08
   3.6960000e+01  -1.1414244e+08
   3.6980000e+01  -1.1796296e+08
   3.7000000e+01  -1.2709279e+08
   3.7020000e+01  -1.3607428e+08
   3.7040000e+01  -1.3965540e+08
   3.7060000e+01  -1.3529847e+08
   3.7080000e+01  -1.2490979e+08
   3.7100000e+01  -1.1348742e+08
   3.7120000e+01  -1.0674063e+08
   3.7140000e+01  -1.0771270e+08
   3.7160000e+01  -1.1541456e+08
   3.7180000e+01  -1.2512860e+08
   3.7200000e+01  -1.3119366e+08
   3.7220000e+01  -1.2989741e+08
   3.7240000e+01  -1.2165287e+08
   3.7260000e+01  -1.1065785e+08
   3.7280000e+01  -1.0271893e+08
   3.7300000e+01  -1.0204352e+08
   3.7320000e+01  -1.0899898e+08
   3.7340000e+01  -1.1989914e+08
   3.7360000e+01  -1.2899375e+08
   3.7380000e+01  -1.3161020e+08
   3.7400000e+01  -1.2663058e+08
   3.7420000e+01  -1.1716337e+08
   3.7440000e+01  -1.0875311e+08
   3.7460000e+01  -1.0648621e+08
   3.7480000e+01  -1.1207763e+08
   3.7500000e+01  -1.2309641e+08
   3.7520000e+01  -1.3408256e+08
   3.7540000e+01  -1.3970283e+08
   3.7560000e+01  -1.3740082e+08
   3.7580000e+01  -1.2901558e+08
   3.7600000e+01  -1.1951103e+08
   3.7620000e+01  -1.1455102e+08
   3.7640000e+01  -1.1712864e+08
   3.7660000e+01  -1.2623907e+08
   3.7680000e+01  -1.3709756e+08
   3.7700000e+01  -1.4406524e+08
   3.7720000e+01  -1.4334468e+08
   3.7740000e+01  -1.3541456e+08
   3.7760000e+01  -1.2437197e+08
   3.7780000e+01  -1.1612980e+08
   3.7800000e+01  -1.1478634e+08
   3.7820000e+01  -1.2084735e+08
   3.7840000e+01  -1.3051643e+08
   3.7860000e+01  -1.3820564e+08
   3.7880000e+01  -1.3913456e+08
   3.7900000e+01  -1.3236518e+08
   3.7920000e+01  -1.2090191e+08
   3.7940000e+01  -1.1047989e+08
   3.7960000e+01  -1.0608478e+08
   3.7980000e+01  -1.0962629e+08
   3.8000000e+01  -1.1857197e+08
   3.8020000e+01  -1.2765658e+08
   3.8040000e+01  -1.3144002e+08
   3.8060000e+01  -1.2755598e+08
   3.8080000e+01  -1.1773148e+08
   3.8100000e+01  -1.0710744e+08
   3.8120000e+01  -1.0123278e+08
   3.8140000e+01  -1.0325695e+08
   3.8160000e+01  -1.1205530e+08
   3.8180000e+01  -1.2297831e+08
   3.8200000e+01  -1.3025774e+08
   3.8220000e+01  -1.3021392e+08
   3.8240000e+01  -1.2318584e+08
   3.8260000e+01  -1.1337170e+08
   3.8280000e+01  -1.0653762e+08
   3.8300000e+01  -1.0686514e+08
   3.8320000e+01  -1.1471002e+08
   3.8340000e+01  -1.2634175e+08
   3.8360000e+01  -1.3602552e+08
   3.8380000e+01  -1.3902927e+08
   3.8400000e+01  -1.3428246e+08
   3.8420000e+01  -1.2481725e+08
   3.8440000e+01  -1.1626155e+08
   3.8460000e+01  -1.1360777e+08
   3.8480000e+01  -1.1868759e+08
   3.8500000e+01  -1.2896118e+08
   3.8520000e+01  -1.3911301e+08
   3.8540000e+01  -1.4369001e+08
   3.8560000e+01  -1.4030303e+08
   3.8580000e+01  -1.3066417e+08
   3.8600000e+01  -1.1992086e+08
   3.8620000e+01  -1.1360545e+08
   3.8640000e+01  -1.1490389e+08
   3.8660000e+01  -1.2267269e+08
   3.8680000e+01  -1.3232834e+08
   3.8700000e+01  -1.3807882e+08
   3.8720000e+01  -1.3633972e+08
   3.8740000e+01  -1.2741769e+08
   3.8760000e+01  -1.1563245e+08
   3.8780000e+01  -1.0670852e+08
   3.8800000e+01  -1.0496644e+08
   3.8820000e+01  -1.1071262e+08
   3.8840000e+01  -1.2036284e+08
   3.8860000e+01  -1.2812456e+08
   3.8880000e+01  -1.2941333e+08
   3.8900000e+01  -1.2308952e+08
   3.8920000e+01  -1.1233093e+08
   3.8940000e+01  -1.0268220e+08
   3.8960000e+01  -9.9275229e+07
   3.8980000e+01  -1.0384167e+08
   3.9000000e+01  -1.1397169e+08
   3.9020000e+01  -1.2423142e+08
   3.9040000e+01  -1.2928666e+08
   3.9060000e+01  -1.2661469e+08
   3.9080000e+01  -1.1803155e+08
   3.9100000e+01  -1.0854389e+08
   3.9120000e+01  -1.0376705e+08
   3.9140000e+01  -1.0674617e+08
   3.9160000e+01  -1.1639888e+08
   3.9180000e+01  -1.2800351e+08
   3.9200000e+01  -1.3581357e+08
   3.9220000e+01  -1.3611079e+08
   3.9240000e+01  -1.2923801e+08
   3.9260000e+01  -1.1938989e+08
   3.9280000e+01  -1.1232030e+08
   3.9300000e+01  -1.1223906e+08
   3.9320000e+01  -1.1947740e+08
   3.9340000e+01  -1.3035936e+08
   3.9360000e+01  -1.3911500e+08
   3.9380000e+01  -1.4109329e+08
   3.9400000e+01  -1.3517309e+08
   3.9420000e+01  -1.2449870e+08
   3.9440000e+01  -1.1462541e+08
   3.9460000e+01  -1.1068779e+08
   3.9480000e+01  -1.1442204e+08
   3.9500000e+01  -1.2345138e+08
   3.9520000e+01  -1.3234632e+08
   3.9540000e+01  -1.3582764e+08
   3.9560000e+01  -1.3137956e+08
   3.9580000e+01  -1.2089013e+08
   3.9600000e+01  -1.0937307e+08
   3.9620000e+01  -1.0252943e+08
   3.9640000e+01  -1.0340759e+08
   3.9660000e+01  -1.1101961e+08
   3.9680000e+01  -1.2063881e+08
   3.9700000e+01  -1.2661821e+08
   3.9720000e+01  -1.2522048e+08
   3.9740000e+01  -1.1689198e+08
   3.9760000e+01  -1.0578947e+08
   3.9780000e+01  -9.7770876e+07
   3.9800000e+01  -9.6988055e+07
   3.9820000e+01  -1.0387034e+08
   3.9840000e+01  -1.1466420e+08
   3.9860000e+01  -1.2368890e+08
   3.9880000e+01  -1.2619537e+08
   3.9900000e+01  -1.2114557e+08
   3.9920000e+01  -1.1156385e+08
   3.9940000e+01  -1.0308554e+08
   3.9960000e+01  -1.0070423e+08
   3.9980000e+01  -1.0623373e+08
   4.0000000e+01  -1.1713950e+08
   4.0020000e+01  -1.2806780e+08
   4.0040000e+01  -1.3357276e+08
   4.0060000e+01  -1.3121146e+08
   4.0080000e+01  -1.2270860e+08
   4.0100000e+01  -1.1314272e+08
   4.0120000e+01  -1.0806835e+08
   4.0140000e+01  -1.1058631e+08
   4.0160000e+01  -1.1958766e+08
   4.0180000e+01  -1.3038824e+08
   4.0200000e+01  -1.3724747e+08
   4.0220000e+01  -1.3646696e+08
   4.0240000e+01  -1.2842631e+08
   4.0260000e+01  -1.1732156e+08
   4.0280000e+01  -1.0897062e+08
   4.0300000e+01  -1.0756682e+08
   4.0320000e+01  -1.1352425e+08
   4.0340000e+01  -1.2313461e+08
   4.0360000e+01  -1.3072372e+08
   4.0380000e+01  -1.3158949e+08
   4.0400000e+01  -1.2472236e+08
   4.0420000e+01  -1.1318852e+08
   4.0440000e+01  -1.0267501e+08
   4.0460000e+01  -9.8205720e+07
   4.0480000e+01  -1.0166508e+08
   4.0500000e+01  -1.1053552e+08
   4.0520000e+01  -1.1954437e+08
   4.0540000e+01  -1.2324813e+08
   4.0560000e+01  -1.1929104e+08
   4.0580000e+01  -1.0938010e+08
   4.0600000e+01  -9.8687610e+07
   4.0620000e+01  -9.2723320e+07
   4.0640000e+01  -9.4687432e+07
   4.0660000e+01  -1.0339561e+08
   4.0680000e+01  -1.1426576e+08
   4.0700000e+01  -1.2145134e+08
   4.0720000e+01  -1.2135759e+08
   4.0740000e+01  -1.1422995e+08
   4.0760000e+01  -1.0436790e+08
   4.0780000e+01  -9.7433490e+07
   4.0800000e+01  -9.7716884e+07
   4.0820000e+01  -1.0546571e+08
   4.0840000e+01  -1.1705579e+08
   4.0860000e+01  -1.2664587e+08
   4.0880000e+01  -1.2960646e+08
   4.0900000e+01  -1.2476477e+08
   4.0920000e+01  -1.1525454e+08
   4.0940000e+01  -1.0660471e+08
   4.0960000e+01  -1.0390803e+08
   4.0980000e+01  -1.0889776e+08
   4.1000000e+01  -1.1913194e+08
   4.1020000e+01  -1.2919594e+08
   4.1040000e+01  -1.3373307e+08
   4.1060000e+01  -1.3025781e+08
   4.1080000e+01  -1.2057555e+08
   4.1100000e+01  -1.0974646e+08
   4.1120000e+01  -1.0338621e+08
   4.1140000e+01  -1.0460566e+08
   4.1160000e+01  -1.1233055e+08
   4.1180000e+01  -1.2191233e+08
   4.1200000e+01  -1.2761781e+08
   4.1220000e+01  -1.2580552e+08
   4.1240000e+01  -1.1683519e+08
   4.1260000e+01  -1.0497801e+08
   4.1280000e+01  -9.6004926e+07
   4.1300000e+01  -9.4196103e+07
   4.1320000e+01  -9.9895075e+07
   4.1340000e+01  -1.0948401e+08
   4.1360000e+01  -1.1719760e+08
   4.1380000e+01  -1.1842800e+08
   4.1400000e+01  -1.1205063e+08
   4.1420000e+01  -1.0123745e+08
   4.1440000e+01  -9.1530955e+07
   4.1460000e+01  -8.8076420e+07
   4.1480000e+01  -9.2585456e+07
   4.1500000e+01  -1.0267423e+08
   4.1520000e+01  -1.1287690e+08
   4.1540000e+01  -1.1789305e+08
   4.1560000e+01  -1.1516090e+08
   4.1580000e+01  -1.0654007e+08
   4.1600000e+01  -9.6989424e+07
   4.1620000e+01  -9.2179927e+07
   4.1640000e+01  -9.5096635e+07
   4.1660000e+01  -1.0472347e+08
   4.1680000e+01  -1.1626557e+08
   4.1700000e+01  -1.2405391e+08
   4.1720000e+01  -1.2428455e+08
   4.1740000e+01  -1.1739216e+08
   4.1760000e+01  -1.0747415e+08
   4.1780000e+01  -1.0038839e+08
   4.1800000e+01  -1.0023918e+08
   4.1820000e+01  -1.0746553e+08
   4.1840000e+01  -1.1828285e+08
   4.1860000e+01  -1.2702803e+08
   4.1880000e+01  -1.2894129e+08
   4.1900000e+01  -1.2301013e+08
   4.1920000e+01  -1.1226904e+08
   4.1940000e+01  -1.0238645e+08
   4.1960000e+01  -9.8383909e+07
   4.1980000e+01  -1.0211315e+08
   4.2000000e+01  -1.1108078e+08
   4.2020000e+01  -1.1997301e+08
   4.2040000e+01  -1.2339357e+08
   4.2060000e+01  -1.1894069e+08
   4.2080000e+01  -1.0839187e+08
   4.2100000e+01  -9.6867007e+07
   4.2120000e+01  -8.9970036e+07
   4.2140000e+01  -9.0839555e+07
   4.2160000e+01  -9.8406220e+07
   4.2180000e+01  -1.0801589e+08
   4.2200000e+01  -1.1395436e+08
   4.2220000e+01  -1.1254376e+08
   4.2240000e+01  -1.0417640e+08
   4.2260000e+01  -9.3057883e+07
   4.2280000e+01  -8.5005001e+07
   4.2300000e+01  -8.4206355e+07
   4.2320000e+01  -9.1060924e+07
   4.2340000e+01  -1.0183964e+08
   4.2360000e+01  -1.1084115e+08
   4.2380000e+01  -1.1332946e+08
   4.2400000e+01  -1.0825940e+08
   4.2420000e+01  -9.8655016e+07
   4.2440000e+01  -9.0161390e+07
   4.2460000e+01  -8.7756615e+07
   4.2480000e+01  -9.3276968e+07
   4.2500000e+01  -1.0416119e+08
   4.2520000e+01  -1.1508373e+08
   4.2540000e+01  -1.2056663e+08
   4.2560000e+01  -1.1820067e+08
   4.2580000e+01  -1.0967264e+08
   4.2600000e+01  -1.0010565e+08
   4.2620000e+01  -9.5004523e+07
   4.2640000e+01  -9.7528512e+07
   4.2660000e+01  -1.0650277e+08
   4.2680000e+01  -1.1731631e+08
   4.2700000e+01  -1.2414502e+08
   4.2720000e+01  -1.2338212e+08
   4.2740000e+01  -1.1530525e+08
   4.2760000e+01  -1.0422262e+08
   4.2780000e+01  -9.5833295e+07
   4.2800000e+01  -9.4457018e+07
   4.2820000e+01  -1.0037829e+08
   4.2840000e+01  -1.1001996e+08
   4.2860000e+01  -1.1757419e+08
   4.2880000e+01  -1.1847203e+08
   4.2900000e+01  -1.1156862e+08
   4.2920000e+01  -1.0006744e+08
   4.2940000e+01  -8.9517925e+07
   4.2960000e+01  -8.5084166e+07
   4.2980000e+01  -8.8511140e+07
   4.3000000e+01  -9.7419985e+07
   4.3020000e+01  -1.0639963e+08
   4.3040000e+01  -1.1014120e+08
   4.3060000e+01  -1.0615647e+08
   4.3080000e+01  -9.6280263e+07
   4.3100000e+01  -8.5564152e+07
   4.3120000e+01  -7.9632575e+07
   4.3140000e+01  -8.1580676e+07
   4.3160000e+01  -9.0320904e+07
   4.3180000e+01  -1.0118154e+08
   4.3200000e+01  -1.0839709e+08
   4.3220000e+01  -1.0829689e+08
   4.3240000e+01  -1.0119557e+08
   4.3260000e+01  -9.1330713e+07
   4.3280000e+01  -8.4420284e+07
   4.3300000e+01  -8.4707931e+07
   4.3320000e+01  -9.2479751e+07
   4.3340000e+01  -1.0408184e+08
   4.3360000e+01  -1.1369142e+08
   4.3380000e+01  -1.1667013e+08
   4.3400000e+01  -1.1184104e+08
   4.3420000e+01  -1.0235558e+08
   4.3440000e+01  -9.3712606e+07
   4.3460000e+01  -9.1049100e+07
   4.3480000e+01  -9.6044052e+07
   4.3500000e+01  -1.0631825e+08
   4.3520000e+01  -1.1638684e+08
   4.3540000e+01  -1.2096695e+08
   4.3560000e+01  -1.1749376e+08
   4.3580000e+01  -1.0785648e+08
   4.3600000e+01  -9.7027517e+07
   4.3620000e+01  -9.0716389e+07
   4.3640000e+01  -9.1937134e+07
   4.3660000e+01  -9.9715789e+07
   4.3680000e+01  -1.0930020e+08
   4.3700000e+01  -1.1506174e+08
   4.3720000e+01  -1.1325086e+08
   4.3740000e+01  -1.0433731e+08
   4.3760000e+01  -9.2481015e+07
   4.3780000e+01  -8.3566058e+07
   4.3800000e+01  -8.1761897e+07
   4.3820000e+01  -8.7520297e+07
   4.3840000e+01  -9.7119008e+07
   4.3860000e+01  -1.0489157e+08
   4.3880000e+01  -1.0613357e+08
   4.3900000e+01  -9.9814162e+07
   4.3920000e+01  -8.9012639e+07
   4.3940000e+01  -7.9365205e+07
   4.3960000e+01  -7.5924656e+07
   4.3980000e+01  -8.0495510e+07
   4.4000000e+01  -9.0601914e+07
   4.4020000e+01  -1.0086753e+08
   4.4040000e+01  -1.0590325e+08
   4.4060000e+01  -1.0323228e+08
   4.4080000e+01  -9.4632968e+07
   4.4100000e+01  -8.5141159e+07
   4.4120000e+01  -8.0358558e+07
   4.4140000e+01  -8.3332989e+07
   4.4160000e+01  -9.2993597e+07
   4.4180000e+01  -1.0459226e+08
   4.4200000e+01  -1.1241844e+08
   4.4220000e+01  -1.1270310e+08
   4.4240000e+01  -1.0585066e+08
   4.4260000e+01  -9.5984190e+07
   4.4280000e+01  -8.8942646e+07
   4.4300000e+01  -8.8844119e+07
   4.4320000e+01  -9.6121099e+07
   4.4340000e+01  -1.0698791e+08
   4.4360000e+01  -1.1578914e+08
   4.4380000e+01  -1.1774782e+08
   4.4400000e+01  -1.1187709e+08
   4.4420000e+01  -1.0117640e+08
   4.4440000e+01  -9.1359781e+07
   4.4460000e+01  -8.7395656e+07
   4.4480000e+01  -9.1196522e+07
   4.4500000e+01  -1.0020344e+08
   4.4520000e+01  -1.0916999e+08
   4.4540000e+01  -1.1262994e+08
   4.4560000e+01  -1.0825176e+08
   4.4580000e+01  -9.7741209e+07
   4.4600000e+01  -8.6292616e+07
   4.4620000e+01  -7.9434439e+07
   4.4640000e+01  -8.0383598e+07
   4.4660000e+01  -8.7991196e+07
   4.4680000e+01  -9.7683017e+07
   4.4700000e+01  -1.0366294e+08
   4.4720000e+01  -1.0233515e+08
   4.4740000e+01  -9.4008278e+07
   4.4760000e+01  -8.2973073e+07
   4.4780000e+01  -7.4962309e+07
   4.4800000e+01  -7.4247794e+07
   4.4820000e+01  -8.1149328e+07
   4.4840000e+01  -9.2011909e+07
   4.4860000e+01  -1.0106403e+08
   4.4880000e+01  -1.0363484e+08
   4.4900000e+01  -9.8615919e+07
   4.4920000e+01  -8.9093713e+07
   4.4940000e+01  -8.0652082e+07
   4.4960000e+01  -7.8330956e+07
   4.4980000e+01  -8.3906527e+07
   4.5000000e+01  -9.4875556e+07
   4.5020000e+01  -1.0585636e+08
   4.5040000e+01  -1.1142291e+08
   4.5060000e+01  -1.0911690e+08
   4.5080000e+01  -1.0066990e+08
   4.5100000e+01  -9.1166065e+07
   4.5120000e+01  -8.6144007e+07
   4.5140000e+01  -8.8736839e+07
   4.5160000e+01  -9.7789174e+07
   4.5180000e+01  -1.0867598e+08
   4.5200000e+01  -1.1558172e+08
   4.5220000e+01  -1.1489305e+08
   4.5240000e+01  -1.0689220e+08
   4.5260000e+01  -9.5884389e+07
   4.5280000e+01  -8.7571249e+07
   4.5300000e+01  -8.6272705e+07
   4.5320000e+01  -9.2271016e+07
   4.5340000e+01  -1.0199398e+08
   4.5360000e+01  -1.0962431e+08
   4.5380000e+01  -1.1060598e+08
   4.5400000e+01  -1.0377540e+08
   4.5420000e+01  -9.2361187e+07
   4.5440000e+01  -8.1881584e+07
   4.5460000e+01  -7.7539604e+07
   4.5480000e+01  -8.1035733e+07
   4.5500000e+01  -9.0040651e+07
   4.5520000e+01  -9.9088795e+07
   4.5540000e+01  -1.0292885e+08
   4.5560000e+01  -9.9009878e+07
   4.5580000e+01  -8.9234921e+07
   4.5600000e+01  -7.8581199e+07
   4.5620000e+01  -7.2755866e+07
   4.5640000e+01  -7.4764462e+07
   4.5660000e+01  -8.3616360e+07
   4.5680000e+01  -9.4535861e+07
   4.5700000e+01  -1.0186657e+08
   4.5720000e+01  -1.0182246e+08
   4.5740000e+01  -9.4838097e+07
   4.5760000e+01  -8.5027875e+07
   4.5780000e+01  -7.8235337e+07
   4.5800000e+01  -7.8580363e+07
   4.5820000e+01  -8.6469487e+07
   4.5840000e+01  -9.8133709e+07
   4.5860000e+01  -1.0785814e+08
   4.5880000e+01  -1.1090180e+08
   4.5900000e+01  -1.0618489e+08
   4.5920000e+01  -9.6765808e+07
   4.5940000e+01  -8.8233721e+07
   4.5960000e+01  -8.5639719e+07
   4.5980000e+01  -9.0744781e+07
   4.6000000e+01  -1.0109289e+08
   4.6020000e+01  -1.1126954e+08
   4.6040000e+01  -1.1592675e+08
   4.6060000e+01  -1.1255811e+08
   4.6080000e+01  -1.0300077e+08
   4.6100000e+01  -9.2272618e+07
   4.6120000e+01  -8.6046513e+07
   4.6140000e+01  -8.7364903e+07
   4.6160000e+01  -9.5234617e+07
   4.6180000e+01  -1.0491378e+08
   4.6200000e+01  -1.1077000e+08
   4.6220000e+01  -1.0905093e+08
   4.6240000e+01  -1.0023383e+08
   4.6260000e+01  -8.8466693e+07
   4.6280000e+01  -7.9651540e+07
   4.6300000e+01  -7.7934275e+07
   4.6320000e+01  -8.3797803e+07
   4.6340000e+01  -9.3480463e+07
   4.6360000e+01  -1.0136297e+08
   4.6380000e+01  -1.0268442e+08
   4.6400000e+01  -9.6478791e+07
   4.6420000e+01  -8.5751966e+07
   4.6440000e+01  -7.6222556e+07
   4.6460000e+01  -7.2854083e+07
   4.6480000e+01  -7.7546863e+07
   4.6500000e+01  -8.7724910e+07
   4.6520000e+01  -9.8113999e+07
   4.6540000e+01  -1.0322088e+08
   4.6560000e+01  -1.0067336e+08
   4.6580000e+01  -9.2143837e+07
   4.6600000e+01  -8.2776529e+07
   4.6620000e+01  -7.8062829e+07
   4.6640000e+01  -8.1164230e+07
   4.6660000e+01  -9.0893600e+07
   4.6680000e+01  -1.0262114e+08
   4.6700000e+01  -1.1051508e+08
   4.6720000e+01  -1.1092925e+08
   4.6740000e+01  -1.0414291e+08
   4.6760000e+01  -9.4406104e+07
   4.6780000e+01  -8.7431106e+07
   4.6800000e+01  -8.7461751e+07
   4.6820000e+01  -9.4808406e+07
   4.6840000e+01  -1.0580258e+08
   4.6860000e+01  -1.1467620e+08
   4.6880000e+01  -1.1675990e+08
   4.6900000e+01  -1.1096214e+08
   4.6920000e+01  -1.0038496e+08
   4.6940000e+01  -9.0642200e+07
   4.6960000e+01  -8.6800526e+07
   4.6980000e+01  -9.0678385e+07
   4.7000000e+01  -9.9805515e+07
   4.7020000e+01  -1.0885287e+08
   4.7040000e+01  -1.1242901e+08
   4.7060000e+01  -1.0813493e+08
   4.7080000e+01  -9.7735467e+07
   4.7100000e+01  -8.6375586e+07
   4.7120000e+01  -7.9623127e+07
   4.7140000e+01  -8.0667584e+07
   4.7160000e+01  -8.8375763e+07
   4.7180000e+01  -9.8168557e+07
   4.7200000e+01  -1.0424456e+08
   4.7220000e+01  -1.0302057e+08
   4.7240000e+01  -9.4786117e+07
   4.7260000e+01  -8.3856906e+07
   4.7280000e+01  -7.5935488e+07
   4.7300000e+01  -7.5330784e+07
   4.7320000e+01  -8.2318590e+07
   4.7340000e+01  -9.3295129e+07
   4.7360000e+01  -1.0242994e+08
   4.7380000e+01  -1.0511739e+08
   4.7400000e+01  -1.0017738e+08
   4.7420000e+01  -9.0773752e+07
   4.7440000e+01  -8.2408402e+07
   4.7460000e+01  -8.0207724e+07
   4.7480000e+01  -8.5859084e+07
   4.7500000e+01  -9.6948987e+07
   4.7520000e+01  -1.0800628e+08
   4.7540000e+01  -1.1369213e+08
   4.7560000e+01  -1.1146278e+08
   4.7580000e+01  -1.0313362e+08
   4.7600000e+01  -9.3705865e+07
   4.7620000e+01  -8.8802024e+07
   4.7640000e+01  -9.1470370e+07
   4.7660000e+01  -1.0064212e+08
   4.7680000e+01  -1.1160351e+08
   4.7700000e+01  -1.1862926e+08
   4.7720000e+01  -1.1801325e+08
   4.7740000e+01  -1.1013252e+08
   4.7760000e+01  -9.9195775e+07
   4.7780000e+01  -9.1002636e+07
   4.7800000e+01  -8.9775688e+07
   4.7820000e+01  -9.5892983e+07
   4.7840000e+01  -1.0568907e+08
   4.7860000e+01  -1.1343670e+08
   4.7880000e+01  -1.1449148e+08
   4.7900000e+01  -1.0777711e+08
   4.7920000e+01  -9.6434789e+07
   4.7940000e+01  -8.6071046e+07
   4.7960000e+01  -8.1801053e+07
   4.7980000e+01  -8.5412041e+07
   4.8000000e+01  -9.4490687e+07
   4.8020000e+01  -1.0365117e+08
   4.8040000e+01  -1.0756669e+08
   4.8060000e+01  -1.0375648e+08
   4.8080000e+01  -9.4058839e+07
   4.8100000e+01  -8.3509761e+07
   4.8120000e+01  -7.7765230e+07
   4.8140000e+01  -7.9874124e+07
   4.8160000e+01  -8.8810865e+07
   4.8180000e+01  -9.9826844e+07
   4.8200000e+01  -1.0724437e+08
   4.8220000e+01  -1.0729398e+08
   4.8240000e+01  -1.0039669e+08
   4.8260000e+01  -9.0677765e+07
   4.8280000e+01  -8.3973795e+07
   4.8300000e+01  -8.4406849e+07
   4.8320000e+01  -9.2388042e+07
   4.8340000e+01  -1.0413580e+08
   4.8360000e+01  -1.1395601e+08
   4.8380000e+01  -1.1707788e+08
   4.8400000e+01  -1.1246002e+08
   4.8420000e+01  -1.0311362e+08
   4.8440000e+01  -9.4684199e+07
   4.8460000e+01  -9.2158119e+07
   4.8480000e+01  -9.7369252e+07
   4.8500000e+01  -1.0778189e+08
   4.8520000e+01  -1.1806622e+08
   4.8540000e+01  -1.2278538e+08
   4.8560000e+01  -1.1952466e+08
   4.8580000e+01  -1.1002664e+08
   4.8600000e+01  -9.9407100e+07
   4.8620000e+01  -9.3237818e+07
   4.8640000e+01  -9.4665972e+07
   4.8660000e+01  -1.0259083e+08
   4.8680000e+01  -1.1237978e+08
   4.8700000e+01  -1.1829017e+08
   4.8720000e+01  -1.1667928e+08
   4.8740000e+01  -1.0791611e+08
   4.8760000e+01  -9.6254489e+07
   4.8780000e+01  -8.7494665e+07
   4.8800000e+01  -8.5879261e+07
   4.8820000e+01  -9.1801151e+07
   4.8840000e+01  -1.0158128e+08
   4.8860000e+01  -1.0952467e+08
   4.8880000e+01  -1.1093985e+08
   4.8900000e+01  -1.0479554e+08
   4.8920000e+01  -9.4160278e+07
   4.8940000e+01  -8.4691851e+07
   4.8960000e+01  -8.1413301e+07
   4.8980000e+01  -8.6167710e+07
   4.9000000e+01  -9.6433195e+07
   4.9020000e+01  -1.0688516e+08
   4.9040000e+01  -1.1207609e+08
   4.9060000e+01  -1.0959260e+08
   4.9080000e+01  -1.0114310e+08
   4.9100000e+01  -9.1841988e+07
   4.9120000e+01  -8.7203383e+07
   4.9140000e+01  -9.0374682e+07
   4.9160000e+01  -1.0017378e+08
   4.9180000e+01  -1.1197453e+08
   4.9200000e+01  -1.1993360e+08
   4.9220000e+01  -1.2042250e+08
   4.9240000e+01  -1.1369749e+08
   4.9260000e+01  -1.0403682e+08
   4.9280000e+01  -9.7118752e+07
   4.9300000e+01  -9.7228717e+07
   4.9320000e+01  -1.0462672e+08
   4.9340000e+01  -1.1570421e+08
   4.9360000e+01  -1.2462334e+08
   4.9380000e+01  -1.2679337e+08
   4.9400000e+01  -1.2103591e+08
   4.9420000e+01  -1.1054721e+08
   4.9440000e+01  -1.0084038e+08
   4.9460000e+01  -9.7088877e+07
   4.9480000e+01  -1.0099964e+08
   4.9500000e+01  -1.1021714e+08
   4.9520000e+01  -1.1929603e+08
   4.9540000e+01  -1.2296081e+08
   4.9560000e+01  -1.1869765e+08
   4.9580000e+01  -1.0838481e+08
   4.9600000e+01  -9.7054797e+07
   4.9620000e+01  -9.0387915e+07
   4.9640000e+01  -9.1460976e+07
   4.9660000e+01  -9.9253679e+07
   4.9680000e+01  -1.0907445e+08
   4.9700000e+01  -1.1523260e+08
   4.9720000e+01  -1.1403691e+08
   4.9740000e+01  -1.0588094e+08
   4.9760000e+01  -9.4981506e+07
   4.9780000e+01  -8.7133794e+07
   4.9800000e+01  -8.6561966e+07
   4.9820000e+01  -9.3617491e+07
   4.9840000e+01  -1.0463096e+08
   4.9860000e+01  -1.1382709e+08
   4.9880000e+01  -1.1655474e+08
   4.9900000e+01  -1.1167061e+08
   4.9920000e+01  -1.0230923e+08
   4.9940000e+01  -9.3995128e+07
   4.9960000e+01  -9.1838961e+07
   4.9980000e+01  -9.7536425e+07
   5.0000000e+01  -1.0867405e+08


==> data/sig/sig11_buck_example3.dat <==
   3.0000000e+01  -1.9768000e+08
   3.0020000e+01  -1.9768000e+08
   3.0040000e+01  -1.9768000e+08
   3.0060000e+01  -1.9768000e+08
   3.0080000e+01  -1.9768000e+08
   3.0100000e+01  -1.9768000e+08
   3.0120000e+01  -1.9768000e+08
   3.0140000e+01  -1.9768000e+08
   3.0160000e+01  -1.9768000e+08
   3.0180000e+01  -1.9768000e+08
   3.0200000e+01  -1.9768000e+08
   3.0220000e+01  -1.9768000e+08
   3.0240000e+01  -1.9768000e+08
   3.0260000e+01  -1.9768000e+08
   3.0280000e+01  -1.9768000e+08
   3.0300000e+01  -1.9768000e+08
   3.0320000e+01  -1.9768000e+08
   3.0340000e+01  -1.9768000e+08
   3.0360000e+01  -1.9768000e+08
   3.0380000e+01  -1.9768000e+08
   3.0400000e+01  -1.9768000e+08
   3.0420000e+01  -1.9768000e+08
   3.0440000e+01  -1.9768000e+08
   3.0460000e+01  -1.9768000e+08
   3.0480000e+01  -1.9768000e+08
   3.0500000e+01  -1.9768000e+08
   3.0520000e+01  -1.9768000e+08
   3.0540000e+01  -1.9768000e+08
   3.0560000e+01  -1.9768000e+08
   3.0580000e+01  -1.9768000e+08
   3.0600000e+01  -1.9768000e+08
   3.0620000e+01  -1.9768000e+08
   3.0640000e+01  -1.9768000e+08
   3.0660000e+01  -1.9768000e+08
   3.0680000e+01  -1.9768000e+08
   3.0700000e+01  -1.9768000e+08
   3.0720000e+01  -1.9768000e+08
   3.0740000e+01  -1.9768000e+08
   3.0760000e+01  -1.9768000e+08
   3.0780000e+01  -1.9768000e+08
   3.0800000e+01  -1.9768000e+08
   3.0820000e+01  -1.9768000e+08
   3.0840000e+01  -1.9768000e+08
   3.0860000e+01  -1.9768000e+08
   3.0880000e+01  -1.9768000e+08
   3.0900000e+01  -1.9768000e+08
   3.0920000e+01  -1.9768000e+08
   3.0940000e+01  -1.9768000e+08
   3.0960000e+01  -1.9768000e+08
   3.0980000e+01  -1.9768000e+08
   3.1000000e+01  -1.9768000e+08
   3.1020000e+01  -1.9768000e+08
   3.1040000e+01  -1.9768000e+08
   3.1060000e+01  -1.9768000e+08
   3.1080000e+01  -1.9768000e+08
   3.1100000e+01  -1.9768000e+08
   3.1120000e+01  -1.9768000e+08
   3.1140000e+01  -1.9768000e+08
   3.1160000e+01  -1.9768000e+08
   3.1180000e+01  -1.9768000e+08
   3.1200000e+01  -1.9768000e+08
   3.1220000e+01  -1.9768000e+08
   3.1240000e+01  -1.9768000e+08
   3.1260000e+01  -1.9768000e+08
   3.1280000e+01  -1.9768000e+08
   3.1300000e+01  -1.9768000e+08
   3.1320000e+01  -1.9768000e+08
   3.1340000e+01  -1.9768000e+08
   3.1360000e+01  -1.9768000e+08
   3.1380000e+01  -1.9768000e+08
   3.1400000e+01  -1.9768000e+08
   3.1420000e+01  -1.9768000e+08
   3.1440000e+01  -1.9768000e+08
   3.1460000e+01  -1.9768000e+08
   3.1480000e+01  -1.9768000e+08
   3.1500000e+01  -1.9768000e+08
   3.1520000e+01  -1.9768000e+08
   3.1540000e+01  -1.9768000e+08
   3.1560000e+01  -1.9768000e+08
   3.1580000e+01  -1.9768000e+08
   3.1600000e+01  -1.9768000e+08
   3.1620000e+01  -1.9768000e+08
   3.1640000e+01  -1.9768000e+08
   3.1660000e+01  -1.9768000e+08
   3.1680000e+01  -1.9768000e+08
   3.1700000e+01  -1.9768000e+08
   3.1720000e+01  -1.9768000e+08
   3.1740000e+01  -1.9768000e+08
   3.1760000e+01  -1.9768000e+08
   3.1780000e+01  -1.9768000e+08
   3.1800000e+01  -1.9768000e+08
   3.1820000e+01  -1.9768000e+08
   3.1840000e+01  -1.9768000e+08
   3.1860000e+01  -1.9768000e+08
   3.1880000e+01  -1.9768000e+08
   3.1900000e+01  -1.9768000e+08
   3.1920000e+01  -1.9768000e+08
   3.1940000e+01  -1.9768000e+08
   3.1960000e+01  -1.9768000e+08
   3.1980000e+01  -1.9768000e+08
   3.2000000e+01  -1.9768000e+08
   3.2020000e+01  -1.9768000e+08
   3.2040000e+01  -1.9768000e+08
   3.2060000e+01  -1.9768000e+08
   3.2080000e+01  -1.9768000e+08
   3.2100000e+01  -1.9768000e+08
   3.2120000e+01  -1.9768000e+08
   3.2140000e+01  -1.9768000e+08
   3.2160000e+01  -1.9768000e+08
   3.2180000e+01  -1.9768000e+08
   3.2200000e+01  -1.9768000e+08
   3.2220000e+01  -1.9768000e+08
   3.2240000e+01  -1.9768000e+08
   3.2260000e+01  -1.9768000e+08
   3.2280000e+01  -1.9768000e+08
   3.2300000e+01  -1.9768000e+08
   3.2320000e+01  -1.9768000e+08
   3.2340000e+01  -1.9768000e+08
   3.2360000e+01  -1.9768000e+08
   3.2380000e+01  -1.9768000e+08
   3.2400000e+01  -1.9768000e+08
   3.2420000e+01  -1.9768000e+08
   3.2440000e+01  -1.9768000e+08
   3.2460000e+01  -1.9768000e+08
   3.2480000e+01  -1.9768000e+08
   3.2500000e+01  -1.9768000e+08
   3.2520000e+01  -1.9768000e+08
   3.2540000e+01  -1.9768000e+08
   3.2560000e+01  -1.9768000e+08
   3.2580000e+01  -1.9768000e+08
   3.2600000e+01  -1.9768000e+08
   3.2620000e+01  -1.9768000e+08
   3.2640000e+01  -1.9768000e+08
   3.2660000e+01  -1.9768000e+08
   3.2680000e+01  -1.9768000e+08
   3.2700000e+01  -1.9768000e+08
   3.2720000e+01  -1.9768000e+08
   3.2740000e+01  -1.9768000e+08
   3.2760000e+01  -1.9768000e+08
   3.2780000e+01  -1.9768000e+08
   3.2800000e+01  -1.9768000e+08
   3.2820000e+01  -1.9768000e+08
   3.2840000e+01  -1.9768000e+08
   3.2860000e+01  -1.9768000e+08
   3.2880000e+01  -1.9768000e+08
   3.2900000e+01  -1.9768000e+08
   3.2920000e+01  -1.9768000e+08
   3.2940000e+01  -1.9768000e+08
   3.2960000e+01  -1.9768000e+08
   3.2980000e+01  -1.9768000e+08
   3.3000000e+01  -1.9768000e+08
   3.3020000e+01  -1.9768000e+08
   3.3040000e+01  -1.9768000e+08
   3.3060000e+01  -1.9768000e+08
   3.3080000e+01  -1.9768000e+08
   3.3100000e+01  -1.9768000e+08
   3.3120000e+01  -1.9768000e+08
   3.3140000e+01  -1.9768000e+08
   3.3160000e+01  -1.9768000e+08
   3.3180000e+01  -1.9768000e+08
   3.3200000e+01  -1.9768000e+08
   3.3220000e+01  -1.9768000e+08
   3.3240000e+01  -1.9768000e+08
   3.3260000e+01  -1.9768000e+08
   3.3280000e+01  -1.9768000e+08
   3.3300000e+01  -1.9768000e+08
   3.3320000e+01  -1.9768000e+08
   3.3340000e+01  -1.9768000e+08
   3.3360000e+01  -1.9768000e+08
   3.3380000e+01  -1.9768000e+08
   3.3400000e+01  -1.9768000e+08
   3.3420000e+01  -1.9768000e+08
   3.3440000e+01  -1.9768000e+08
   3.3460000e+01  -1.9768000e+08
   3.3480000e+01  -1.9768000e+08
   3.3500000e+01  -1.9768000e+08
   3.3520000e+01  -1.9768000e+08
   3.3540000e+01  -1.9768000e+08
   3.3560000e+01  -1.9768000e+08
   3.3580000e+01  -1.9768000e+08
   3.3600000e+01  -1.9768000e+08
   3.3620000e+01  -1.9768000e+08
   3.3640000e+01  -1.9768000e+08
   3.3660000e+01  -1.9768000e+08
   3.3680000e+01  -1.9768000e+08
   3.3700000e+01  -1.9768000e+08
   3.3720000e+01  -1.9768000e+08
   3.3740000e+01  -1.9768000e+08
   3.3760000e+01  -1.9768000e+08
   3.3780000e+01  -1.9768000e+08
   3.3800000e+01  -1.9768000e+08
   3.3820000e+01  -1.9768000e+08
   3.3840000e+01  -1.9768000e+08
   3.3860000e+01  -1.9768000e+08
   3.3880000e+01  -1.9768000e+08
   3.3900000e+01  -1.9768000e+08
   3.3920000e+01  -1.9768000e+08
   3.3940000e+01  -1.9768000e+08
   3.3960000e+01  -1.9768000e+08
   3.3980000e+01  -1.9768000e+08
   3.4000000e+01  -1.9768000e+08
   3.4020000e+01  -1.9768000e+08
   3.4040000e+01  -1.9768000e+08
   3.4060000e+01  -1.9768000e+08
   3.4080000e+01  -1.9768000e+08
   3.4100000e+01  -1.9768000e+08
   3.4120000e+01  -1.9768000e+08
   3.4140000e+01  -1.9768000e+08
   3.4160000e+01  -1.9768000e+08
   3.4180000e+01  -1.9768000e+08
   3.4200000e+01  -1.9768000e+08
   3.4220000e+01  -1.9768000e+08
   3.4240000e+01  -1.9768000e+08
   3.4260000e+01  -1.9768000e+08
   3.4280000e+01  -1.9768000e+08
   3.4300000e+01  -1.9768000e+08
   3.4320000e+01  -1.9768000e+08
   3.4340000e+01  -1.9768000e+08
   3.4360000e+01  -1.9768000e+08
   3.4380000e+01  -1.9768000e+08
   3.4400000e+01  -1.9768000e+08
   3.4420000e+01  -1.9768000e+08
   3.4440000e+01  -1.9768000e+08
   3.4460000e+01  -1.9768000e+08
   3.4480000e+01  -1.9768000e+08
   3.4500000e+01  -1.9768000e+08
   3.4520000e+01  -1.9768000e+08
   3.4540000e+01  -1.9768000e+08
   3.4560000e+01  -1.9768000e+08
   3.4580000e+01  -1.9768000e+08
   3.4600000e+01  -1.9768000e+08
   3.4620000e+01  -1.9768000e+08
   3.4640000e+01  -1.9768000e+08
   3.4660000e+01  -1.9768000e+08
   3.4680000e+01  -1.9768000e+08
   3.4700000e+01  -1.9768000e+08
   3.4720000e+01  -1.9768000e+08
   3.4740000e+01  -1.9768000e+08
   3.4760000e+01  -1.9768000e+08
   3.4780000e+01  -1.9768000e+08
   3.4800000e+01  -1.9768000e+08
   3.4820000e+01  -1.9768000e+08
   3.4840000e+01  -1.9768000e+08
   3.4860000e+01  -1.9768000e+08
   3.4880000e+01  -1.9768000e+08
   3.4900000e+01  -1.9768000e+08
   3.4920000e+01  -1.9768000e+08
   3.4940000e+01  -1.9768000e+08
   3.4960000e+01  -1.9768000e+08
   3.4980000e+01  -1.9768000e+08
   3.5000000e+01  -1.9768000e+08
   3.5020000e+01  -1.9768000e+08
   3.5040000e+01  -1.9768000e+08
   3.5060000e+01  -1.9768000e+08
   3.5080000e+01  -1.9768000e+08
   3.5100000e+01  -1.9768000e+08
   3.5120000e+01  -1.9768000e+08
   3.5140000e+01  -1.9768000e+08
   3.5160000e+01  -1.9768000e+08
   3.5180000e+01  -1.9768000e+08
   3.5200000e+01  -1.9768000e+08
   3.5220000e+01  -1.9768000e+08
   3.5240000e+01  -1.9768000e+08
   3.5260000e+01  -1.9768000e+08
   3.5280000e+01  -1.9768000e+08
   3.5300000e+01  -1.9768000e+08
   3.5320000e+01  -1.9768000e+08
   3.5340000e+01  -1.9768000e+08
   3.5360000e+01  -1.9768000e+08
   3.5380000e+01  -1.9768000e+08
   3.5400000e+01  -1.9768000e+08
   3.5420000e+01  -1.9768000e+08
   3.5440000e+01  -1.9768000e+08
   3.5460000e+01  -1.9768000e+08
   3.5480000e+01  -1.9768000e+08
   3.5500000e+01  -1.9768000e+08
   3.5520000e+01  -1.9768000e+08
   3.5540000e+01  -1.9768000e+08
   3.5560000e+01  -1.9768000e+08
   3.5580000e+01  -1.9768000e+08
   3.5600000e+01  -1.9768000e+08
   3.5620000e+01  -1.9768000e+08
   3.5640000e+01  -1.9768000e+08
   3.5660000e+01  -1.9768000e+08
   3.5680000e+01  -1.9768000e+08
   3.5700000e+01  -1.9768000e+08
   3.5720000e+01  -1.9768000e+08
   3.5740000e+01  -1.9768000e+08
   3.5760000e+01  -1.9768000e+08
   3.5780000e+01  -1.9768000e+08
   3.5800000e+01  -1.9768000e+08
   3.5820000e+01  -1.9768000e+08
   3.5840000e+01  -1.9768000e+08
   3.5860000e+01  -1.9768000e+08
   3.5880000e+01  -1.9768000e+08
   3.5900000e+01  -1.9768000e+08
   3.5920000e+01  -1.9768000e+08
   3.5940000e+01  -1.9768000e+08
   3.5960000e+01  -1.9768000e+08
   3.5980000e+01  -1.9768000e+08
   3.6000000e+01  -1.9768000e+08
   3.6020000e+01  -1.9768000e+08
   3.6040000e+01  -1.9768000e+08
   3.6060000e+01  -1.9768000e+08
   3.6080000e+01  -1.9768000e+08
   3.6100000e+01  -1.9768000e+08
   3.6120000e+01  -1.9768000e+08
   3.6140000e+01  -1.9768000e+08
   3.6160000e+01  -1.9768000e+08
   3.6180000e+01  -1.9768000e+08
   3.6200000e+01  -1.9768000e+08
   3.6220000e+01  -1.9768000e+08
   3.6240000e+01  -1.9768000e+08
   3.6260000e+01  -1.9768000e+08
   3.6280000e+01  -1.9768000e+08
   3.6300000e+01  -1.9768000e+08
   3.6320000e+01  -1.9768000e+08
   3.6340000e+01  -1.9768000e+08
   3.6360000e+01  -1.9768000e+08
   3.6380000e+01  -1.9768000e+08
   3.6400000e+01  -1.9768000e+08
   3.6420000e+01  -1.9768000e+08
   3.6440000e+01  -1.9768000e+08
   3.6460000e+01  -1.9768000e+08
   3.6480000e+01  -1.9768000e+08
   3.6500000e+01  -1.9768000e+08
   3.6520000e+01  -1.9768000e+08
   3.6540000e+01  -1.9768000e+08
   3.6560000e+01  -1.9768000e+08
   3.6580000e+01  -1.9768000e+08
   3.6600000e+01  -1.9768000e+08
   3.6620000e+01  -1.9768000e+08
   3.6640000e+01  -1.9768000e+08
   3.6660000e+01  -1.9768000e+08
   3.6680000e+01  -1.9768000e+08
   3.6700000e+01  -1.9768000e+08
   3.6720000e+01  -1.9768000e+08
   3.6740000e+01  -1.9768000e+08
   3.6760000e+01  -1.9768000e+08
   3.6780000e+01  -1.9768000e+08
   3.6800000e+01  -1.9768000e+08
   3.6820000e+01  -1.9768000e+08
   3.6840000e+01  -1.9768000e+08
   3.6860000e+01  -1.9768000e+08
   3.6880000e+01  -1.9768000e+08
   3.6900000e+01  -1.9768000e+08
   3.6920000e+01  -1.9768000e+08
   3.6940000e+01  -1.9768000e+08
   3.6960000e+01  -1.9768000e+08
   3.6980000e+01  -1.9768000e+08
   3.7000000e+01  -1.9768000e+08
   3.7020000e+01  -1.9768000e+08
   3.7040000e+01  -1.9768000e+08
   3.7060000e+01  -1.9768000e+08
   3.7080000e+01  -1.9768000e+08
   3.7100000e+01  -1.9768000e+08
   3.7120000e+01  -1.9768000e+08
   3.7140000e+01  -1.9768000e+08
   3.7160000e+01  -1.9768000e+08
   3.7180000e+01  -1.9768000e+08
   3.7200000e+01  -1.9768000e+08
   3.7220000e+01  -1.9768000e+08
   3.7240000e+01  -1.9768000e+08
   3.7260000e+01  -1.9768000e+08
   3.7280000e+01  -1.9768000e+08
   3.7300000e+01  -1.9768000e+08
   3.7320000e+01  -1.9768000e+08
   3.7340000e+01  -1.9768000e+08
   3.7360000e+01  -1.9768000e+08
   3.7380000e+01  -1.9768000e+08
   3.7400000e+01  -1.9768000e+08
   3.7420000e+01  -1.9768000e+08
   3.7440000e+01  -1.9768000e+08
   3.7460000e+01  -1.9768000e+08
   3.7480000e+01  -1.9768000e+08
   3.7500000e+01  -1.9768000e+08
   3.7520000e+01  -1.9768000e+08
   3.7540000e+01  -1.9768000e+08
   3.7560000e+01  -1.9768000e+08
   3.7580000e+01  -1.9768000e+08
   3.7600000e+01  -1.9768000e+08
   3.7620000e+01  -1.9768000e+08
   3.7640000e+01  -1.9768000e+08
   3.7660000e+01  -1.9768000e+08
   3.7680000e+01  -1.9768000e+08
   3.7700000e+01  -1.9768000e+08
   3.7720000e+01  -1.9768000e+08
   3.7740000e+01  -1.9768000e+08
   3.7760000e+01  -1.9768000e+08
   3.7780000e+01  -1.9768000e+08
   3.7800000e+01  -1.9768000e+08
   3.7820000e+01  -1.9768000e+08
   3.7840000e+01  -1.9768000e+08
   3.7860000e+01  -1.9768000e+08
   3.7880000e+01  -1.9768000e+08
   3.7900000e+01  -1.9768000e+08
   3.7920000e+01  -1.9768000e+08
   3.7940000e+01  -1.9768000e+08
   3.7960000e+01  -1.9768000e+08
   3.7980000e+01  -1.9768000e+08
   3.8000000e+01  -1.9768000e+08
   3.8020000e+01  -1.9768000e+08
   3.8040000e+01  -1.9768000e+08
   3.8060000e+01  -1.9768000e+08
   3.8080000e+01  -1.9768000e+08
   3.8100000e+01  -1.9768000e+08
   3.8120000e+01  -1.9768000e+08
   3.8140000e+01  -1.9768000e+08
   3.8160000e+01  -1.9768000e+08
   3.8180000e+01  -1.9768000e+08
   3.8200000e+01  -1.9768000e+08
   3.8220000e+01  -1.9768000e+08
   3.8240000e+01  -1.9768000e+08
   3.8260000e+01  -1.9768000e+08
   3.8280000e+01  -1.9768000e+08
   3.8300000e+01  -1.9768000e+08
   3.8320000e+01  -1.9768000e+08
   3.8340000e+01  -1.9768000e+08
   3.8360000e+01  -1.9768000e+08
   3.8380000e+01  -1.9768000e+08
   3.8400000e+01  -1.9768000e+08
   3.8420000e+01  -1.9768000e+08
   3.8440000e+01  -1.9768000e+08
   3.8460000e+01  -1.9768000e+08
   3.8480000e+01  -1.9768000e+08
   3.8500000e+01  -1.9768000e+08
   3.8520000e+01  -1.9768000e+08
   3.8540000e+01  -1.9768000e+08
   3.8560000e+01  -1.9768000e+08
   3.8580000e+01  -1.9768000e+08
   3.8600000e+01  -1.9768000e+08
   3.8620000e+01  -1.9768000e+08
   3.8640000e+01  -1.9768000e+08
   3.8660000e+01  -1.9768000e+08
   3.8680000e+01  -1.9768000e+08
   3.8700000e+01  -1.9768000e+08
   3.8720000e+01  -1.9768000e+08
   3.8740000e+01  -1.9768000e+08
   3.8760000e+01  -1.9768000e+08
   3.8780000e+01  -1.9768000e+08
   3.8800000e+01  -1.9768000e+08
   3.8820000e+01  -1.9768000e+08
   3.8840000e+01  -1.9768000e+08
   3.8860000e+01  -1.9768000e+08
   3.8880000e+01  -1.9768000e+08
   3.8900000e+01  -1.9768000e+08
   3.8920000e+01  -1.9768000e+08
   3.8940000e+01  -1.9768000e+08
   3.8960000e+01  -1.9768000e+08
   3.8980000e+01  -1.9768000e+08
   3.9000000e+01  -1.9768000e+08
   3.9020000e+01  -1.9768000e+08
   3.9040000e+01  -1.9768000e+08
   3.9060000e+01  -1.9768000e+08
   3.9080000e+01  -1.9768000e+08
   3.9100000e+01  -1.9768000e+08
   3.9120000e+01  -1.9768000e+08
   3.9140000e+01  -1.9768000e+08
   3.9160000e+01  -1.9768000e+08
   3.9180000e+01  -1.9768000e+08
   3.9200000e+01  -1.9768000e+08
   3.9220000e+01  -1.9768000e+08
   3.9240000e+01  -1.9768000e+08
   3.9260000e+01  -1.9768000e+08
   3.9280000e+01  -1.9768000e+08
   3.9300000e+01  -1.9768000e+08
   3.9320000e+01  -1.9768000e+08
   3.9340000e+01  -1.9768000e+08
   3.9360000e+01  -1.9768000e+08
   3.9380000e+01  -1.9768000e+08
   3.9400000e+01  -1.9768000e+08
   3.9420000e+01  -1.9768000e+08
   3.9440000e+01  -1.9768000e+08
   3.9460000e+01  -1.9768000e+08
   3.9480000e+01  -1.9768000e+08
   3.9500000e+01  -1.9768000e+08
   3.9520000e+01  -1.9768000e+08
   3.9540000e+01  -1.9768000e+08
   3.9560000e+01  -1.9768000e+08
   3.9580000e+01  -1.9768000e+08
   3.9600000e+01  -1.9768000e+08
   3.9620000e+01  -1.9768000e+08
   3.9640000e+01  -1.9768000e+08
   3.9660000e+01  -1.9768000e+08
   3.9680000e+01  -1.9768000e+08
   3.9700000e+01  -1.9768000e+08
   3.9720000e+01  -1.9768000e+08
   3.9740000e+01  -1.9768000e+08
   3.9760000e+01  -1.9768000e+08
   3.9780000e+01  -1.9768000e+08
   3.9800000e+01  -1.9768000e+08
   3.9820000e+01  -1.9768000e+08
   3.9840000e+01  -1.9768000e+08
   3.9860000e+01  -1.9768000e+08
   3.9880000e+01  -1.9768000e+08
   3.9900000e+01  -1.9768000e+08
   3.9920000e+01  -1.9768000e+08
   3.9940000e+01  -1.9768000e+08
   3.9960000e+01  -1.9768000e+08
   3.9980000e+01  -1.9768000e+08
   4.0000000e+01  -1.9768000e+08
   4.0020000e+01  -1.9768000e+08
   4.0040000e+01  -1.9768000e+08
   4.0060000e+01  -1.9768000e+08
   4.0080000e+01  -1.9768000e+08
   4.0100000e+01  -1.9768000e+08
   4.0120000e+01  -1.9768000e+08
   4.0140000e+01  -1.9768000e+08
   4.0160000e+01  -1.9768000e+08
   4.0180000e+01  -1.9768000e+08
   4.0200000e+01  -1.9768000e+08
   4.0220000e+01  -1.9768000e+08
   4.0240000e+01  -1.9768000e+08
   4.0260000e+01  -1.9768000e+08
   4.0280000e+01  -1.9768000e+08
   4.0300000e+01  -1.9768000e+08
   4.0320000e+01  -1.9768000e+08
   4.0340000e+01  -1.9768000e+08
   4.0360000e+01  -1.9768000e+08
   4.0380000e+01  -1.9768000e+08
   4.0400000e+01  -1.9768000e+08
   4.0420000e+01  -1.9768000e+08
   4.0440000e+01  -1.9768000e+08
   4.0460000e+01  -1.9768000e+08
   4.0480000e+01  -1.9768000e+08
   4.0500000e+01  -1.9768000e+08
   4.0520000e+01  -1.9768000e+08
   4.0540000e+01  -1.9768000e+08
   4.0560000e+01  -1.9768000e+08
   4.0580000e+01  -1.9768000e+08
   4.0600000e+01  -1.9768000e+08
   4.0620000e+01  -1.9768000e+08
   4.0640000e+01  -1.9768000e+08
   4.0660000e+01  -1.9768000e+08
   4.0680000e+01  -1.9768000e+08
   4.0700000e+01  -1.9768000e+08
   4.0720000e+01  -1.9768000e+08
   4.0740000e+01  -1.9768000e+08
   4.0760000e+01  -1.9768000e+08
   4.0780000e+01  -1.9768000e+08
   4.0800000e+01  -1.9768000e+08
   4.0820000e+01  -1.9768000e+08
   4.0840000e+01  -1.9768000e+08
   4.0860000e+01  -1.9768000e+08
   4.0880000e+01  -1.9768000e+08
   4.0900000e+01  -1.9768000e+08
   4.0920000e+01  -1.9768000e+08
   4.0940000e+01  -1.9768000e+08
   4.0960000e+01  -1.9768000e+08
   4.0980000e+01  -1.9768000e+08
   4.1000000e+01  -1.9768000e+08
   4.1020000e+01  -1.9768000e+08
   4.1040000e+01  -1.9768000e+08
   4.1060000e+01  -1.9768000e+08
   4.1080000e+01  -1.9768000e+08
   4.1100000e+01  -1.9768000e+08
   4.1120000e+01  -1.9768000e+08
   4.1140000e+01  -1.9768000e+08
   4.1160000e+01  -1.9768000e+08
   4.1180000e+01  -1.9768000e+08
   4.1200000e+01  -1.9768000e+08
   4.1220000e+01  -1.9768000e+08
   4.1240000e+01  -1.9768000e+08
   4.1260000e+01  -1.9768000e+08
   4.1280000e+01  -1.9768000e+08
   4.1300000e+01  -1.9768000e+08
   4.1320000e+01  -1.9768000e+08
   4.1340000e+01  -1.9768000e+08
   4.1360000e+01  -1.9768000e+08
   4.1380000e+01  -1.9768000e+08
   4.1400000e+01  -1.9768000e+08
   4.1420000e+01  -1.9768000e+08
   4.1440000e+01  -1.9768000e+08
   4.1460000e+01  -1.9768000e+08
   4.1480000e+01  -1.9768000e+08
   4.1500000e+01  -1.9768000e+08
   4.1520000e+01  -1.9768000e+08
   4.1540000e+01  -1.9768000e+08
   4.1560000e+01  -1.9768000e+08
   4.1580000e+01  -1.9768000e+08
   4.1600000e+01  -1.9768000e+08
   4.1620000e+01  -1.9768000e+08
   4.1640000e+01  -1.9768000e+08
   4.1660000e+01  -1.9768000e+08
   4.1680000e+01  -1.9768000e+08
   4.1700000e+01  -1.9768000e+08
   4.1720000e+01  -1.9768000e+08
   4.1740000e+01  -1.9768000e+08
   4.1760000e+01  -1.9768000e+08
   4.1780000e+01  -1.9768000e+08
   4.1800000e+01  -1.9768000e+08
   4.1820000e+01  -1.9768000e+08
   4.1840000e+01  -1.9768000e+08
   4.1860000e+01  -1.9768000e+08
   4.1880000e+01  -1.9768000e+08
   4.1900000e+01  -1.9768000e+08
   4.1920000e+01  -1.9768000e+08
   4.1940000e+01  -1.9768000e+08
   4.1960000e+01  -1.9768000e+08
   4.1980000e+01  -1.9768000e+08
   4.2000000e+01  -1.9768000e+08
   4.2020000e+01  -1.9768000e+08
   4.2040000e+01  -1.9768000e+08
   4.2060000e+01  -1.9768000e+08
   4.2080000e+01  -1.9768000e+08
   4.2100000e+01  -1.9768000e+08
   4.2120000e+01  -1.9768000e+08
   4.2140000e+01  -1.9768000e+08
   4.2160000e+01  -1.9768000e+08
   4.2180000e+01  -1.9768000e+08
   4.2200000e+01  -1.9768000e+08
   4.2220000e+01  -1.9768000e+08
   4.2240000e+01  -1.9768000e+08
   4.2260000e+01  -1.9768000e+08
   4.2280000e+01  -1.9768000e+08
   4.2300000e+01  -1.9768000e+08
   4.2320000e+01  -1.9768000e+08
   4.2340000e+01  -1.9768000e+08
   4.2360000e+01  -1.9768000e+08
   4.2380000e+01  -1.9768000e+08
   4.2400000e+01  -1.9768000e+08
   4.2420000e+01  -1.9768000e+08
   4.2440000e+01  -1.9768000e+08
   4.2460000e+01  -1.9768000e+08
   4.2480000e+01  -1.9768000e+08
   4.2500000e+01  -1.9768000e+08
   4.2520000e+01  -1.9768000e+08
   4.2540000e+01  -1.9768000e+08
   4.2560000e+01  -1.9768000e+08
   4.2580000e+01  -1.9768000e+08
   4.2600000e+01  -1.9768000e+08
   4.2620000e+01  -1.9768000e+08
   4.2640000e+01  -1.9768000e+08
   4.2660000e+01  -1.9768000e+08
   4.2680000e+01  -1.9768000e+08
   4.2700000e+01  -1.9768000e+08
   4.2720000e+01  -1.9768000e+08
   4.2740000e+01  -1.9768000e+08
   4.2760000e+01  -1.9768000e+08
   4.2780000e+01  -1.9768000e+08
   4.2800000e+01  -1.9768000e+08
   4.2820000e+01  -1.9768000e+08
   4.2840000e+01  -1.9768000e+08
   4.2860000e+01  -1.9768000e+08
   4.2880000e+01  -1.9768000e+08
   4.2900000e+01  -1.9768000e+08
   4.2920000e+01  -1.9768000e+08
   4.2940000e+01  -1.9768000e+08
   4.2960000e+01  -1.9768000e+08
   4.2980000e+01  -1.9768000e+08
   4.3000000e+01  -1.9768000e+08
   4.3020000e+01  -1.9768000e+08
   4.3040000e+01  -1.9768000e+08
   4.3060000e+01  -1.9768000e+08
   4.3080000e+01  -1.9768000e+08
   4.3100000e+01  -1.9768000e+08
   4.3120000e+01  -1.9768000e+08
   4.3140000e+01  -1.9768000e+08
   4.3160000e+01  -1.9768000e+08
   4.3180000e+01  -1.9768000e+08
   4.3200000e+01  -1.9768000e+08
   4.3220000e+01  -1.9768000e+08
   4.3240000e+01  -1.9768000e+08
   4.3260000e+01  -1.9768000e+08
   4.3280000e+01  -1.9768000e+08
   4.3300000e+01  -1.9768000e+08
   4.3320000e+01  -1.9768000e+08
   4.3340000e+01  -1.9768000e+08
   4.3360000e+01  -1.9768000e+08
   4.3380000e+01  -1.9768000e+08
   4.3400000e+01  -1.9768000e+08
   4.3420000e+01  -1.9768000e+08
   4.3440000e+01  -1.9768000e+08
   4.3460000e+01  -1.9768000e+08
   4.3480000e+01  -1.9768000e+08
   4.3500000e+01  -1.9768000e+08
   4.3520000e+01  -1.9768000e+08
   4.3540000e+01  -1.9768000e+08
   4.3560000e+01  -1.9768000e+08
   4.3580000e+01  -1.9768000e+08
   4.3600000e+01  -1.9768000e+08
   4.3620000e+01  -1.9768000e+08
   4.3640000e+01  -1.9768000e+08
   4.3660000e+01  -1.9768000e+08
   4.3680000e+01  -1.9768000e+08
   4.3700000e+01  -1.9768000e+08
   4.3720000e+01  -1.9768000e+08
   4.3740000e+01  -1.9768000e+08
   4.3760000e+01  -1.9768000e+08
   4.3780000e+01  -1.9768000e+08
   4.3800000e+01  -1.9768000e+08
   4.3820000e+01  -1.9768000e+08
   4.3840000e+01  -1.9768000e+08
   4.3860000e+01  -1.9768000e+08
   4.3880000e+01  -1.9768000e+08
   4.3900000e+01  -1.9768000e+08
   4.3920000e+01  -1.9768000e+08
   4.3940000e+01  -1.9768000e+08
   4.3960000e+01  -1.9768000e+08
   4.3980000e+01  -1.9768000e+08
   4.4000000e+01  -1.9768000e+08
   4.4020000e+01  -1.9768000e+08
   4.4040000e+01  -1.9768000e+08
   4.4060000e+01  -1.9768000e+08
   4.4080000e+01  -1.9768000e+08
   4.4100000e+01  -1.9768000e+08
   4.4120000e+01  -1.9768000e+08
   4.4140000e+01  -1.9768000e+08
   4.4160000e+01  -1.9768000e+08
   4.4180000e+01  -1.9768000e+08
   4.4200000e+01  -1.9768000e+08
   4.4220000e+01  -1.9768000e+08
   4.4240000e+01  -1.9768000e+08
   4.4260000e+01  -1.9768000e+08
   4.4280000e+01  -1.9768000e+08
   4.4300000e+01  -1.9768000e+08
   4.4320000e+01  -1.9768000e+08
   4.4340000e+01  -1.9768000e+08
   4.4360000e+01  -1.9768000e+08
   4.4380000e+01  -1.9768000e+08
   4.4400000e+01  -1.9768000e+08
   4.4420000e+01  -1.9768000e+08
   4.4440000e+01  -1.9768000e+08
   4.4460000e+01  -1.9768000e+08
   4.4480000e+01  -1.9768000e+08
   4.4500000e+01  -1.9768000e+08
   4.4520000e+01  -1.9768000e+08
   4.4540000e+01  -1.9768000e+08
   4.4560000e+01  -1.9768000e+08
   4.4580000e+01  -1.9768000e+08
   4.4600000e+01  -1.9768000e+08
   4.4620000e+01  -1.9768000e+08
   4.4640000e+01  -1.9768000e+08
   4.4660000e+01  -1.9768000e+08
   4.4680000e+01  -1.9768000e+08
   4.4700000e+01  -1.9768000e+08
   4.4720000e+01  -1.9768000e+08
   4.4740000e+01  -1.9768000e+08
   4.4760000e+01  -1.9768000e+08
   4.4780000e+01  -1.9768000e+08
   4.4800000e+01  -1.9768000e+08
   4.4820000e+01  -1.9768000e+08
   4.4840000e+01  -1.9768000e+08
   4.4860000e+01  -1.9768000e+08
   4.4880000e+01  -1.9768000e+08
   4.4900000e+01  -1.9768000e+08
   4.4920000e+01  -1.9768000e+08
   4.4940000e+01  -1.9768000e+08
   4.4960000e+01  -1.9768000e+08
   4.4980000e+01  -1.9768000e+08
   4.5000000e+01  -1.9768000e+08
   4.5020000e+01  -1.9768000e+08
   4.5040000e+01  -1.9768000e+08
   4.5060000e+01  -1.9768000e+08
   4.5080000e+01  -1.9768000e+08
   4.5100000e+01  -1.9768000e+08
   4.5120000e+01  -1.9768000e+08
   4.5140000e+01  -1.9768000e+08
   4.5160000e+01  -1.9768000e+08
   4.5180000e+01  -1.9768000e+08
   4.5200000e+01  -1.9768000e+08
   4.5220000e+01  -1.9768000e+08
   4.5240000e+01  -1.9768000e+08
   4.5260000e+01  -1.9768000e+08
   4.5280000e+01  -1.9768000e+08
   4.5300000e+01  -1.9768000e+08
   4.5320000e+01  -1.9768000e+08
   4.5340000e+01  -1.9768000e+08
   4.5360000e+01  -1.9768000e+08
   4.5380000e+01  -1.9768000e+08
   4.5400000e+01  -1.9768000e+08
   4.5420000e+01  -1.9768000e+08
   4.5440000e+01  -1.9768000e+08
   4.5460000e+01  -1.9768000e+08
   4.5480000e+01  -1.9768000e+08
   4.5500000e+01  -1.9768000e+08
   4.5520000e+01  -1.9768000e+08
   4.5540000e+01  -1.9768000e+08
   4.5560000e+01  -1.9768000e+08
   4.5580000e+01  -1.9768000e+08
   4.5600000e+01  -1.9768000e+08
   4.5620000e+01  -1.9768000e+08
   4.5640000e+01  -1.9768000e+08
   4.5660000e+01  -1.9768000e+08
   4.5680000e+01  -1.9768000e+08
   4.5700000e+01  -1.9768000e+08
   4.5720000e+01  -1.9768000e+08
   4.5740000e+01  -1.9768000e+08
   4.5760000e+01  -1.9768000e+08
   4.5780000e+01  -1.9768000e+08
   4.5800000e+01  -1.9768000e+08
   4.5820000e+01  -1.9768000e+08
   4.5840000e+01  -1.9768000e+08
   4.5860000e+01  -1.9768000e+08
   4.5880000e+01  -1.9768000e+08
   4.5900000e+01  -1.9768000e+08
   4.5920000e+01  -1.9768000e+08
   4.5940000e+01  -1.9768000e+08
   4.5960000e+01  -1.9768000e+08
   4.5980000e+01  -1.9768000e+08
   4.6000000e+01  -1.9768000e+08
   4.6020000e+01  -1.9768000e+08
   4.6040000e+01  -1.9768000e+08
   4.6060000e+01  -1.9768000e+08
   4.6080000e+01  -1.9768000e+08
   4.6100000e+01  -1.9768000e+08
   4.6120000e+01  -1.9768000e+08
   4.6140000e+01  -1.9768000e+08
   4.6160000e+01  -1.9768000e+08
   4.6180000e+01  -1.9768000e+08
   4.6200000e+01  -1.9768000e+08
   4.6220000e+01  -1.9768000e+08
   4.6240000e+01  -1.9768000e+08
   4.6260000e+01  -1.9768000e+08
   4.6280000e+01  -1.9768000e+08
   4.6300000e+01  -1.9768000e+08
   4.6320000e+01  -1.9768000e+08
   4.6340000e+01  -1.9768000e+08
   4.6360000e+01  -1.9768000e+08
   4.6380000e+01  -1.9768000e+08
   4.6400000e+01  -1.9768000e+08
   4.6420000e+01  -1.9768000e+08
   4.6440000e+01  -1.9768000e+08
   4.6460000e+01  -1.9768000e+08
   4.6480000e+01  -1.9768000e+08
   4.6500000e+01  -1.9768000e+08
   4.6520000e+01  -1.9768000e+08
   4.6540000e+01  -1.9768000e+08
   4.6560000e+01  -1.9768000e+08
   4.6580000e+01  -1.9768000e+08
   4.6600000e+01  -1.9768000e+08
   4.6620000e+01  -1.9768000e+08
   4.6640000e+01  -1.9768000e+08
   4.6660000e+01  -1.9768000e+08
   4.6680000e+01  -1.9768000e+08
   4.6700000e+01  -1.9768000e+08
   4.6720000e+01  -1.9768000e+08
   4.6740000e+01  -1.9768000e+08
   4.6760000e+01  -1.9768000e+08
   4.6780000e+01  -1.9768000e+08
   4.6800000e+01  -1.9768000e+08
   4.6820000e+01  -1.9768000e+08
   4.6840000e+01  -1.9768000e+08
   4.6860000e+01  -1.9768000e+08
   4.6880000e+01  -1.9768000e+08
   4.6900000e+01  -1.9768000e+08
   4.6920000e+01  -1.9768000e+08
   4.6940000e+01  -1.9768000e+08
   4.6960000e+01  -1.9768000e+08
   4.6980000e+01  -1.9768000e+08
   4.7000000e+01  -1.9768000e+08
   4.7020000e+01  -1.9768000e+08
   4.7040000e+01  -1.9768000e+08
   4.7060000e+01  -1.9768000e+08
   4.7080000e+01  -1.9768000e+08
   4.7100000e+01  -1.9768000e+08
   4.7120000e+01  -1.9768000e+08
   4.7140000e+01  -1.9768000e+08
   4.7160000e+01  -1.9768000e+08
   4.7180000e+01  -1.9768000e+08
   4.7200000e+01  -1.9768000e+08
   4.7220000e+01  -1.9768000e+08
   4.7240000e+01  -1.9768000e+08
   4.7260000e+01  -1.9768000e+08
   4.7280000e+01  -1.9768000e+08
   4.7300000e+01  -1.9768000e+08
   4.7320000e+01  -1.9768000e+08
   4.7340000e+01  -1.9768000e+08
   4.7360000e+01  -1.9768000e+08
   4.7380000e+01  -1.9768000e+08
   4.7400000e+01  -1.9768000e+08
   4.7420000e+01  -1.9768000e+08
   4.7440000e+01  -1.9768000e+08
   4.7460000e+01  -1.9768000e+08
   4.7480000e+01  -1.9768000e+08
   4.7500000e+01  -1.9768000e+08
   4.7520000e+01  -1.9768000e+08
   4.7540000e+01  -1.9768000e+08
   4.7560000e+01  -1.9768000e+08
   4.7580000e+01  -1.9768000e+08
   4.7600000e+01  -1.9768000e+08
   4.7620000e+01  -1.9768000e+08
   4.7640000e+01  -1.9768000e+08
   4.7660000e+01  -1.9768000e+08
   4.7680000e+01  -1.9768000e+08
   4.7700000e+01  -1.9768000e+08
   4.7720000e+01  -1.9768000e+08
   4.7740000e+01  -1.9768000e+08
   4.7760000e+01  -1.9768000e+08
   4.7780000e+01  -1.9768000e+08
   4.7800000e+01  -1.9768000e+08
   4.7820000e+01  -1.9768000e+08
   4.7840000e+01  -1.9768000e+08
   4.7860000e+01  -1.9768000e+08
   4.7880000e+01  -1.9768000e+08
   4.7900000e+01  -1.9768000e+08
   4.7920000e+01  -1.9768000e+08
   4.7940000e+01  -1.9768000e+08
   4.7960000e+01  -1.9768000e+08
   4.7980000e+01  -1.9768000e+08
   4.8000000e+01  -1.9768000e+08
   4.8020000e+01  -1.9768000e+08
   4.8040000e+01  -1.9768000e+08
   4.8060000e+01  -1.9768000e+08
   4.8080000e+01  -1.9768000e+08
   4.8100000e+01  -1.9768000e+08
   4.8120000e+01  -1.9768000e+08
   4.8140000e+01  -1.9768000e+08
   4.8160000e+01  -1.9768000e+08
   4.8180000e+01  -1.9768000e+08
   4.8200000e+01  -1.9768000e+08
   4.8220000e+01  -1.9768000e+08
   4.8240000e+01  -1.9768000e+08
   4.8260000e+01  -1.9768000e+08
   4.8280000e+01  -1.9768000e+08
   4.8300000e+01  -1.9768000e+08
   4.8320000e+01  -1.9768000e+08
   4.8340000e+01  -1.9768000e+08
   4.8360000e+01  -1.9768000e+08
   4.8380000e+01  -1.9768000e+08
   4.8400000e+01  -1.9768000e+08
   4.8420000e+01  -1.9768000e+08
   4.8440000e+01  -1.9768000e+08
   4.8460000e+01  -1.9768000e+08
   4.8480000e+01  -1.9768000e+08
   4.8500000e+01  -1.9768000e+08
   4.8520000e+01  -1.9768000e+08
   4.8540000e+01  -1.9768000e+08
   4.8560000e+01  -1.9768000e+08
   4.8580000e+01  -1.9768000e+08
   4.8600000e+01  -1.9768000e+08
   4.8620000e+01  -1.9768000e+08
   4.8640000e+01  -1.9768000e+08
   4.8660000e+01  -1.9768000e+08
   4.8680000e+01  -1.9768000e+08
   4.8700000e+01  -1.9768000e+08
   4.8720000e+01  -1.9768000e+08
   4.8740000e+01  -1.9768000e+08
   4.8760000e+01  -1.9768000e+08
   4.8780000e+01  -1.9768000e+08
   4.8800000e+01  -1.9768000e+08
   4.8820000e+01  -1.9768000e+08
   4.8840000e+01  -1.9768000e+08
   4.8860000e+01  -1.9768000e+08
   4.8880000e+01  -1.9768000e+08
   4.8900000e+01  -1.9768000e+08
   4.8920000e+01  -1.9768000e+08
   4.8940000e+01  -1.9768000e+08
   4.8960000e+01  -1.9768000e+08
   4.8980000e+01  -1.9768000e+08
   4.9000000e+01  -1.9768000e+08
   4.9020000e+01  -1.9768000e+08
   4.9040000e+01  -1.9768000e+08
   4.9060000e+01  -1.9768000e+08
   4.9080000e+01  -1.9768000e+08
   4.9100000e+01  -1.9768000e+08
   4.9120000e+01  -1.9768000e+08
   4.9140000e+01  -1.9768000e+08
   4.9160000e+01  -1.9768000e+08
   4.9180000e+01  -1.9768000e+08
   4.9200000e+01  -1.9768000e+08
   4.9220000e+01  -1.9768000e+08
   4.9240000e+01  -1.9768000e+08
   4.9260000e+01  -1.9768000e+08
   4.9280000e+01  -1.9768000e+08
   4.9300000e+01  -1.9768000e+08
   4.9320000e+01  -1.9768000e+08
   4.9340000e+01  -1.9768000e+08
   4.9360000e+01  -1.9768000e+08
   4.9380000e+01  -1.9768000e+08
   4.9400000e+01  -1.9768000e+08
   4.9420000e+01  -1.9768000e+08
   4.9440000e+01  -1.9768000e+08
   4.9460000e+01  -1.9768000e+08
   4.9480000e+01  -1.9768000e+08
   4.9500000e+01  -1.9768000e+08
   4.9520000e+01  -1.9768000e+08
   4.9540000e+01  -1.9768000e+08
   4.9560000e+01  -1.9768000e+08
   4.9580000e+01  -1.9768000e+08
   4.9600000e+01  -1.9768000e+08
   4.9620000e+01  -1.9768000e+08
   4.9640000e+01  -1.9768000e+08
   4.9660000e+01  -1.9768000e+08
   4.9680000e+01  -1.9768000e+08
   4.9700000e+01  -1.9768000e+08
   4.9720000e+01  -1.9768000e+08
   4.9740000e+01  -1.9768000e+08
   4.9760000e+01  -1.9768000e+08
   4.9780000e+01  -1.9768000e+08
   4.9800000e+01  -1.9768000e+08
   4.9820000e+01  -1.9768000e+08
   4.9840000e+01  -1.9768000e+08
   4.9860000e+01  -1.9768000e+08
   4.9880000e+01  -1.9768000e+08
   4.9900000e+01  -1.9768000e+08
   4.9920000e+01  -1.9768000e+08
   4.9940000e+01  -1.9768000e+08
   4.9960000e+01  -1.9768000e+08
   4.9980000e+01  -1.9768000e+08
   5.0000000e+01  -1.9768000e+08


==> data/sig/sig11_example3.dat <==
   3.0000000e+01   1.2979238e+08
   3.0020000e+01   1.4491868e+08
   3.0040000e+01   1.5262082e+08
   3.0060000e+01   1.4956674e+08
   3.0080000e+01   1.3809734e+08
   3.0100000e+01   1.2519156e+08
   3.0120000e+01   1.1841284e+08
   3.0140000e+01   1.2205213e+08
   3.0160000e+01   1.3453584e+08
   3.0180000e+01   1.4951834e+08
   3.0200000e+01   1.5907136e+08
   3.0220000e+01   1.5821018e+08
   3.0240000e+01   1.4736994e+08
   3.0260000e+01   1.3238428e+08
   3.0280000e+01   1.2112052e+08
   3.0300000e+01   1.1941707e+08
   3.0320000e+01   1.2773783e+08
   3.0340000e+01   1.4111362e+08
   3.0360000e+01   1.5167025e+08
   3.0380000e+01   1.5308255e+08
   3.0400000e+01   1.4385305e+08
   3.0420000e+01   1.2829882e+08
   3.0440000e+01   1.1407983e+08
   3.0460000e+01   1.0819982e+08
   3.0480000e+01   1.1310716e+08
   3.0500000e+01   1.2548870e+08
   3.0520000e+01   1.3799525e+08
   3.0540000e+01   1.4330879e+08
   3.0560000e+01   1.3807061e+08
   3.0580000e+01   1.2475127e+08
   3.0600000e+01   1.1029708e+08
   3.0620000e+01   1.0238264e+08
   3.0640000e+01   1.0525552e+08
   3.0660000e+01   1.1742613e+08
   3.0680000e+01   1.3249367e+08
   3.0700000e+01   1.4258324e+08
   3.0720000e+01   1.4264718e+08
   3.0740000e+01   1.3314447e+08
   3.0760000e+01   1.1984212e+08
   3.0780000e+01   1.1060328e+08
   3.0800000e+01   1.1119552e+08
   3.0820000e+01   1.2205362e+08
   3.0840000e+01   1.3813151e+08
   3.0860000e+01   1.5150897e+08
   3.0880000e+01   1.5578179e+08
   3.0900000e+01   1.4939957e+08
   3.0920000e+01   1.3660713e+08
   3.0940000e+01   1.2500922e+08
   3.0960000e+01   1.2155160e+08
   3.0980000e+01   1.2862389e+08
   3.1000000e+01   1.4287480e+08
   3.1020000e+01   1.5689361e+08
   3.1040000e+01   1.6335176e+08
   3.1060000e+01   1.5883220e+08
   3.1080000e+01   1.4582909e+08
   3.1100000e+01   1.3123876e+08
   3.1120000e+01   1.2279134e+08
   3.1140000e+01   1.2469362e+08
   3.1160000e+01   1.3553570e+08
   3.1180000e+01   1.4888575e+08
   3.1200000e+01   1.5696916e+08
   3.1220000e+01   1.5471817e+08
   3.1240000e+01   1.4271291e+08
   3.1260000e+01   1.2670812e+08
   3.1280000e+01   1.1470429e+08
   3.1300000e+01   1.1245672e+08
   3.1320000e+01   1.2054379e+08
   3.1340000e+01   1.3390160e+08
   3.1360000e+01   1.4475137e+08
   3.1380000e+01   1.4666524e+08
   3.1400000e+01   1.3822584e+08
   3.1420000e+01   1.2364903e+08
   3.1440000e+01   1.1065580e+08
   3.1460000e+01   1.0615472e+08
   3.1480000e+01   1.1262678e+08
   3.1500000e+01   1.2667037e+08
   3.1520000e+01   1.4094038e+08
   3.1540000e+01   1.4804130e+08
   3.1560000e+01   1.4460183e+08
   3.1580000e+01   1.3303143e+08
   3.1600000e+01   1.2025728e+08
   3.1620000e+01   1.1390747e+08
   3.1640000e+01   1.1820518e+08
   3.1660000e+01   1.3162387e+08
   3.1680000e+01   1.4773430e+08
   3.1700000e+01   1.5863799e+08
   3.1720000e+01   1.5926084e+08
   3.1740000e+01   1.5006247e+08
   3.1760000e+01   1.3678810e+08
   3.1780000e+01   1.2732834e+08
   3.1800000e+01   1.2742940e+08
   3.1820000e+01   1.3757210e+08
   3.1840000e+01   1.5268850e+08
   3.1860000e+01   1.6491674e+08
   3.1880000e+01   1.6783758e+08
   3.1900000e+01   1.5997151e+08
   3.1920000e+01   1.4555967e+08
   3.1940000e+01   1.3228743e+08
   3.1960000e+01   1.2710112e+08
   3.1980000e+01   1.3247333e+08
   3.2000000e+01   1.4504641e+08
   3.2020000e+01   1.5749368e+08
   3.2040000e+01   1.6246828e+08
   3.2060000e+01   1.5664381e+08
   3.2080000e+01   1.4248341e+08
   3.2100000e+01   1.2697975e+08
   3.2120000e+01   1.1781686e+08
   3.2140000e+01   1.1929194e+08
   3.2160000e+01   1.2993256e+08
   3.2180000e+01   1.4338177e+08
   3.2200000e+01   1.5179047e+08
   3.2220000e+01   1.5015147e+08
   3.2240000e+01   1.3896444e+08
   3.2260000e+01   1.2403459e+08
   3.2280000e+01   1.1327561e+08
   3.2300000e+01   1.1248260e+08
   3.2320000e+01   1.2213627e+08
   3.2340000e+01   1.3720215e+08
   3.2360000e+01   1.4979438e+08
   3.2380000e+01   1.5351042e+08
   3.2400000e+01   1.4682676e+08
   3.2420000e+01   1.3398444e+08
   3.2440000e+01   1.2260927e+08
   3.2460000e+01   1.1962992e+08
   3.2480000e+01   1.2744658e+08
   3.2500000e+01   1.4266812e+08
   3.2520000e+01   1.5788510e+08
   3.2540000e+01   1.6570920e+08
   3.2560000e+01   1.6272572e+08
   3.2580000e+01   1.5135822e+08
   3.2600000e+01   1.3851212e+08
   3.2620000e+01   1.3183787e+08
   3.2640000e+01   1.3555287e+08
   3.2660000e+01   1.4815632e+08
   3.2680000e+01   1.6322630e+08
   3.2700000e+01   1.7289162e+08
   3.2720000e+01   1.7210429e+08
   3.2740000e+01   1.6135178e+08
   3.2760000e+01   1.4642858e+08
   3.2780000e+01   1.3524743e+08
   3.2800000e+01   1.3362044e+08
   3.2820000e+01   1.4203845e+08
   3.2840000e+01   1.5550483e+08
   3.2860000e+01   1.6615788e+08
   3.2880000e+01   1.6764880e+08
   3.2900000e+01   1.5849473e+08
   3.2920000e+01   1.4300305e+08
   3.2940000e+01   1.2885195e+08
   3.2960000e+01   1.2304363e+08
   3.2980000e+01   1.2803283e+08
   3.3000000e+01   1.4050300e+08
   3.3020000e+01   1.5309450e+08
   3.3040000e+01   1.5849034e+08
   3.3060000e+01   1.5331764e+08
   3.3080000e+01   1.4006362e+08
   3.3100000e+01   1.2566411e+08
   3.3120000e+01   1.1781874e+08
   3.3140000e+01   1.2075996e+08
   3.3160000e+01   1.3301543e+08
   3.3180000e+01   1.4816044e+08
   3.3200000e+01   1.5833106e+08
   3.3220000e+01   1.5845715e+08
   3.3240000e+01   1.4901734e+08
   3.3260000e+01   1.3576285e+08
   3.3280000e+01   1.2658662e+08
   3.3300000e+01   1.2723592e+08
   3.3320000e+01   1.3817288e+08
   3.3340000e+01   1.5431867e+08
   3.3360000e+01   1.6777524e+08
   3.3380000e+01   1.7210429e+08
   3.3400000e+01   1.6578183e+08
   3.3420000e+01   1.5303065e+08
   3.3440000e+01   1.4148489e+08
   3.3460000e+01   1.3807626e+08
   3.3480000e+01   1.4521287e+08
   3.3500000e+01   1.5952671e+08
   3.3520000e+01   1.7361290e+08
   3.3540000e+01   1.8012565e+08
   3.3560000e+01   1.7565662e+08
   3.3580000e+01   1.6268986e+08
   3.3600000e+01   1.4814057e+08
   3.3620000e+01   1.3973118e+08
   3.3640000e+01   1.4168592e+08
   3.3660000e+01   1.5258006e+08
   3.3680000e+01   1.6598897e+08
   3.3700000e+01   1.7412120e+08
   3.3720000e+01   1.7191339e+08
   3.3740000e+01   1.5994057e+08
   3.3760000e+01   1.4396478e+08
   3.3780000e+01   1.3199300e+08
   3.3800000e+01   1.2978222e+08
   3.3820000e+01   1.3791589e+08
   3.3840000e+01   1.5132018e+08
   3.3860000e+01   1.6221678e+08
   3.3880000e+01   1.6416602e+08
   3.3900000e+01   1.5575712e+08
   3.3920000e+01   1.4120022e+08
   3.3940000e+01   1.2823359e+08
   3.3960000e+01   1.2375639e+08
   3.3980000e+01   1.3026991e+08
   3.4000000e+01   1.4434721e+08
   3.4020000e+01   1.5866441e+08
   3.4040000e+01   1.6578997e+08
   3.4060000e+01   1.6238377e+08
   3.4080000e+01   1.5082129e+08
   3.4100000e+01   1.3807187e+08
   3.4120000e+01   1.3173232e+08
   3.4140000e+01   1.3606434e+08
   3.4160000e+01   1.4950717e+08
   3.4180000e+01   1.6565668e+08
   3.4200000e+01   1.7658214e+08
   3.4220000e+01   1.7722940e+08
   3.4240000e+01   1.6803726e+08
   3.4260000e+01   1.5477466e+08
   3.4280000e+01   1.4531962e+08
   3.4300000e+01   1.4543942e+08
   3.4320000e+01   1.5559949e+08
   3.4340000e+01   1.7074209e+08
   3.4360000e+01   1.8298828e+08
   3.4380000e+01   1.8592311e+08
   3.4400000e+01   1.7806060e+08
   3.4420000e+01   1.6364681e+08
   3.4440000e+01   1.5037446e+08
   3.4460000e+01   1.4518870e+08
   3.4480000e+01   1.5057331e+08
   3.4500000e+01   1.6315583e+08
   3.4520000e+01   1.7561878e+08
   3.4540000e+01   1.8059551e+08
   3.4560000e+01   1.7477179e+08
   3.4580000e+01   1.6059923e+08
   3.4600000e+01   1.4508736e+08
   3.4620000e+01   1.3591395e+08
   3.4640000e+01   1.3739041e+08
   3.4660000e+01   1.4803096e+08
   3.4680000e+01   1.6148841e+08
   3.4700000e+01   1.6989202e+08
   3.4720000e+01   1.6825087e+08
   3.4740000e+01   1.5704210e+08
   3.4760000e+01   1.4210130e+08
   3.4780000e+01   1.3131721e+08
   3.4800000e+01   1.3052189e+08
   3.4820000e+01   1.4016055e+08
   3.4840000e+01   1.5523279e+08
   3.4860000e+01   1.6780941e+08
   3.4880000e+01   1.7152272e+08
   3.4900000e+01   1.6480866e+08
   3.4920000e+01   1.5195205e+08
   3.4940000e+01   1.4054023e+08
   3.4960000e+01   1.3755255e+08
   3.4980000e+01   1.4534061e+08
   3.5000000e+01   1.6056507e+08
   3.5020000e+01   1.7575400e+08
   3.5040000e+01   1.8357599e+08
   3.5060000e+01   1.8054977e+08
   3.5080000e+01   1.6916747e+08
   3.5100000e+01   1.5626999e+08
   3.5120000e+01   1.4958215e+08
   3.5140000e+01   1.5325397e+08
   3.5160000e+01   1.6585305e+08
   3.5180000e+01   1.8088497e+08
   3.5200000e+01   1.9054189e+08
   3.5220000e+01   1.8970475e+08
   3.5240000e+01   1.7893036e+08
   3.5260000e+01   1.6394614e+08
   3.5280000e+01   1.5274200e+08
   3.5300000e+01   1.5105906e+08
   3.5320000e+01   1.5946402e+08
   3.5340000e+01   1.7288131e+08
   3.5360000e+01   1.8351986e+08
   3.5380000e+01   1.8495402e+08
   3.5400000e+01   1.7577020e+08
   3.5420000e+01   1.6021256e+08
   3.5440000e+01   1.4602411e+08
   3.5460000e+01   1.4015673e+08
   3.5480000e+01   1.4511419e+08
   3.5500000e+01   1.5753689e+08
   3.5520000e+01   1.7009597e+08
   3.5540000e+01   1.7544096e+08
   3.5560000e+01   1.7022163e+08
   3.5580000e+01   1.5690678e+08
   3.5600000e+01   1.4245130e+08
   3.5620000e+01   1.3454900e+08
   3.5640000e+01   1.3743889e+08
   3.5660000e+01   1.4964983e+08
   3.5680000e+01   1.6474472e+08
   3.5700000e+01   1.7487117e+08
   3.5720000e+01   1.7493371e+08
   3.5740000e+01   1.6544047e+08
   3.5760000e+01   1.5211060e+08
   3.5780000e+01   1.4288172e+08
   3.5800000e+01   1.4345942e+08
   3.5820000e+01   1.5435375e+08
   3.5840000e+01   1.7043356e+08
   3.5860000e+01   1.8384714e+08
   3.5880000e+01   1.8810197e+08
   3.5900000e+01   1.8172470e+08
   3.5920000e+01   1.6888791e+08
   3.5940000e+01   1.5728420e+08
   3.5960000e+01   1.5379130e+08
   3.5980000e+01   1.6087986e+08
   3.6000000e+01   1.7511446e+08
   3.6020000e+01   1.8915645e+08
   3.6040000e+01   1.9558213e+08
   3.6060000e+01   1.9105954e+08
   3.6080000e+01   1.7799269e+08
   3.6100000e+01   1.6338426e+08
   3.6120000e+01   1.5487472e+08
   3.6140000e+01   1.5677716e+08
   3.6160000e+01   1.6757897e+08
   3.6180000e+01   1.8093937e+08
   3.6200000e+01   1.8897612e+08
   3.6220000e+01   1.8671071e+08
   3.6240000e+01   1.7463038e+08
   3.6260000e+01   1.5858948e+08
   3.6280000e+01   1.4650792e+08
   3.6300000e+01   1.4423753e+08
   3.6320000e+01   1.5226943e+08
   3.6340000e+01   1.6561931e+08
   3.6360000e+01   1.7641491e+08
   3.6380000e+01   1.7830097e+08
   3.6400000e+01   1.6978246e+08
   3.6420000e+01   1.5515065e+08
   3.6440000e+01   1.4207346e+08
   3.6460000e+01   1.3752179e+08
   3.6480000e+01   1.4393491e+08
   3.6500000e+01   1.5794235e+08
   3.6520000e+01   1.7216303e+08
   3.6540000e+01   1.7921247e+08
   3.6560000e+01   1.7570121e+08
   3.6580000e+01   1.6405164e+08
   3.6600000e+01   1.5119266e+08
   3.6620000e+01   1.4476542e+08
   3.6640000e+01   1.4899608e+08
   3.6660000e+01   1.6235615e+08
   3.6680000e+01   1.7841075e+08
   3.6700000e+01   1.8924789e+08
   3.6720000e+01   1.8979485e+08
   3.6740000e+01   1.8050123e+08
   3.6760000e+01   1.6713362e+08
   3.6780000e+01   1.5757318e+08
   3.6800000e+01   1.5759450e+08
   3.6820000e+01   1.6765470e+08
   3.6840000e+01   1.8270494e+08
   3.6860000e+01   1.9484998e+08
   3.6880000e+01   1.9768641e+08
   3.6900000e+01   1.8971218e+08
   3.6920000e+01   1.7519235e+08
   3.6940000e+01   1.6180343e+08
   3.6960000e+01   1.5651588e+08
   3.6980000e+01   1.6178878e+08
   3.7000000e+01   1.7427715e+08
   3.7020000e+01   1.8662874e+08
   3.7040000e+01   1.9150772e+08
   3.7060000e+01   1.8556344e+08
   3.7080000e+01   1.7128411e+08
   3.7100000e+01   1.5564701e+08
   3.7120000e+01   1.4636695e+08
   3.7140000e+01   1.4772499e+08
   3.7160000e+01   1.5826446e+08
   3.7180000e+01   1.7160818e+08
   3.7200000e+01   1.7990786e+08
   3.7220000e+01   1.7814598e+08
   3.7240000e+01   1.6682487e+08
   3.7260000e+01   1.5175604e+08
   3.7280000e+01   1.4086012e+08
   3.7300000e+01   1.3993980e+08
   3.7320000e+01   1.4947484e+08
   3.7340000e+01   1.6442603e+08
   3.7360000e+01   1.7689984e+08
   3.7380000e+01   1.8048609e+08
   3.7400000e+01   1.7366116e+08
   3.7420000e+01   1.6066999e+08
   3.7440000e+01   1.4914474e+08
   3.7460000e+01   1.4602520e+08
   3.7480000e+01   1.5370628e+08
   3.7500000e+01   1.6880427e+08
   3.7520000e+01   1.8388866e+08
   3.7540000e+01   1.9157947e+08
   3.7560000e+01   1.8844213e+08
   3.7580000e+01   1.7691975e+08
   3.7600000e+01   1.6390728e+08
   3.7620000e+01   1.5708031e+08
   3.7640000e+01   1.6064157e+08
   3.7660000e+01   1.7310905e+08
   3.7680000e+01   1.8803167e+08
   3.7700000e+01   1.9755729e+08
   3.7720000e+01   1.9660196e+08
   3.7740000e+01   1.8569064e+08
   3.7760000e+01   1.7058025e+08
   3.7780000e+01   1.5924037e+08
   3.7800000e+01   1.5743360e+08
   3.7820000e+01   1.6571011e+08
   3.7840000e+01   1.7900733e+08
   3.7860000e+01   1.8951783e+08
   3.7880000e+01   1.9082680e+08
   3.7900000e+01   1.8150786e+08
   3.7920000e+01   1.6581792e+08
   3.7940000e+01   1.5149320e+08
   3.7960000e+01   1.4549481e+08
   3.7980000e+01   1.5032344e+08
   3.8000000e+01   1.6261913e+08
   3.8020000e+01   1.7505253e+08
   3.8040000e+01   1.8026662e+08
   3.8060000e+01   1.7491573e+08
   3.8080000e+01   1.6146312e+08
   3.8100000e+01   1.4687249e+08
   3.8120000e+01   1.3883416e+08
   3.8140000e+01   1.4159345e+08
   3.8160000e+01   1.5367509e+08
   3.8180000e+01   1.6864212e+08
   3.8200000e+01   1.7863850e+08
   3.8220000e+01   1.7856794e+08
   3.8240000e+01   1.6893750e+08
   3.8260000e+01   1.5547077e+08
   3.8280000e+01   1.4610352e+08
   3.8300000e+01   1.4654914e+08
   3.8320000e+01   1.5731066e+08
   3.8340000e+01   1.7326261e+08
   3.8360000e+01   1.8654450e+08
   3.8380000e+01   1.9066630e+08
   3.8400000e+01   1.8415247e+08
   3.8420000e+01   1.7117548e+08
   3.8440000e+01   1.5943523e+08
   3.8460000e+01   1.5580299e+08
   3.8480000e+01   1.6276197e+08
   3.8500000e+01   1.7686107e+08
   3.8520000e+01   1.9077601e+08
   3.8540000e+01   1.9706340e+08
   3.8560000e+01   1.9240793e+08
   3.8580000e+01   1.7919731e+08
   3.8600000e+01   1.6445267e+08
   3.8620000e+01   1.5580063e+08
   3.8640000e+01   1.5757197e+08
   3.8660000e+01   1.6823596e+08
   3.8680000e+01   1.8146943e+08
   3.8700000e+01   1.8936637e+08
   3.8720000e+01   1.8697055e+08
   3.8740000e+01   1.7474381e+08
   3.8760000e+01   1.5856937e+08
   3.8780000e+01   1.4634101e+08
   3.8800000e+01   1.4394118e+08
   3.8820000e+01   1.5183196e+08
   3.8840000e+01   1.6505642e+08
   3.8860000e+01   1.7571206e+08
   3.8880000e+01   1.7746934e+08
   3.8900000e+01   1.6880563e+08
   3.8920000e+01   1.5404130e+08
   3.8940000e+01   1.4081674e+08
   3.8960000e+01   1.3613701e+08
   3.8980000e+01   1.4240634e+08
   3.9000000e+01   1.5629250e+08
   3.9020000e+01   1.7037021e+08
   3.9040000e+01   1.7729757e+08
   3.9060000e+01   1.7363858e+08
   3.9080000e+01   1.6186203e+08
   3.9100000e+01   1.4885401e+08
   3.9120000e+01   1.4230009e+08
   3.9140000e+01   1.4638825e+08
   3.9160000e+01   1.5962476e+08
   3.9180000e+01   1.7554253e+08
   3.9200000e+01   1.8625333e+08
   3.9220000e+01   1.8666204e+08
   3.9240000e+01   1.7723547e+08
   3.9260000e+01   1.6372826e+08
   3.9280000e+01   1.5403357e+08
   3.9300000e+01   1.5392090e+08
   3.9320000e+01   1.6384981e+08
   3.9340000e+01   1.7877287e+08
   3.9360000e+01   1.9078437e+08
   3.9380000e+01   1.9349449e+08
   3.9400000e+01   1.8537882e+08
   3.9420000e+01   1.7073250e+08
   3.9440000e+01   1.5719813e+08
   3.9460000e+01   1.5178985e+08
   3.9480000e+01   1.5691965e+08
   3.9500000e+01   1.6929411e+08
   3.9520000e+01   1.8150326e+08
   3.9540000e+01   1.8626803e+08
   3.9560000e+01   1.8017717e+08
   3.9580000e+01   1.6578010e+08
   3.9600000e+01   1.4999458e+08
   3.9620000e+01   1.4059921e+08
   3.9640000e+01   1.4181238e+08
   3.9660000e+01   1.5224305e+08
   3.9680000e+01   1.6544363e+08
   3.9700000e+01   1.7363630e+08
   3.9720000e+01   1.7172710e+08
   3.9740000e+01   1.6029661e+08
   3.9760000e+01   1.4507742e+08
   3.9780000e+01   1.3407354e+08
   3.9800000e+01   1.3300664e+08
   3.9820000e+01   1.4243863e+08
   3.9840000e+01   1.5724812e+08
   3.9860000e+01   1.6961933e+08
   3.9880000e+01   1.7306322e+08
   3.9900000e+01   1.6613160e+08
   3.9920000e+01   1.5299592e+08
   3.9940000e+01   1.4136385e+08
   3.9960000e+01   1.3810248e+08
   3.9980000e+01   1.4568210e+08
   4.0000000e+01   1.6064256e+08
   4.0020000e+01   1.7562797e+08
   4.0040000e+01   1.8318095e+08
   4.0060000e+01   1.7994107e+08
   4.0080000e+01   1.6827907e+08
   4.0100000e+01   1.5516166e+08
   4.0120000e+01   1.4819866e+08
   4.0140000e+01   1.5165760e+08
   4.0160000e+01   1.6399563e+08
   4.0180000e+01   1.7881758e+08
   4.0200000e+01   1.8821545e+08
   4.0220000e+01   1.8715653e+08
   4.0240000e+01   1.7611491e+08
   4.0260000e+01   1.6089933e+08
   4.0280000e+01   1.4943008e+08
   4.0300000e+01   1.4752175e+08
   4.0320000e+01   1.5567429e+08
   4.0340000e+01   1.6887282e+08
   4.0360000e+01   1.7926259e+08
   4.0380000e+01   1.8046953e+08
   4.0400000e+01   1.7102992e+08
   4.0420000e+01   1.5523321e+08
   4.0440000e+01   1.4079106e+08
   4.0460000e+01   1.3468598e+08
   4.0480000e+01   1.3940485e+08
   4.0500000e+01   1.5159562e+08
   4.0520000e+01   1.6392440e+08
   4.0540000e+01   1.6903124e+08
   4.0560000e+01   1.6357590e+08
   4.0580000e+01   1.5001195e+08
   4.0600000e+01   1.3531885e+08
   4.0620000e+01   1.2716882e+08
   4.0640000e+01   1.2983314e+08
   4.0660000e+01   1.4180444e+08
   4.0680000e+01   1.5668357e+08
   4.0700000e+01   1.6656703e+08
   4.0720000e+01   1.6641053e+08
   4.0740000e+01   1.5666248e+08
   4.0760000e+01   1.4311113e+08
   4.0780000e+01   1.3362615e+08
   4.0800000e+01   1.3399197e+08
   4.0820000e+01   1.4464004e+08
   4.0840000e+01   1.6051626e+08
   4.0860000e+01   1.7368672e+08
   4.0880000e+01   1.7773197e+08
   4.0900000e+01   1.7110506e+08
   4.0920000e+01   1.5805049e+08
   4.0940000e+01   1.4619710e+08
   4.0960000e+01   1.4249148e+08
   4.0980000e+01   1.4934043e+08
   4.1000000e+01   1.6337190e+08
   4.1020000e+01   1.7717820e+08
   4.1040000e+01   1.8339912e+08
   4.1060000e+01   1.7863311e+08
   4.1080000e+01   1.6535475e+08
   4.1100000e+01   1.5049966e+08
   4.1120000e+01   1.4178200e+08
   4.1140000e+01   1.4344735e+08
   4.1160000e+01   1.5404993e+08
   4.1180000e+01   1.6718102e+08
   4.1200000e+01   1.7501762e+08
   4.1220000e+01   1.7251851e+08
   4.1240000e+01   1.6023053e+08
   4.1260000e+01   1.4395182e+08
   4.1280000e+01   1.3166443e+08
   4.1300000e+01   1.2916391e+08
   4.1320000e+01   1.3699986e+08
   4.1340000e+01   1.5012872e+08
   4.1360000e+01   1.6072975e+08
   4.1380000e+01   1.6239384e+08
   4.1400000e+01   1.5367174e+08
   4.1420000e+01   1.3881648e+08
   4.1440000e+01   1.2553178e+08
   4.1460000e+01   1.2076708e+08
   4.1480000e+01   1.2697818e+08
   4.1500000e+01   1.4078601e+08
   4.1520000e+01   1.5480630e+08
   4.1540000e+01   1.6165779e+08
   4.1560000e+01   1.5793926e+08
   4.1580000e+01   1.4608748e+08
   4.1600000e+01   1.3301887e+08
   4.1620000e+01   1.2639430e+08
   4.1640000e+01   1.3042340e+08
   4.1660000e+01   1.4359678e+08
   4.1680000e+01   1.5945545e+08
   4.1700000e+01   1.7010806e+08
   4.1720000e+01   1.7045411e+08
   4.1740000e+01   1.6097161e+08
   4.1760000e+01   1.4739912e+08
   4.1780000e+01   1.3765266e+08
   4.1800000e+01   1.3747635e+08
   4.1820000e+01   1.4735951e+08
   4.1840000e+01   1.6222134e+08
   4.1860000e+01   1.7419035e+08
   4.1880000e+01   1.7683850e+08
   4.1900000e+01   1.6868084e+08
   4.1920000e+01   1.5397098e+08
   4.1940000e+01   1.4039747e+08
   4.1960000e+01   1.3492700e+08
   4.1980000e+01   1.4002353e+08
   4.2000000e+01   1.5233857e+08
   4.2020000e+01   1.6451792e+08
   4.2040000e+01   1.6922426e+08
   4.2060000e+01   1.6310262e+08
   4.2080000e+01   1.4864814e+08
   4.2100000e+01   1.3283084e+08
   4.2120000e+01   1.2338278e+08
   4.2140000e+01   1.2456584e+08
   4.2160000e+01   1.3495042e+08
   4.2180000e+01   1.4812203e+08
   4.2200000e+01   1.5627218e+08
   4.2220000e+01   1.5433281e+08
   4.2240000e+01   1.4286046e+08
   4.2260000e+01   1.2761113e+08
   4.2280000e+01   1.1656765e+08
   4.2300000e+01   1.1547404e+08
   4.2320000e+01   1.2487110e+08
   4.2340000e+01   1.3965689e+08
   4.2360000e+01   1.5199650e+08
   4.2380000e+01   1.5541622e+08
   4.2400000e+01   1.4845410e+08
   4.2420000e+01   1.3529342e+08
   4.2440000e+01   1.2363316e+08
   4.2460000e+01   1.2034942e+08
   4.2480000e+01   1.2790510e+08
   4.2500000e+01   1.4284729e+08
   4.2520000e+01   1.5781106e+08
   4.2540000e+01   1.6534773e+08
   4.2560000e+01   1.6208545e+08
   4.2580000e+01   1.5040797e+08
   4.2600000e+01   1.3726870e+08
   4.2620000e+01   1.3029275e+08
   4.2640000e+01   1.3373421e+08
   4.2660000e+01   1.4606209e+08
   4.2680000e+01   1.6087132e+08
   4.2700000e+01   1.7025906e+08
   4.2720000e+01   1.6918939e+08
   4.2740000e+01   1.5813647e+08
   4.2760000e+01   1.4291156e+08
   4.2780000e+01   1.3143266e+08
   4.2800000e+01   1.2951841e+08
   4.2820000e+01   1.3766556e+08
   4.2840000e+01   1.5086114e+08
   4.2860000e+01   1.6124845e+08
   4.2880000e+01   1.6245261e+08
   4.2900000e+01   1.5301127e+08
   4.2920000e+01   1.3721191e+08
   4.2940000e+01   1.2276960e+08
   4.2960000e+01   1.1666520e+08
   4.2980000e+01   1.2138732e+08
   4.3000000e+01   1.3358282e+08
   4.3020000e+01   1.4591769e+08
   4.3040000e+01   1.5103004e+08
   4.3060000e+01   1.4558229e+08
   4.3080000e+01   1.3202268e+08
   4.3100000e+01   1.1734017e+08
   4.3120000e+01   1.0919519e+08
   4.3140000e+01   1.1187551e+08
   4.3160000e+01   1.2385408e+08
   4.3180000e+01   1.3875373e+08
   4.3200000e+01   1.4864521e+08
   4.3220000e+01   1.4851059e+08
   4.3240000e+01   1.3877064e+08
   4.3260000e+01   1.2524197e+08
   4.3280000e+01   1.1576736e+08
   4.3300000e+01   1.1615907e+08
   4.3320000e+01   1.2682091e+08
   4.3340000e+01   1.4272725e+08
   4.3360000e+01   1.5591233e+08
   4.3380000e+01   1.5999042e+08
   4.3400000e+01   1.5337663e+08
   4.3420000e+01   1.4035724e+08
   4.3440000e+01   1.2851706e+08
   4.3460000e+01   1.2485060e+08
   4.3480000e+01   1.3171553e+08
   4.3500000e+01   1.4579001e+08
   4.3520000e+01   1.5961489e+08
   4.3540000e+01   1.6587972e+08
   4.3560000e+01   1.6113353e+08
   4.3580000e+01   1.4789857e+08
   4.3600000e+01   1.3306537e+08
   4.3620000e+01   1.2439287e+08
   4.3640000e+01   1.2608367e+08
   4.3660000e+01   1.3673498e+08
   4.3680000e+01   1.4989419e+08
   4.3700000e+01   1.5778136e+08
   4.3720000e+01   1.5531131e+08
   4.3740000e+01   1.4307365e+08
   4.3760000e+01   1.2682599e+08
   4.3780000e+01   1.1458945e+08
   4.3800000e+01   1.1212468e+08
   4.3820000e+01   1.2001317e+08
   4.3840000e+01   1.3318269e+08
   4.3860000e+01   1.4383673e+08
   4.3880000e+01   1.4554392e+08
   4.3900000e+01   1.3687431e+08
   4.3920000e+01   1.2206327e+08
   4.3940000e+01   1.0883279e+08
   4.3960000e+01   1.0411435e+08
   4.3980000e+01   1.1038393e+08
   4.4000000e+01   1.2424039e+08
   4.4020000e+01   1.3832217e+08
   4.4040000e+01   1.4522358e+08
   4.4060000e+01   1.4156660e+08
   4.4080000e+01   1.2976632e+08
   4.4100000e+01   1.1675900e+08
   4.4120000e+01   1.1018987e+08
   4.4140000e+01   1.1428148e+08
   4.4160000e+01   1.2751548e+08
   4.4180000e+01   1.4343738e+08
   4.4200000e+01   1.5415415e+08
   4.4220000e+01   1.5456235e+08
   4.4240000e+01   1.4514608e+08
   4.4260000e+01   1.3163495e+08
   4.4280000e+01   1.2195825e+08
   4.4300000e+01   1.2184400e+08
   4.4320000e+01   1.3180257e+08
   4.4340000e+01   1.4672618e+08
   4.4360000e+01   1.5877607e+08
   4.4380000e+01   1.6148305e+08
   4.4400000e+01   1.5341056e+08
   4.4420000e+01   1.3875641e+08
   4.4440000e+01   1.2527273e+08
   4.4460000e+01   1.1985754e+08
   4.4480000e+01   1.2504915e+08
   4.4500000e+01   1.3742060e+08
   4.4520000e+01   1.4969849e+08
   4.4540000e+01   1.5446154e+08
   4.4560000e+01   1.4843947e+08
   4.4580000e+01   1.3404171e+08
   4.4600000e+01   1.1832551e+08
   4.4620000e+01   1.0893541e+08
   4.4640000e+01   1.1022344e+08
   4.4660000e+01   1.2066747e+08
   4.4680000e+01   1.3394803e+08
   4.4700000e+01   1.4215763e+08
   4.4720000e+01   1.4032894e+08
   4.4740000e+01   1.2891584e+08
   4.4760000e+01   1.1377790e+08
   4.4780000e+01   1.0279586e+08
   4.4800000e+01   1.0181511e+08
   4.4820000e+01   1.1127778e+08
   4.4840000e+01   1.2617744e+08
   4.4860000e+01   1.3858605e+08
   4.4880000e+01   1.4211875e+08
   4.4900000e+01   1.3522755e+08
   4.4920000e+01   1.2217891e+08
   4.4940000e+01   1.1059197e+08
   4.4960000e+01   1.0742140e+08
   4.4980000e+01   1.1505401e+08
   4.5000000e+01   1.3011079e+08
   4.5020000e+01   1.4515499e+08
   4.5040000e+01   1.5280507e+08
   4.5060000e+01   1.4962627e+08
   4.5080000e+01   1.3805931e+08
   4.5100000e+01   1.2500768e+08
   4.5120000e+01   1.1814063e+08
   4.5140000e+01   1.2167524e+08
   4.5160000e+01   1.3411174e+08
   4.5180000e+01   1.4901860e+08
   4.5200000e+01   1.5851410e+08
   4.5220000e+01   1.5754408e+08
   4.5240000e+01   1.4659779e+08
   4.5260000e+01   1.3147396e+08
   4.5280000e+01   1.2010217e+08
   4.5300000e+01   1.1829203e+08
   4.5320000e+01   1.2654739e+08
   4.5340000e+01   1.3985110e+08
   4.5360000e+01   1.5034563e+08
   4.5380000e+01   1.5166123e+08
   4.5400000e+01   1.4232424e+08
   4.5420000e+01   1.2663947e+08
   4.5440000e+01   1.1229973e+08
   4.5460000e+01   1.0631410e+08
   4.5480000e+01   1.1113896e+08
   4.5500000e+01   1.2345736e+08
   4.5520000e+01   1.3589483e+08
   4.5540000e+01   1.4113238e+08
   4.5560000e+01   1.3578588e+08
   4.5580000e+01   1.2235303e+08
   4.5600000e+01   1.0777067e+08
   4.5620000e+01   9.9755845e+07
   4.5640000e+01   1.0253607e+08
   4.5660000e+01   1.1464958e+08
   4.5680000e+01   1.2964823e+08
   4.5700000e+01   1.3967797e+08
   4.5720000e+01   1.3964068e+08
   4.5740000e+01   1.3004004e+08
   4.5760000e+01   1.1660856e+08
   4.5780000e+01   1.0727397e+08
   4.5800000e+01   1.0776547e+08
   4.5820000e+01   1.1856820e+08
   4.5840000e+01   1.3457760e+08
   4.5860000e+01   1.4790306e+08
   4.5880000e+01   1.5208603e+08
   4.5900000e+01   1.4561101e+08
   4.5920000e+01   1.3269761e+08
   4.5940000e+01   1.2099596e+08
   4.5960000e+01   1.1743738e+08
   4.5980000e+01   1.2444240e+08
   4.6000000e+01   1.3862696e+08
   4.6020000e+01   1.5259245e+08
   4.6040000e+01   1.5896884e+08
   4.6060000e+01   1.5436150e+08
   4.6080000e+01   1.4123965e+08
   4.6100000e+01   1.2654361e+08
   4.6120000e+01   1.1798697e+08
   4.6140000e+01   1.1981511e+08
   4.6160000e+01   1.3058517e+08
   4.6180000e+01   1.4388231e+08
   4.6200000e+01   1.5188916e+08
   4.6220000e+01   1.4955680e+08
   4.6240000e+01   1.3743818e+08
   4.6260000e+01   1.2132849e+08
   4.6280000e+01   1.0921126e+08
   4.6300000e+01   1.0688596e+08
   4.6320000e+01   1.1489578e+08
   4.6340000e+01   1.2820529e+08
   4.6360000e+01   1.3898285e+08
   4.6380000e+01   1.4082810e+08
   4.6400000e+01   1.3228355e+08
   4.6420000e+01   1.1760830e+08
   4.6440000e+01   1.0450478e+08
   4.6460000e+01   9.9921899e+07
   4.6480000e+01   1.0632087e+08
   4.6500000e+01   1.2031376e+08
   4.6520000e+01   1.3452618e+08
   4.6540000e+01   1.4156385e+08
   4.6560000e+01   1.3803719e+08
   4.6580000e+01   1.2637227e+08
   4.6600000e+01   1.1349572e+08
   4.6620000e+01   1.0706168e+08
   4.6640000e+01   1.1128676e+08
   4.6660000e+01   1.2465538e+08
   4.6680000e+01   1.4071385e+08
   4.6700000e+01   1.5156327e+08
   4.6720000e+01   1.5210944e+08
   4.6740000e+01   1.4282351e+08
   4.6760000e+01   1.2945099e+08
   4.6780000e+01   1.1990411e+08
   4.6800000e+01   1.1992998e+08
   4.6820000e+01   1.3001913e+08
   4.6840000e+01   1.4508445e+08
   4.6860000e+01   1.5726452e+08
   4.6880000e+01   1.6011361e+08
   4.6900000e+01   1.5216931e+08
   4.6920000e+01   1.3765784e+08
   4.6940000e+01   1.2430066e+08
   4.6960000e+01   1.1903042e+08
   4.6980000e+01   1.2434803e+08
   4.7000000e+01   1.3686667e+08
   4.7020000e+01   1.4927041e+08
   4.7040000e+01   1.5418013e+08
   4.7060000e+01   1.4828398e+08
   4.7080000e+01   1.3403024e+08
   4.7100000e+01   1.1844155e+08
   4.7120000e+01   1.0919346e+08
   4.7140000e+01   1.1061211e+08
   4.7160000e+01   1.2119709e+08
   4.7180000e+01   1.3461071e+08
   4.7200000e+01   1.4295947e+08
   4.7220000e+01   1.4126430e+08
   4.7240000e+01   1.2998814e+08
   4.7260000e+01   1.1498377e+08
   4.7280000e+01   1.0413783e+08
   4.7300000e+01   1.0329203e+08
   4.7320000e+01   1.1289073e+08
   4.7340000e+01   1.2792728e+08
   4.7360000e+01   1.4047034e+08
   4.7380000e+01   1.4414080e+08
   4.7400000e+01   1.3738125e+08
   4.7420000e+01   1.2447047e+08
   4.7440000e+01   1.1301398e+08
   4.7460000e+01   1.0998166e+08
   4.7480000e+01   1.1774581e+08
   4.7500000e+01   1.3294079e+08
   4.7520000e+01   1.4811754e+08
   4.7540000e+01   1.5590409e+08
   4.7560000e+01   1.5285748e+08
   4.7580000e+01   1.4142487e+08
   4.7600000e+01   1.2850497e+08
   4.7620000e+01   1.2177213e+08
   4.7640000e+01   1.2543843e+08
   4.7660000e+01   1.3801069e+08
   4.7680000e+01   1.5304820e+08
   4.7700000e+01   1.6268007e+08
   4.7720000e+01   1.6183847e+08
   4.7740000e+01   1.5102742e+08
   4.7760000e+01   1.3603089e+08
   4.7780000e+01   1.2479319e+08
   4.7800000e+01   1.2311149e+08
   4.7820000e+01   1.3150031e+08
   4.7840000e+01   1.4493386e+08
   4.7860000e+01   1.5556030e+08
   4.7880000e+01   1.5700552e+08
   4.7900000e+01   1.4779793e+08
   4.7920000e+01   1.3224194e+08
   4.7940000e+01   1.1803025e+08
   4.7960000e+01   1.1217358e+08
   4.7980000e+01   1.1712652e+08
   4.8000000e+01   1.2957472e+08
   4.8020000e+01   1.4213903e+08
   4.8040000e+01   1.4750682e+08
   4.8060000e+01   1.4228341e+08
   4.8080000e+01   1.2898159e+08
   4.8100000e+01   1.1451841e+08
   4.8120000e+01   1.0663671e+08
   4.8140000e+01   1.0953399e+08
   4.8160000e+01   1.2178280e+08
   4.8180000e+01   1.3689685e+08
   4.8200000e+01   1.4706214e+08
   4.8220000e+01   1.4713770e+08
   4.8240000e+01   1.3767142e+08
   4.8260000e+01   1.2435065e+08
   4.8280000e+01   1.1515013e+08
   4.8300000e+01   1.1575145e+08
   4.8320000e+01   1.2668953e+08
   4.8340000e+01   1.4280710e+08
   4.8360000e+01   1.5626908e+08
   4.8380000e+01   1.6055645e+08
   4.8400000e+01   1.5421813e+08
   4.8420000e+01   1.4140533e+08
   4.8440000e+01   1.2984053e+08
   4.8460000e+01   1.2638127e+08
   4.8480000e+01   1.3352330e+08
   4.8500000e+01   1.4780742e+08
   4.8520000e+01   1.6190858e+08
   4.8540000e+01   1.6838399e+08
   4.8560000e+01   1.6390918e+08
   4.8580000e+01   1.5088539e+08
   4.8600000e+01   1.3631908e+08
   4.8620000e+01   1.2786074e+08
   4.8640000e+01   1.2981744e+08
   4.8660000e+01   1.4068651e+08
   4.8680000e+01   1.5411083e+08
   4.8700000e+01   1.6221649e+08
   4.8720000e+01   1.6000774e+08
   4.8740000e+01   1.4798786e+08
   4.8760000e+01   1.3199705e+08
   4.8780000e+01   1.1998061e+08
   4.8800000e+01   1.1777022e+08
   4.8820000e+01   1.2588416e+08
   4.8840000e+01   1.3930492e+08
   4.8860000e+01   1.5018840e+08
   4.8880000e+01   1.5214053e+08
   4.8900000e+01   1.4370160e+08
   4.8920000e+01   1.2912952e+08
   4.8940000e+01   1.1613111e+08
   4.8960000e+01   1.1165002e+08
   4.8980000e+01   1.1815417e+08
   4.9000000e+01   1.3224818e+08
   4.9020000e+01   1.4656541e+08
   4.9040000e+01   1.5370150e+08
   4.9060000e+01   1.5027872e+08
   4.9080000e+01   1.3870811e+08
   4.9100000e+01   1.2593540e+08
   4.9120000e+01   1.1959276e+08
   4.9140000e+01   1.2392271e+08
   4.9160000e+01   1.3738116e+08
   4.9180000e+01   1.5354462e+08
   4.9200000e+01   1.6448152e+08
   4.9220000e+01   1.6513107e+08
   4.9240000e+01   1.5592940e+08
   4.9260000e+01   1.4265875e+08
   4.9280000e+01   1.3319371e+08
   4.9300000e+01   1.3332189e+08
   4.9320000e+01   1.4349078e+08
   4.9340000e+01   1.5865983e+08
   4.9360000e+01   1.7091561e+08
   4.9380000e+01   1.7386911e+08
   4.9400000e+01   1.6599502e+08
   4.9420000e+01   1.5158799e+08
   4.9440000e+01   1.3829715e+08
   4.9460000e+01   1.3313162e+08
   4.9480000e+01   1.3851424e+08
   4.9500000e+01   1.5113722e+08
   4.9520000e+01   1.6360475e+08
   4.9540000e+01   1.6861659e+08
   4.9560000e+01   1.6278185e+08
   4.9580000e+01   1.4862736e+08
   4.9600000e+01   1.3309796e+08
   4.9620000e+01   1.2394790e+08
   4.9640000e+01   1.2542466e+08
   4.9660000e+01   1.3610769e+08
   4.9680000e+01   1.4957767e+08
   4.9700000e+01   1.5802320e+08
   4.9720000e+01   1.5638171e+08
   4.9740000e+01   1.4519917e+08
   4.9760000e+01   1.3024703e+08
   4.9780000e+01   1.1949151e+08
   4.9800000e+01   1.1869877e+08
   4.9820000e+01   1.2838532e+08
   4.9840000e+01   1.4347589e+08
   4.9860000e+01   1.5610347e+08
   4.9880000e+01   1.5982711e+08
   4.9900000e+01   1.5314789e+08
   4.9920000e+01   1.4028887e+08
   4.9940000e+01   1.2890951e+08
   4.9960000e+01   1.2592879e+08
   4.9980000e+01   1.3376806e+08
   5.0000000e+01   1.4901532e+08


==> data/sig/sig12_buck_example3.dat <==
   3.0000000e+01  -1.3707784e+04
   3.0020000e+01  -1.3707784e+04
   3.0040000e+01  -1.3707784e+04
   3.0060000e+01  -1.3707784e+04
   3.0080000e+01  -1.3707784e+04
   3.0100000e+01  -1.3707784e+04
   3.0120000e+01  -1.3707784e+04
   3.0140000e+01  -1.3707784e+04
   3.0160000e+01  -1.3707784e+04
   3.0180000e+01  -1.3707784e+04
   3.0200000e+01  -1.3707784e+04
   3.0220000e+01  -1.3707784e+04
   3.0240000e+01  -1.3707784e+04
   3.0260000e+01  -1.3707784e+04
   3.0280000e+01  -1.3707784e+04
   3.0300000e+01  -1.3707784e+04
   3.0320000e+01  -1.3707784e+04
   3.0340000e+01  -1.3707784e+04
   3.0360000e+01  -1.3707784e+04
   3.0380000e+01  -1.3707784e+04
   3.0400000e+01  -1.3707784e+04
   3.0420000e+01  -1.3707784e+04
   3.0440000e+01  -1.3707784e+04
   3.0460000e+01  -1.3707784e+04
   3.0480000e+01  -1.3707784e+04
   3.0500000e+01  -1.3707784e+04
   3.0520000e+01  -1.3707784e+04
   3.0540000e+01  -1.3707784e+04
   3.0560000e+01  -1.3707784e+04
   3.0580000e+01  -1.3707784e+04
   3.0600000e+01  -1.3707784e+04
   3.0620000e+01  -1.3707784e+04
   3.0640000e+01  -1.3707784e+04
   3.0660000e+01  -1.3707784e+04
   3.0680000e+01  -1.3707784e+04
   3.0700000e+01  -1.3707784e+04
   3.0720000e+01  -1.3707784e+04
   3.0740000e+01  -1.3707784e+04
   3.0760000e+01  -1.3707784e+04
   3.0780000e+01  -1.3707784e+04
   3.0800000e+01  -1.3707784e+04
   3.0820000e+01  -1.3707784e+04
   3.0840000e+01  -1.3707784e+04
   3.0860000e+01  -1.3707784e+04
   3.0880000e+01  -1.3707784e+04
   3.0900000e+01  -1.3707784e+04
   3.0920000e+01  -1.3707784e+04
   3.0940000e+01  -1.3707784e+04
   3.0960000e+01  -1.3707784e+04
   3.0980000e+01  -1.3707784e+04
   3.1000000e+01  -1.3707784e+04
   3.1020000e+01  -1.3707784e+04
   3.1040000e+01  -1.3707784e+04
   3.1060000e+01  -1.3707784e+04
   3.1080000e+01  -1.3707784e+04
   3.1100000e+01  -1.3707784e+04
   3.1120000e+01  -1.3707784e+04
   3.1140000e+01  -1.3707784e+04
   3.1160000e+01  -1.3707784e+04
   3.1180000e+01  -1.3707784e+04
   3.1200000e+01  -1.3707784e+04
   3.1220000e+01  -1.3707784e+04
   3.1240000e+01  -1.3707784e+04
   3.1260000e+01  -1.3707784e+04
   3.1280000e+01  -1.3707784e+04
   3.1300000e+01  -1.3707784e+04
   3.1320000e+01  -1.3707784e+04
   3.1340000e+01  -1.3707784e+04
   3.1360000e+01  -1.3707784e+04
   3.1380000e+01  -1.3707784e+04
   3.1400000e+01  -1.3707784e+04
   3.1420000e+01  -1.3707784e+04
   3.1440000e+01  -1.3707784e+04
   3.1460000e+01  -1.3707784e+04
   3.1480000e+01  -1.3707784e+04
   3.1500000e+01  -1.3707784e+04
   3.1520000e+01  -1.3707784e+04
   3.1540000e+01  -1.3707784e+04
   3.1560000e+01  -1.3707784e+04
   3.1580000e+01  -1.3707784e+04
   3.1600000e+01  -1.3707784e+04
   3.1620000e+01  -1.3707784e+04
   3.1640000e+01  -1.3707784e+04
   3.1660000e+01  -1.3707784e+04
   3.1680000e+01  -1.3707784e+04
   3.1700000e+01  -1.3707784e+04
   3.1720000e+01  -1.3707784e+04
   3.1740000e+01  -1.3707784e+04
   3.1760000e+01  -1.3707784e+04
   3.1780000e+01  -1.3707784e+04
   3.1800000e+01  -1.3707784e+04
   3.1820000e+01  -1.3707784e+04
   3.1840000e+01  -1.3707784e+04
   3.1860000e+01  -1.3707784e+04
   3.1880000e+01  -1.3707784e+04
   3.1900000e+01  -1.3707784e+04
   3.1920000e+01  -1.3707784e+04
   3.1940000e+01  -1.3707784e+04
   3.1960000e+01  -1.3707784e+04
   3.1980000e+01  -1.3707784e+04
   3.2000000e+01  -1.3707784e+04
   3.2020000e+01  -1.3707784e+04
   3.2040000e+01  -1.3707784e+04
   3.2060000e+01  -1.3707784e+04
   3.2080000e+01  -1.3707784e+04
   3.2100000e+01  -1.3707784e+04
   3.2120000e+01  -1.3707784e+04
   3.2140000e+01  -1.3707784e+04
   3.2160000e+01  -1.3707784e+04
   3.2180000e+01  -1.3707784e+04
   3.2200000e+01  -1.3707784e+04
   3.2220000e+01  -1.3707784e+04
   3.2240000e+01  -1.3707784e+04
   3.2260000e+01  -1.3707784e+04
   3.2280000e+01  -1.3707784e+04
   3.2300000e+01  -1.3707784e+04
   3.2320000e+01  -1.3707784e+04
   3.2340000e+01  -1.3707784e+04
   3.2360000e+01  -1.3707784e+04
   3.2380000e+01  -1.3707784e+04
   3.2400000e+01  -1.3707784e+04
   3.2420000e+01  -1.3707784e+04
   3.2440000e+01  -1.3707784e+04
   3.2460000e+01  -1.3707784e+04
   3.2480000e+01  -1.3707784e+04
   3.2500000e+01  -1.3707784e+04
   3.2520000e+01  -1.3707784e+04
   3.2540000e+01  -1.3707784e+04
   3.2560000e+01  -1.3707784e+04
   3.2580000e+01  -1.3707784e+04
   3.2600000e+01  -1.3707784e+04
   3.2620000e+01  -1.3707784e+04
   3.2640000e+01  -1.3707784e+04
   3.2660000e+01  -1.3707784e+04
   3.2680000e+01  -1.3707784e+04
   3.2700000e+01  -1.3707784e+04
   3.2720000e+01  -1.3707784e+04
   3.2740000e+01  -1.3707784e+04
   3.2760000e+01  -1.3707784e+04
   3.2780000e+01  -1.3707784e+04
   3.2800000e+01  -1.3707784e+04
   3.2820000e+01  -1.3707784e+04
   3.2840000e+01  -1.3707784e+04
   3.2860000e+01  -1.3707784e+04
   3.2880000e+01  -1.3707784e+04
   3.2900000e+01  -1.3707784e+04
   3.2920000e+01  -1.3707784e+04
   3.2940000e+01  -1.3707784e+04
   3.2960000e+01  -1.3707784e+04
   3.2980000e+01  -1.3707784e+04
   3.3000000e+01  -1.3707784e+04
   3.3020000e+01  -1.3707784e+04
   3.3040000e+01  -1.3707784e+04
   3.3060000e+01  -1.3707784e+04
   3.3080000e+01  -1.3707784e+04
   3.3100000e+01  -1.3707784e+04
   3.3120000e+01  -1.3707784e+04
   3.3140000e+01  -1.3707784e+04
   3.3160000e+01  -1.3707784e+04
   3.3180000e+01  -1.3707784e+04
   3.3200000e+01  -1.3707784e+04
   3.3220000e+01  -1.3707784e+04
   3.3240000e+01  -1.3707784e+04
   3.3260000e+01  -1.3707784e+04
   3.3280000e+01  -1.3707784e+04
   3.3300000e+01  -1.3707784e+04
   3.3320000e+01  -1.3707784e+04
   3.3340000e+01  -1.3707784e+04
   3.3360000e+01  -1.3707784e+04
   3.3380000e+01  -1.3707784e+04
   3.3400000e+01  -1.3707784e+04
   3.3420000e+01  -1.3707784e+04
   3.3440000e+01  -1.3707784e+04
   3.3460000e+01  -1.3707784e+04
   3.3480000e+01  -1.3707784e+04
   3.3500000e+01  -1.3707784e+04
   3.3520000e+01  -1.3707784e+04
   3.3540000e+01  -1.3707784e+04
   3.3560000e+01  -1.3707784e+04
   3.3580000e+01  -1.3707784e+04
   3.3600000e+01  -1.3707784e+04
   3.3620000e+01  -1.3707784e+04
   3.3640000e+01  -1.3707784e+04
   3.3660000e+01  -1.3707784e+04
   3.3680000e+01  -1.3707784e+04
   3.3700000e+01  -1.3707784e+04
   3.3720000e+01  -1.3707784e+04
   3.3740000e+01  -1.3707784e+04
   3.3760000e+01  -1.3707784e+04
   3.3780000e+01  -1.3707784e+04
   3.3800000e+01  -1.3707784e+04
   3.3820000e+01  -1.3707784e+04
   3.3840000e+01  -1.3707784e+04
   3.3860000e+01  -1.3707784e+04
   3.3880000e+01  -1.3707784e+04
   3.3900000e+01  -1.3707784e+04
   3.3920000e+01  -1.3707784e+04
   3.3940000e+01  -1.3707784e+04
   3.3960000e+01  -1.3707784e+04
   3.3980000e+01  -1.3707784e+04
   3.4000000e+01  -1.3707784e+04
   3.4020000e+01  -1.3707784e+04
   3.4040000e+01  -1.3707784e+04
   3.4060000e+01  -1.3707784e+04
   3.4080000e+01  -1.3707784e+04
   3.4100000e+01  -1.3707784e+04
   3.4120000e+01  -1.3707784e+04
   3.4140000e+01  -1.3707784e+04
   3.4160000e+01  -1.3707784e+04
   3.4180000e+01  -1.3707784e+04
   3.4200000e+01  -1.3707784e+04
   3.4220000e+01  -1.3707784e+04
   3.4240000e+01  -1.3707784e+04
   3.4260000e+01  -1.3707784e+04
   3.4280000e+01  -1.3707784e+04
   3.4300000e+01  -1.3707784e+04
   3.4320000e+01  -1.3707784e+04
   3.4340000e+01  -1.3707784e+04
   3.4360000e+01  -1.3707784e+04
   3.4380000e+01  -1.3707784e+04
   3.4400000e+01  -1.3707784e+04
   3.4420000e+01  -1.3707784e+04
   3.4440000e+01  -1.3707784e+04
   3.4460000e+01  -1.3707784e+04
   3.4480000e+01  -1.3707784e+04
   3.4500000e+01  -1.3707784e+04
   3.4520000e+01  -1.3707784e+04
   3.4540000e+01  -1.3707784e+04
   3.4560000e+01  -1.3707784e+04
   3.4580000e+01  -1.3707784e+04
   3.4600000e+01  -1.3707784e+04
   3.4620000e+01  -1.3707784e+04
   3.4640000e+01  -1.3707784e+04
   3.4660000e+01  -1.3707784e+04
   3.4680000e+01  -1.3707784e+04
   3.4700000e+01  -1.3707784e+04
   3.4720000e+01  -1.3707784e+04
   3.4740000e+01  -1.3707784e+04
   3.4760000e+01  -1.3707784e+04
   3.4780000e+01  -1.3707784e+04
   3.4800000e+01  -1.3707784e+04
   3.4820000e+01  -1.3707784e+04
   3.4840000e+01  -1.3707784e+04
   3.4860000e+01  -1.3707784e+04
   3.4880000e+01  -1.3707784e+04
   3.4900000e+01  -1.3707784e+04
   3.4920000e+01  -1.3707784e+04
   3.4940000e+01  -1.3707784e+04
   3.4960000e+01  -1.3707784e+04
   3.4980000e+01  -1.3707784e+04
   3.5000000e+01  -1.3707784e+04
   3.5020000e+01  -1.3707784e+04
   3.5040000e+01  -1.3707784e+04
   3.5060000e+01  -1.3707784e+04
   3.5080000e+01  -1.3707784e+04
   3.5100000e+01  -1.3707784e+04
   3.5120000e+01  -1.3707784e+04
   3.5140000e+01  -1.3707784e+04
   3.5160000e+01  -1.3707784e+04
   3.5180000e+01  -1.3707784e+04
   3.5200000e+01  -1.3707784e+04
   3.5220000e+01  -1.3707784e+04
   3.5240000e+01  -1.3707784e+04
   3.5260000e+01  -1.3707784e+04
   3.5280000e+01  -1.3707784e+04
   3.5300000e+01  -1.3707784e+04
   3.5320000e+01  -1.3707784e+04
   3.5340000e+01  -1.3707784e+04
   3.5360000e+01  -1.3707784e+04
   3.5380000e+01  -1.3707784e+04
   3.5400000e+01  -1.3707784e+04
   3.5420000e+01  -1.3707784e+04
   3.5440000e+01  -1.3707784e+04
   3.5460000e+01  -1.3707784e+04
   3.5480000e+01  -1.3707784e+04
   3.5500000e+01  -1.3707784e+04
   3.5520000e+01  -1.3707784e+04
   3.5540000e+01  -1.3707784e+04
   3.5560000e+01  -1.3707784e+04
   3.5580000e+01  -1.3707784e+04
   3.5600000e+01  -1.3707784e+04
   3.5620000e+01  -1.3707784e+04
   3.5640000e+01  -1.3707784e+04
   3.5660000e+01  -1.3707784e+04
   3.5680000e+01  -1.3707784e+04
   3.5700000e+01  -1.3707784e+04
   3.5720000e+01  -1.3707784e+04
   3.5740000e+01  -1.3707784e+04
   3.5760000e+01  -1.3707784e+04
   3.5780000e+01  -1.3707784e+04
   3.5800000e+01  -1.3707784e+04
   3.5820000e+01  -1.3707784e+04
   3.5840000e+01  -1.3707784e+04
   3.5860000e+01  -1.3707784e+04
   3.5880000e+01  -1.3707784e+04
   3.5900000e+01  -1.3707784e+04
   3.5920000e+01  -1.3707784e+04
   3.5940000e+01  -1.3707784e+04
   3.5960000e+01  -1.3707784e+04
   3.5980000e+01  -1.3707784e+04
   3.6000000e+01  -1.3707784e+04
   3.6020000e+01  -1.3707784e+04
   3.6040000e+01  -1.3707784e+04
   3.6060000e+01  -1.3707784e+04
   3.6080000e+01  -1.3707784e+04
   3.6100000e+01  -1.3707784e+04
   3.6120000e+01  -1.3707784e+04
   3.6140000e+01  -1.3707784e+04
   3.6160000e+01  -1.3707784e+04
   3.6180000e+01  -1.3707784e+04
   3.6200000e+01  -1.3707784e+04
   3.6220000e+01  -1.3707784e+04
   3.6240000e+01  -1.3707784e+04
   3.6260000e+01  -1.3707784e+04
   3.6280000e+01  -1.3707784e+04
   3.6300000e+01  -1.3707784e+04
   3.6320000e+01  -1.3707784e+04
   3.6340000e+01  -1.3707784e+04
   3.6360000e+01  -1.3707784e+04
   3.6380000e+01  -1.3707784e+04
   3.6400000e+01  -1.3707784e+04
   3.6420000e+01  -1.3707784e+04
   3.6440000e+01  -1.3707784e+04
   3.6460000e+01  -1.3707784e+04
   3.6480000e+01  -1.3707784e+04
   3.6500000e+01  -1.3707784e+04
   3.6520000e+01  -1.3707784e+04
   3.6540000e+01  -1.3707784e+04
   3.6560000e+01  -1.3707784e+04
   3.6580000e+01  -1.3707784e+04
   3.6600000e+01  -1.3707784e+04
   3.6620000e+01  -1.3707784e+04
   3.6640000e+01  -1.3707784e+04
   3.6660000e+01  -1.3707784e+04
   3.6680000e+01  -1.3707784e+04
   3.6700000e+01  -1.3707784e+04
   3.6720000e+01  -1.3707784e+04
   3.6740000e+01  -1.3707784e+04
   3.6760000e+01  -1.3707784e+04
   3.6780000e+01  -1.3707784e+04
   3.6800000e+01  -1.3707784e+04
   3.6820000e+01  -1.3707784e+04
   3.6840000e+01  -1.3707784e+04
   3.6860000e+01  -1.3707784e+04
   3.6880000e+01  -1.3707784e+04
   3.6900000e+01  -1.3707784e+04
   3.6920000e+01  -1.3707784e+04
   3.6940000e+01  -1.3707784e+04
   3.6960000e+01  -1.3707784e+04
   3.6980000e+01  -1.3707784e+04
   3.7000000e+01  -1.3707784e+04
   3.7020000e+01  -1.3707784e+04
   3.7040000e+01  -1.3707784e+04
   3.7060000e+01  -1.3707784e+04
   3.7080000e+01  -1.3707784e+04
   3.7100000e+01  -1.3707784e+04
   3.7120000e+01  -1.3707784e+04
   3.7140000e+01  -1.3707784e+04
   3.7160000e+01  -1.3707784e+04
   3.7180000e+01  -1.3707784e+04
   3.7200000e+01  -1.3707784e+04
   3.7220000e+01  -1.3707784e+04
   3.7240000e+01  -1.3707784e+04
   3.7260000e+01  -1.3707784e+04
   3.7280000e+01  -1.3707784e+04
   3.7300000e+01  -1.3707784e+04
   3.7320000e+01  -1.3707784e+04
   3.7340000e+01  -1.3707784e+04
   3.7360000e+01  -1.3707784e+04
   3.7380000e+01  -1.3707784e+04
   3.7400000e+01  -1.3707784e+04
   3.7420000e+01  -1.3707784e+04
   3.7440000e+01  -1.3707784e+04
   3.7460000e+01  -1.3707784e+04
   3.7480000e+01  -1.3707784e+04
   3.7500000e+01  -1.3707784e+04
   3.7520000e+01  -1.3707784e+04
   3.7540000e+01  -1.3707784e+04
   3.7560000e+01  -1.3707784e+04
   3.7580000e+01  -1.3707784e+04
   3.7600000e+01  -1.3707784e+04
   3.7620000e+01  -1.3707784e+04
   3.7640000e+01  -1.3707784e+04
   3.7660000e+01  -1.3707784e+04
   3.7680000e+01  -1.3707784e+04
   3.7700000e+01  -1.3707784e+04
   3.7720000e+01  -1.3707784e+04
   3.7740000e+01  -1.3707784e+04
   3.7760000e+01  -1.3707784e+04
   3.7780000e+01  -1.3707784e+04
   3.7800000e+01  -1.3707784e+04
   3.7820000e+01  -1.3707784e+04
   3.7840000e+01  -1.3707784e+04
   3.7860000e+01  -1.3707784e+04
   3.7880000e+01  -1.3707784e+04
   3.7900000e+01  -1.3707784e+04
   3.7920000e+01  -1.3707784e+04
   3.7940000e+01  -1.3707784e+04
   3.7960000e+01  -1.3707784e+04
   3.7980000e+01  -1.3707784e+04
   3.8000000e+01  -1.3707784e+04
   3.8020000e+01  -1.3707784e+04
   3.8040000e+01  -1.3707784e+04
   3.8060000e+01  -1.3707784e+04
   3.8080000e+01  -1.3707784e+04
   3.8100000e+01  -1.3707784e+04
   3.8120000e+01  -1.3707784e+04
   3.8140000e+01  -1.3707784e+04
   3.8160000e+01  -1.3707784e+04
   3.8180000e+01  -1.3707784e+04
   3.8200000e+01  -1.3707784e+04
   3.8220000e+01  -1.3707784e+04
   3.8240000e+01  -1.3707784e+04
   3.8260000e+01  -1.3707784e+04
   3.8280000e+01  -1.3707784e+04
   3.8300000e+01  -1.3707784e+04
   3.8320000e+01  -1.3707784e+04
   3.8340000e+01  -1.3707784e+04
   3.8360000e+01  -1.3707784e+04
   3.8380000e+01  -1.3707784e+04
   3.8400000e+01  -1.3707784e+04
   3.8420000e+01  -1.3707784e+04
   3.8440000e+01  -1.3707784e+04
   3.8460000e+01  -1.3707784e+04
   3.8480000e+01  -1.3707784e+04
   3.8500000e+01  -1.3707784e+04
   3.8520000e+01  -1.3707784e+04
   3.8540000e+01  -1.3707784e+04
   3.8560000e+01  -1.3707784e+04
   3.8580000e+01  -1.3707784e+04
   3.8600000e+01  -1.3707784e+04
   3.8620000e+01  -1.3707784e+04
   3.8640000e+01  -1.3707784e+04
   3.8660000e+01  -1.3707784e+04
   3.8680000e+01  -1.3707784e+04
   3.8700000e+01  -1.3707784e+04
   3.8720000e+01  -1.3707784e+04
   3.8740000e+01  -1.3707784e+04
   3.8760000e+01  -1.3707784e+04
   3.8780000e+01  -1.3707784e+04
   3.8800000e+01  -1.3707784e+04
   3.8820000e+01  -1.3707784e+04
   3.8840000e+01  -1.3707784e+04
   3.8860000e+01  -1.3707784e+04
   3.8880000e+01  -1.3707784e+04
   3.8900000e+01  -1.3707784e+04
   3.8920000e+01  -1.3707784e+04
   3.8940000e+01  -1.3707784e+04
   3.8960000e+01  -1.3707784e+04
   3.8980000e+01  -1.3707784e+04
   3.9000000e+01  -1.3707784e+04
   3.9020000e+01  -1.3707784e+04
   3.9040000e+01  -1.3707784e+04
   3.9060000e+01  -1.3707784e+04
   3.9080000e+01  -1.3707784e+04
   3.9100000e+01  -1.3707784e+04
   3.9120000e+01  -1.3707784e+04
   3.9140000e+01  -1.3707784e+04
   3.9160000e+01  -1.3707784e+04
   3.9180000e+01  -1.3707784e+04
   3.9200000e+01  -1.3707784e+04
   3.9220000e+01  -1.3707784e+04
   3.9240000e+01  -1.3707784e+04
   3.9260000e+01  -1.3707784e+04
   3.9280000e+01  -1.3707784e+04
   3.9300000e+01  -1.3707784e+04
   3.9320000e+01  -1.3707784e+04
   3.9340000e+01  -1.3707784e+04
   3.9360000e+01  -1.3707784e+04
   3.9380000e+01  -1.3707784e+04
   3.9400000e+01  -1.3707784e+04
   3.9420000e+01  -1.3707784e+04
   3.9440000e+01  -1.3707784e+04
   3.9460000e+01  -1.3707784e+04
   3.9480000e+01  -1.3707784e+04
   3.9500000e+01  -1.3707784e+04
   3.9520000e+01  -1.3707784e+04
   3.9540000e+01  -1.3707784e+04
   3.9560000e+01  -1.3707784e+04
   3.9580000e+01  -1.3707784e+04
   3.9600000e+01  -1.3707784e+04
   3.9620000e+01  -1.3707784e+04
   3.9640000e+01  -1.3707784e+04
   3.9660000e+01  -1.3707784e+04
   3.9680000e+01  -1.3707784e+04
   3.9700000e+01  -1.3707784e+04
   3.9720000e+01  -1.3707784e+04
   3.9740000e+01  -1.3707784e+04
   3.9760000e+01  -1.3707784e+04
   3.9780000e+01  -1.3707784e+04
   3.9800000e+01  -1.3707784e+04
   3.9820000e+01  -1.3707784e+04
   3.9840000e+01  -1.3707784e+04
   3.9860000e+01  -1.3707784e+04
   3.9880000e+01  -1.3707784e+04
   3.9900000e+01  -1.3707784e+04
   3.9920000e+01  -1.3707784e+04
   3.9940000e+01  -1.3707784e+04
   3.9960000e+01  -1.3707784e+04
   3.9980000e+01  -1.3707784e+04
   4.0000000e+01  -1.3707784e+04
   4.0020000e+01  -1.3707784e+04
   4.0040000e+01  -1.3707784e+04
   4.0060000e+01  -1.3707784e+04
   4.0080000e+01  -1.3707784e+04
   4.0100000e+01  -1.3707784e+04
   4.0120000e+01  -1.3707784e+04
   4.0140000e+01  -1.3707784e+04
   4.0160000e+01  -1.3707784e+04
   4.0180000e+01  -1.3707784e+04
   4.0200000e+01  -1.3707784e+04
   4.0220000e+01  -1.3707784e+04
   4.0240000e+01  -1.3707784e+04
   4.0260000e+01  -1.3707784e+04
   4.0280000e+01  -1.3707784e+04
   4.0300000e+01  -1.3707784e+04
   4.0320000e+01  -1.3707784e+04
   4.0340000e+01  -1.3707784e+04
   4.0360000e+01  -1.3707784e+04
   4.0380000e+01  -1.3707784e+04
   4.0400000e+01  -1.3707784e+04
   4.0420000e+01  -1.3707784e+04
   4.0440000e+01  -1.3707784e+04
   4.0460000e+01  -1.3707784e+04
   4.0480000e+01  -1.3707784e+04
   4.0500000e+01  -1.3707784e+04
   4.0520000e+01  -1.3707784e+04
   4.0540000e+01  -1.3707784e+04
   4.0560000e+01  -1.3707784e+04
   4.0580000e+01  -1.3707784e+04
   4.0600000e+01  -1.3707784e+04
   4.0620000e+01  -1.3707784e+04
   4.0640000e+01  -1.3707784e+04
   4.0660000e+01  -1.3707784e+04
   4.0680000e+01  -1.3707784e+04
   4.0700000e+01  -1.3707784e+04
   4.0720000e+01  -1.3707784e+04
   4.0740000e+01  -1.3707784e+04
   4.0760000e+01  -1.3707784e+04
   4.0780000e+01  -1.3707784e+04
   4.0800000e+01  -1.3707784e+04
   4.0820000e+01  -1.3707784e+04
   4.0840000e+01  -1.3707784e+04
   4.0860000e+01  -1.3707784e+04
   4.0880000e+01  -1.3707784e+04
   4.0900000e+01  -1.3707784e+04
   4.0920000e+01  -1.3707784e+04
   4.0940000e+01  -1.3707784e+04
   4.0960000e+01  -1.3707784e+04
   4.0980000e+01  -1.3707784e+04
   4.1000000e+01  -1.3707784e+04
   4.1020000e+01  -1.3707784e+04
   4.1040000e+01  -1.3707784e+04
   4.1060000e+01  -1.3707784e+04
   4.1080000e+01  -1.3707784e+04
   4.1100000e+01  -1.3707784e+04
   4.1120000e+01  -1.3707784e+04
   4.1140000e+01  -1.3707784e+04
   4.1160000e+01  -1.3707784e+04
   4.1180000e+01  -1.3707784e+04
   4.1200000e+01  -1.3707784e+04
   4.1220000e+01  -1.3707784e+04
   4.1240000e+01  -1.3707784e+04
   4.1260000e+01  -1.3707784e+04
   4.1280000e+01  -1.3707784e+04
   4.1300000e+01  -1.3707784e+04
   4.1320000e+01  -1.3707784e+04
   4.1340000e+01  -1.3707784e+04
   4.1360000e+01  -1.3707784e+04
   4.1380000e+01  -1.3707784e+04
   4.1400000e+01  -1.3707784e+04
   4.1420000e+01  -1.3707784e+04
   4.1440000e+01  -1.3707784e+04
   4.1460000e+01  -1.3707784e+04
   4.1480000e+01  -1.3707784e+04
   4.1500000e+01  -1.3707784e+04
   4.1520000e+01  -1.3707784e+04
   4.1540000e+01  -1.3707784e+04
   4.1560000e+01  -1.3707784e+04
   4.1580000e+01  -1.3707784e+04
   4.1600000e+01  -1.3707784e+04
   4.1620000e+01  -1.3707784e+04
   4.1640000e+01  -1.3707784e+04
   4.1660000e+01  -1.3707784e+04
   4.1680000e+01  -1.3707784e+04
   4.1700000e+01  -1.3707784e+04
   4.1720000e+01  -1.3707784e+04
   4.1740000e+01  -1.3707784e+04
   4.1760000e+01  -1.3707784e+04
   4.1780000e+01  -1.3707784e+04
   4.1800000e+01  -1.3707784e+04
   4.1820000e+01  -1.3707784e+04
   4.1840000e+01  -1.3707784e+04
   4.1860000e+01  -1.3707784e+04
   4.1880000e+01  -1.3707784e+04
   4.1900000e+01  -1.3707784e+04
   4.1920000e+01  -1.3707784e+04
   4.1940000e+01  -1.3707784e+04
   4.1960000e+01  -1.3707784e+04
   4.1980000e+01  -1.3707784e+04
   4.2000000e+01  -1.3707784e+04
   4.2020000e+01  -1.3707784e+04
   4.2040000e+01  -1.3707784e+04
   4.2060000e+01  -1.3707784e+04
   4.2080000e+01  -1.3707784e+04
   4.2100000e+01  -1.3707784e+04
   4.2120000e+01  -1.3707784e+04
   4.2140000e+01  -1.3707784e+04
   4.2160000e+01  -1.3707784e+04
   4.2180000e+01  -1.3707784e+04
   4.2200000e+01  -1.3707784e+04
   4.2220000e+01  -1.3707784e+04
   4.2240000e+01  -1.3707784e+04
   4.2260000e+01  -1.3707784e+04
   4.2280000e+01  -1.3707784e+04
   4.2300000e+01  -1.3707784e+04
   4.2320000e+01  -1.3707784e+04
   4.2340000e+01  -1.3707784e+04
   4.2360000e+01  -1.3707784e+04
   4.2380000e+01  -1.3707784e+04
   4.2400000e+01  -1.3707784e+04
   4.2420000e+01  -1.3707784e+04
   4.2440000e+01  -1.3707784e+04
   4.2460000e+01  -1.3707784e+04
   4.2480000e+01  -1.3707784e+04
   4.2500000e+01  -1.3707784e+04
   4.2520000e+01  -1.3707784e+04
   4.2540000e+01  -1.3707784e+04
   4.2560000e+01  -1.3707784e+04
   4.2580000e+01  -1.3707784e+04
   4.2600000e+01  -1.3707784e+04
   4.2620000e+01  -1.3707784e+04
   4.2640000e+01  -1.3707784e+04
   4.2660000e+01  -1.3707784e+04
   4.2680000e+01  -1.3707784e+04
   4.2700000e+01  -1.3707784e+04
   4.2720000e+01  -1.3707784e+04
   4.2740000e+01  -1.3707784e+04
   4.2760000e+01  -1.3707784e+04
   4.2780000e+01  -1.3707784e+04
   4.2800000e+01  -1.3707784e+04
   4.2820000e+01  -1.3707784e+04
   4.2840000e+01  -1.3707784e+04
   4.2860000e+01  -1.3707784e+04
   4.2880000e+01  -1.3707784e+04
   4.2900000e+01  -1.3707784e+04
   4.2920000e+01  -1.3707784e+04
   4.2940000e+01  -1.3707784e+04
   4.2960000e+01  -1.3707784e+04
   4.2980000e+01  -1.3707784e+04
   4.3000000e+01  -1.3707784e+04
   4.3020000e+01  -1.3707784e+04
   4.3040000e+01  -1.3707784e+04
   4.3060000e+01  -1.3707784e+04
   4.3080000e+01  -1.3707784e+04
   4.3100000e+01  -1.3707784e+04
   4.3120000e+01  -1.3707784e+04
   4.3140000e+01  -1.3707784e+04
   4.3160000e+01  -1.3707784e+04
   4.3180000e+01  -1.3707784e+04
   4.3200000e+01  -1.3707784e+04
   4.3220000e+01  -1.3707784e+04
   4.3240000e+01  -1.3707784e+04
   4.3260000e+01  -1.3707784e+04
   4.3280000e+01  -1.3707784e+04
   4.3300000e+01  -1.3707784e+04
   4.3320000e+01  -1.3707784e+04
   4.3340000e+01  -1.3707784e+04
   4.3360000e+01  -1.3707784e+04
   4.3380000e+01  -1.3707784e+04
   4.3400000e+01  -1.3707784e+04
   4.3420000e+01  -1.3707784e+04
   4.3440000e+01  -1.3707784e+04
   4.3460000e+01  -1.3707784e+04
   4.3480000e+01  -1.3707784e+04
   4.3500000e+01  -1.3707784e+04
   4.3520000e+01  -1.3707784e+04
   4.3540000e+01  -1.3707784e+04
   4.3560000e+01  -1.3707784e+04
   4.3580000e+01  -1.3707784e+04
   4.3600000e+01  -1.3707784e+04
   4.3620000e+01  -1.3707784e+04
   4.3640000e+01  -1.3707784e+04
   4.3660000e+01  -1.3707784e+04
   4.3680000e+01  -1.3707784e+04
   4.3700000e+01  -1.3707784e+04
   4.3720000e+01  -1.3707784e+04
   4.3740000e+01  -1.3707784e+04
   4.3760000e+01  -1.3707784e+04
   4.3780000e+01  -1.3707784e+04
   4.3800000e+01  -1.3707784e+04
   4.3820000e+01  -1.3707784e+04
   4.3840000e+01  -1.3707784e+04
   4.3860000e+01  -1.3707784e+04
   4.3880000e+01  -1.3707784e+04
   4.3900000e+01  -1.3707784e+04
   4.3920000e+01  -1.3707784e+04
   4.3940000e+01  -1.3707784e+04
   4.3960000e+01  -1.3707784e+04
   4.3980000e+01  -1.3707784e+04
   4.4000000e+01  -1.3707784e+04
   4.4020000e+01  -1.3707784e+04
   4.4040000e+01  -1.3707784e+04
   4.4060000e+01  -1.3707784e+04
   4.4080000e+01  -1.3707784e+04
   4.4100000e+01  -1.3707784e+04
   4.4120000e+01  -1.3707784e+04
   4.4140000e+01  -1.3707784e+04
   4.4160000e+01  -1.3707784e+04
   4.4180000e+01  -1.3707784e+04
   4.4200000e+01  -1.3707784e+04
   4.4220000e+01  -1.3707784e+04
   4.4240000e+01  -1.3707784e+04
   4.4260000e+01  -1.3707784e+04
   4.4280000e+01  -1.3707784e+04
   4.4300000e+01  -1.3707784e+04
   4.4320000e+01  -1.3707784e+04
   4.4340000e+01  -1.3707784e+04
   4.4360000e+01  -1.3707784e+04
   4.4380000e+01  -1.3707784e+04
   4.4400000e+01  -1.3707784e+04
   4.4420000e+01  -1.3707784e+04
   4.4440000e+01  -1.3707784e+04
   4.4460000e+01  -1.3707784e+04
   4.4480000e+01  -1.3707784e+04
   4.4500000e+01  -1.3707784e+04
   4.4520000e+01  -1.3707784e+04
   4.4540000e+01  -1.3707784e+04
   4.4560000e+01  -1.3707784e+04
   4.4580000e+01  -1.3707784e+04
   4.4600000e+01  -1.3707784e+04
   4.4620000e+01  -1.3707784e+04
   4.4640000e+01  -1.3707784e+04
   4.4660000e+01  -1.3707784e+04
   4.4680000e+01  -1.3707784e+04
   4.4700000e+01  -1.3707784e+04
   4.4720000e+01  -1.3707784e+04
   4.4740000e+01  -1.3707784e+04
   4.4760000e+01  -1.3707784e+04
   4.4780000e+01  -1.3707784e+04
   4.4800000e+01  -1.3707784e+04
   4.4820000e+01  -1.3707784e+04
   4.4840000e+01  -1.3707784e+04
   4.4860000e+01  -1.3707784e+04
   4.4880000e+01  -1.3707784e+04
   4.4900000e+01  -1.3707784e+04
   4.4920000e+01  -1.3707784e+04
   4.4940000e+01  -1.3707784e+04
   4.4960000e+01  -1.3707784e+04
   4.4980000e+01  -1.3707784e+04
   4.5000000e+01  -1.3707784e+04
   4.5020000e+01  -1.3707784e+04
   4.5040000e+01  -1.3707784e+04
   4.5060000e+01  -1.3707784e+04
   4.5080000e+01  -1.3707784e+04
   4.5100000e+01  -1.3707784e+04
   4.5120000e+01  -1.3707784e+04
   4.5140000e+01  -1.3707784e+04
   4.5160000e+01  -1.3707784e+04
   4.5180000e+01  -1.3707784e+04
   4.5200000e+01  -1.3707784e+04
   4.5220000e+01  -1.3707784e+04
   4.5240000e+01  -1.3707784e+04
   4.5260000e+01  -1.3707784e+04
   4.5280000e+01  -1.3707784e+04
   4.5300000e+01  -1.3707784e+04
   4.5320000e+01  -1.3707784e+04
   4.5340000e+01  -1.3707784e+04
   4.5360000e+01  -1.3707784e+04
   4.5380000e+01  -1.3707784e+04
   4.5400000e+01  -1.3707784e+04
   4.5420000e+01  -1.3707784e+04
   4.5440000e+01  -1.3707784e+04
   4.5460000e+01  -1.3707784e+04
   4.5480000e+01  -1.3707784e+04
   4.5500000e+01  -1.3707784e+04
   4.5520000e+01  -1.3707784e+04
   4.5540000e+01  -1.3707784e+04
   4.5560000e+01  -1.3707784e+04
   4.5580000e+01  -1.3707784e+04
   4.5600000e+01  -1.3707784e+04
   4.5620000e+01  -1.3707784e+04
   4.5640000e+01  -1.3707784e+04
   4.5660000e+01  -1.3707784e+04
   4.5680000e+01  -1.3707784e+04
   4.5700000e+01  -1.3707784e+04
   4.5720000e+01  -1.3707784e+04
   4.5740000e+01  -1.3707784e+04
   4.5760000e+01  -1.3707784e+04
   4.5780000e+01  -1.3707784e+04
   4.5800000e+01  -1.3707784e+04
   4.5820000e+01  -1.3707784e+04
   4.5840000e+01  -1.3707784e+04
   4.5860000e+01  -1.3707784e+04
   4.5880000e+01  -1.3707784e+04
   4.5900000e+01  -1.3707784e+04
   4.5920000e+01  -1.3707784e+04
   4.5940000e+01  -1.3707784e+04
   4.5960000e+01  -1.3707784e+04
   4.5980000e+01  -1.3707784e+04
   4.6000000e+01  -1.3707784e+04
   4.6020000e+01  -1.3707784e+04
   4.6040000e+01  -1.3707784e+04
   4.6060000e+01  -1.3707784e+04
   4.6080000e+01  -1.3707784e+04
   4.6100000e+01  -1.3707784e+04
   4.6120000e+01  -1.3707784e+04
   4.6140000e+01  -1.3707784e+04
   4.6160000e+01  -1.3707784e+04
   4.6180000e+01  -1.3707784e+04
   4.6200000e+01  -1.3707784e+04
   4.6220000e+01  -1.3707784e+04
   4.6240000e+01  -1.3707784e+04
   4.6260000e+01  -1.3707784e+04
   4.6280000e+01  -1.3707784e+04
   4.6300000e+01  -1.3707784e+04
   4.6320000e+01  -1.3707784e+04
   4.6340000e+01  -1.3707784e+04
   4.6360000e+01  -1.3707784e+04
   4.6380000e+01  -1.3707784e+04
   4.6400000e+01  -1.3707784e+04
   4.6420000e+01  -1.3707784e+04
   4.6440000e+01  -1.3707784e+04
   4.6460000e+01  -1.3707784e+04
   4.6480000e+01  -1.3707784e+04
   4.6500000e+01  -1.3707784e+04
   4.6520000e+01  -1.3707784e+04
   4.6540000e+01  -1.3707784e+04
   4.6560000e+01  -1.3707784e+04
   4.6580000e+01  -1.3707784e+04
   4.6600000e+01  -1.3707784e+04
   4.6620000e+01  -1.3707784e+04
   4.6640000e+01  -1.3707784e+04
   4.6660000e+01  -1.3707784e+04
   4.6680000e+01  -1.3707784e+04
   4.6700000e+01  -1.3707784e+04
   4.6720000e+01  -1.3707784e+04
   4.6740000e+01  -1.3707784e+04
   4.6760000e+01  -1.3707784e+04
   4.6780000e+01  -1.3707784e+04
   4.6800000e+01  -1.3707784e+04
   4.6820000e+01  -1.3707784e+04
   4.6840000e+01  -1.3707784e+04
   4.6860000e+01  -1.3707784e+04
   4.6880000e+01  -1.3707784e+04
   4.6900000e+01  -1.3707784e+04
   4.6920000e+01  -1.3707784e+04
   4.6940000e+01  -1.3707784e+04
   4.6960000e+01  -1.3707784e+04
   4.6980000e+01  -1.3707784e+04
   4.7000000e+01  -1.3707784e+04
   4.7020000e+01  -1.3707784e+04
   4.7040000e+01  -1.3707784e+04
   4.7060000e+01  -1.3707784e+04
   4.7080000e+01  -1.3707784e+04
   4.7100000e+01  -1.3707784e+04
   4.7120000e+01  -1.3707784e+04
   4.7140000e+01  -1.3707784e+04
   4.7160000e+01  -1.3707784e+04
   4.7180000e+01  -1.3707784e+04
   4.7200000e+01  -1.3707784e+04
   4.7220000e+01  -1.3707784e+04
   4.7240000e+01  -1.3707784e+04
   4.7260000e+01  -1.3707784e+04
   4.7280000e+01  -1.3707784e+04
   4.7300000e+01  -1.3707784e+04
   4.7320000e+01  -1.3707784e+04
   4.7340000e+01  -1.3707784e+04
   4.7360000e+01  -1.3707784e+04
   4.7380000e+01  -1.3707784e+04
   4.7400000e+01  -1.3707784e+04
   4.7420000e+01  -1.3707784e+04
   4.7440000e+01  -1.3707784e+04
   4.7460000e+01  -1.3707784e+04
   4.7480000e+01  -1.3707784e+04
   4.7500000e+01  -1.3707784e+04
   4.7520000e+01  -1.3707784e+04
   4.7540000e+01  -1.3707784e+04
   4.7560000e+01  -1.3707784e+04
   4.7580000e+01  -1.3707784e+04
   4.7600000e+01  -1.3707784e+04
   4.7620000e+01  -1.3707784e+04
   4.7640000e+01  -1.3707784e+04
   4.7660000e+01  -1.3707784e+04
   4.7680000e+01  -1.3707784e+04
   4.7700000e+01  -1.3707784e+04
   4.7720000e+01  -1.3707784e+04
   4.7740000e+01  -1.3707784e+04
   4.7760000e+01  -1.3707784e+04
   4.7780000e+01  -1.3707784e+04
   4.7800000e+01  -1.3707784e+04
   4.7820000e+01  -1.3707784e+04
   4.7840000e+01  -1.3707784e+04
   4.7860000e+01  -1.3707784e+04
   4.7880000e+01  -1.3707784e+04
   4.7900000e+01  -1.3707784e+04
   4.7920000e+01  -1.3707784e+04
   4.7940000e+01  -1.3707784e+04
   4.7960000e+01  -1.3707784e+04
   4.7980000e+01  -1.3707784e+04
   4.8000000e+01  -1.3707784e+04
   4.8020000e+01  -1.3707784e+04
   4.8040000e+01  -1.3707784e+04
   4.8060000e+01  -1.3707784e+04
   4.8080000e+01  -1.3707784e+04
   4.8100000e+01  -1.3707784e+04
   4.8120000e+01  -1.3707784e+04
   4.8140000e+01  -1.3707784e+04
   4.8160000e+01  -1.3707784e+04
   4.8180000e+01  -1.3707784e+04
   4.8200000e+01  -1.3707784e+04
   4.8220000e+01  -1.3707784e+04
   4.8240000e+01  -1.3707784e+04
   4.8260000e+01  -1.3707784e+04
   4.8280000e+01  -1.3707784e+04
   4.8300000e+01  -1.3707784e+04
   4.8320000e+01  -1.3707784e+04
   4.8340000e+01  -1.3707784e+04
   4.8360000e+01  -1.3707784e+04
   4.8380000e+01  -1.3707784e+04
   4.8400000e+01  -1.3707784e+04
   4.8420000e+01  -1.3707784e+04
   4.8440000e+01  -1.3707784e+04
   4.8460000e+01  -1.3707784e+04
   4.8480000e+01  -1.3707784e+04
   4.8500000e+01  -1.3707784e+04
   4.8520000e+01  -1.3707784e+04
   4.8540000e+01  -1.3707784e+04
   4.8560000e+01  -1.3707784e+04
   4.8580000e+01  -1.3707784e+04
   4.8600000e+01  -1.3707784e+04
   4.8620000e+01  -1.3707784e+04
   4.8640000e+01  -1.3707784e+04
   4.8660000e+01  -1.3707784e+04
   4.8680000e+01  -1.3707784e+04
   4.8700000e+01  -1.3707784e+04
   4.8720000e+01  -1.3707784e+04
   4.8740000e+01  -1.3707784e+04
   4.8760000e+01  -1.3707784e+04
   4.8780000e+01  -1.3707784e+04
   4.8800000e+01  -1.3707784e+04
   4.8820000e+01  -1.3707784e+04
   4.8840000e+01  -1.3707784e+04
   4.8860000e+01  -1.3707784e+04
   4.8880000e+01  -1.3707784e+04
   4.8900000e+01  -1.3707784e+04
   4.8920000e+01  -1.3707784e+04
   4.8940000e+01  -1.3707784e+04
   4.8960000e+01  -1.3707784e+04
   4.8980000e+01  -1.3707784e+04
   4.9000000e+01  -1.3707784e+04
   4.9020000e+01  -1.3707784e+04
   4.9040000e+01  -1.3707784e+04
   4.9060000e+01  -1.3707784e+04
   4.9080000e+01  -1.3707784e+04
   4.9100000e+01  -1.3707784e+04
   4.9120000e+01  -1.3707784e+04
   4.9140000e+01  -1.3707784e+04
   4.9160000e+01  -1.3707784e+04
   4.9180000e+01  -1.3707784e+04
   4.9200000e+01  -1.3707784e+04
   4.9220000e+01  -1.3707784e+04
   4.9240000e+01  -1.3707784e+04
   4.9260000e+01  -1.3707784e+04
   4.9280000e+01  -1.3707784e+04
   4.9300000e+01  -1.3707784e+04
   4.9320000e+01  -1.3707784e+04
   4.9340000e+01  -1.3707784e+04
   4.9360000e+01  -1.3707784e+04
   4.9380000e+01  -1.3707784e+04
   4.9400000e+01  -1.3707784e+04
   4.9420000e+01  -1.3707784e+04
   4.9440000e+01  -1.3707784e+04
   4.9460000e+01  -1.3707784e+04
   4.9480000e+01  -1.3707784e+04
   4.9500000e+01  -1.3707784e+04
   4.9520000e+01  -1.3707784e+04
   4.9540000e+01  -1.3707784e+04
   4.9560000e+01  -1.3707784e+04
   4.9580000e+01  -1.3707784e+04
   4.9600000e+01  -1.3707784e+04
   4.9620000e+01  -1.3707784e+04
   4.9640000e+01  -1.3707784e+04
   4.9660000e+01  -1.3707784e+04
   4.9680000e+01  -1.3707784e+04
   4.9700000e+01  -1.3707784e+04
   4.9720000e+01  -1.3707784e+04
   4.9740000e+01  -1.3707784e+04
   4.9760000e+01  -1.3707784e+04
   4.9780000e+01  -1.3707784e+04
   4.9800000e+01  -1.3707784e+04
   4.9820000e+01  -1.3707784e+04
   4.9840000e+01  -1.3707784e+04
   4.9860000e+01  -1.3707784e+04
   4.9880000e+01  -1.3707784e+04
   4.9900000e+01  -1.3707784e+04
   4.9920000e+01  -1.3707784e+04
   4.9940000e+01  -1.3707784e+04
   4.9960000e+01  -1.3707784e+04
   4.9980000e+01  -1.3707784e+04
   5.0000000e+01  -1.3707784e+04


==> data/sig/sig12_example3.dat <==
   3.0000000e+01   5.4361035e+04
   3.0020000e+01   6.7778131e+04
   3.0040000e+01   7.5166769e+04
   3.0060000e+01   7.2195126e+04
   3.0080000e+01   6.1540398e+04
   3.0100000e+01   5.0578850e+04
   3.0120000e+01   4.5245163e+04
   3.0140000e+01   4.8072435e+04
   3.0160000e+01   5.8408244e+04
   3.0180000e+01   7.2143671e+04
   3.0200000e+01   8.1659110e+04
   3.0220000e+01   8.0773999e+04
   3.0240000e+01   7.0087594e+04
   3.0260000e+01   5.6553514e+04
   3.0280000e+01   4.7341331e+04
   3.0300000e+01   4.6016847e+04
   3.0320000e+01   5.2655388e+04
   3.0340000e+01   6.4261275e+04
   3.0360000e+01   7.4236162e+04
   3.0380000e+01   7.5626504e+04
   3.0400000e+01   6.6780675e+04
   3.0420000e+01   5.3120175e+04
   3.0440000e+01   4.1996573e+04
   3.0460000e+01   3.7778588e+04
   3.0480000e+01   4.1284811e+04
   3.0500000e+01   5.0817026e+04
   3.0520000e+01   6.1456971e+04
   3.0540000e+01   6.6274924e+04
   3.0560000e+01   6.1525390e+04
   3.0580000e+01   5.0220206e+04
   3.0600000e+01   3.9261463e+04
   3.0620000e+01   3.3823236e+04
   3.0640000e+01   3.5753777e+04
   3.0660000e+01   4.4495165e+04
   3.0680000e+01   5.6654966e+04
   3.0700000e+01   6.5605587e+04
   3.0720000e+01   6.5670660e+04
   3.0740000e+01   5.7206820e+04
   3.0760000e+01   4.6349108e+04
   3.0780000e+01   3.9474925e+04
   3.0800000e+01   3.9900229e+04
   3.0820000e+01   4.8073301e+04
   3.0840000e+01   6.1573507e+04
   3.0860000e+01   7.4080516e+04
   3.0880000e+01   7.8312965e+04
   3.0900000e+01   7.2033745e+04
   3.0920000e+01   6.0217007e+04
   3.0940000e+01   5.0433241e+04
   3.0960000e+01   4.7672951e+04
   3.0980000e+01   5.3391454e+04
   3.1000000e+01   6.5870302e+04
   3.1020000e+01   7.9439992e+04
   3.1040000e+01   8.6108367e+04
   3.1060000e+01   8.1413718e+04
   3.1080000e+01   6.8625677e+04
   3.1100000e+01   5.5580574e+04
   3.1120000e+01   4.8654958e+04
   3.1140000e+01   5.0173640e+04
   3.1160000e+01   5.9281063e+04
   3.1180000e+01   7.1533960e+04
   3.1200000e+01   7.9514619e+04
   3.1220000e+01   7.7249828e+04
   3.1240000e+01   6.5726309e+04
   3.1260000e+01   5.1809836e+04
   3.1280000e+01   4.2457747e+04
   3.1300000e+01   4.0809314e+04
   3.1320000e+01   4.6892207e+04
   3.1340000e+01   5.7860300e+04
   3.1360000e+01   6.7619505e+04
   3.1380000e+01   6.9418556e+04
   3.1400000e+01   6.1659401e+04
   3.1420000e+01   4.9339697e+04
   3.1440000e+01   3.9513089e+04
   3.1460000e+01   3.6365209e+04
   3.1480000e+01   4.0932374e+04
   3.1500000e+01   5.1782802e+04
   3.1520000e+01   6.4101447e+04
   3.1540000e+01   7.0731744e+04
   3.1560000e+01   6.7474740e+04
   3.1580000e+01   5.7114834e+04
   3.1600000e+01   4.6665552e+04
   3.1620000e+01   4.1871953e+04
   3.1640000e+01   4.5086267e+04
   3.1660000e+01   5.5910685e+04
   3.1680000e+01   7.0429601e+04
   3.1700000e+01   8.1216880e+04
   3.1720000e+01   8.1849017e+04
   3.1740000e+01   7.2672227e+04
   3.1760000e+01   6.0378015e+04
   3.1780000e+01   5.2318511e+04
   3.1800000e+01   5.2397933e+04
   3.1820000e+01   6.1075429e+04
   3.1840000e+01   7.5233209e+04
   3.1860000e+01   8.7768435e+04
   3.1880000e+01   9.0905439e+04
   3.1900000e+01   8.2581220e+04
   3.1920000e+01   6.8374934e+04
   3.1940000e+01   5.6468743e+04
   3.1960000e+01   5.2132269e+04
   3.1980000e+01   5.6628217e+04
   3.2000000e+01   6.7893481e+04
   3.2020000e+01   8.0043930e+04
   3.2040000e+01   8.5183009e+04
   3.2060000e+01   7.9183912e+04
   3.2080000e+01   6.5513969e+04
   3.2100000e+01   5.2032131e+04
   3.2120000e+01   4.4791742e+04
   3.2140000e+01   4.5922582e+04
   3.2160000e+01   5.4479396e+04
   3.2180000e+01   6.6345070e+04
   3.2200000e+01   7.4354074e+04
   3.2220000e+01   7.2757662e+04
   3.2240000e+01   6.2319446e+04
   3.2260000e+01   4.9646571e+04
   3.2280000e+01   4.1406337e+04
   3.2300000e+01   4.0829018e+04
   3.2320000e+01   4.8137631e+04
   3.2340000e+01   6.0749661e+04
   3.2360000e+01   7.2410169e+04
   3.2380000e+01   7.6050880e+04
   3.2400000e+01   6.9568564e+04
   3.2420000e+01   5.7933444e+04
   3.2440000e+01   4.8509090e+04
   3.2460000e+01   4.6183885e+04
   3.2480000e+01   5.2411959e+04
   3.2500000e+01   6.5686645e+04
   3.2520000e+01   8.0440141e+04
   3.2540000e+01   8.8617874e+04
   3.2560000e+01   8.5447365e+04
   3.2580000e+01   7.3932999e+04
   3.2600000e+01   6.1906732e+04
   3.2620000e+01   5.6091595e+04
   3.2640000e+01   5.9289300e+04
   3.2660000e+01   7.0836334e+04
   3.2680000e+01   8.5974370e+04
   3.2700000e+01   9.6461771e+04
   3.2720000e+01   9.5585125e+04
   3.2740000e+01   8.4010773e+04
   3.2760000e+01   6.9193801e+04
   3.2780000e+01   5.9021561e+04
   3.2800000e+01   5.7620048e+04
   3.2820000e+01   6.5096613e+04
   3.2840000e+01   7.8043149e+04
   3.2860000e+01   8.9084970e+04
   3.2880000e+01   9.0708821e+04
   3.2900000e+01   8.1058266e+04
   3.2920000e+01   6.5997528e+04
   3.2940000e+01   5.3572271e+04
   3.2960000e+01   4.8858109e+04
   3.2980000e+01   5.2894791e+04
   3.3000000e+01   6.3708099e+04
   3.3020000e+01   7.5634145e+04
   3.3040000e+01   8.1064162e+04
   3.3060000e+01   7.5856693e+04
   3.3080000e+01   6.3307966e+04
   3.3100000e+01   5.0959514e+04
   3.3120000e+01   4.4793168e+04
   3.3140000e+01   4.7059626e+04
   3.3160000e+01   5.7094962e+04
   3.3180000e+01   7.0841008e+04
   3.3200000e+01   8.0897806e+04
   3.3220000e+01   8.1029923e+04
   3.3240000e+01   7.1659548e+04
   3.3260000e+01   5.9479024e+04
   3.3280000e+01   5.1709305e+04
   3.3300000e+01   5.2239124e+04
   3.3320000e+01   6.1610865e+04
   3.3340000e+01   7.6845679e+04
   3.3360000e+01   9.0840541e+04
   3.3380000e+01   9.5580487e+04
   3.3400000e+01   8.8693701e+04
   3.3420000e+01   7.5567351e+04
   3.3440000e+01   6.4598424e+04
   3.3460000e+01   6.1518790e+04
   3.3480000e+01   6.8046294e+04
   3.3500000e+01   8.2121441e+04
   3.3520000e+01   9.7266120e+04
   3.3540000e+01   1.0470120e+05
   3.3560000e+01   9.9569224e+04
   3.3580000e+01   8.5411150e+04
   3.3600000e+01   7.0817209e+04
   3.3620000e+01   6.3002887e+04
   3.3640000e+01   6.4781163e+04
   3.3660000e+01   7.5123485e+04
   3.3680000e+01   8.8913641e+04
   3.3700000e+01   9.7835204e+04
   3.3720000e+01   9.5374578e+04
   3.3740000e+01   8.2548051e+04
   3.3760000e+01   6.6883426e+04
   3.3780000e+01   5.6218164e+04
   3.3800000e+01   5.4353553e+04
   3.3820000e+01   6.1378336e+04
   3.3840000e+01   7.3892923e+04
   3.3860000e+01   8.4917209e+04
   3.3880000e+01   8.6972307e+04
   3.3900000e+01   7.8288597e+04
   3.3920000e+01   6.4339470e+04
   3.3940000e+01   5.3062952e+04
   3.3960000e+01   4.9422326e+04
   3.3980000e+01   5.4762973e+04
   3.4000000e+01   6.7237052e+04
   3.4020000e+01   8.1241929e+04
   3.4040000e+01   8.8697330e+04
   3.4060000e+01   8.5095795e+04
   3.4080000e+01   7.3402357e+04
   3.4100000e+01   6.1520299e+04
   3.4120000e+01   5.5995770e+04
   3.4140000e+01   5.9742891e+04
   3.4160000e+01   7.2129253e+04
   3.4180000e+01   8.8555958e+04
   3.4200000e+01   1.0062314e+05
   3.4220000e+01   1.0135888e+05
   3.4240000e+01   9.1121135e+04
   3.4260000e+01   7.7298632e+04
   3.4280000e+01   6.8146918e+04
   3.4300000e+01   6.8254159e+04
   3.4320000e+01   7.8129260e+04
   3.4340000e+01   9.4072305e+04
   3.4360000e+01   1.0805632e+05
   3.4380000e+01   1.1154505e+05
   3.4400000e+01   1.0231526e+05
   3.4420000e+01   8.6414936e+04
   3.4440000e+01   7.2970165e+04
   3.4460000e+01   6.8018756e+04
   3.4480000e+01   7.3163421e+04
   3.4500000e+01   8.5897990e+04
   3.4520000e+01   9.9528773e+04
   3.4540000e+01   1.0524557e+05
   3.4560000e+01   9.8570166e+04
   3.4580000e+01   8.3230523e+04
   3.4600000e+01   6.7926381e+04
   3.4620000e+01   5.9611379e+04
   3.4640000e+01   6.0907955e+04
   3.4660000e+01   7.0717508e+04
   3.4680000e+01   8.4150426e+04
   3.4700000e+01   9.3149169e+04
   3.4720000e+01   9.1346194e+04
   3.4740000e+01   7.9591556e+04
   3.4760000e+01   6.5155873e+04
   3.4780000e+01   5.5650774e+04
   3.4800000e+01   5.4968278e+04
   3.4820000e+01   6.3398829e+04
   3.4840000e+01   7.7756424e+04
   3.4860000e+01   9.0879245e+04
   3.4880000e+01   9.4933963e+04
   3.4900000e+01   8.7657195e+04
   3.4920000e+01   7.4504295e+04
   3.4940000e+01   6.3739999e+04
   3.4960000e+01   6.1052075e+04
   3.4980000e+01   6.8166350e+04
   3.5000000e+01   8.3194044e+04
   3.5020000e+01   9.9678643e+04
   3.5040000e+01   1.0875161e+05
   3.5060000e+01   1.0519073e+05
   3.5080000e+01   9.2349599e+04
   3.5100000e+01   7.8799013e+04
   3.5120000e+01   7.2201919e+04
   3.5140000e+01   7.5786499e+04
   3.5160000e+01   8.8764088e+04
   3.5180000e+01   1.0558230e+05
   3.5200000e+01   1.1715728e+05
   3.5220000e+01   1.1613207e+05
   3.5240000e+01   1.0331100e+05
   3.5260000e+01   8.6735356e+04
   3.5280000e+01   7.5280651e+04
   3.5300000e+01   7.3634047e+04
   3.5320000e+01   8.2054748e+04
   3.5340000e+01   9.6446662e+04
   3.5360000e+01   1.0868231e+05
   3.5380000e+01   1.1038815e+05
   3.5400000e+01   9.9697425e+04
   3.5420000e+01   8.2829156e+04
   3.5440000e+01   6.8806949e+04
   3.5460000e+01   6.3388233e+04
   3.5480000e+01   6.7952470e+04
   3.5500000e+01   8.0086594e+04
   3.5520000e+01   9.3365085e+04
   3.5540000e+01   9.9327251e+04
   3.5560000e+01   9.3502753e+04
   3.5580000e+01   7.9448848e+04
   3.5600000e+01   6.5480789e+04
   3.5620000e+01   5.8418954e+04
   3.5640000e+01   6.0952815e+04
   3.5660000e+01   7.2270184e+04
   3.5680000e+01   8.7580115e+04
   3.5700000e+01   9.8686430e+04
   3.5720000e+01   9.8747083e+04
   3.5740000e+01   8.8329548e+04
   3.5760000e+01   7.4658592e+04
   3.5780000e+01   6.5881431e+04
   3.5800000e+01   6.6407044e+04
   3.5820000e+01   7.6884350e+04
   3.5840000e+01   9.3732387e+04
   3.5860000e+01   1.0907148e+05
   3.5880000e+01   1.1417773e+05
   3.5900000e+01   1.0656332e+05
   3.5920000e+01   9.2044888e+04
   3.5940000e+01   7.9821985e+04
   3.5960000e+01   7.6325101e+04
   3.5980000e+01   8.3512761e+04
   3.6000000e+01   9.8958065e+04
   3.6020000e+01   1.1545401e+05
   3.6040000e+01   1.2344169e+05
   3.6060000e+01   1.1779048e+05
   3.6080000e+01   1.0223503e+05
   3.6100000e+01   8.6136979e+04
   3.6120000e+01   7.7399936e+04
   3.6140000e+01   7.9312502e+04
   3.6160000e+01   9.0618755e+04
   3.6180000e+01   1.0564785e+05
   3.6200000e+01   1.1523843e+05
   3.6220000e+01   1.1249653e+05
   3.6240000e+01   9.8405556e+04
   3.6260000e+01   8.1160936e+04
   3.6280000e+01   6.9260562e+04
   3.6300000e+01   6.7135935e+04
   3.6320000e+01   7.4815852e+04
   3.6340000e+01   8.8517902e+04
   3.6360000e+01   1.0042868e+05
   3.6380000e+01   1.0259167e+05
   3.6400000e+01   9.3021692e+04
   3.6420000e+01   7.7676860e+04
   3.6440000e+01   6.5136817e+04
   3.6460000e+01   6.1024306e+04
   3.6480000e+01   6.6856569e+04
   3.6500000e+01   8.0494009e+04
   3.6520000e+01   9.5654481e+04
   3.6540000e+01   1.0363520e+05
   3.6560000e+01   9.9626572e+04
   3.6580000e+01   8.6841003e+04
   3.6600000e+01   7.3768919e+04
   3.6620000e+01   6.7621415e+04
   3.6640000e+01   7.1639125e+04
   3.6660000e+01   8.5056135e+04
   3.6680000e+01   1.0271843e+05
   3.6700000e+01   1.1556760e+05
   3.6720000e+01   1.1624571e+05
   3.6740000e+01   1.0512992e+05
   3.6760000e+01   9.0142694e+04
   3.6780000e+01   8.0115396e+04
   3.6800000e+01   8.0145364e+04
   3.6820000e+01   9.0696193e+04
   3.6840000e+01   1.0772119e+05
   3.6860000e+01   1.2250982e+05
   3.6880000e+01   1.2611057e+05
   3.6900000e+01   1.1613552e+05
   3.6920000e+01   9.9041573e+04
   3.6940000e+01   8.4478627e+04
   3.6960000e+01   7.9048240e+04
   3.6980000e+01   8.4464114e+04
   3.7000000e+01   9.8009087e+04
   3.7020000e+01   1.1239396e+05
   3.7040000e+01   1.1834888e+05
   3.7060000e+01   1.1111565e+05
   3.7080000e+01   9.4671465e+04
   3.7100000e+01   7.8175382e+04
   3.7120000e+01   6.9128146e+04
   3.7140000e+01   7.0420649e+04
   3.7160000e+01   8.0824431e+04
   3.7180000e+01   9.5034860e+04
   3.7200000e+01   1.0444426e+05
   3.7220000e+01   1.0241510e+05
   3.7240000e+01   8.9805360e+04
   3.7260000e+01   7.4318135e+04
   3.7280000e+01   6.4024829e+04
   3.7300000e+01   6.3192912e+04
   3.7320000e+01   7.2098440e+04
   3.7340000e+01   8.7242885e+04
   3.7360000e+01   1.0098568e+05
   3.7380000e+01   1.0511810e+05
   3.7400000e+01   9.7321328e+04
   3.7420000e+01   8.3301120e+04
   3.7440000e+01   7.1780472e+04
   3.7460000e+01   6.8805566e+04
   3.7480000e+01   7.6238658e+04
   3.7500000e+01   9.1948114e+04
   3.7520000e+01   1.0912155e+05
   3.7540000e+01   1.1843411e+05
   3.7560000e+01   1.1459276e+05
   3.7580000e+01   1.0099984e+05
   3.7600000e+01   8.6695200e+04
   3.7620000e+01   7.9614537e+04
   3.7640000e+01   8.3275135e+04
   3.7660000e+01   9.6693403e+04
   3.7680000e+01   1.1409397e+05
   3.7700000e+01   1.2593874e+05
   3.7720000e+01   1.2472897e+05
   3.7740000e+01   1.1126568e+05
   3.7760000e+01   9.3892973e+04
   3.7780000e+01   8.1825413e+04
   3.7800000e+01   7.9975331e+04
   3.7820000e+01   8.8612129e+04
   3.7840000e+01   1.0339710e+05
   3.7860000e+01   1.1590685e+05
   3.7880000e+01   1.1750258e+05
   3.7900000e+01   1.0631729e+05
   3.7920000e+01   8.8720484e+04
   3.7940000e+01   7.4061723e+04
   3.7960000e+01   6.8303845e+04
   3.7980000e+01   7.2922932e+04
   3.8000000e+01   8.5331156e+04
   3.8020000e+01   9.8891005e+04
   3.8040000e+01   1.0485933e+05
   3.8060000e+01   9.8735673e+04
   3.8080000e+01   8.4125110e+04
   3.8100000e+01   6.9610955e+04
   3.8120000e+01   6.2197148e+04
   3.8140000e+01   6.4694584e+04
   3.8160000e+01   7.6208512e+04
   3.8180000e+01   9.1774125e+04
   3.8200000e+01   1.0298128e+05
   3.8220000e+01   1.0289492e+05
   3.8240000e+01   9.2099342e+04
   3.8260000e+01   7.7996758e+04
   3.8280000e+01   6.8881723e+04
   3.8300000e+01   6.9302773e+04
   3.8320000e+01   7.9852341e+04
   3.8340000e+01   9.6875873e+04
   3.8360000e+01   1.1228879e+05
   3.8380000e+01   1.1731649e+05
   3.8400000e+01   1.0942619e+05
   3.8420000e+01   9.4556035e+04
   3.8440000e+01   8.2020225e+04
   3.8460000e+01   7.8333810e+04
   3.8480000e+01   8.5479225e+04
   3.8500000e+01   1.0094038e+05
   3.8520000e+01   1.1744048e+05
   3.8540000e+01   1.2531710e+05
   3.8560000e+01   1.1945959e+05
   3.8580000e+01   1.0362295e+05
   3.8600000e+01   8.7266712e+04
   3.8620000e+01   7.8329331e+04
   3.8640000e+01   8.0116496e+04
   3.8660000e+01   9.1333527e+04
   3.8680000e+01   1.0626429e+05
   3.8700000e+01   1.1571814e+05
   3.8720000e+01   1.1280675e+05
   3.8740000e+01   9.8536331e+04
   3.8760000e+01   8.1137251e+04
   3.8780000e+01   6.9106460e+04
   3.8800000e+01   6.6856006e+04
   3.8820000e+01   7.4391797e+04
   3.8840000e+01   8.7911607e+04
   3.8860000e+01   9.9635677e+04
   3.8880000e+01   1.0163256e+05
   3.8900000e+01   9.1957455e+04
   3.8920000e+01   7.6568852e+04
   3.8940000e+01   6.3989473e+04
   3.8960000e+01   5.9803302e+04
   3.8980000e+01   6.5440620e+04
   3.9000000e+01   7.8827438e+04
   3.9020000e+01   9.3664034e+04
   3.9040000e+01   1.0144377e+05
   3.9060000e+01   9.7289672e+04
   3.9080000e+01   8.4549749e+04
   3.9100000e+01   7.1494932e+04
   3.9120000e+01   6.5346595e+04
   3.9140000e+01   6.9145541e+04
   3.9160000e+01   8.2226641e+04
   3.9180000e+01   9.9434613e+04
   3.9200000e+01   1.1194764e+05
   3.9220000e+01   1.1243338e+05
   3.9240000e+01   1.0136637e+05
   3.9260000e+01   8.6502894e+04
   3.9280000e+01   7.6560104e+04
   3.9300000e+01   7.6450156e+04
   3.9320000e+01   8.6628906e+04
   3.9340000e+01   1.0313348e+05
   3.9360000e+01   1.1745200e+05
   3.9380000e+01   1.2082100e+05
   3.9400000e+01   1.1088849e+05
   3.9420000e+01   9.4067923e+04
   3.9440000e+01   7.9733967e+04
   3.9460000e+01   7.4351634e+04
   3.9480000e+01   7.9452666e+04
   3.9500000e+01   9.2489274e+04
   3.9520000e+01   1.0630273e+05
   3.9540000e+01   1.1196508e+05
   3.9560000e+01   1.0475770e+05
   3.9580000e+01   8.8686751e+04
   3.9600000e+01   7.2600730e+04
   3.9620000e+01   6.3787345e+04
   3.9640000e+01   6.4897813e+04
   3.9660000e+01   7.4790503e+04
   3.9680000e+01   8.8332015e+04
   3.9700000e+01   9.7289447e+04
   3.9720000e+01   9.5169229e+04
   3.9740000e+01   8.2914821e+04
   3.9760000e+01   6.7922070e+04
   3.9780000e+01   5.8003011e+04
   3.9800000e+01   5.7089383e+04
   3.9820000e+01   6.5467130e+04
   3.9840000e+01   7.9798279e+04
   3.9860000e+01   9.2839142e+04
   3.9880000e+01   9.6657612e+04
   3.9900000e+01   8.9059321e+04
   3.9920000e+01   7.5541008e+04
   3.9940000e+01   6.4480790e+04
   3.9960000e+01   6.1548340e+04
   3.9980000e+01   6.8481168e+04
   4.0000000e+01   8.3278601e+04
   4.0020000e+01   9.9533470e+04
   4.0040000e+01   1.0828463e+05
   4.0060000e+01   1.0448340e+05
   4.0080000e+01   9.1381320e+04
   4.0100000e+01   7.7686182e+04
   4.0120000e+01   7.0872066e+04
   4.0140000e+01   7.4216216e+04
   4.0160000e+01   8.6787556e+04
   4.0180000e+01   1.0318189e+05
   4.0200000e+01   1.1431648e+05
   4.0220000e+01   1.1303043e+05
   4.0240000e+01   1.0008955e+05
   4.0260000e+01   8.3538390e+04
   4.0280000e+01   7.2054418e+04
   4.0300000e+01   7.0224362e+04
   4.0320000e+01   7.8202266e+04
   4.0340000e+01   9.2026363e+04
   4.0360000e+01   1.0369919e+05
   4.0380000e+01   1.0510040e+05
   4.0400000e+01   9.4394306e+04
   4.0420000e+01   7.7759624e+04
   4.0440000e+01   6.3965720e+04
   4.0460000e+01   5.8534999e+04
   4.0480000e+01   6.2712808e+04
   4.0500000e+01   7.4158514e+04
   4.0520000e+01   8.6716093e+04
   4.0540000e+01   9.2200463e+04
   4.0560000e+01   8.6347815e+04
   4.0580000e+01   7.2618546e+04
   4.0600000e+01   5.9089922e+04
   4.0620000e+01   5.2185107e+04
   4.0640000e+01   5.4395207e+04
   4.0660000e+01   6.4889754e+04
   4.0680000e+01   7.9223880e+04
   4.0700000e+01   8.9531789e+04
   4.0720000e+01   8.9367799e+04
   4.0740000e+01   7.9198230e+04
   4.0760000e+01   6.6093899e+04
   4.0780000e+01   5.7616678e+04
   4.0800000e+01   5.7937621e+04
   4.0820000e+01   6.7507862e+04
   4.0840000e+01   8.3146612e+04
   4.0860000e+01   9.7348375e+04
   4.0880000e+01   1.0193705e+05
   4.0900000e+01   9.4477188e+04
   4.0920000e+01   8.0607019e+04
   4.0940000e+01   6.8972839e+04
   4.0960000e+01   6.5514253e+04
   4.0980000e+01   7.1971844e+04
   4.1000000e+01   8.6123768e+04
   4.1020000e+01   1.0130615e+05
   4.1040000e+01   1.0853552e+05
   4.1060000e+01   1.0297668e+05
   4.1080000e+01   8.8227503e+04
   4.1100000e+01   7.3093812e+04
   4.1120000e+01   6.4863179e+04
   4.1140000e+01   6.6403466e+04
   4.1160000e+01   7.6576786e+04
   4.1180000e+01   9.0195054e+04
   4.1200000e+01   9.8846181e+04
   4.1220000e+01   9.6044788e+04
   4.1240000e+01   8.2850785e+04
   4.1260000e+01   6.6867542e+04
   4.1280000e+01   5.5942977e+04
   4.1300000e+01   5.3831996e+04
   4.1320000e+01   6.0571430e+04
   4.1340000e+01   7.2727701e+04
   4.1360000e+01   8.3374153e+04
   4.1380000e+01   8.5099221e+04
   4.1400000e+01   7.6210886e+04
   4.1420000e+01   6.2183027e+04
   4.1440000e+01   5.0851638e+04
   4.1460000e+01   4.7064222e+04
   4.1480000e+01   5.2028450e+04
   4.1500000e+01   6.3964728e+04
   4.1520000e+01   7.7333475e+04
   4.1540000e+01   8.4339127e+04
   4.1560000e+01   8.0493975e+04
   4.1580000e+01   6.8874900e+04
   4.1600000e+01   5.7093626e+04
   4.1620000e+01   5.1555583e+04
   4.1640000e+01   5.4887086e+04
   4.1660000e+01   6.6544602e+04
   4.1680000e+01   8.2046134e+04
   4.1700000e+01   9.3385288e+04
   4.1720000e+01   9.3755018e+04
   4.1740000e+01   8.3622824e+04
   4.1760000e+01   7.0105890e+04
   4.1780000e+01   6.1147805e+04
   4.1800000e+01   6.0984009e+04
   4.1820000e+01   7.0075437e+04
   4.1840000e+01   8.4917298e+04
   4.1860000e+01   9.7918233e+04
   4.1880000e+01   1.0091125e+05
   4.1900000e+01   9.1822023e+04
   4.1920000e+01   7.6498663e+04
   4.1940000e+01   6.3610002e+04
   4.1960000e+01   5.8743434e+04
   4.1980000e+01   6.3272431e+04
   4.2000000e+01   7.4884721e+04
   4.2020000e+01   8.7348384e+04
   4.2040000e+01   9.2407650e+04
   4.2060000e+01   8.5852272e+04
   4.2080000e+01   7.1301940e+04
   4.2100000e+01   5.6938691e+04
   4.2120000e+01   4.9123773e+04
   4.2140000e+01   5.0071051e+04
   4.2160000e+01   5.8770709e+04
   4.2180000e+01   7.0800366e+04
   4.2200000e+01   7.8812872e+04
   4.2220000e+01   7.6861790e+04
   4.2240000e+01   6.5866169e+04
   4.2260000e+01   5.2547219e+04
   4.2280000e+01   4.3851199e+04
   4.2300000e+01   4.3026202e+04
   4.2320000e+01   5.0320643e+04
   4.2340000e+01   6.2939380e+04
   4.2360000e+01   7.4557663e+04
   4.2380000e+01   7.7947730e+04
   4.2400000e+01   7.1121752e+04
   4.2420000e+01   5.9068313e+04
   4.2440000e+01   4.9324909e+04
   4.2460000e+01   4.6738982e+04
   4.2480000e+01   5.2791569e+04
   4.2500000e+01   6.5850197e+04
   4.2520000e+01   8.0365928e+04
   4.2540000e+01   8.8230719e+04
   4.2560000e+01   8.4777462e+04
   4.2580000e+01   7.3006447e+04
   4.2600000e+01   6.0801672e+04
   4.2620000e+01   5.4783358e+04
   4.2640000e+01   5.7710244e+04
   4.2660000e+01   6.8847314e+04
   4.2680000e+01   8.3512187e+04
   4.2700000e+01   9.3546974e+04
   4.2720000e+01   9.2374820e+04
   4.2740000e+01   8.0697214e+04
   4.2760000e+01   6.5908628e+04
   4.2780000e+01   5.5741538e+04
   4.2800000e+01   5.4133543e+04
   4.2820000e+01   6.1154857e+04
   4.2840000e+01   7.3446764e+04
   4.2860000e+01   8.3904989e+04
   4.2880000e+01   8.5168444e+04
   4.2900000e+01   7.5551387e+04
   4.2920000e+01   6.0758063e+04
   4.2940000e+01   4.8636115e+04
   4.2960000e+01   4.3923084e+04
   4.2980000e+01   4.7547141e+04
   4.3000000e+01   5.7587934e+04
   4.3020000e+01   6.8708677e+04
   4.3040000e+01   7.3615551e+04
   4.3060000e+01   6.8393432e+04
   4.3080000e+01   5.6251152e+04
   4.3100000e+01   4.4430247e+04
   4.3120000e+01   3.8477899e+04
   4.3140000e+01   4.0389102e+04
   4.3160000e+01   4.9502483e+04
   4.3180000e+01   6.2131515e+04
   4.3200000e+01   7.1304493e+04
   4.3220000e+01   7.1177552e+04
   4.3240000e+01   6.2144284e+04
   4.3260000e+01   5.0619091e+04
   4.3280000e+01   4.3247137e+04
   4.3300000e+01   4.3541582e+04
   4.3320000e+01   5.1901777e+04
   4.3340000e+01   6.5738495e+04
   4.3360000e+01   7.8447839e+04
   4.3380000e+01   8.2602671e+04
   4.3400000e+01   7.5916608e+04
   4.3420000e+01   6.3571576e+04
   4.3440000e+01   5.3299716e+04
   4.3460000e+01   5.0298641e+04
   4.3480000e+01   5.5986510e+04
   4.3500000e+01   6.8586632e+04
   4.3520000e+01   8.2219417e+04
   4.3540000e+01   8.8792240e+04
   4.3560000e+01   8.3792257e+04
   4.3580000e+01   7.0583772e+04
   4.3600000e+01   5.7142069e+04
   4.3620000e+01   4.9928266e+04
   4.3640000e+01   5.1302903e+04
   4.3660000e+01   6.0329956e+04
   4.3680000e+01   7.2510654e+04
   4.3700000e+01   8.0335924e+04
   4.3720000e+01   7.7845558e+04
   4.3740000e+01   6.6057529e+04
   4.3760000e+01   5.1907411e+04
   4.3780000e+01   4.2371410e+04
   4.3800000e+01   4.0570597e+04
   4.3820000e+01   4.6477665e+04
   4.3840000e+01   5.7244116e+04
   4.3860000e+01   6.6764006e+04
   4.3880000e+01   6.8364995e+04
   4.3900000e+01   6.0456451e+04
   4.3920000e+01   4.8084937e+04
   4.3940000e+01   3.8220135e+04
   4.3960000e+01   3.4981813e+04
   4.3980000e+01   3.9318421e+04
   4.4000000e+01   4.9813743e+04
   4.4020000e+01   6.1745828e+04
   4.4040000e+01   6.8059790e+04
   4.4060000e+01   6.4678582e+04
   4.4080000e+01   5.4339561e+04
   4.4100000e+01   4.3995955e+04
   4.4120000e+01   3.9178146e+04
   4.4140000e+01   4.2148575e+04
   4.4160000e+01   5.2468557e+04
   4.4180000e+01   6.6400553e+04
   4.4200000e+01   7.6682508e+04
   4.4220000e+01   7.7100237e+04
   4.4240000e+01   6.7981197e+04
   4.4260000e+01   5.5921300e+04
   4.4280000e+01   4.7993551e+04
   4.4300000e+01   4.7909953e+04
   4.4320000e+01   5.6056621e+04
   4.4340000e+01   6.9475957e+04
   4.4360000e+01   8.1353711e+04
   4.4380000e+01   8.4151824e+04
   4.4400000e+01   7.5950939e+04
   4.4420000e+01   6.2127861e+04
   4.4440000e+01   5.0645597e+04
   4.4460000e+01   4.6353229e+04
   4.4480000e+01   5.0465982e+04
   4.4500000e+01   6.0936312e+04
   4.4520000e+01   7.2323272e+04
   4.4540000e+01   7.6990403e+04
   4.4560000e+01   7.1110603e+04
   4.4580000e+01   5.7980222e+04
   4.4600000e+01   4.5181919e+04
   4.4620000e+01   3.8294489e+04
   4.4640000e+01   3.9204295e+04
   4.4660000e+01   4.6990342e+04
   4.4680000e+01   5.7899526e+04
   4.4700000e+01   6.5220740e+04
   4.4720000e+01   6.3548206e+04
   4.4740000e+01   5.3635590e+04
   4.4760000e+01   4.1774004e+04
   4.4780000e+01   3.4101499e+04
   4.4800000e+01   3.3450026e+04
   4.4820000e+01   3.9962280e+04
   4.4840000e+01   5.1376208e+04
   4.4860000e+01   6.1984775e+04
   4.4880000e+01   6.5179822e+04
   4.4900000e+01   5.9015964e+04
   4.4920000e+01   4.8171431e+04
   4.4940000e+01   3.9469734e+04
   4.4960000e+01   3.7235749e+04
   4.4980000e+01   4.2718689e+04
   4.5000000e+01   5.4629692e+04
   4.5020000e+01   6.7996908e+04
   4.5040000e+01   7.5351090e+04
   4.5060000e+01   7.2250267e+04
   4.5080000e+01   6.1507912e+04
   4.5100000e+01   5.0430088e+04
   4.5120000e+01   4.5036649e+04
   4.5140000e+01   4.7777795e+04
   4.5160000e+01   5.8037663e+04
   4.5180000e+01   7.1666434e+04
   4.5200000e+01   8.1083029e+04
   4.5220000e+01   8.0100634e+04
   4.5240000e+01   6.9350477e+04
   4.5260000e+01   5.5782104e+04
   4.5280000e+01   4.6546212e+04
   4.5300000e+01   4.5155269e+04
   4.5320000e+01   5.1678286e+04
   4.5340000e+01   6.3116001e+04
   4.5360000e+01   7.2946704e+04
   4.5380000e+01   7.4227343e+04
   4.5400000e+01   6.5370079e+04
   4.5420000e+01   5.1754734e+04
   4.5440000e+01   4.0695869e+04
   4.5460000e+01   3.6474411e+04
   4.5480000e+01   3.9858578e+04
   4.5500000e+01   4.9188408e+04
   4.5520000e+01   5.9596243e+04
   4.5540000e+01   6.4282689e+04
   4.5560000e+01   5.9500797e+04
   4.5580000e+01   4.8313217e+04
   4.5600000e+01   3.7478994e+04
   4.5620000e+01   3.2114155e+04
   4.5640000e+01   3.3925915e+04
   4.5660000e+01   4.2420880e+04
   4.5680000e+01   5.4242263e+04
   4.5700000e+01   6.2965820e+04
   4.5720000e+01   6.2925858e+04
   4.5740000e+01   5.4575822e+04
   4.5760000e+01   4.3877740e+04
   4.5780000e+01   3.7137241e+04
   4.5800000e+01   3.7474780e+04
   4.5820000e+01   4.5367908e+04
   4.5840000e+01   5.8446848e+04
   4.5860000e+01   7.0594235e+04
   4.5880000e+01   7.4646131e+04
   4.5900000e+01   6.8421382e+04
   4.5920000e+01   5.6826441e+04
   4.5940000e+01   4.7240641e+04
   4.5960000e+01   4.4507167e+04
   4.5980000e+01   4.9969818e+04
   4.6000000e+01   6.2019146e+04
   4.6020000e+01   7.5137764e+04
   4.6040000e+01   8.1556546e+04
   4.6060000e+01   7.6890154e+04
   4.6080000e+01   6.4379337e+04
   4.6100000e+01   5.1671045e+04
   4.6120000e+01   4.4926015e+04
   4.6140000e+01   4.6321010e+04
   4.6160000e+01   5.5033751e+04
   4.6180000e+01   6.6803575e+04
   4.6200000e+01   7.4455437e+04
   4.6220000e+01   7.2179571e+04
   4.6240000e+01   6.0959917e+04
   4.6260000e+01   4.7503431e+04
   4.6280000e+01   3.8488576e+04
   4.6300000e+01   3.6867710e+04
   4.6320000e+01   4.2598932e+04
   4.6340000e+01   5.3046004e+04
   4.6360000e+01   6.2334025e+04
   4.6380000e+01   6.4007685e+04
   4.6400000e+01   5.6469222e+04
   4.6420000e+01   4.4639147e+04
   4.6440000e+01   3.5241395e+04
   4.6460000e+01   3.2220732e+04
   4.6480000e+01   3.6477787e+04
   4.6500000e+01   4.6715153e+04
   4.6520000e+01   5.8402700e+04
   4.6540000e+01   6.4675074e+04
   4.6560000e+01   6.1491796e+04
   4.6580000e+01   5.1536737e+04
   4.6600000e+01   4.1569356e+04
   4.6620000e+01   3.6986892e+04
   4.6640000e+01   3.9967195e+04
   4.6660000e+01   5.0143017e+04
   4.6680000e+01   6.3901551e+04
   4.6700000e+01   7.4128460e+04
   4.6720000e+01   7.4671657e+04
   4.6740000e+01   6.5823862e+04
   4.6760000e+01   5.4081031e+04
   4.6780000e+01   4.6390636e+04
   4.6800000e+01   4.6416523e+04
   4.6820000e+01   5.4550202e+04
   4.6840000e+01   6.7930020e+04
   4.6860000e+01   7.9811687e+04
   4.6880000e+01   8.2732754e+04
   4.6900000e+01   7.4723534e+04
   4.6920000e+01   6.1152834e+04
   4.6940000e+01   4.9857163e+04
   4.6960000e+01   4.5721947e+04
   4.6980000e+01   4.9894561e+04
   4.7000000e+01   6.0454352e+04
   4.7020000e+01   7.1901165e+04
   4.7040000e+01   7.6719372e+04
   4.7060000e+01   7.0953538e+04
   4.7080000e+01   5.7976598e+04
   4.7100000e+01   4.5266403e+04
   4.7120000e+01   3.8478446e+04
   4.7140000e+01   3.9480437e+04
   4.7160000e+01   4.7403193e+04
   4.7180000e+01   5.8475437e+04
   4.7200000e+01   6.5955980e+04
   4.7220000e+01   6.4401006e+04
   4.7240000e+01   5.4528341e+04
   4.7260000e+01   4.2667371e+04
   4.7280000e+01   3.4994167e+04
   4.7300000e+01   3.4431385e+04
   4.7320000e+01   4.1124485e+04
   4.7340000e+01   5.2816222e+04
   4.7360000e+01   6.3675900e+04
   4.7380000e+01   6.7053080e+04
   4.7400000e+01   6.0905439e+04
   4.7420000e+01   4.9999632e+04
   4.7440000e+01   4.1213630e+04
   4.7460000e+01   3.9034850e+04
   4.7480000e+01   4.4738491e+04
   4.7500000e+01   5.7032967e+04
   4.7520000e+01   7.0800778e+04
   4.7540000e+01   7.8436212e+04
   4.7560000e+01   7.5406607e+04
   4.7580000e+01   6.4540551e+04
   4.7600000e+01   5.3292791e+04
   4.7620000e+01   4.7846818e+04
   4.7640000e+01   5.0778901e+04
   4.7660000e+01   6.1461447e+04
   4.7680000e+01   7.5592886e+04
   4.7700000e+01   8.5402601e+04
   4.7720000e+01   8.4523127e+04
   4.7740000e+01   7.3608117e+04
   4.7760000e+01   5.9711595e+04
   4.7780000e+01   5.0256870e+04
   4.7800000e+01   4.8905879e+04
   4.7820000e+01   5.5805631e+04
   4.7840000e+01   6.7783560e+04
   4.7860000e+01   7.8096970e+04
   4.7880000e+01   7.9546838e+04
   4.7900000e+01   7.0497859e+04
   4.7920000e+01   5.6430955e+04
   4.7940000e+01   4.4958795e+04
   4.7960000e+01   4.0601608e+04
   4.7980000e+01   4.4272889e+04
   4.8000000e+01   5.4178775e+04
   4.8020000e+01   6.5202902e+04
   4.8040000e+01   7.0214996e+04
   4.8060000e+01   6.5335100e+04
   4.8080000e+01   5.3685600e+04
   4.8100000e+01   4.2321646e+04
   4.8120000e+01   3.6695021e+04
   4.8140000e+01   3.8716045e+04
   4.8160000e+01   4.7861828e+04
   4.8180000e+01   6.0478178e+04
   4.8200000e+01   6.9795920e+04
   4.8220000e+01   6.9865997e+04
   4.8240000e+01   6.1165352e+04
   4.8260000e+01   4.9899973e+04
   4.8280000e+01   4.2788153e+04
   4.8300000e+01   4.3236052e+04
   4.8320000e+01   5.1794238e+04
   4.8340000e+01   6.5812807e+04
   4.8360000e+01   7.8805956e+04
   4.8380000e+01   8.3189338e+04
   4.8400000e+01   7.6751100e+04
   4.8420000e+01   6.4524505e+04
   4.8440000e+01   5.4403352e+04
   4.8460000e+01   5.1539235e+04
   4.8480000e+01   5.7533330e+04
   4.8500000e+01   7.0499343e+04
   4.8520000e+01   8.4595835e+04
   4.8540000e+01   9.1497820e+04
   4.8560000e+01   8.6697747e+04
   4.8580000e+01   7.3469131e+04
   4.8600000e+01   5.9964483e+04
   4.8620000e+01   5.2756764e+04
   4.8640000e+01   5.4379740e+04
   4.8660000e+01   6.3873984e+04
   4.8680000e+01   7.6639749e+04
   4.8700000e+01   8.4921972e+04
   4.8720000e+01   8.2618184e+04
   4.8740000e+01   7.0677294e+04
   4.8760000e+01   5.6222271e+04
   4.8780000e+01   4.6455748e+04
   4.8800000e+01   4.4754220e+04
   4.8820000e+01   5.1141618e+04
   4.8840000e+01   6.2620046e+04
   4.8860000e+01   7.2798264e+04
   4.8880000e+01   7.4692949e+04
   4.8900000e+01   6.6645258e+04
   4.8920000e+01   5.3805950e+04
   4.8940000e+01   4.3523473e+04
   4.8960000e+01   4.0223919e+04
   4.8980000e+01   4.5052341e+04
   4.9000000e+01   5.6438564e+04
   4.9020000e+01   6.9324601e+04
   4.9040000e+01   7.6238078e+04
   4.9060000e+01   7.2880296e+04
   4.9080000e+01   6.2089272e+04
   4.9100000e+01   5.1178596e+04
   4.9120000e+01   4.6153713e+04
   4.9140000e+01   4.9554908e+04
   4.9160000e+01   6.0906612e+04
   4.9180000e+01   7.6078994e+04
   4.9200000e+01   8.7309085e+04
   4.9220000e+01   8.7992480e+04
   4.9240000e+01   7.8466578e+04
   4.9260000e+01   6.5669204e+04
   4.9280000e+01   5.7251624e+04
   4.9300000e+01   5.7352927e+04
   4.9320000e+01   6.6446080e+04
   4.9340000e+01   8.1228580e+04
   4.9360000e+01   9.4272558e+04
   4.9380000e+01   9.7551591e+04
   4.9400000e+01   8.8919866e+04
   4.9420000e+01   7.4152425e+04
   4.9440000e+01   6.1717028e+04
   4.9460000e+01   5.7195782e+04
   4.9480000e+01   6.1909614e+04
   4.9500000e+01   7.3715909e+04
   4.9520000e+01   8.6373190e+04
   4.9540000e+01   9.1753668e+04
   4.9560000e+01   8.5507596e+04
   4.9580000e+01   7.1287621e+04
   4.9600000e+01   5.7164231e+04
   4.9620000e+01   4.9576698e+04
   4.9640000e+01   5.0763466e+04
   4.9660000e+01   5.9781620e+04
   4.9680000e+01   7.2201617e+04
   4.9700000e+01   8.0584089e+04
   4.9720000e+01   7.8921517e+04
   4.9740000e+01   6.8034094e+04
   4.9760000e+01   5.4746136e+04
   4.9780000e+01   4.6072803e+04
   4.9800000e+01   4.5468478e+04
   4.9820000e+01   5.3186464e+04
   4.9840000e+01   6.6434771e+04
   4.9860000e+01   7.8634206e+04
   4.9880000e+01   8.2440080e+04
   4.9900000e+01   7.5685198e+04
   4.9920000e+01   6.3513397e+04
   4.9940000e+01   5.3622840e+04
   4.9960000e+01   5.1173323e+04
   4.9980000e+01   5.7742503e+04
   5.0000000e+01   7.1657023e+04


==> data/sig/sig13_buck_example3.dat <==
   3.0000000e+01  -1.9768000e+08
   3.0020000e+01  -1.9768000e+08
   3.0040000e+01  -1.9768000e+08
   3.0060000e+01  -1.9768000e+08
   3.0080000e+01  -1.9768000e+08
   3.0100000e+01  -1.9768000e+08
   3.0120000e+01  -1.9768000e+08
   3.0140000e+01  -1.9768000e+08
   3.0160000e+01  -1.9768000e+08
   3.0180000e+01  -1.9768000e+08
   3.0200000e+01  -1.9768000e+08
   3.0220000e+01  -1.9768000e+08
   3.0240000e+01  -1.9768000e+08
   3.0260000e+01  -1.9768000e+08
   3.0280000e+01  -1.9768000e+08
   3.0300000e+01  -1.9768000e+08
   3.0320000e+01  -1.9768000e+08
   3.0340000e+01  -1.9768000e+08
   3.0360000e+01  -1.9768000e+08
   3.0380000e+01  -1.9768000e+08
   3.0400000e+01  -1.9768000e+08
   3.0420000e+01  -1.9768000e+08
   3.0440000e+01  -1.9768000e+08
   3.0460000e+01  -1.9768000e+08
   3.0480000e+01  -1.9768000e+08
   3.0500000e+01  -1.9768000e+08
   3.0520000e+01  -1.9768000e+08
   3.0540000e+01  -1.9768000e+08
   3.0560000e+01  -1.9768000e+08
   3.0580000e+01  -1.9768000e+08
   3.0600000e+01  -1.9768000e+08
   3.0620000e+01  -1.9768000e+08
   3.0640000e+01  -1.9768000e+08
   3.0660000e+01  -1.9768000e+08
   3.0680000e+01  -1.9768000e+08
   3.0700000e+01  -1.9768000e+08
   3.0720000e+01  -1.9768000e+08
   3.0740000e+01  -1.9768000e+08
   3.0760000e+01  -1.9768000e+08
   3.0780000e+01  -1.9768000e+08
   3.0800000e+01  -1.9768000e+08
   3.0820000e+01  -1.9768000e+08
   3.0840000e+01  -1.9768000e+08
   3.0860000e+01  -1.9768000e+08
   3.0880000e+01  -1.9768000e+08
   3.0900000e+01  -1.9768000e+08
   3.0920000e+01  -1.9768000e+08
   3.0940000e+01  -1.9768000e+08
   3.0960000e+01  -1.9768000e+08
   3.0980000e+01  -1.9768000e+08
   3.1000000e+01  -1.9768000e+08
   3.1020000e+01  -1.9768000e+08
   3.1040000e+01  -1.9768000e+08
   3.1060000e+01  -1.9768000e+08
   3.1080000e+01  -1.9768000e+08
   3.1100000e+01  -1.9768000e+08
   3.1120000e+01  -1.9768000e+08
   3.1140000e+01  -1.9768000e+08
   3.1160000e+01  -1.9768000e+08
   3.1180000e+01  -1.9768000e+08
   3.1200000e+01  -1.9768000e+08
   3.1220000e+01  -1.9768000e+08
   3.1240000e+01  -1.9768000e+08
   3.1260000e+01  -1.9768000e+08
   3.1280000e+01  -1.9768000e+08
   3.1300000e+01  -1.9768000e+08
   3.1320000e+01  -1.9768000e+08
   3.1340000e+01  -1.9768000e+08
   3.1360000e+01  -1.9768000e+08
   3.1380000e+01  -1.9768000e+08
   3.1400000e+01  -1.9768000e+08
   3.1420000e+01  -1.9768000e+08
   3.1440000e+01  -1.9768000e+08
   3.1460000e+01  -1.9768000e+08
   3.1480000e+01  -1.9768000e+08
   3.1500000e+01  -1.9768000e+08
   3.1520000e+01  -1.9768000e+08
   3.1540000e+01  -1.9768000e+08
   3.1560000e+01  -1.9768000e+08
   3.1580000e+01  -1.9768000e+08
   3.1600000e+01  -1.9768000e+08
   3.1620000e+01  -1.9768000e+08
   3.1640000e+01  -1.9768000e+08
   3.1660000e+01  -1.9768000e+08
   3.1680000e+01  -1.9768000e+08
   3.1700000e+01  -1.9768000e+08
   3.1720000e+01  -1.9768000e+08
   3.1740000e+01  -1.9768000e+08
   3.1760000e+01  -1.9768000e+08
   3.1780000e+01  -1.9768000e+08
   3.1800000e+01  -1.9768000e+08
   3.1820000e+01  -1.9768000e+08
   3.1840000e+01  -1.9768000e+08
   3.1860000e+01  -1.9768000e+08
   3.1880000e+01  -1.9768000e+08
   3.1900000e+01  -1.9768000e+08
   3.1920000e+01  -1.9768000e+08
   3.1940000e+01  -1.9768000e+08
   3.1960000e+01  -1.9768000e+08
   3.1980000e+01  -1.9768000e+08
   3.2000000e+01  -1.9768000e+08
   3.2020000e+01  -1.9768000e+08
   3.2040000e+01  -1.9768000e+08
   3.2060000e+01  -1.9768000e+08
   3.2080000e+01  -1.9768000e+08
   3.2100000e+01  -1.9768000e+08
   3.2120000e+01  -1.9768000e+08
   3.2140000e+01  -1.9768000e+08
   3.2160000e+01  -1.9768000e+08
   3.2180000e+01  -1.9768000e+08
   3.2200000e+01  -1.9768000e+08
   3.2220000e+01  -1.9768000e+08
   3.2240000e+01  -1.9768000e+08
   3.2260000e+01  -1.9768000e+08
   3.2280000e+01  -1.9768000e+08
   3.2300000e+01  -1.9768000e+08
   3.2320000e+01  -1.9768000e+08
   3.2340000e+01  -1.9768000e+08
   3.2360000e+01  -1.9768000e+08
   3.2380000e+01  -1.9768000e+08
   3.2400000e+01  -1.9768000e+08
   3.2420000e+01  -1.9768000e+08
   3.2440000e+01  -1.9768000e+08
   3.2460000e+01  -1.9768000e+08
   3.2480000e+01  -1.9768000e+08
   3.2500000e+01  -1.9768000e+08
   3.2520000e+01  -1.9768000e+08
   3.2540000e+01  -1.9768000e+08
   3.2560000e+01  -1.9768000e+08
   3.2580000e+01  -1.9768000e+08
   3.2600000e+01  -1.9768000e+08
   3.2620000e+01  -1.9768000e+08
   3.2640000e+01  -1.9768000e+08
   3.2660000e+01  -1.9768000e+08
   3.2680000e+01  -1.9768000e+08
   3.2700000e+01  -1.9768000e+08
   3.2720000e+01  -1.9768000e+08
   3.2740000e+01  -1.9768000e+08
   3.2760000e+01  -1.9768000e+08
   3.2780000e+01  -1.9768000e+08
   3.2800000e+01  -1.9768000e+08
   3.2820000e+01  -1.9768000e+08
   3.2840000e+01  -1.9768000e+08
   3.2860000e+01  -1.9768000e+08
   3.2880000e+01  -1.9768000e+08
   3.2900000e+01  -1.9768000e+08
   3.2920000e+01  -1.9768000e+08
   3.2940000e+01  -1.9768000e+08
   3.2960000e+01  -1.9768000e+08
   3.2980000e+01  -1.9768000e+08
   3.3000000e+01  -1.9768000e+08
   3.3020000e+01  -1.9768000e+08
   3.3040000e+01  -1.9768000e+08
   3.3060000e+01  -1.9768000e+08
   3.3080000e+01  -1.9768000e+08
   3.3100000e+01  -1.9768000e+08
   3.3120000e+01  -1.9768000e+08
   3.3140000e+01  -1.9768000e+08
   3.3160000e+01  -1.9768000e+08
   3.3180000e+01  -1.9768000e+08
   3.3200000e+01  -1.9768000e+08
   3.3220000e+01  -1.9768000e+08
   3.3240000e+01  -1.9768000e+08
   3.3260000e+01  -1.9768000e+08
   3.3280000e+01  -1.9768000e+08
   3.3300000e+01  -1.9768000e+08
   3.3320000e+01  -1.9768000e+08
   3.3340000e+01  -1.9768000e+08
   3.3360000e+01  -1.9768000e+08
   3.3380000e+01  -1.9768000e+08
   3.3400000e+01  -1.9768000e+08
   3.3420000e+01  -1.9768000e+08
   3.3440000e+01  -1.9768000e+08
   3.3460000e+01  -1.9768000e+08
   3.3480000e+01  -1.9768000e+08
   3.3500000e+01  -1.9768000e+08
   3.3520000e+01  -1.9768000e+08
   3.3540000e+01  -1.9768000e+08
   3.3560000e+01  -1.9768000e+08
   3.3580000e+01  -1.9768000e+08
   3.3600000e+01  -1.9768000e+08
   3.3620000e+01  -1.9768000e+08
   3.3640000e+01  -1.9768000e+08
   3.3660000e+01  -1.9768000e+08
   3.3680000e+01  -1.9768000e+08
   3.3700000e+01  -1.9768000e+08
   3.3720000e+01  -1.9768000e+08
   3.3740000e+01  -1.9768000e+08
   3.3760000e+01  -1.9768000e+08
   3.3780000e+01  -1.9768000e+08
   3.3800000e+01  -1.9768000e+08
   3.3820000e+01  -1.9768000e+08
   3.3840000e+01  -1.9768000e+08
   3.3860000e+01  -1.9768000e+08
   3.3880000e+01  -1.9768000e+08
   3.3900000e+01  -1.9768000e+08
   3.3920000e+01  -1.9768000e+08
   3.3940000e+01  -1.9768000e+08
   3.3960000e+01  -1.9768000e+08
   3.3980000e+01  -1.9768000e+08
   3.4000000e+01  -1.9768000e+08
   3.4020000e+01  -1.9768000e+08
   3.4040000e+01  -1.9768000e+08
   3.4060000e+01  -1.9768000e+08
   3.4080000e+01  -1.9768000e+08
   3.4100000e+01  -1.9768000e+08
   3.4120000e+01  -1.9768000e+08
   3.4140000e+01  -1.9768000e+08
   3.4160000e+01  -1.9768000e+08
   3.4180000e+01  -1.9768000e+08
   3.4200000e+01  -1.9768000e+08
   3.4220000e+01  -1.9768000e+08
   3.4240000e+01  -1.9768000e+08
   3.4260000e+01  -1.9768000e+08
   3.4280000e+01  -1.9768000e+08
   3.4300000e+01  -1.9768000e+08
   3.4320000e+01  -1.9768000e+08
   3.4340000e+01  -1.9768000e+08
   3.4360000e+01  -1.9768000e+08
   3.4380000e+01  -1.9768000e+08
   3.4400000e+01  -1.9768000e+08
   3.4420000e+01  -1.9768000e+08
   3.4440000e+01  -1.9768000e+08
   3.4460000e+01  -1.9768000e+08
   3.4480000e+01  -1.9768000e+08
   3.4500000e+01  -1.9768000e+08
   3.4520000e+01  -1.9768000e+08
   3.4540000e+01  -1.9768000e+08
   3.4560000e+01  -1.9768000e+08
   3.4580000e+01  -1.9768000e+08
   3.4600000e+01  -1.9768000e+08
   3.4620000e+01  -1.9768000e+08
   3.4640000e+01  -1.9768000e+08
   3.4660000e+01  -1.9768000e+08
   3.4680000e+01  -1.9768000e+08
   3.4700000e+01  -1.9768000e+08
   3.4720000e+01  -1.9768000e+08
   3.4740000e+01  -1.9768000e+08
   3.4760000e+01  -1.9768000e+08
   3.4780000e+01  -1.9768000e+08
   3.4800000e+01  -1.9768000e+08
   3.4820000e+01  -1.9768000e+08
   3.4840000e+01  -1.9768000e+08
   3.4860000e+01  -1.9768000e+08
   3.4880000e+01  -1.9768000e+08
   3.4900000e+01  -1.9768000e+08
   3.4920000e+01  -1.9768000e+08
   3.4940000e+01  -1.9768000e+08
   3.4960000e+01  -1.9768000e+08
   3.4980000e+01  -1.9768000e+08
   3.5000000e+01  -1.9768000e+08
   3.5020000e+01  -1.9768000e+08
   3.5040000e+01  -1.9768000e+08
   3.5060000e+01  -1.9768000e+08
   3.5080000e+01  -1.9768000e+08
   3.5100000e+01  -1.9768000e+08
   3.5120000e+01  -1.9768000e+08
   3.5140000e+01  -1.9768000e+08
   3.5160000e+01  -1.9768000e+08
   3.5180000e+01  -1.9768000e+08
   3.5200000e+01  -1.9768000e+08
   3.5220000e+01  -1.9768000e+08
   3.5240000e+01  -1.9768000e+08
   3.5260000e+01  -1.9768000e+08
   3.5280000e+01  -1.9768000e+08
   3.5300000e+01  -1.9768000e+08
   3.5320000e+01  -1.9768000e+08
   3.5340000e+01  -1.9768000e+08
   3.5360000e+01  -1.9768000e+08
   3.5380000e+01  -1.9768000e+08
   3.5400000e+01  -1.9768000e+08
   3.5420000e+01  -1.9768000e+08
   3.5440000e+01  -1.9768000e+08
   3.5460000e+01  -1.9768000e+08
   3.5480000e+01  -1.9768000e+08
   3.5500000e+01  -1.9768000e+08
   3.5520000e+01  -1.9768000e+08
   3.5540000e+01  -1.9768000e+08
   3.5560000e+01  -1.9768000e+08
   3.5580000e+01  -1.9768000e+08
   3.5600000e+01  -1.9768000e+08
   3.5620000e+01  -1.9768000e+08
   3.5640000e+01  -1.9768000e+08
   3.5660000e+01  -1.9768000e+08
   3.5680000e+01  -1.9768000e+08
   3.5700000e+01  -1.9768000e+08
   3.5720000e+01  -1.9768000e+08
   3.5740000e+01  -1.9768000e+08
   3.5760000e+01  -1.9768000e+08
   3.5780000e+01  -1.9768000e+08
   3.5800000e+01  -1.9768000e+08
   3.5820000e+01  -1.9768000e+08
   3.5840000e+01  -1.9768000e+08
   3.5860000e+01  -1.9768000e+08
   3.5880000e+01  -1.9768000e+08
   3.5900000e+01  -1.9768000e+08
   3.5920000e+01  -1.9768000e+08
   3.5940000e+01  -1.9768000e+08
   3.5960000e+01  -1.9768000e+08
   3.5980000e+01  -1.9768000e+08
   3.6000000e+01  -1.9768000e+08
   3.6020000e+01  -1.9768000e+08
   3.6040000e+01  -1.9768000e+08
   3.6060000e+01  -1.9768000e+08
   3.6080000e+01  -1.9768000e+08
   3.6100000e+01  -1.9768000e+08
   3.6120000e+01  -1.9768000e+08
   3.6140000e+01  -1.9768000e+08
   3.6160000e+01  -1.9768000e+08
   3.6180000e+01  -1.9768000e+08
   3.6200000e+01  -1.9768000e+08
   3.6220000e+01  -1.9768000e+08
   3.6240000e+01  -1.9768000e+08
   3.6260000e+01  -1.9768000e+08
   3.6280000e+01  -1.9768000e+08
   3.6300000e+01  -1.9768000e+08
   3.6320000e+01  -1.9768000e+08
   3.6340000e+01  -1.9768000e+08
   3.6360000e+01  -1.9768000e+08
   3.6380000e+01  -1.9768000e+08
   3.6400000e+01  -1.9768000e+08
   3.6420000e+01  -1.9768000e+08
   3.6440000e+01  -1.9768000e+08
   3.6460000e+01  -1.9768000e+08
   3.6480000e+01  -1.9768000e+08
   3.6500000e+01  -1.9768000e+08
   3.6520000e+01  -1.9768000e+08
   3.6540000e+01  -1.9768000e+08
   3.6560000e+01  -1.9768000e+08
   3.6580000e+01  -1.9768000e+08
   3.6600000e+01  -1.9768000e+08
   3.6620000e+01  -1.9768000e+08
   3.6640000e+01  -1.9768000e+08
   3.6660000e+01  -1.9768000e+08
   3.6680000e+01  -1.9768000e+08
   3.6700000e+01  -1.9768000e+08
   3.6720000e+01  -1.9768000e+08
   3.6740000e+01  -1.9768000e+08
   3.6760000e+01  -1.9768000e+08
   3.6780000e+01  -1.9768000e+08
   3.6800000e+01  -1.9768000e+08
   3.6820000e+01  -1.9768000e+08
   3.6840000e+01  -1.9768000e+08
   3.6860000e+01  -1.9768000e+08
   3.6880000e+01  -1.9768000e+08
   3.6900000e+01  -1.9768000e+08
   3.6920000e+01  -1.9768000e+08
   3.6940000e+01  -1.9768000e+08
   3.6960000e+01  -1.9768000e+08
   3.6980000e+01  -1.9768000e+08
   3.7000000e+01  -1.9768000e+08
   3.7020000e+01  -1.9768000e+08
   3.7040000e+01  -1.9768000e+08
   3.7060000e+01  -1.9768000e+08
   3.7080000e+01  -1.9768000e+08
   3.7100000e+01  -1.9768000e+08
   3.7120000e+01  -1.9768000e+08
   3.7140000e+01  -1.9768000e+08
   3.7160000e+01  -1.9768000e+08
   3.7180000e+01  -1.9768000e+08
   3.7200000e+01  -1.9768000e+08
   3.7220000e+01  -1.9768000e+08
   3.7240000e+01  -1.9768000e+08
   3.7260000e+01  -1.9768000e+08
   3.7280000e+01  -1.9768000e+08
   3.7300000e+01  -1.9768000e+08
   3.7320000e+01  -1.9768000e+08
   3.7340000e+01  -1.9768000e+08
   3.7360000e+01  -1.9768000e+08
   3.7380000e+01  -1.9768000e+08
   3.7400000e+01  -1.9768000e+08
   3.7420000e+01  -1.9768000e+08
   3.7440000e+01  -1.9768000e+08
   3.7460000e+01  -1.9768000e+08
   3.7480000e+01  -1.9768000e+08
   3.7500000e+01  -1.9768000e+08
   3.7520000e+01  -1.9768000e+08
   3.7540000e+01  -1.9768000e+08
   3.7560000e+01  -1.9768000e+08
   3.7580000e+01  -1.9768000e+08
   3.7600000e+01  -1.9768000e+08
   3.7620000e+01  -1.9768000e+08
   3.7640000e+01  -1.9768000e+08
   3.7660000e+01  -1.9768000e+08
   3.7680000e+01  -1.9768000e+08
   3.7700000e+01  -1.9768000e+08
   3.7720000e+01  -1.9768000e+08
   3.7740000e+01  -1.9768000e+08
   3.7760000e+01  -1.9768000e+08
   3.7780000e+01  -1.9768000e+08
   3.7800000e+01  -1.9768000e+08
   3.7820000e+01  -1.9768000e+08
   3.7840000e+01  -1.9768000e+08
   3.7860000e+01  -1.9768000e+08
   3.7880000e+01  -1.9768000e+08
   3.7900000e+01  -1.9768000e+08
   3.7920000e+01  -1.9768000e+08
   3.7940000e+01  -1.9768000e+08
   3.7960000e+01  -1.9768000e+08
   3.7980000e+01  -1.9768000e+08
   3.8000000e+01  -1.9768000e+08
   3.8020000e+01  -1.9768000e+08
   3.8040000e+01  -1.9768000e+08
   3.8060000e+01  -1.9768000e+08
   3.8080000e+01  -1.9768000e+08
   3.8100000e+01  -1.9768000e+08
   3.8120000e+01  -1.9768000e+08
   3.8140000e+01  -1.9768000e+08
   3.8160000e+01  -1.9768000e+08
   3.8180000e+01  -1.9768000e+08
   3.8200000e+01  -1.9768000e+08
   3.8220000e+01  -1.9768000e+08
   3.8240000e+01  -1.9768000e+08
   3.8260000e+01  -1.9768000e+08
   3.8280000e+01  -1.9768000e+08
   3.8300000e+01  -1.9768000e+08
   3.8320000e+01  -1.9768000e+08
   3.8340000e+01  -1.9768000e+08
   3.8360000e+01  -1.9768000e+08
   3.8380000e+01  -1.9768000e+08
   3.8400000e+01  -1.9768000e+08
   3.8420000e+01  -1.9768000e+08
   3.8440000e+01  -1.9768000e+08
   3.8460000e+01  -1.9768000e+08
   3.8480000e+01  -1.9768000e+08
   3.8500000e+01  -1.9768000e+08
   3.8520000e+01  -1.9768000e+08
   3.8540000e+01  -1.9768000e+08
   3.8560000e+01  -1.9768000e+08
   3.8580000e+01  -1.9768000e+08
   3.8600000e+01  -1.9768000e+08
   3.8620000e+01  -1.9768000e+08
   3.8640000e+01  -1.9768000e+08
   3.8660000e+01  -1.9768000e+08
   3.8680000e+01  -1.9768000e+08
   3.8700000e+01  -1.9768000e+08
   3.8720000e+01  -1.9768000e+08
   3.8740000e+01  -1.9768000e+08
   3.8760000e+01  -1.9768000e+08
   3.8780000e+01  -1.9768000e+08
   3.8800000e+01  -1.9768000e+08
   3.8820000e+01  -1.9768000e+08
   3.8840000e+01  -1.9768000e+08
   3.8860000e+01  -1.9768000e+08
   3.8880000e+01  -1.9768000e+08
   3.8900000e+01  -1.9768000e+08
   3.8920000e+01  -1.9768000e+08
   3.8940000e+01  -1.9768000e+08
   3.8960000e+01  -1.9768000e+08
   3.8980000e+01  -1.9768000e+08
   3.9000000e+01  -1.9768000e+08
   3.9020000e+01  -1.9768000e+08
   3.9040000e+01  -1.9768000e+08
   3.9060000e+01  -1.9768000e+08
   3.9080000e+01  -1.9768000e+08
   3.9100000e+01  -1.9768000e+08
   3.9120000e+01  -1.9768000e+08
   3.9140000e+01  -1.9768000e+08
   3.9160000e+01  -1.9768000e+08
   3.9180000e+01  -1.9768000e+08
   3.9200000e+01  -1.9768000e+08
   3.9220000e+01  -1.9768000e+08
   3.9240000e+01  -1.9768000e+08
   3.9260000e+01  -1.9768000e+08
   3.9280000e+01  -1.9768000e+08
   3.9300000e+01  -1.9768000e+08
   3.9320000e+01  -1.9768000e+08
   3.9340000e+01  -1.9768000e+08
   3.9360000e+01  -1.9768000e+08
   3.9380000e+01  -1.9768000e+08
   3.9400000e+01  -1.9768000e+08
   3.9420000e+01  -1.9768000e+08
   3.9440000e+01  -1.9768000e+08
   3.9460000e+01  -1.9768000e+08
   3.9480000e+01  -1.9768000e+08
   3.9500000e+01  -1.9768000e+08
   3.9520000e+01  -1.9768000e+08
   3.9540000e+01  -1.9768000e+08
   3.9560000e+01  -1.9768000e+08
   3.9580000e+01  -1.9768000e+08
   3.9600000e+01  -1.9768000e+08
   3.9620000e+01  -1.9768000e+08
   3.9640000e+01  -1.9768000e+08
   3.9660000e+01  -1.9768000e+08
   3.9680000e+01  -1.9768000e+08
   3.9700000e+01  -1.9768000e+08
   3.9720000e+01  -1.9768000e+08
   3.9740000e+01  -1.9768000e+08
   3.9760000e+01  -1.9768000e+08
   3.9780000e+01  -1.9768000e+08
   3.9800000e+01  -1.9768000e+08
   3.9820000e+01  -1.9768000e+08
   3.9840000e+01  -1.9768000e+08
   3.9860000e+01  -1.9768000e+08
   3.9880000e+01  -1.9768000e+08
   3.9900000e+01  -1.9768000e+08
   3.9920000e+01  -1.9768000e+08
   3.9940000e+01  -1.9768000e+08
   3.9960000e+01  -1.9768000e+08
   3.9980000e+01  -1.9768000e+08
   4.0000000e+01  -1.9768000e+08
   4.0020000e+01  -1.9768000e+08
   4.0040000e+01  -1.9768000e+08
   4.0060000e+01  -1.9768000e+08
   4.0080000e+01  -1.9768000e+08
   4.0100000e+01  -1.9768000e+08
   4.0120000e+01  -1.9768000e+08
   4.0140000e+01  -1.9768000e+08
   4.0160000e+01  -1.9768000e+08
   4.0180000e+01  -1.9768000e+08
   4.0200000e+01  -1.9768000e+08
   4.0220000e+01  -1.9768000e+08
   4.0240000e+01  -1.9768000e+08
   4.0260000e+01  -1.9768000e+08
   4.0280000e+01  -1.9768000e+08
   4.0300000e+01  -1.9768000e+08
   4.0320000e+01  -1.9768000e+08
   4.0340000e+01  -1.9768000e+08
   4.0360000e+01  -1.9768000e+08
   4.0380000e+01  -1.9768000e+08
   4.0400000e+01  -1.9768000e+08
   4.0420000e+01  -1.9768000e+08
   4.0440000e+01  -1.9768000e+08
   4.0460000e+01  -1.9768000e+08
   4.0480000e+01  -1.9768000e+08
   4.0500000e+01  -1.9768000e+08
   4.0520000e+01  -1.9768000e+08
   4.0540000e+01  -1.9768000e+08
   4.0560000e+01  -1.9768000e+08
   4.0580000e+01  -1.9768000e+08
   4.0600000e+01  -1.9768000e+08
   4.0620000e+01  -1.9768000e+08
   4.0640000e+01  -1.9768000e+08
   4.0660000e+01  -1.9768000e+08
   4.0680000e+01  -1.9768000e+08
   4.0700000e+01  -1.9768000e+08
   4.0720000e+01  -1.9768000e+08
   4.0740000e+01  -1.9768000e+08
   4.0760000e+01  -1.9768000e+08
   4.0780000e+01  -1.9768000e+08
   4.0800000e+01  -1.9768000e+08
   4.0820000e+01  -1.9768000e+08
   4.0840000e+01  -1.9768000e+08
   4.0860000e+01  -1.9768000e+08
   4.0880000e+01  -1.9768000e+08
   4.0900000e+01  -1.9768000e+08
   4.0920000e+01  -1.9768000e+08
   4.0940000e+01  -1.9768000e+08
   4.0960000e+01  -1.9768000e+08
   4.0980000e+01  -1.9768000e+08
   4.1000000e+01  -1.9768000e+08
   4.1020000e+01  -1.9768000e+08
   4.1040000e+01  -1.9768000e+08
   4.1060000e+01  -1.9768000e+08
   4.1080000e+01  -1.9768000e+08
   4.1100000e+01  -1.9768000e+08
   4.1120000e+01  -1.9768000e+08
   4.1140000e+01  -1.9768000e+08
   4.1160000e+01  -1.9768000e+08
   4.1180000e+01  -1.9768000e+08
   4.1200000e+01  -1.9768000e+08
   4.1220000e+01  -1.9768000e+08
   4.1240000e+01  -1.9768000e+08
   4.1260000e+01  -1.9768000e+08
   4.1280000e+01  -1.9768000e+08
   4.1300000e+01  -1.9768000e+08
   4.1320000e+01  -1.9768000e+08
   4.1340000e+01  -1.9768000e+08
   4.1360000e+01  -1.9768000e+08
   4.1380000e+01  -1.9768000e+08
   4.1400000e+01  -1.9768000e+08
   4.1420000e+01  -1.9768000e+08
   4.1440000e+01  -1.9768000e+08
   4.1460000e+01  -1.9768000e+08
   4.1480000e+01  -1.9768000e+08
   4.1500000e+01  -1.9768000e+08
   4.1520000e+01  -1.9768000e+08
   4.1540000e+01  -1.9768000e+08
   4.1560000e+01  -1.9768000e+08
   4.1580000e+01  -1.9768000e+08
   4.1600000e+01  -1.9768000e+08
   4.1620000e+01  -1.9768000e+08
   4.1640000e+01  -1.9768000e+08
   4.1660000e+01  -1.9768000e+08
   4.1680000e+01  -1.9768000e+08
   4.1700000e+01  -1.9768000e+08
   4.1720000e+01  -1.9768000e+08
   4.1740000e+01  -1.9768000e+08
   4.1760000e+01  -1.9768000e+08
   4.1780000e+01  -1.9768000e+08
   4.1800000e+01  -1.9768000e+08
   4.1820000e+01  -1.9768000e+08
   4.1840000e+01  -1.9768000e+08
   4.1860000e+01  -1.9768000e+08
   4.1880000e+01  -1.9768000e+08
   4.1900000e+01  -1.9768000e+08
   4.1920000e+01  -1.9768000e+08
   4.1940000e+01  -1.9768000e+08
   4.1960000e+01  -1.9768000e+08
   4.1980000e+01  -1.9768000e+08
   4.2000000e+01  -1.9768000e+08
   4.2020000e+01  -1.9768000e+08
   4.2040000e+01  -1.9768000e+08
   4.2060000e+01  -1.9768000e+08
   4.2080000e+01  -1.9768000e+08
   4.2100000e+01  -1.9768000e+08
   4.2120000e+01  -1.9768000e+08
   4.2140000e+01  -1.9768000e+08
   4.2160000e+01  -1.9768000e+08
   4.2180000e+01  -1.9768000e+08
   4.2200000e+01  -1.9768000e+08
   4.2220000e+01  -1.9768000e+08
   4.2240000e+01  -1.9768000e+08
   4.2260000e+01  -1.9768000e+08
   4.2280000e+01  -1.9768000e+08
   4.2300000e+01  -1.9768000e+08
   4.2320000e+01  -1.9768000e+08
   4.2340000e+01  -1.9768000e+08
   4.2360000e+01  -1.9768000e+08
   4.2380000e+01  -1.9768000e+08
   4.2400000e+01  -1.9768000e+08
   4.2420000e+01  -1.9768000e+08
   4.2440000e+01  -1.9768000e+08
   4.2460000e+01  -1.9768000e+08
   4.2480000e+01  -1.9768000e+08
   4.2500000e+01  -1.9768000e+08
   4.2520000e+01  -1.9768000e+08
   4.2540000e+01  -1.9768000e+08
   4.2560000e+01  -1.9768000e+08
   4.2580000e+01  -1.9768000e+08
   4.2600000e+01  -1.9768000e+08
   4.2620000e+01  -1.9768000e+08
   4.2640000e+01  -1.9768000e+08
   4.2660000e+01  -1.9768000e+08
   4.2680000e+01  -1.9768000e+08
   4.2700000e+01  -1.9768000e+08
   4.2720000e+01  -1.9768000e+08
   4.2740000e+01  -1.9768000e+08
   4.2760000e+01  -1.9768000e+08
   4.2780000e+01  -1.9768000e+08
   4.2800000e+01  -1.9768000e+08
   4.2820000e+01  -1.9768000e+08
   4.2840000e+01  -1.9768000e+08
   4.2860000e+01  -1.9768000e+08
   4.2880000e+01  -1.9768000e+08
   4.2900000e+01  -1.9768000e+08
   4.2920000e+01  -1.9768000e+08
   4.2940000e+01  -1.9768000e+08
   4.2960000e+01  -1.9768000e+08
   4.2980000e+01  -1.9768000e+08
   4.3000000e+01  -1.9768000e+08
   4.3020000e+01  -1.9768000e+08
   4.3040000e+01  -1.9768000e+08
   4.3060000e+01  -1.9768000e+08
   4.3080000e+01  -1.9768000e+08
   4.3100000e+01  -1.9768000e+08
   4.3120000e+01  -1.9768000e+08
   4.3140000e+01  -1.9768000e+08
   4.3160000e+01  -1.9768000e+08
   4.3180000e+01  -1.9768000e+08
   4.3200000e+01  -1.9768000e+08
   4.3220000e+01  -1.9768000e+08
   4.3240000e+01  -1.9768000e+08
   4.3260000e+01  -1.9768000e+08
   4.3280000e+01  -1.9768000e+08
   4.3300000e+01  -1.9768000e+08
   4.3320000e+01  -1.9768000e+08
   4.3340000e+01  -1.9768000e+08
   4.3360000e+01  -1.9768000e+08
   4.3380000e+01  -1.9768000e+08
   4.3400000e+01  -1.9768000e+08
   4.3420000e+01  -1.9768000e+08
   4.3440000e+01  -1.9768000e+08
   4.3460000e+01  -1.9768000e+08
   4.3480000e+01  -1.9768000e+08
   4.3500000e+01  -1.9768000e+08
   4.3520000e+01  -1.9768000e+08
   4.3540000e+01  -1.9768000e+08
   4.3560000e+01  -1.9768000e+08
   4.3580000e+01  -1.9768000e+08
   4.3600000e+01  -1.9768000e+08
   4.3620000e+01  -1.9768000e+08
   4.3640000e+01  -1.9768000e+08
   4.3660000e+01  -1.9768000e+08
   4.3680000e+01  -1.9768000e+08
   4.3700000e+01  -1.9768000e+08
   4.3720000e+01  -1.9768000e+08
   4.3740000e+01  -1.9768000e+08
   4.3760000e+01  -1.9768000e+08
   4.3780000e+01  -1.9768000e+08
   4.3800000e+01  -1.9768000e+08
   4.3820000e+01  -1.9768000e+08
   4.3840000e+01  -1.9768000e+08
   4.3860000e+01  -1.9768000e+08
   4.3880000e+01  -1.9768000e+08
   4.3900000e+01  -1.9768000e+08
   4.3920000e+01  -1.9768000e+08
   4.3940000e+01  -1.9768000e+08
   4.3960000e+01  -1.9768000e+08
   4.3980000e+01  -1.9768000e+08
   4.4000000e+01  -1.9768000e+08
   4.4020000e+01  -1.9768000e+08
   4.4040000e+01  -1.9768000e+08
   4.4060000e+01  -1.9768000e+08
   4.4080000e+01  -1.9768000e+08
   4.4100000e+01  -1.9768000e+08
   4.4120000e+01  -1.9768000e+08
   4.4140000e+01  -1.9768000e+08
   4.4160000e+01  -1.9768000e+08
   4.4180000e+01  -1.9768000e+08
   4.4200000e+01  -1.9768000e+08
   4.4220000e+01  -1.9768000e+08
   4.4240000e+01  -1.9768000e+08
   4.4260000e+01  -1.9768000e+08
   4.4280000e+01  -1.9768000e+08
   4.4300000e+01  -1.9768000e+08
   4.4320000e+01  -1.9768000e+08
   4.4340000e+01  -1.9768000e+08
   4.4360000e+01  -1.9768000e+08
   4.4380000e+01  -1.9768000e+08
   4.4400000e+01  -1.9768000e+08
   4.4420000e+01  -1.9768000e+08
   4.4440000e+01  -1.9768000e+08
   4.4460000e+01  -1.9768000e+08
   4.4480000e+01  -1.9768000e+08
   4.4500000e+01  -1.9768000e+08
   4.4520000e+01  -1.9768000e+08
   4.4540000e+01  -1.9768000e+08
   4.4560000e+01  -1.9768000e+08
   4.4580000e+01  -1.9768000e+08
   4.4600000e+01  -1.9768000e+08
   4.4620000e+01  -1.9768000e+08
   4.4640000e+01  -1.9768000e+08
   4.4660000e+01  -1.9768000e+08
   4.4680000e+01  -1.9768000e+08
   4.4700000e+01  -1.9768000e+08
   4.4720000e+01  -1.9768000e+08
   4.4740000e+01  -1.9768000e+08
   4.4760000e+01  -1.9768000e+08
   4.4780000e+01  -1.9768000e+08
   4.4800000e+01  -1.9768000e+08
   4.4820000e+01  -1.9768000e+08
   4.4840000e+01  -1.9768000e+08
   4.4860000e+01  -1.9768000e+08
   4.4880000e+01  -1.9768000e+08
   4.4900000e+01  -1.9768000e+08
   4.4920000e+01  -1.9768000e+08
   4.4940000e+01  -1.9768000e+08
   4.4960000e+01  -1.9768000e+08
   4.4980000e+01  -1.9768000e+08
   4.5000000e+01  -1.9768000e+08
   4.5020000e+01  -1.9768000e+08
   4.5040000e+01  -1.9768000e+08
   4.5060000e+01  -1.9768000e+08
   4.5080000e+01  -1.9768000e+08
   4.5100000e+01  -1.9768000e+08
   4.5120000e+01  -1.9768000e+08
   4.5140000e+01  -1.9768000e+08
   4.5160000e+01  -1.9768000e+08
   4.5180000e+01  -1.9768000e+08
   4.5200000e+01  -1.9768000e+08
   4.5220000e+01  -1.9768000e+08
   4.5240000e+01  -1.9768000e+08
   4.5260000e+01  -1.9768000e+08
   4.5280000e+01  -1.9768000e+08
   4.5300000e+01  -1.9768000e+08
   4.5320000e+01  -1.9768000e+08
   4.5340000e+01  -1.9768000e+08
   4.5360000e+01  -1.9768000e+08
   4.5380000e+01  -1.9768000e+08
   4.5400000e+01  -1.9768000e+08
   4.5420000e+01  -1.9768000e+08
   4.5440000e+01  -1.9768000e+08
   4.5460000e+01  -1.9768000e+08
   4.5480000e+01  -1.9768000e+08
   4.5500000e+01  -1.9768000e+08
   4.5520000e+01  -1.9768000e+08
   4.5540000e+01  -1.9768000e+08
   4.5560000e+01  -1.9768000e+08
   4.5580000e+01  -1.9768000e+08
   4.5600000e+01  -1.9768000e+08
   4.5620000e+01  -1.9768000e+08
   4.5640000e+01  -1.9768000e+08
   4.5660000e+01  -1.9768000e+08
   4.5680000e+01  -1.9768000e+08
   4.5700000e+01  -1.9768000e+08
   4.5720000e+01  -1.9768000e+08
   4.5740000e+01  -1.9768000e+08
   4.5760000e+01  -1.9768000e+08
   4.5780000e+01  -1.9768000e+08
   4.5800000e+01  -1.9768000e+08
   4.5820000e+01  -1.9768000e+08
   4.5840000e+01  -1.9768000e+08
   4.5860000e+01  -1.9768000e+08
   4.5880000e+01  -1.9768000e+08
   4.5900000e+01  -1.9768000e+08
   4.5920000e+01  -1.9768000e+08
   4.5940000e+01  -1.9768000e+08
   4.5960000e+01  -1.9768000e+08
   4.5980000e+01  -1.9768000e+08
   4.6000000e+01  -1.9768000e+08
   4.6020000e+01  -1.9768000e+08
   4.6040000e+01  -1.9768000e+08
   4.6060000e+01  -1.9768000e+08
   4.6080000e+01  -1.9768000e+08
   4.6100000e+01  -1.9768000e+08
   4.6120000e+01  -1.9768000e+08
   4.6140000e+01  -1.9768000e+08
   4.6160000e+01  -1.9768000e+08
   4.6180000e+01  -1.9768000e+08
   4.6200000e+01  -1.9768000e+08
   4.6220000e+01  -1.9768000e+08
   4.6240000e+01  -1.9768000e+08
   4.6260000e+01  -1.9768000e+08
   4.6280000e+01  -1.9768000e+08
   4.6300000e+01  -1.9768000e+08
   4.6320000e+01  -1.9768000e+08
   4.6340000e+01  -1.9768000e+08
   4.6360000e+01  -1.9768000e+08
   4.6380000e+01  -1.9768000e+08
   4.6400000e+01  -1.9768000e+08
   4.6420000e+01  -1.9768000e+08
   4.6440000e+01  -1.9768000e+08
   4.6460000e+01  -1.9768000e+08
   4.6480000e+01  -1.9768000e+08
   4.6500000e+01  -1.9768000e+08
   4.6520000e+01  -1.9768000e+08
   4.6540000e+01  -1.9768000e+08
   4.6560000e+01  -1.9768000e+08
   4.6580000e+01  -1.9768000e+08
   4.6600000e+01  -1.9768000e+08
   4.6620000e+01  -1.9768000e+08
   4.6640000e+01  -1.9768000e+08
   4.6660000e+01  -1.9768000e+08
   4.6680000e+01  -1.9768000e+08
   4.6700000e+01  -1.9768000e+08
   4.6720000e+01  -1.9768000e+08
   4.6740000e+01  -1.9768000e+08
   4.6760000e+01  -1.9768000e+08
   4.6780000e+01  -1.9768000e+08
   4.6800000e+01  -1.9768000e+08
   4.6820000e+01  -1.9768000e+08
   4.6840000e+01  -1.9768000e+08
   4.6860000e+01  -1.9768000e+08
   4.6880000e+01  -1.9768000e+08
   4.6900000e+01  -1.9768000e+08
   4.6920000e+01  -1.9768000e+08
   4.6940000e+01  -1.9768000e+08
   4.6960000e+01  -1.9768000e+08
   4.6980000e+01  -1.9768000e+08
   4.7000000e+01  -1.9768000e+08
   4.7020000e+01  -1.9768000e+08
   4.7040000e+01  -1.9768000e+08
   4.7060000e+01  -1.9768000e+08
   4.7080000e+01  -1.9768000e+08
   4.7100000e+01  -1.9768000e+08
   4.7120000e+01  -1.9768000e+08
   4.7140000e+01  -1.9768000e+08
   4.7160000e+01  -1.9768000e+08
   4.7180000e+01  -1.9768000e+08
   4.7200000e+01  -1.9768000e+08
   4.7220000e+01  -1.9768000e+08
   4.7240000e+01  -1.9768000e+08
   4.7260000e+01  -1.9768000e+08
   4.7280000e+01  -1.9768000e+08
   4.7300000e+01  -1.9768000e+08
   4.7320000e+01  -1.9768000e+08
   4.7340000e+01  -1.9768000e+08
   4.7360000e+01  -1.9768000e+08
   4.7380000e+01  -1.9768000e+08
   4.7400000e+01  -1.9768000e+08
   4.7420000e+01  -1.9768000e+08
   4.7440000e+01  -1.9768000e+08
   4.7460000e+01  -1.9768000e+08
   4.7480000e+01  -1.9768000e+08
   4.7500000e+01  -1.9768000e+08
   4.7520000e+01  -1.9768000e+08
   4.7540000e+01  -1.9768000e+08
   4.7560000e+01  -1.9768000e+08
   4.7580000e+01  -1.9768000e+08
   4.7600000e+01  -1.9768000e+08
   4.7620000e+01  -1.9768000e+08
   4.7640000e+01  -1.9768000e+08
   4.7660000e+01  -1.9768000e+08
   4.7680000e+01  -1.9768000e+08
   4.7700000e+01  -1.9768000e+08
   4.7720000e+01  -1.9768000e+08
   4.7740000e+01  -1.9768000e+08
   4.7760000e+01  -1.9768000e+08
   4.7780000e+01  -1.9768000e+08
   4.7800000e+01  -1.9768000e+08
   4.7820000e+01  -1.9768000e+08
   4.7840000e+01  -1.9768000e+08
   4.7860000e+01  -1.9768000e+08
   4.7880000e+01  -1.9768000e+08
   4.7900000e+01  -1.9768000e+08
   4.7920000e+01  -1.9768000e+08
   4.7940000e+01  -1.9768000e+08
   4.7960000e+01  -1.9768000e+08
   4.7980000e+01  -1.9768000e+08
   4.8000000e+01  -1.9768000e+08
   4.8020000e+01  -1.9768000e+08
   4.8040000e+01  -1.9768000e+08
   4.8060000e+01  -1.9768000e+08
   4.8080000e+01  -1.9768000e+08
   4.8100000e+01  -1.9768000e+08
   4.8120000e+01  -1.9768000e+08
   4.8140000e+01  -1.9768000e+08
   4.8160000e+01  -1.9768000e+08
   4.8180000e+01  -1.9768000e+08
   4.8200000e+01  -1.9768000e+08
   4.8220000e+01  -1.9768000e+08
   4.8240000e+01  -1.9768000e+08
   4.8260000e+01  -1.9768000e+08
   4.8280000e+01  -1.9768000e+08
   4.8300000e+01  -1.9768000e+08
   4.8320000e+01  -1.9768000e+08
   4.8340000e+01  -1.9768000e+08
   4.8360000e+01  -1.9768000e+08
   4.8380000e+01  -1.9768000e+08
   4.8400000e+01  -1.9768000e+08
   4.8420000e+01  -1.9768000e+08
   4.8440000e+01  -1.9768000e+08
   4.8460000e+01  -1.9768000e+08
   4.8480000e+01  -1.9768000e+08
   4.8500000e+01  -1.9768000e+08
   4.8520000e+01  -1.9768000e+08
   4.8540000e+01  -1.9768000e+08
   4.8560000e+01  -1.9768000e+08
   4.8580000e+01  -1.9768000e+08
   4.8600000e+01  -1.9768000e+08
   4.8620000e+01  -1.9768000e+08
   4.8640000e+01  -1.9768000e+08
   4.8660000e+01  -1.9768000e+08
   4.8680000e+01  -1.9768000e+08
   4.8700000e+01  -1.9768000e+08
   4.8720000e+01  -1.9768000e+08
   4.8740000e+01  -1.9768000e+08
   4.8760000e+01  -1.9768000e+08
   4.8780000e+01  -1.9768000e+08
   4.8800000e+01  -1.9768000e+08
   4.8820000e+01  -1.9768000e+08
   4.8840000e+01  -1.9768000e+08
   4.8860000e+01  -1.9768000e+08
   4.8880000e+01  -1.9768000e+08
   4.8900000e+01  -1.9768000e+08
   4.8920000e+01  -1.9768000e+08
   4.8940000e+01  -1.9768000e+08
   4.8960000e+01  -1.9768000e+08
   4.8980000e+01  -1.9768000e+08
   4.9000000e+01  -1.9768000e+08
   4.9020000e+01  -1.9768000e+08
   4.9040000e+01  -1.9768000e+08
   4.9060000e+01  -1.9768000e+08
   4.9080000e+01  -1.9768000e+08
   4.9100000e+01  -1.9768000e+08
   4.9120000e+01  -1.9768000e+08
   4.9140000e+01  -1.9768000e+08
   4.9160000e+01  -1.9768000e+08
   4.9180000e+01  -1.9768000e+08
   4.9200000e+01  -1.9768000e+08
   4.9220000e+01  -1.9768000e+08
   4.9240000e+01  -1.9768000e+08
   4.9260000e+01  -1.9768000e+08
   4.9280000e+01  -1.9768000e+08
   4.9300000e+01  -1.9768000e+08
   4.9320000e+01  -1.9768000e+08
   4.9340000e+01  -1.9768000e+08
   4.9360000e+01  -1.9768000e+08
   4.9380000e+01  -1.9768000e+08
   4.9400000e+01  -1.9768000e+08
   4.9420000e+01  -1.9768000e+08
   4.9440000e+01  -1.9768000e+08
   4.9460000e+01  -1.9768000e+08
   4.9480000e+01  -1.9768000e+08
   4.9500000e+01  -1.9768000e+08
   4.9520000e+01  -1.9768000e+08
   4.9540000e+01  -1.9768000e+08
   4.9560000e+01  -1.9768000e+08
   4.9580000e+01  -1.9768000e+08
   4.9600000e+01  -1.9768000e+08
   4.9620000e+01  -1.9768000e+08
   4.9640000e+01  -1.9768000e+08
   4.9660000e+01  -1.9768000e+08
   4.9680000e+01  -1.9768000e+08
   4.9700000e+01  -1.9768000e+08
   4.9720000e+01  -1.9768000e+08
   4.9740000e+01  -1.9768000e+08
   4.9760000e+01  -1.9768000e+08
   4.9780000e+01  -1.9768000e+08
   4.9800000e+01  -1.9768000e+08
   4.9820000e+01  -1.9768000e+08
   4.9840000e+01  -1.9768000e+08
   4.9860000e+01  -1.9768000e+08
   4.9880000e+01  -1.9768000e+08
   4.9900000e+01  -1.9768000e+08
   4.9920000e+01  -1.9768000e+08
   4.9940000e+01  -1.9768000e+08
   4.9960000e+01  -1.9768000e+08
   4.9980000e+01  -1.9768000e+08
   5.0000000e+01  -1.9768000e+08


==> data/sig/sig13_example3.dat <==
   3.0000000e+01  -1.2976728e+08
   3.0020000e+01  -1.4488742e+08
   3.0040000e+01  -1.5258611e+08
   3.0060000e+01  -1.4953344e+08
   3.0080000e+01  -1.3806892e+08
   3.0100000e+01  -1.2516823e+08
   3.0120000e+01  -1.1839195e+08
   3.0140000e+01  -1.2202995e+08
   3.0160000e+01  -1.3450888e+08
   3.0180000e+01  -1.4948505e+08
   3.0200000e+01  -1.5903367e+08
   3.0220000e+01  -1.5817290e+08
   3.0240000e+01  -1.4733759e+08
   3.0260000e+01  -1.3235819e+08
   3.0280000e+01  -1.2109867e+08
   3.0300000e+01  -1.1939583e+08
   3.0320000e+01  -1.2771353e+08
   3.0340000e+01  -1.4108397e+08
   3.0360000e+01  -1.5163599e+08
   3.0380000e+01  -1.5304765e+08
   3.0400000e+01  -1.4382224e+08
   3.0420000e+01  -1.2827430e+08
   3.0440000e+01  -1.1406045e+08
   3.0460000e+01  -1.0818238e+08
   3.0480000e+01  -1.1308811e+08
   3.0500000e+01  -1.2546525e+08
   3.0520000e+01  -1.3796690e+08
   3.0540000e+01  -1.4327820e+08
   3.0560000e+01  -1.3804223e+08
   3.0580000e+01  -1.2472808e+08
   3.0600000e+01  -1.1027897e+08
   3.0620000e+01  -1.0236703e+08
   3.0640000e+01  -1.0523902e+08
   3.0660000e+01  -1.1740559e+08
   3.0680000e+01  -1.3246754e+08
   3.0700000e+01  -1.4255296e+08
   3.0720000e+01  -1.4261689e+08
   3.0740000e+01  -1.3311806e+08
   3.0760000e+01  -1.1982074e+08
   3.0780000e+01  -1.1058506e+08
   3.0800000e+01  -1.1117711e+08
   3.0820000e+01  -1.2203143e+08
   3.0840000e+01  -1.3810310e+08
   3.0860000e+01  -1.5147478e+08
   3.0880000e+01  -1.5574565e+08
   3.0900000e+01  -1.4936633e+08
   3.0920000e+01  -1.3657934e+08
   3.0940000e+01  -1.2498594e+08
   3.0960000e+01  -1.2152959e+08
   3.0980000e+01  -1.2859925e+08
   3.1000000e+01  -1.4284440e+08
   3.1020000e+01  -1.5685695e+08
   3.1040000e+01  -1.6331202e+08
   3.1060000e+01  -1.5879463e+08
   3.1080000e+01  -1.4579742e+08
   3.1100000e+01  -1.3121311e+08
   3.1120000e+01  -1.2276889e+08
   3.1140000e+01  -1.2467046e+08
   3.1160000e+01  -1.3550835e+08
   3.1180000e+01  -1.4885274e+08
   3.1200000e+01  -1.5693246e+08
   3.1220000e+01  -1.5468252e+08
   3.1240000e+01  -1.4268258e+08
   3.1260000e+01  -1.2668421e+08
   3.1280000e+01  -1.1468470e+08
   3.1300000e+01  -1.1243788e+08
   3.1320000e+01  -1.2052215e+08
   3.1340000e+01  -1.3387490e+08
   3.1360000e+01  -1.4472016e+08
   3.1380000e+01  -1.4663321e+08
   3.1400000e+01  -1.3819738e+08
   3.1420000e+01  -1.2362626e+08
   3.1440000e+01  -1.1063756e+08
   3.1460000e+01  -1.0613794e+08
   3.1480000e+01  -1.1260789e+08
   3.1500000e+01  -1.2664648e+08
   3.1520000e+01  -1.4091080e+08
   3.1540000e+01  -1.4800867e+08
   3.1560000e+01  -1.4457068e+08
   3.1580000e+01  -1.3300508e+08
   3.1600000e+01  -1.2023573e+08
   3.1620000e+01  -1.1388815e+08
   3.1640000e+01  -1.1818437e+08
   3.1660000e+01  -1.3159808e+08
   3.1680000e+01  -1.4770180e+08
   3.1700000e+01  -1.5860052e+08
   3.1720000e+01  -1.5922306e+08
   3.1740000e+01  -1.5002894e+08
   3.1760000e+01  -1.3676023e+08
   3.1780000e+01  -1.2730420e+08
   3.1800000e+01  -1.2740522e+08
   3.1820000e+01  -1.3754392e+08
   3.1840000e+01  -1.5265378e+08
   3.1860000e+01  -1.6487624e+08
   3.1880000e+01  -1.6779563e+08
   3.1900000e+01  -1.5993340e+08
   3.1920000e+01  -1.4552812e+08
   3.1940000e+01  -1.3226137e+08
   3.1960000e+01  -1.2707707e+08
   3.1980000e+01  -1.3244719e+08
   3.2000000e+01  -1.4501508e+08
   3.2020000e+01  -1.5745674e+08
   3.2040000e+01  -1.6242898e+08
   3.2060000e+01  -1.5660726e+08
   3.2080000e+01  -1.4245318e+08
   3.2100000e+01  -1.2695573e+08
   3.2120000e+01  -1.1779619e+08
   3.2140000e+01  -1.1927074e+08
   3.2160000e+01  -1.2990743e+08
   3.2180000e+01  -1.4335115e+08
   3.2200000e+01  -1.5175616e+08
   3.2220000e+01  -1.5011789e+08
   3.2240000e+01  -1.3893569e+08
   3.2260000e+01  -1.2401167e+08
   3.2280000e+01  -1.1325650e+08
   3.2300000e+01  -1.1246375e+08
   3.2320000e+01  -1.2211406e+08
   3.2340000e+01  -1.3717411e+08
   3.2360000e+01  -1.4976097e+08
   3.2380000e+01  -1.5347532e+08
   3.2400000e+01  -1.4679466e+08
   3.2420000e+01  -1.3395770e+08
   3.2440000e+01  -1.2258688e+08
   3.2460000e+01  -1.1960860e+08
   3.2480000e+01  -1.2742239e+08
   3.2500000e+01  -1.4263781e+08
   3.2520000e+01  -1.5784797e+08
   3.2540000e+01  -1.6566831e+08
   3.2560000e+01  -1.6268629e+08
   3.2580000e+01  -1.5132411e+08
   3.2600000e+01  -1.3848354e+08
   3.2620000e+01  -1.3181199e+08
   3.2640000e+01  -1.3552550e+08
   3.2660000e+01  -1.4812364e+08
   3.2680000e+01  -1.6318662e+08
   3.2700000e+01  -1.7284711e+08
   3.2720000e+01  -1.7206018e+08
   3.2740000e+01  -1.6131301e+08
   3.2760000e+01  -1.4639665e+08
   3.2780000e+01  -1.3522019e+08
   3.2800000e+01  -1.3359385e+08
   3.2820000e+01  -1.4200841e+08
   3.2840000e+01  -1.5546882e+08
   3.2860000e+01  -1.6611677e+08
   3.2880000e+01  -1.6760694e+08
   3.2900000e+01  -1.5845733e+08
   3.2920000e+01  -1.4297259e+08
   3.2940000e+01  -1.2882723e+08
   3.2960000e+01  -1.2302107e+08
   3.2980000e+01  -1.2800843e+08
   3.3000000e+01  -1.4047359e+08
   3.3020000e+01  -1.5305961e+08
   3.3040000e+01  -1.5845292e+08
   3.3060000e+01  -1.5328265e+08
   3.3080000e+01  -1.4003440e+08
   3.3100000e+01  -1.2564060e+08
   3.3120000e+01  -1.1779806e+08
   3.3140000e+01  -1.2073825e+08
   3.3160000e+01  -1.3298907e+08
   3.3180000e+01  -1.4812776e+08
   3.3200000e+01  -1.5829371e+08
   3.3220000e+01  -1.5841977e+08
   3.3240000e+01  -1.4898427e+08
   3.3260000e+01  -1.3573540e+08
   3.3280000e+01  -1.2656275e+08
   3.3300000e+01  -1.2721181e+08
   3.3320000e+01  -1.3814444e+08
   3.3340000e+01  -1.5428320e+08
   3.3360000e+01  -1.6773332e+08
   3.3380000e+01  -1.7206017e+08
   3.3400000e+01  -1.6574091e+08
   3.3420000e+01  -1.5299577e+08
   3.3440000e+01  -1.4145508e+08
   3.3460000e+01  -1.3804786e+08
   3.3480000e+01  -1.4518147e+08
   3.3500000e+01  -1.5948880e+08
   3.3520000e+01  -1.7356802e+08
   3.3540000e+01  -1.8007732e+08
   3.3560000e+01  -1.7561068e+08
   3.3580000e+01  -1.6265043e+08
   3.3600000e+01  -1.4810790e+08
   3.3620000e+01  -1.3970210e+08
   3.3640000e+01  -1.4165603e+08
   3.3660000e+01  -1.5254538e+08
   3.3680000e+01  -1.6594795e+08
   3.3700000e+01  -1.7407605e+08
   3.3720000e+01  -1.7186939e+08
   3.3740000e+01  -1.5990247e+08
   3.3760000e+01  -1.4393392e+08
   3.3780000e+01  -1.3196705e+08
   3.3800000e+01  -1.2975714e+08
   3.3820000e+01  -1.3788755e+08
   3.3840000e+01  -1.5128608e+08
   3.3860000e+01  -1.6217759e+08
   3.3880000e+01  -1.6412588e+08
   3.3900000e+01  -1.5572099e+08
   3.3920000e+01  -1.4117052e+08
   3.3940000e+01  -1.2820911e+08
   3.3960000e+01  -1.2373358e+08
   3.3980000e+01  -1.3024464e+08
   3.4000000e+01  -1.4431618e+08
   3.4020000e+01  -1.5862692e+08
   3.4040000e+01  -1.6574903e+08
   3.4060000e+01  -1.6234451e+08
   3.4080000e+01  -1.5078741e+08
   3.4100000e+01  -1.3804349e+08
   3.4120000e+01  -1.3170646e+08
   3.4140000e+01  -1.3603677e+08
   3.4160000e+01  -1.4947387e+08
   3.4180000e+01  -1.6561583e+08
   3.4200000e+01  -1.7653569e+08
   3.4220000e+01  -1.7718263e+08
   3.4240000e+01  -1.6799521e+08
   3.4260000e+01  -1.5473900e+08
   3.4280000e+01  -1.4528816e+08
   3.4300000e+01  -1.4540792e+08
   3.4320000e+01  -1.5556343e+08
   3.4340000e+01  -1.7069869e+08
   3.4360000e+01  -1.8293840e+08
   3.4380000e+01  -1.8587165e+08
   3.4400000e+01  -1.7801337e+08
   3.4420000e+01  -1.6360694e+08
   3.4440000e+01  -1.5034078e+08
   3.4460000e+01  -1.4515731e+08
   3.4480000e+01  -1.5053954e+08
   3.4500000e+01  -1.6311619e+08
   3.4520000e+01  -1.7557284e+08
   3.4540000e+01  -1.8054694e+08
   3.4560000e+01  -1.7472630e+08
   3.4580000e+01  -1.6056082e+08
   3.4600000e+01  -1.4505601e+08
   3.4620000e+01  -1.3588644e+08
   3.4640000e+01  -1.3736230e+08
   3.4660000e+01  -1.4799833e+08
   3.4680000e+01  -1.6144957e+08
   3.4700000e+01  -1.6984904e+08
   3.4720000e+01  -1.6820871e+08
   3.4740000e+01  -1.5700537e+08
   3.4760000e+01  -1.4207123e+08
   3.4780000e+01  -1.3129153e+08
   3.4800000e+01  -1.3049652e+08
   3.4820000e+01  -1.4013129e+08
   3.4840000e+01  -1.5519691e+08
   3.4860000e+01  -1.6776747e+08
   3.4880000e+01  -1.7147892e+08
   3.4900000e+01  -1.6476820e+08
   3.4920000e+01  -1.5191767e+08
   3.4940000e+01  -1.4051080e+08
   3.4960000e+01  -1.3752439e+08
   3.4980000e+01  -1.4530914e+08
   3.5000000e+01  -1.6052669e+08
   3.5020000e+01  -1.7570798e+08
   3.5040000e+01  -1.8352582e+08
   3.5060000e+01  -1.8050120e+08
   3.5080000e+01  -1.6912488e+08
   3.5100000e+01  -1.5623360e+08
   3.5120000e+01  -1.4954884e+08
   3.5140000e+01  -1.5321897e+08
   3.5160000e+01  -1.6581210e+08
   3.5180000e+01  -1.8083623e+08
   3.5200000e+01  -1.9048784e+08
   3.5220000e+01  -1.8965114e+08
   3.5240000e+01  -1.7888270e+08
   3.5260000e+01  -1.6390610e+08
   3.5280000e+01  -1.5270727e+08
   3.5300000e+01  -1.5102506e+08
   3.5320000e+01  -1.5942617e+08
   3.5340000e+01  -1.7283679e+08
   3.5360000e+01  -1.8346972e+08
   3.5380000e+01  -1.8490307e+08
   3.5400000e+01  -1.7572420e+08
   3.5420000e+01  -1.6017433e+08
   3.5440000e+01  -1.4599236e+08
   3.5460000e+01  -1.4012747e+08
   3.5480000e+01  -1.4508284e+08
   3.5500000e+01  -1.5749992e+08
   3.5520000e+01  -1.7005289e+08
   3.5540000e+01  -1.7539512e+08
   3.5560000e+01  -1.7017848e+08
   3.5580000e+01  -1.5687012e+08
   3.5600000e+01  -1.4242108e+08
   3.5620000e+01  -1.3452205e+08
   3.5640000e+01  -1.3741075e+08
   3.5660000e+01  -1.4961648e+08
   3.5680000e+01  -1.6470429e+08
   3.5700000e+01  -1.7482564e+08
   3.5720000e+01  -1.7488813e+08
   3.5740000e+01  -1.6539972e+08
   3.5760000e+01  -1.5207613e+08
   3.5780000e+01  -1.4285132e+08
   3.5800000e+01  -1.4342876e+08
   3.5820000e+01  -1.5431828e+08
   3.5840000e+01  -1.7039029e+08
   3.5860000e+01  -1.8379682e+08
   3.5880000e+01  -1.8804927e+08
   3.5900000e+01  -1.8167554e+08
   3.5920000e+01  -1.6884543e+08
   3.5940000e+01  -1.5724737e+08
   3.5960000e+01  -1.5375607e+08
   3.5980000e+01  -1.6084132e+08
   3.6000000e+01  -1.7506878e+08
   3.6020000e+01  -1.8910318e+08
   3.6040000e+01  -1.9552515e+08
   3.6060000e+01  -1.9100519e+08
   3.6080000e+01  -1.7794550e+08
   3.6100000e+01  -1.6334452e+08
   3.6120000e+01  -1.5483899e+08
   3.6140000e+01  -1.5674057e+08
   3.6160000e+01  -1.6753713e+08
   3.6180000e+01  -1.8089063e+08
   3.6200000e+01  -1.8892293e+08
   3.6220000e+01  -1.8665881e+08
   3.6240000e+01  -1.7458496e+08
   3.6260000e+01  -1.5855204e+08
   3.6280000e+01  -1.4647594e+08
   3.6300000e+01  -1.4420656e+08
   3.6320000e+01  -1.5223489e+08
   3.6340000e+01  -1.6557847e+08
   3.6360000e+01  -1.7636855e+08
   3.6380000e+01  -1.7825364e+08
   3.6400000e+01  -1.6973952e+08
   3.6420000e+01  -1.5511481e+08
   3.6440000e+01  -1.4204340e+08
   3.6460000e+01  -1.3749362e+08
   3.6480000e+01  -1.4390406e+08
   3.6500000e+01  -1.5790520e+08
   3.6520000e+01  -1.7211889e+08
   3.6540000e+01  -1.7916464e+08
   3.6560000e+01  -1.7565525e+08
   3.6580000e+01  -1.6401155e+08
   3.6600000e+01  -1.5115862e+08
   3.6620000e+01  -1.4473420e+08
   3.6640000e+01  -1.4896302e+08
   3.6660000e+01  -1.6231689e+08
   3.6680000e+01  -1.7836336e+08
   3.6700000e+01  -1.8919454e+08
   3.6720000e+01  -1.8974122e+08
   3.6740000e+01  -1.8045269e+08
   3.6760000e+01  -1.6709203e+08
   3.6780000e+01  -1.5753619e+08
   3.6800000e+01  -1.5755752e+08
   3.6820000e+01  -1.6761282e+08
   3.6840000e+01  -1.8265525e+08
   3.6860000e+01  -1.9479343e+08
   3.6880000e+01  -1.9762824e+08
   3.6900000e+01  -1.8965856e+08
   3.6920000e+01  -1.7514666e+08
   3.6940000e+01  -1.6176443e+08
   3.6960000e+01  -1.5647941e+08
   3.6980000e+01  -1.6174979e+08
   3.7000000e+01  -1.7423193e+08
   3.7020000e+01  -1.8657686e+08
   3.7040000e+01  -1.9145312e+08
   3.7060000e+01  -1.8551215e+08
   3.7080000e+01  -1.7124043e+08
   3.7100000e+01  -1.5561092e+08
   3.7120000e+01  -1.4633505e+08
   3.7140000e+01  -1.4769249e+08
   3.7160000e+01  -1.5822716e+08
   3.7180000e+01  -1.7156433e+08
   3.7200000e+01  -1.7985966e+08
   3.7220000e+01  -1.7809872e+08
   3.7240000e+01  -1.6678342e+08
   3.7260000e+01  -1.5172174e+08
   3.7280000e+01  -1.4083057e+08
   3.7300000e+01  -1.3991064e+08
   3.7320000e+01  -1.4944157e+08
   3.7340000e+01  -1.6438578e+08
   3.7360000e+01  -1.7685323e+08
   3.7380000e+01  -1.8043759e+08
   3.7400000e+01  -1.7361624e+08
   3.7420000e+01  -1.6063156e+08
   3.7440000e+01  -1.4911160e+08
   3.7460000e+01  -1.4599345e+08
   3.7480000e+01  -1.5367109e+08
   3.7500000e+01  -1.6876184e+08
   3.7520000e+01  -1.8383829e+08
   3.7540000e+01  -1.9152483e+08
   3.7560000e+01  -1.8838924e+08
   3.7580000e+01  -1.7687315e+08
   3.7600000e+01  -1.6386726e+08
   3.7620000e+01  -1.5704357e+08
   3.7640000e+01  -1.6060313e+08
   3.7660000e+01  -1.7306443e+08
   3.7680000e+01  -1.8797900e+08
   3.7700000e+01  -1.9749919e+08
   3.7720000e+01  -1.9654438e+08
   3.7740000e+01  -1.8563931e+08
   3.7760000e+01  -1.7053691e+08
   3.7780000e+01  -1.5920262e+08
   3.7800000e+01  -1.5739667e+08
   3.7820000e+01  -1.6566923e+08
   3.7840000e+01  -1.7895960e+08
   3.7860000e+01  -1.8946436e+08
   3.7880000e+01  -1.9077256e+08
   3.7900000e+01  -1.8145881e+08
   3.7920000e+01  -1.6577697e+08
   3.7940000e+01  -1.5145903e+08
   3.7960000e+01  -1.4546328e+08
   3.7980000e+01  -1.5028979e+08
   3.8000000e+01  -1.6257974e+08
   3.8020000e+01  -1.7500690e+08
   3.8040000e+01  -1.8021822e+08
   3.8060000e+01  -1.7487016e+08
   3.8080000e+01  -1.6142430e+08
   3.8100000e+01  -1.4684036e+08
   3.8120000e+01  -1.3880547e+08
   3.8140000e+01  -1.4156358e+08
   3.8160000e+01  -1.5363994e+08
   3.8180000e+01  -1.6859975e+08
   3.8200000e+01  -1.7859099e+08
   3.8220000e+01  -1.7852043e+08
   3.8240000e+01  -1.6889502e+08
   3.8260000e+01  -1.5543476e+08
   3.8280000e+01  -1.4607175e+08
   3.8300000e+01  -1.4651714e+08
   3.8320000e+01  -1.5727383e+08
   3.8340000e+01  -1.7321789e+08
   3.8360000e+01  -1.8649270e+08
   3.8380000e+01  -1.9061214e+08
   3.8400000e+01  -1.8410199e+08
   3.8420000e+01  -1.7113183e+08
   3.8440000e+01  -1.5939739e+08
   3.8460000e+01  -1.5576683e+08
   3.8480000e+01  -1.6272253e+08
   3.8500000e+01  -1.7681447e+08
   3.8520000e+01  -1.9072183e+08
   3.8540000e+01  -1.9700556e+08
   3.8560000e+01  -1.9235281e+08
   3.8580000e+01  -1.7914947e+08
   3.8600000e+01  -1.6441241e+08
   3.8620000e+01  -1.5576447e+08
   3.8640000e+01  -1.5753500e+08
   3.8660000e+01  -1.6819380e+08
   3.8680000e+01  -1.8142040e+08
   3.8700000e+01  -1.8931296e+08
   3.8720000e+01  -1.8691850e+08
   3.8740000e+01  -1.7469834e+08
   3.8760000e+01  -1.5853193e+08
   3.8780000e+01  -1.4630911e+08
   3.8800000e+01  -1.4391032e+08
   3.8820000e+01  -1.5179763e+08
   3.8840000e+01  -1.6501585e+08
   3.8860000e+01  -1.7566609e+08
   3.8880000e+01  -1.7742244e+08
   3.8900000e+01  -1.6876320e+08
   3.8920000e+01  -1.5400596e+08
   3.8940000e+01  -1.4078721e+08
   3.8960000e+01  -1.3610940e+08
   3.8980000e+01  -1.4237614e+08
   3.9000000e+01  -1.5625612e+08
   3.9020000e+01  -1.7032699e+08
   3.9040000e+01  -1.7725076e+08
   3.9060000e+01  -1.7359368e+08
   3.9080000e+01  -1.6182301e+08
   3.9100000e+01  -1.4882102e+08
   3.9120000e+01  -1.4226993e+08
   3.9140000e+01  -1.4635634e+08
   3.9160000e+01  -1.5958681e+08
   3.9180000e+01  -1.7549665e+08
   3.9200000e+01  -1.8620166e+08
   3.9220000e+01  -1.8661016e+08
   3.9240000e+01  -1.7718868e+08
   3.9260000e+01  -1.6368835e+08
   3.9280000e+01  -1.5399822e+08
   3.9300000e+01  -1.5388563e+08
   3.9320000e+01  -1.6380982e+08
   3.9340000e+01  -1.7872529e+08
   3.9360000e+01  -1.9073016e+08
   3.9380000e+01  -1.9343875e+08
   3.9400000e+01  -1.8532763e+08
   3.9420000e+01  -1.7068910e+08
   3.9440000e+01  -1.5716132e+08
   3.9460000e+01  -1.5175555e+08
   3.9480000e+01  -1.5688297e+08
   3.9500000e+01  -1.6925144e+08
   3.9520000e+01  -1.8145419e+08
   3.9540000e+01  -1.8621637e+08
   3.9560000e+01  -1.8012882e+08
   3.9580000e+01  -1.6573917e+08
   3.9600000e+01  -1.4996107e+08
   3.9620000e+01  -1.4056977e+08
   3.9640000e+01  -1.4178243e+08
   3.9660000e+01  -1.5220853e+08
   3.9680000e+01  -1.6540287e+08
   3.9700000e+01  -1.7359140e+08
   3.9720000e+01  -1.7168318e+08
   3.9740000e+01  -1.6025834e+08
   3.9760000e+01  -1.4504608e+08
   3.9780000e+01  -1.3404677e+08
   3.9800000e+01  -1.3298030e+08
   3.9820000e+01  -1.4240842e+08
   3.9840000e+01  -1.5721130e+08
   3.9860000e+01  -1.6957648e+08
   3.9880000e+01  -1.7301862e+08
   3.9900000e+01  -1.6609049e+08
   3.9920000e+01  -1.5296107e+08
   3.9940000e+01  -1.4133408e+08
   3.9960000e+01  -1.3807409e+08
   3.9980000e+01  -1.4565049e+08
   4.0000000e+01  -1.6060414e+08
   4.0020000e+01  -1.7558203e+08
   4.0040000e+01  -1.8313098e+08
   4.0060000e+01  -1.7989286e+08
   4.0080000e+01  -1.6823690e+08
   4.0100000e+01  -1.5512581e+08
   4.0120000e+01  -1.4816595e+08
   4.0140000e+01  -1.5162335e+08
   4.0160000e+01  -1.6395558e+08
   4.0180000e+01  -1.7876996e+08
   4.0200000e+01  -1.8816269e+08
   4.0220000e+01  -1.8710438e+08
   4.0240000e+01  -1.7606872e+08
   4.0260000e+01  -1.6086078e+08
   4.0280000e+01  -1.4939683e+08
   4.0300000e+01  -1.4748934e+08
   4.0320000e+01  -1.5563820e+08
   4.0340000e+01  -1.6883036e+08
   4.0360000e+01  -1.7921473e+08
   4.0380000e+01  -1.8042104e+08
   4.0400000e+01  -1.7098636e+08
   4.0420000e+01  -1.5519732e+08
   4.0440000e+01  -1.4076154e+08
   4.0460000e+01  -1.3465896e+08
   4.0480000e+01  -1.3937590e+08
   4.0500000e+01  -1.5156140e+08
   4.0520000e+01  -1.6388438e+08
   4.0540000e+01  -1.6898870e+08
   4.0560000e+01  -1.6353605e+08
   4.0580000e+01  -1.4997844e+08
   4.0600000e+01  -1.3529158e+08
   4.0620000e+01  -1.2714474e+08
   4.0640000e+01  -1.2980803e+08
   4.0660000e+01  -1.4177450e+08
   4.0680000e+01  -1.5664701e+08
   4.0700000e+01  -1.6652571e+08
   4.0720000e+01  -1.6636929e+08
   4.0740000e+01  -1.5662593e+08
   4.0760000e+01  -1.4308063e+08
   4.0780000e+01  -1.3359956e+08
   4.0800000e+01  -1.3396523e+08
   4.0820000e+01  -1.4460888e+08
   4.0840000e+01  -1.6047788e+08
   4.0860000e+01  -1.7364180e+08
   4.0880000e+01  -1.7768492e+08
   4.0900000e+01  -1.7106146e+08
   4.0920000e+01  -1.5801328e+08
   4.0940000e+01  -1.4616527e+08
   4.0960000e+01  -1.4246124e+08
   4.0980000e+01  -1.4930722e+08
   4.1000000e+01  -1.6333215e+08
   4.1020000e+01  -1.7713146e+08
   4.1040000e+01  -1.8334903e+08
   4.1060000e+01  -1.7858559e+08
   4.1080000e+01  -1.6531403e+08
   4.1100000e+01  -1.5046593e+08
   4.1120000e+01  -1.4175206e+08
   4.1140000e+01  -1.4341671e+08
   4.1160000e+01  -1.5401459e+08
   4.1180000e+01  -1.6713940e+08
   4.1200000e+01  -1.7497201e+08
   4.1220000e+01  -1.7247418e+08
   4.1240000e+01  -1.6019230e+08
   4.1260000e+01  -1.4392095e+08
   4.1280000e+01  -1.3163863e+08
   4.1300000e+01  -1.2913905e+08
   4.1320000e+01  -1.3697192e+08
   4.1340000e+01  -1.5009514e+08
   4.1360000e+01  -1.6069129e+08
   4.1380000e+01  -1.6235455e+08
   4.1400000e+01  -1.5363659e+08
   4.1420000e+01  -1.3878777e+08
   4.1440000e+01  -1.2550832e+08
   4.1460000e+01  -1.2074535e+08
   4.1480000e+01  -1.2695417e+08
   4.1500000e+01  -1.4075649e+08
   4.1520000e+01  -1.5477062e+08
   4.1540000e+01  -1.6161886e+08
   4.1560000e+01  -1.5790212e+08
   4.1580000e+01  -1.4605569e+08
   4.1600000e+01  -1.3299252e+08
   4.1620000e+01  -1.2637050e+08
   4.1640000e+01  -1.3039807e+08
   4.1660000e+01  -1.4356606e+08
   4.1680000e+01  -1.5941759e+08
   4.1700000e+01  -1.7006497e+08
   4.1720000e+01  -1.7041085e+08
   4.1740000e+01  -1.6093302e+08
   4.1760000e+01  -1.4736676e+08
   4.1780000e+01  -1.3762444e+08
   4.1800000e+01  -1.3744820e+08
   4.1820000e+01  -1.4732717e+08
   4.1840000e+01  -1.6218215e+08
   4.1860000e+01  -1.7414517e+08
   4.1880000e+01  -1.7679193e+08
   4.1900000e+01  -1.6863847e+08
   4.1920000e+01  -1.5393568e+08
   4.1940000e+01  -1.4036811e+08
   4.1960000e+01  -1.3489989e+08
   4.1980000e+01  -1.3999433e+08
   4.2000000e+01  -1.5230400e+08
   4.2020000e+01  -1.6447762e+08
   4.2040000e+01  -1.6918161e+08
   4.2060000e+01  -1.6306301e+08
   4.2080000e+01  -1.4861523e+08
   4.2100000e+01  -1.3280457e+08
   4.2120000e+01  -1.2336011e+08
   4.2140000e+01  -1.2454274e+08
   4.2160000e+01  -1.3492329e+08
   4.2180000e+01  -1.4808936e+08
   4.2200000e+01  -1.5623581e+08
   4.2220000e+01  -1.5429735e+08
   4.2240000e+01  -1.4283006e+08
   4.2260000e+01  -1.2758688e+08
   4.2280000e+01  -1.1654742e+08
   4.2300000e+01  -1.1545418e+08
   4.2320000e+01  -1.2484787e+08
   4.2340000e+01  -1.3962785e+08
   4.2360000e+01  -1.5196209e+08
   4.2380000e+01  -1.5538025e+08
   4.2400000e+01  -1.4842128e+08
   4.2420000e+01  -1.3526617e+08
   4.2440000e+01  -1.2361039e+08
   4.2460000e+01  -1.2032786e+08
   4.2480000e+01  -1.2788073e+08
   4.2500000e+01  -1.4281691e+08
   4.2520000e+01  -1.5777397e+08
   4.2540000e+01  -1.6530702e+08
   4.2560000e+01  -1.6204633e+08
   4.2580000e+01  -1.5037429e+08
   4.2600000e+01  -1.3724064e+08
   4.2620000e+01  -1.3026747e+08
   4.2640000e+01  -1.3370758e+08
   4.2660000e+01  -1.4603031e+08
   4.2680000e+01  -1.6083278e+08
   4.2700000e+01  -1.7021589e+08
   4.2720000e+01  -1.6914677e+08
   4.2740000e+01  -1.5809922e+08
   4.2760000e+01  -1.4288116e+08
   4.2780000e+01  -1.3140693e+08
   4.2800000e+01  -1.2949344e+08
   4.2820000e+01  -1.3763732e+08
   4.2840000e+01  -1.5082725e+08
   4.2860000e+01  -1.6120972e+08
   4.2880000e+01  -1.6241332e+08
   4.2900000e+01  -1.5297639e+08
   4.2920000e+01  -1.3718389e+08
   4.2940000e+01  -1.2274714e+08
   4.2960000e+01  -1.1664494e+08
   4.2980000e+01  -1.2136537e+08
   4.3000000e+01  -1.3355626e+08
   4.3020000e+01  -1.4588596e+08
   4.3040000e+01  -1.5099608e+08
   4.3060000e+01  -1.4555072e+08
   4.3080000e+01  -1.3199673e+08
   4.3100000e+01  -1.1731965e+08
   4.3120000e+01  -1.0917744e+08
   4.3140000e+01  -1.1185687e+08
   4.3160000e+01  -1.2383124e+08
   4.3180000e+01  -1.3872505e+08
   4.3200000e+01  -1.4861231e+08
   4.3220000e+01  -1.4847774e+08
   4.3240000e+01  -1.3874196e+08
   4.3260000e+01  -1.2521861e+08
   4.3280000e+01  -1.1574739e+08
   4.3300000e+01  -1.1613898e+08
   4.3320000e+01  -1.2679695e+08
   4.3340000e+01  -1.4269692e+08
   4.3360000e+01  -1.5587612e+08
   4.3380000e+01  -1.5995231e+08
   4.3400000e+01  -1.5334158e+08
   4.3420000e+01  -1.4032791e+08
   4.3440000e+01  -1.2849245e+08
   4.3460000e+01  -1.2482739e+08
   4.3480000e+01  -1.3168969e+08
   4.3500000e+01  -1.4575837e+08
   4.3520000e+01  -1.5957694e+08
   4.3540000e+01  -1.6583875e+08
   4.3560000e+01  -1.6109485e+08
   4.3580000e+01  -1.4786601e+08
   4.3600000e+01  -1.3303899e+08
   4.3620000e+01  -1.2436984e+08
   4.3640000e+01  -1.2605998e+08
   4.3660000e+01  -1.3670715e+08
   4.3680000e+01  -1.4986072e+08
   4.3700000e+01  -1.5774431e+08
   4.3720000e+01  -1.5527538e+08
   4.3740000e+01  -1.4304318e+08
   4.3760000e+01  -1.2680202e+08
   4.3780000e+01  -1.1456991e+08
   4.3800000e+01  -1.1210595e+08
   4.3820000e+01  -1.1999173e+08
   4.3840000e+01  -1.3315627e+08
   4.3860000e+01  -1.4380593e+08
   4.3880000e+01  -1.4551237e+08
   4.3900000e+01  -1.3684642e+08
   4.3920000e+01  -1.2204108e+08
   4.3940000e+01  -1.0881516e+08
   4.3960000e+01  -1.0409820e+08
   4.3980000e+01  -1.1036579e+08
   4.4000000e+01  -1.2421739e+08
   4.4020000e+01  -1.3829368e+08
   4.4040000e+01  -1.4519217e+08
   4.4060000e+01  -1.4153676e+08
   4.4080000e+01  -1.2974123e+08
   4.4100000e+01  -1.1673870e+08
   4.4120000e+01  -1.1017178e+08
   4.4140000e+01  -1.1426203e+08
   4.4160000e+01  -1.2749126e+08
   4.4180000e+01  -1.4340674e+08
   4.4200000e+01  -1.5411876e+08
   4.4220000e+01  -1.5452677e+08
   4.4240000e+01  -1.4511471e+08
   4.4260000e+01  -1.3160914e+08
   4.4280000e+01  -1.2193610e+08
   4.4300000e+01  -1.2182188e+08
   4.4320000e+01  -1.3177671e+08
   4.4340000e+01  -1.4669411e+08
   4.4360000e+01  -1.5873854e+08
   4.4380000e+01  -1.6144420e+08
   4.4400000e+01  -1.5337553e+08
   4.4420000e+01  -1.3872772e+08
   4.4440000e+01  -1.2524938e+08
   4.4460000e+01  -1.1983613e+08
   4.4480000e+01  -1.2502588e+08
   4.4500000e+01  -1.3739245e+08
   4.4520000e+01  -1.4966513e+08
   4.4540000e+01  -1.5442599e+08
   4.4560000e+01  -1.4840668e+08
   4.4580000e+01  -1.3401494e+08
   4.4600000e+01  -1.1830467e+08
   4.4620000e+01  -1.0891773e+08
   4.4640000e+01  -1.1020535e+08
   4.4660000e+01  -1.2064578e+08
   4.4680000e+01  -1.3392132e+08
   4.4700000e+01  -1.4212753e+08
   4.4720000e+01  -1.4029962e+08
   4.4740000e+01  -1.2889108e+08
   4.4760000e+01  -1.1375862e+08
   4.4780000e+01  -1.0278012e+08
   4.4800000e+01  -1.0179968e+08
   4.4820000e+01  -1.1125933e+08
   4.4840000e+01  -1.2615374e+08
   4.4860000e+01  -1.3855744e+08
   4.4880000e+01  -1.4208867e+08
   4.4900000e+01  -1.3520032e+08
   4.4920000e+01  -1.2215668e+08
   4.4940000e+01  -1.1057376e+08
   4.4960000e+01  -1.0740422e+08
   4.4980000e+01  -1.1503429e+08
   4.5000000e+01  -1.3008558e+08
   4.5020000e+01  -1.4512362e+08
   4.5040000e+01  -1.5277029e+08
   4.5060000e+01  -1.4959293e+08
   4.5080000e+01  -1.3803092e+08
   4.5100000e+01  -1.2498441e+08
   4.5120000e+01  -1.1811984e+08
   4.5140000e+01  -1.2165319e+08
   4.5160000e+01  -1.3408494e+08
   4.5180000e+01  -1.4898554e+08
   4.5200000e+01  -1.5847667e+08
   4.5220000e+01  -1.5750713e+08
   4.5240000e+01  -1.4656578e+08
   4.5260000e+01  -1.3144822e+08
   4.5280000e+01  -1.2008068e+08
   4.5300000e+01  -1.1827119e+08
   4.5320000e+01  -1.2652354e+08
   4.5340000e+01  -1.3982198e+08
   4.5360000e+01  -1.5031196e+08
   4.5380000e+01  -1.5162699e+08
   4.5400000e+01  -1.4229406e+08
   4.5420000e+01  -1.2661560e+08
   4.5440000e+01  -1.1228095e+08
   4.5460000e+01  -1.0629727e+08
   4.5480000e+01  -1.1112056e+08
   4.5500000e+01  -1.2343466e+08
   4.5520000e+01  -1.3586732e+08
   4.5540000e+01  -1.4110272e+08
   4.5560000e+01  -1.3575841e+08
   4.5580000e+01  -1.2233074e+08
   4.5600000e+01  -1.0775337e+08
   4.5620000e+01  -9.9741031e+07
   4.5640000e+01  -1.0252040e+08
   4.5660000e+01  -1.1463001e+08
   4.5680000e+01  -1.2962320e+08
   4.5700000e+01  -1.3964893e+08
   4.5720000e+01  -1.3961163e+08
   4.5740000e+01  -1.3001486e+08
   4.5760000e+01  -1.1658831e+08
   4.5780000e+01  -1.0725683e+08
   4.5800000e+01  -1.0774818e+08
   4.5820000e+01  -1.1854727e+08
   4.5840000e+01  -1.3455062e+08
   4.5860000e+01  -1.4787048e+08
   4.5880000e+01  -1.5205159e+08
   4.5900000e+01  -1.4557943e+08
   4.5920000e+01  -1.3267139e+08
   4.5940000e+01  -1.2097416e+08
   4.5960000e+01  -1.1741685e+08
   4.5980000e+01  -1.2441933e+08
   4.6000000e+01  -1.3859835e+08
   4.6020000e+01  -1.5255776e+08
   4.6040000e+01  -1.5893122e+08
   4.6060000e+01  -1.5432600e+08
   4.6080000e+01  -1.4120995e+08
   4.6100000e+01  -1.2651975e+08
   4.6120000e+01  -1.1796625e+08
   4.6140000e+01  -1.1979372e+08
   4.6160000e+01  -1.3055979e+08
   4.6180000e+01  -1.4385147e+08
   4.6200000e+01  -1.5185482e+08
   4.6220000e+01  -1.4952348e+08
   4.6240000e+01  -1.3741006e+08
   4.6260000e+01  -1.2130655e+08
   4.6280000e+01  -1.0919351e+08
   4.6300000e+01  -1.0686894e+08
   4.6320000e+01  -1.1487612e+08
   4.6340000e+01  -1.2818081e+08
   4.6360000e+01  -1.3895409e+08
   4.6380000e+01  -1.4079857e+08
   4.6400000e+01  -1.3225750e+08
   4.6420000e+01  -1.1758769e+08
   4.6440000e+01  -1.0448851e+08
   4.6460000e+01  -9.9907027e+07
   4.6480000e+01  -1.0630403e+08
   4.6500000e+01  -1.2029220e+08
   4.6520000e+01  -1.3449923e+08
   4.6540000e+01  -1.4153400e+08
   4.6560000e+01  -1.3800881e+08
   4.6580000e+01  -1.2634849e+08
   4.6600000e+01  -1.1347654e+08
   4.6620000e+01  -1.0704461e+08
   4.6640000e+01  -1.1126831e+08
   4.6660000e+01  -1.2463224e+08
   4.6680000e+01  -1.4068436e+08
   4.6700000e+01  -1.5152906e+08
   4.6720000e+01  -1.5207498e+08
   4.6740000e+01  -1.4279313e+08
   4.6760000e+01  -1.2942603e+08
   4.6780000e+01  -1.1988270e+08
   4.6800000e+01  -1.1990855e+08
   4.6820000e+01  -1.2999397e+08
   4.6840000e+01  -1.4505309e+08
   4.6860000e+01  -1.5722770e+08
   4.6880000e+01  -1.6007542e+08
   4.6900000e+01  -1.5213484e+08
   4.6920000e+01  -1.3762961e+08
   4.6940000e+01  -1.2427766e+08
   4.6960000e+01  -1.1900931e+08
   4.6980000e+01  -1.2432501e+08
   4.7000000e+01  -1.3683876e+08
   4.7020000e+01  -1.4923724e+08
   4.7040000e+01  -1.5414472e+08
   4.7060000e+01  -1.4825125e+08
   4.7080000e+01  -1.3400348e+08
   4.7100000e+01  -1.1842067e+08
   4.7120000e+01  -1.0917570e+08
   4.7140000e+01  -1.1059390e+08
   4.7160000e+01  -1.2117521e+08
   4.7180000e+01  -1.3458374e+08
   4.7200000e+01  -1.4292902e+08
   4.7220000e+01  -1.4123460e+08
   4.7240000e+01  -1.2996296e+08
   4.7260000e+01  -1.1496409e+08
   4.7280000e+01  -1.0412167e+08
   4.7300000e+01  -1.0327614e+08
   4.7320000e+01  -1.1287174e+08
   4.7340000e+01  -1.2790292e+08
   4.7360000e+01  -1.4044094e+08
   4.7380000e+01  -1.4410986e+08
   4.7400000e+01  -1.3735314e+08
   4.7420000e+01  -1.2444740e+08
   4.7440000e+01  -1.1299496e+08
   4.7460000e+01  -1.0996365e+08
   4.7480000e+01  -1.1772517e+08
   4.7500000e+01  -1.3291447e+08
   4.7520000e+01  -1.4808487e+08
   4.7540000e+01  -1.5586788e+08
   4.7560000e+01  -1.5282270e+08
   4.7580000e+01  -1.4139507e+08
   4.7600000e+01  -1.2848039e+08
   4.7620000e+01  -1.2175003e+08
   4.7640000e+01  -1.2541501e+08
   4.7660000e+01  -1.3798231e+08
   4.7680000e+01  -1.5301333e+08
   4.7700000e+01  -1.6264064e+08
   4.7720000e+01  -1.6179948e+08
   4.7740000e+01  -1.5099344e+08
   4.7760000e+01  -1.3600334e+08
   4.7780000e+01  -1.2476999e+08
   4.7800000e+01  -1.2308892e+08
   4.7820000e+01  -1.3147455e+08
   4.7840000e+01  -1.4490258e+08
   4.7860000e+01  -1.5552425e+08
   4.7880000e+01  -1.5696882e+08
   4.7900000e+01  -1.4776540e+08
   4.7920000e+01  -1.3221591e+08
   4.7940000e+01  -1.1800950e+08
   4.7960000e+01  -1.1215485e+08
   4.7980000e+01  -1.1710609e+08
   4.8000000e+01  -1.2954971e+08
   4.8020000e+01  -1.4210894e+08
   4.8040000e+01  -1.4747442e+08
   4.8060000e+01  -1.4225326e+08
   4.8080000e+01  -1.2895681e+08
   4.8100000e+01  -1.1449888e+08
   4.8120000e+01  -1.0661978e+08
   4.8140000e+01  -1.0951612e+08
   4.8160000e+01  -1.2176072e+08
   4.8180000e+01  -1.3686893e+08
   4.8200000e+01  -1.4702993e+08
   4.8220000e+01  -1.4710546e+08
   4.8240000e+01  -1.3764319e+08
   4.8260000e+01  -1.2432763e+08
   4.8280000e+01  -1.1513039e+08
   4.8300000e+01  -1.1573150e+08
   4.8320000e+01  -1.2666562e+08
   4.8340000e+01  -1.4277673e+08
   4.8360000e+01  -1.5623271e+08
   4.8380000e+01  -1.6051806e+08
   4.8400000e+01  -1.5418271e+08
   4.8420000e+01  -1.4137555e+08
   4.8440000e+01  -1.2981542e+08
   4.8460000e+01  -1.2635749e+08
   4.8480000e+01  -1.3349675e+08
   4.8500000e+01  -1.4777488e+08
   4.8520000e+01  -1.6186954e+08
   4.8540000e+01  -1.6834177e+08
   4.8560000e+01  -1.6386917e+08
   4.8580000e+01  -1.5085149e+08
   4.8600000e+01  -1.3629141e+08
   4.8620000e+01  -1.2783639e+08
   4.8640000e+01  -1.2979234e+08
   4.8660000e+01  -1.4065704e+08
   4.8680000e+01  -1.5407546e+08
   4.8700000e+01  -1.6217731e+08
   4.8720000e+01  -1.5996961e+08
   4.8740000e+01  -1.4795524e+08
   4.8760000e+01  -1.3197110e+08
   4.8780000e+01  -1.1995918e+08
   4.8800000e+01  -1.1774956e+08
   4.8820000e+01  -1.2586056e+08
   4.8840000e+01  -1.3927602e+08
   4.8860000e+01  -1.5015481e+08
   4.8880000e+01  -1.5210606e+08
   4.8900000e+01  -1.4367084e+08
   4.8920000e+01  -1.2910469e+08
   4.8940000e+01  -1.1611102e+08
   4.8960000e+01  -1.1163146e+08
   4.8980000e+01  -1.1813338e+08
   4.9000000e+01  -1.3222214e+08
   4.9020000e+01  -1.4653341e+08
   4.9040000e+01  -1.5366633e+08
   4.9060000e+01  -1.5024508e+08
   4.9080000e+01  -1.3867947e+08
   4.9100000e+01  -1.2591177e+08
   4.9120000e+01  -1.1957147e+08
   4.9140000e+01  -1.2389983e+08
   4.9160000e+01  -1.3735306e+08
   4.9180000e+01  -1.5350951e+08
   4.9200000e+01  -1.6444124e+08
   4.9220000e+01  -1.6509045e+08
   4.9240000e+01  -1.5589320e+08
   4.9260000e+01  -1.4262844e+08
   4.9280000e+01  -1.3316730e+08
   4.9300000e+01  -1.3329542e+08
   4.9320000e+01  -1.4346012e+08
   4.9340000e+01  -1.5862234e+08
   4.9360000e+01  -1.7087211e+08
   4.9380000e+01  -1.7382408e+08
   4.9400000e+01  -1.6595398e+08
   4.9420000e+01  -1.5155377e+08
   4.9440000e+01  -1.3826867e+08
   4.9460000e+01  -1.3310523e+08
   4.9480000e+01  -1.3848566e+08
   4.9500000e+01  -1.5110321e+08
   4.9520000e+01  -1.6356488e+08
   4.9540000e+01  -1.6857426e+08
   4.9560000e+01  -1.6274238e+08
   4.9580000e+01  -1.4859448e+08
   4.9600000e+01  -1.3307157e+08
   4.9620000e+01  -1.2392503e+08
   4.9640000e+01  -1.2540123e+08
   4.9660000e+01  -1.3608010e+08
   4.9680000e+01  -1.4954434e+08
   4.9700000e+01  -1.5798602e+08
   4.9720000e+01  -1.5634529e+08
   4.9740000e+01  -1.4516778e+08
   4.9760000e+01  -1.3022176e+08
   4.9780000e+01  -1.1947025e+08
   4.9800000e+01  -1.1867779e+08
   4.9820000e+01  -1.2836077e+08
   4.9840000e+01  -1.4344523e+08
   4.9860000e+01  -1.5606718e+08
   4.9880000e+01  -1.5978906e+08
   4.9900000e+01  -1.5311297e+08
   4.9920000e+01  -1.4025955e+08
   4.9940000e+01  -1.2888477e+08
   4.9960000e+01  -1.2590517e+08
   4.9980000e+01  -1.3374142e+08
   5.0000000e+01  -1.4898224e+08


==> data/sig/sig1_buck_example3.dat <==
   3.0000000e+01  -7.2274368e+07
   3.0020000e+01  -7.2274368e+07
   3.0040000e+01  -7.2274368e+07
   3.0060000e+01  -7.2274368e+07
   3.0080000e+01  -7.2274368e+07
   3.0100000e+01  -7.2274368e+07
   3.0120000e+01  -7.2274368e+07
   3.0140000e+01  -7.2274368e+07
   3.0160000e+01  -7.2274368e+07
   3.0180000e+01  -7.2274368e+07
   3.0200000e+01  -7.2274368e+07
   3.0220000e+01  -7.2274368e+07
   3.0240000e+01  -7.2274368e+07
   3.0260000e+01  -7.2274368e+07
   3.0280000e+01  -7.2274368e+07
   3.0300000e+01  -7.2274368e+07
   3.0320000e+01  -7.2274368e+07
   3.0340000e+01  -7.2274368e+07
   3.0360000e+01  -7.2274368e+07
   3.0380000e+01  -7.2274368e+07
   3.0400000e+01  -7.2274368e+07
   3.0420000e+01  -7.2274368e+07
   3.0440000e+01  -7.2274368e+07
   3.0460000e+01  -7.2274368e+07
   3.0480000e+01  -7.2274368e+07
   3.0500000e+01  -7.2274368e+07
   3.0520000e+01  -7.2274368e+07
   3.0540000e+01  -7.2274368e+07
   3.0560000e+01  -7.2274368e+07
   3.0580000e+01  -7.2274368e+07
   3.0600000e+01  -7.2274368e+07
   3.0620000e+01  -7.2274368e+07
   3.0640000e+01  -7.2274368e+07
   3.0660000e+01  -7.2274368e+07
   3.0680000e+01  -7.2274368e+07
   3.0700000e+01  -7.2274368e+07
   3.0720000e+01  -7.2274368e+07
   3.0740000e+01  -7.2274368e+07
   3.0760000e+01  -7.2274368e+07
   3.0780000e+01  -7.2274368e+07
   3.0800000e+01  -7.2274368e+07
   3.0820000e+01  -7.2274368e+07
   3.0840000e+01  -7.2274368e+07
   3.0860000e+01  -7.2274368e+07
   3.0880000e+01  -7.2274368e+07
   3.0900000e+01  -7.2274368e+07
   3.0920000e+01  -7.2274368e+07
   3.0940000e+01  -7.2274368e+07
   3.0960000e+01  -7.2274368e+07
   3.0980000e+01  -7.2274368e+07
   3.1000000e+01  -7.2274368e+07
   3.1020000e+01  -7.2274368e+07
   3.1040000e+01  -7.2274368e+07
   3.1060000e+01  -7.2274368e+07
   3.1080000e+01  -7.2274368e+07
   3.1100000e+01  -7.2274368e+07
   3.1120000e+01  -7.2274368e+07
   3.1140000e+01  -7.2274368e+07
   3.1160000e+01  -7.2274368e+07
   3.1180000e+01  -7.2274368e+07
   3.1200000e+01  -7.2274368e+07
   3.1220000e+01  -7.2274368e+07
   3.1240000e+01  -7.2274368e+07
   3.1260000e+01  -7.2274368e+07
   3.1280000e+01  -7.2274368e+07
   3.1300000e+01  -7.2274368e+07
   3.1320000e+01  -7.2274368e+07
   3.1340000e+01  -7.2274368e+07
   3.1360000e+01  -7.2274368e+07
   3.1380000e+01  -7.2274368e+07
   3.1400000e+01  -7.2274368e+07
   3.1420000e+01  -7.2274368e+07
   3.1440000e+01  -7.2274368e+07
   3.1460000e+01  -7.2274368e+07
   3.1480000e+01  -7.2274368e+07
   3.1500000e+01  -7.2274368e+07
   3.1520000e+01  -7.2274368e+07
   3.1540000e+01  -7.2274368e+07
   3.1560000e+01  -7.2274368e+07
   3.1580000e+01  -7.2274368e+07
   3.1600000e+01  -7.2274368e+07
   3.1620000e+01  -7.2274368e+07
   3.1640000e+01  -7.2274368e+07
   3.1660000e+01  -7.2274368e+07
   3.1680000e+01  -7.2274368e+07
   3.1700000e+01  -7.2274368e+07
   3.1720000e+01  -7.2274368e+07
   3.1740000e+01  -7.2274368e+07
   3.1760000e+01  -7.2274368e+07
   3.1780000e+01  -7.2274368e+07
   3.1800000e+01  -7.2274368e+07
   3.1820000e+01  -7.2274368e+07
   3.1840000e+01  -7.2274368e+07
   3.1860000e+01  -7.2274368e+07
   3.1880000e+01  -7.2274368e+07
   3.1900000e+01  -7.2274368e+07
   3.1920000e+01  -7.2274368e+07
   3.1940000e+01  -7.2274368e+07
   3.1960000e+01  -7.2274368e+07
   3.1980000e+01  -7.2274368e+07
   3.2000000e+01  -7.2274368e+07
   3.2020000e+01  -7.2274368e+07
   3.2040000e+01  -7.2274368e+07
   3.2060000e+01  -7.2274368e+07
   3.2080000e+01  -7.2274368e+07
   3.2100000e+01  -7.2274368e+07
   3.2120000e+01  -7.2274368e+07
   3.2140000e+01  -7.2274368e+07
   3.2160000e+01  -7.2274368e+07
   3.2180000e+01  -7.2274368e+07
   3.2200000e+01  -7.2274368e+07
   3.2220000e+01  -7.2274368e+07
   3.2240000e+01  -7.2274368e+07
   3.2260000e+01  -7.2274368e+07
   3.2280000e+01  -7.2274368e+07
   3.2300000e+01  -7.2274368e+07
   3.2320000e+01  -7.2274368e+07
   3.2340000e+01  -7.2274368e+07
   3.2360000e+01  -7.2274368e+07
   3.2380000e+01  -7.2274368e+07
   3.2400000e+01  -7.2274368e+07
   3.2420000e+01  -7.2274368e+07
   3.2440000e+01  -7.2274368e+07
   3.2460000e+01  -7.2274368e+07
   3.2480000e+01  -7.2274368e+07
   3.2500000e+01  -7.2274368e+07
   3.2520000e+01  -7.2274368e+07
   3.2540000e+01  -7.2274368e+07
   3.2560000e+01  -7.2274368e+07
   3.2580000e+01  -7.2274368e+07
   3.2600000e+01  -7.2274368e+07
   3.2620000e+01  -7.2274368e+07
   3.2640000e+01  -7.2274368e+07
   3.2660000e+01  -7.2274368e+07
   3.2680000e+01  -7.2274368e+07
   3.2700000e+01  -7.2274368e+07
   3.2720000e+01  -7.2274368e+07
   3.2740000e+01  -7.2274368e+07
   3.2760000e+01  -7.2274368e+07
   3.2780000e+01  -7.2274368e+07
   3.2800000e+01  -7.2274368e+07
   3.2820000e+01  -7.2274368e+07
   3.2840000e+01  -7.2274368e+07
   3.2860000e+01  -7.2274368e+07
   3.2880000e+01  -7.2274368e+07
   3.2900000e+01  -7.2274368e+07
   3.2920000e+01  -7.2274368e+07
   3.2940000e+01  -7.2274368e+07
   3.2960000e+01  -7.2274368e+07
   3.2980000e+01  -7.2274368e+07
   3.3000000e+01  -7.2274368e+07
   3.3020000e+01  -7.2274368e+07
   3.3040000e+01  -7.2274368e+07
   3.3060000e+01  -7.2274368e+07
   3.3080000e+01  -7.2274368e+07
   3.3100000e+01  -7.2274368e+07
   3.3120000e+01  -7.2274368e+07
   3.3140000e+01  -7.2274368e+07
   3.3160000e+01  -7.2274368e+07
   3.3180000e+01  -7.2274368e+07
   3.3200000e+01  -7.2274368e+07
   3.3220000e+01  -7.2274368e+07
   3.3240000e+01  -7.2274368e+07
   3.3260000e+01  -7.2274368e+07
   3.3280000e+01  -7.2274368e+07
   3.3300000e+01  -7.2274368e+07
   3.3320000e+01  -7.2274368e+07
   3.3340000e+01  -7.2274368e+07
   3.3360000e+01  -7.2274368e+07
   3.3380000e+01  -7.2274368e+07
   3.3400000e+01  -7.2274368e+07
   3.3420000e+01  -7.2274368e+07
   3.3440000e+01  -7.2274368e+07
   3.3460000e+01  -7.2274368e+07
   3.3480000e+01  -7.2274368e+07
   3.3500000e+01  -7.2274368e+07
   3.3520000e+01  -7.2274368e+07
   3.3540000e+01  -7.2274368e+07
   3.3560000e+01  -7.2274368e+07
   3.3580000e+01  -7.2274368e+07
   3.3600000e+01  -7.2274368e+07
   3.3620000e+01  -7.2274368e+07
   3.3640000e+01  -7.2274368e+07
   3.3660000e+01  -7.2274368e+07
   3.3680000e+01  -7.2274368e+07
   3.3700000e+01  -7.2274368e+07
   3.3720000e+01  -7.2274368e+07
   3.3740000e+01  -7.2274368e+07
   3.3760000e+01  -7.2274368e+07
   3.3780000e+01  -7.2274368e+07
   3.3800000e+01  -7.2274368e+07
   3.3820000e+01  -7.2274368e+07
   3.3840000e+01  -7.2274368e+07
   3.3860000e+01  -7.2274368e+07
   3.3880000e+01  -7.2274368e+07
   3.3900000e+01  -7.2274368e+07
   3.3920000e+01  -7.2274368e+07
   3.3940000e+01  -7.2274368e+07
   3.3960000e+01  -7.2274368e+07
   3.3980000e+01  -7.2274368e+07
   3.4000000e+01  -7.2274368e+07
   3.4020000e+01  -7.2274368e+07
   3.4040000e+01  -7.2274368e+07
   3.4060000e+01  -7.2274368e+07
   3.4080000e+01  -7.2274368e+07
   3.4100000e+01  -7.2274368e+07
   3.4120000e+01  -7.2274368e+07
   3.4140000e+01  -7.2274368e+07
   3.4160000e+01  -7.2274368e+07
   3.4180000e+01  -7.2274368e+07
   3.4200000e+01  -7.2274368e+07
   3.4220000e+01  -7.2274368e+07
   3.4240000e+01  -7.2274368e+07
   3.4260000e+01  -7.2274368e+07
   3.4280000e+01  -7.2274368e+07
   3.4300000e+01  -7.2274368e+07
   3.4320000e+01  -7.2274368e+07
   3.4340000e+01  -7.2274368e+07
   3.4360000e+01  -7.2274368e+07
   3.4380000e+01  -7.2274368e+07
   3.4400000e+01  -7.2274368e+07
   3.4420000e+01  -7.2274368e+07
   3.4440000e+01  -7.2274368e+07
   3.4460000e+01  -7.2274368e+07
   3.4480000e+01  -7.2274368e+07
   3.4500000e+01  -7.2274368e+07
   3.4520000e+01  -7.2274368e+07
   3.4540000e+01  -7.2274368e+07
   3.4560000e+01  -7.2274368e+07
   3.4580000e+01  -7.2274368e+07
   3.4600000e+01  -7.2274368e+07
   3.4620000e+01  -7.2274368e+07
   3.4640000e+01  -7.2274368e+07
   3.4660000e+01  -7.2274368e+07
   3.4680000e+01  -7.2274368e+07
   3.4700000e+01  -7.2274368e+07
   3.4720000e+01  -7.2274368e+07
   3.4740000e+01  -7.2274368e+07
   3.4760000e+01  -7.2274368e+07
   3.4780000e+01  -7.2274368e+07
   3.4800000e+01  -7.2274368e+07
   3.4820000e+01  -7.2274368e+07
   3.4840000e+01  -7.2274368e+07
   3.4860000e+01  -7.2274368e+07
   3.4880000e+01  -7.2274368e+07
   3.4900000e+01  -7.2274368e+07
   3.4920000e+01  -7.2274368e+07
   3.4940000e+01  -7.2274368e+07
   3.4960000e+01  -7.2274368e+07
   3.4980000e+01  -7.2274368e+07
   3.5000000e+01  -7.2274368e+07
   3.5020000e+01  -7.2274368e+07
   3.5040000e+01  -7.2274368e+07
   3.5060000e+01  -7.2274368e+07
   3.5080000e+01  -7.2274368e+07
   3.5100000e+01  -7.2274368e+07
   3.5120000e+01  -7.2274368e+07
   3.5140000e+01  -7.2274368e+07
   3.5160000e+01  -7.2274368e+07
   3.5180000e+01  -7.2274368e+07
   3.5200000e+01  -7.2274368e+07
   3.5220000e+01  -7.2274368e+07
   3.5240000e+01  -7.2274368e+07
   3.5260000e+01  -7.2274368e+07
   3.5280000e+01  -7.2274368e+07
   3.5300000e+01  -7.2274368e+07
   3.5320000e+01  -7.2274368e+07
   3.5340000e+01  -7.2274368e+07
   3.5360000e+01  -7.2274368e+07
   3.5380000e+01  -7.2274368e+07
   3.5400000e+01  -7.2274368e+07
   3.5420000e+01  -7.2274368e+07
   3.5440000e+01  -7.2274368e+07
   3.5460000e+01  -7.2274368e+07
   3.5480000e+01  -7.2274368e+07
   3.5500000e+01  -7.2274368e+07
   3.5520000e+01  -7.2274368e+07
   3.5540000e+01  -7.2274368e+07
   3.5560000e+01  -7.2274368e+07
   3.5580000e+01  -7.2274368e+07
   3.5600000e+01  -7.2274368e+07
   3.5620000e+01  -7.2274368e+07
   3.5640000e+01  -7.2274368e+07
   3.5660000e+01  -7.2274368e+07
   3.5680000e+01  -7.2274368e+07
   3.5700000e+01  -7.2274368e+07
   3.5720000e+01  -7.2274368e+07
   3.5740000e+01  -7.2274368e+07
   3.5760000e+01  -7.2274368e+07
   3.5780000e+01  -7.2274368e+07
   3.5800000e+01  -7.2274368e+07
   3.5820000e+01  -7.2274368e+07
   3.5840000e+01  -7.2274368e+07
   3.5860000e+01  -7.2274368e+07
   3.5880000e+01  -7.2274368e+07
   3.5900000e+01  -7.2274368e+07
   3.5920000e+01  -7.2274368e+07
   3.5940000e+01  -7.2274368e+07
   3.5960000e+01  -7.2274368e+07
   3.5980000e+01  -7.2274368e+07
   3.6000000e+01  -7.2274368e+07
   3.6020000e+01  -7.2274368e+07
   3.6040000e+01  -7.2274368e+07
   3.6060000e+01  -7.2274368e+07
   3.6080000e+01  -7.2274368e+07
   3.6100000e+01  -7.2274368e+07
   3.6120000e+01  -7.2274368e+07
   3.6140000e+01  -7.2274368e+07
   3.6160000e+01  -7.2274368e+07
   3.6180000e+01  -7.2274368e+07
   3.6200000e+01  -7.2274368e+07
   3.6220000e+01  -7.2274368e+07
   3.6240000e+01  -7.2274368e+07
   3.6260000e+01  -7.2274368e+07
   3.6280000e+01  -7.2274368e+07
   3.6300000e+01  -7.2274368e+07
   3.6320000e+01  -7.2274368e+07
   3.6340000e+01  -7.2274368e+07
   3.6360000e+01  -7.2274368e+07
   3.6380000e+01  -7.2274368e+07
   3.6400000e+01  -7.2274368e+07
   3.6420000e+01  -7.2274368e+07
   3.6440000e+01  -7.2274368e+07
   3.6460000e+01  -7.2274368e+07
   3.6480000e+01  -7.2274368e+07
   3.6500000e+01  -7.2274368e+07
   3.6520000e+01  -7.2274368e+07
   3.6540000e+01  -7.2274368e+07
   3.6560000e+01  -7.2274368e+07
   3.6580000e+01  -7.2274368e+07
   3.6600000e+01  -7.2274368e+07
   3.6620000e+01  -7.2274368e+07
   3.6640000e+01  -7.2274368e+07
   3.6660000e+01  -7.2274368e+07
   3.6680000e+01  -7.2274368e+07
   3.6700000e+01  -7.2274368e+07
   3.6720000e+01  -7.2274368e+07
   3.6740000e+01  -7.2274368e+07
   3.6760000e+01  -7.2274368e+07
   3.6780000e+01  -7.2274368e+07
   3.6800000e+01  -7.2274368e+07
   3.6820000e+01  -7.2274368e+07
   3.6840000e+01  -7.2274368e+07
   3.6860000e+01  -7.2274368e+07
   3.6880000e+01  -7.2274368e+07
   3.6900000e+01  -7.2274368e+07
   3.6920000e+01  -7.2274368e+07
   3.6940000e+01  -7.2274368e+07
   3.6960000e+01  -7.2274368e+07
   3.6980000e+01  -7.2274368e+07
   3.7000000e+01  -7.2274368e+07
   3.7020000e+01  -7.2274368e+07
   3.7040000e+01  -7.2274368e+07
   3.7060000e+01  -7.2274368e+07
   3.7080000e+01  -7.2274368e+07
   3.7100000e+01  -7.2274368e+07
   3.7120000e+01  -7.2274368e+07
   3.7140000e+01  -7.2274368e+07
   3.7160000e+01  -7.2274368e+07
   3.7180000e+01  -7.2274368e+07
   3.7200000e+01  -7.2274368e+07
   3.7220000e+01  -7.2274368e+07
   3.7240000e+01  -7.2274368e+07
   3.7260000e+01  -7.2274368e+07
   3.7280000e+01  -7.2274368e+07
   3.7300000e+01  -7.2274368e+07
   3.7320000e+01  -7.2274368e+07
   3.7340000e+01  -7.2274368e+07
   3.7360000e+01  -7.2274368e+07
   3.7380000e+01  -7.2274368e+07
   3.7400000e+01  -7.2274368e+07
   3.7420000e+01  -7.2274368e+07
   3.7440000e+01  -7.2274368e+07
   3.7460000e+01  -7.2274368e+07
   3.7480000e+01  -7.2274368e+07
   3.7500000e+01  -7.2274368e+07
   3.7520000e+01  -7.2274368e+07
   3.7540000e+01  -7.2274368e+07
   3.7560000e+01  -7.2274368e+07
   3.7580000e+01  -7.2274368e+07
   3.7600000e+01  -7.2274368e+07
   3.7620000e+01  -7.2274368e+07
   3.7640000e+01  -7.2274368e+07
   3.7660000e+01  -7.2274368e+07
   3.7680000e+01  -7.2274368e+07
   3.7700000e+01  -7.2274368e+07
   3.7720000e+01  -7.2274368e+07
   3.7740000e+01  -7.2274368e+07
   3.7760000e+01  -7.2274368e+07
   3.7780000e+01  -7.2274368e+07
   3.7800000e+01  -7.2274368e+07
   3.7820000e+01  -7.2274368e+07
   3.7840000e+01  -7.2274368e+07
   3.7860000e+01  -7.2274368e+07
   3.7880000e+01  -7.2274368e+07
   3.7900000e+01  -7.2274368e+07
   3.7920000e+01  -7.2274368e+07
   3.7940000e+01  -7.2274368e+07
   3.7960000e+01  -7.2274368e+07
   3.7980000e+01  -7.2274368e+07
   3.8000000e+01  -7.2274368e+07
   3.8020000e+01  -7.2274368e+07
   3.8040000e+01  -7.2274368e+07
   3.8060000e+01  -7.2274368e+07
   3.8080000e+01  -7.2274368e+07
   3.8100000e+01  -7.2274368e+07
   3.8120000e+01  -7.2274368e+07
   3.8140000e+01  -7.2274368e+07
   3.8160000e+01  -7.2274368e+07
   3.8180000e+01  -7.2274368e+07
   3.8200000e+01  -7.2274368e+07
   3.8220000e+01  -7.2274368e+07
   3.8240000e+01  -7.2274368e+07
   3.8260000e+01  -7.2274368e+07
   3.8280000e+01  -7.2274368e+07
   3.8300000e+01  -7.2274368e+07
   3.8320000e+01  -7.2274368e+07
   3.8340000e+01  -7.2274368e+07
   3.8360000e+01  -7.2274368e+07
   3.8380000e+01  -7.2274368e+07
   3.8400000e+01  -7.2274368e+07
   3.8420000e+01  -7.2274368e+07
   3.8440000e+01  -7.2274368e+07
   3.8460000e+01  -7.2274368e+07
   3.8480000e+01  -7.2274368e+07
   3.8500000e+01  -7.2274368e+07
   3.8520000e+01  -7.2274368e+07
   3.8540000e+01  -7.2274368e+07
   3.8560000e+01  -7.2274368e+07
   3.8580000e+01  -7.2274368e+07
   3.8600000e+01  -7.2274368e+07
   3.8620000e+01  -7.2274368e+07
   3.8640000e+01  -7.2274368e+07
   3.8660000e+01  -7.2274368e+07
   3.8680000e+01  -7.2274368e+07
   3.8700000e+01  -7.2274368e+07
   3.8720000e+01  -7.2274368e+07
   3.8740000e+01  -7.2274368e+07
   3.8760000e+01  -7.2274368e+07
   3.8780000e+01  -7.2274368e+07
   3.8800000e+01  -7.2274368e+07
   3.8820000e+01  -7.2274368e+07
   3.8840000e+01  -7.2274368e+07
   3.8860000e+01  -7.2274368e+07
   3.8880000e+01  -7.2274368e+07
   3.8900000e+01  -7.2274368e+07
   3.8920000e+01  -7.2274368e+07
   3.8940000e+01  -7.2274368e+07
   3.8960000e+01  -7.2274368e+07
   3.8980000e+01  -7.2274368e+07
   3.9000000e+01  -7.2274368e+07
   3.9020000e+01  -7.2274368e+07
   3.9040000e+01  -7.2274368e+07
   3.9060000e+01  -7.2274368e+07
   3.9080000e+01  -7.2274368e+07
   3.9100000e+01  -7.2274368e+07
   3.9120000e+01  -7.2274368e+07
   3.9140000e+01  -7.2274368e+07
   3.9160000e+01  -7.2274368e+07
   3.9180000e+01  -7.2274368e+07
   3.9200000e+01  -7.2274368e+07
   3.9220000e+01  -7.2274368e+07
   3.9240000e+01  -7.2274368e+07
   3.9260000e+01  -7.2274368e+07
   3.9280000e+01  -7.2274368e+07
   3.9300000e+01  -7.2274368e+07
   3.9320000e+01  -7.2274368e+07
   3.9340000e+01  -7.2274368e+07
   3.9360000e+01  -7.2274368e+07
   3.9380000e+01  -7.2274368e+07
   3.9400000e+01  -7.2274368e+07
   3.9420000e+01  -7.2274368e+07
   3.9440000e+01  -7.2274368e+07
   3.9460000e+01  -7.2274368e+07
   3.9480000e+01  -7.2274368e+07
   3.9500000e+01  -7.2274368e+07
   3.9520000e+01  -7.2274368e+07
   3.9540000e+01  -7.2274368e+07
   3.9560000e+01  -7.2274368e+07
   3.9580000e+01  -7.2274368e+07
   3.9600000e+01  -7.2274368e+07
   3.9620000e+01  -7.2274368e+07
   3.9640000e+01  -7.2274368e+07
   3.9660000e+01  -7.2274368e+07
   3.9680000e+01  -7.2274368e+07
   3.9700000e+01  -7.2274368e+07
   3.9720000e+01  -7.2274368e+07
   3.9740000e+01  -7.2274368e+07
   3.9760000e+01  -7.2274368e+07
   3.9780000e+01  -7.2274368e+07
   3.9800000e+01  -7.2274368e+07
   3.9820000e+01  -7.2274368e+07
   3.9840000e+01  -7.2274368e+07
   3.9860000e+01  -7.2274368e+07
   3.9880000e+01  -7.2274368e+07
   3.9900000e+01  -7.2274368e+07
   3.9920000e+01  -7.2274368e+07
   3.9940000e+01  -7.2274368e+07
   3.9960000e+01  -7.2274368e+07
   3.9980000e+01  -7.2274368e+07
   4.0000000e+01  -7.2274368e+07
   4.0020000e+01  -7.2274368e+07
   4.0040000e+01  -7.2274368e+07
   4.0060000e+01  -7.2274368e+07
   4.0080000e+01  -7.2274368e+07
   4.0100000e+01  -7.2274368e+07
   4.0120000e+01  -7.2274368e+07
   4.0140000e+01  -7.2274368e+07
   4.0160000e+01  -7.2274368e+07
   4.0180000e+01  -7.2274368e+07
   4.0200000e+01  -7.2274368e+07
   4.0220000e+01  -7.2274368e+07
   4.0240000e+01  -7.2274368e+07
   4.0260000e+01  -7.2274368e+07
   4.0280000e+01  -7.2274368e+07
   4.0300000e+01  -7.2274368e+07
   4.0320000e+01  -7.2274368e+07
   4.0340000e+01  -7.2274368e+07
   4.0360000e+01  -7.2274368e+07
   4.0380000e+01  -7.2274368e+07
   4.0400000e+01  -7.2274368e+07
   4.0420000e+01  -7.2274368e+07
   4.0440000e+01  -7.2274368e+07
   4.0460000e+01  -7.2274368e+07
   4.0480000e+01  -7.2274368e+07
   4.0500000e+01  -7.2274368e+07
   4.0520000e+01  -7.2274368e+07
   4.0540000e+01  -7.2274368e+07
   4.0560000e+01  -7.2274368e+07
   4.0580000e+01  -7.2274368e+07
   4.0600000e+01  -7.2274368e+07
   4.0620000e+01  -7.2274368e+07
   4.0640000e+01  -7.2274368e+07
   4.0660000e+01  -7.2274368e+07
   4.0680000e+01  -7.2274368e+07
   4.0700000e+01  -7.2274368e+07
   4.0720000e+01  -7.2274368e+07
   4.0740000e+01  -7.2274368e+07
   4.0760000e+01  -7.2274368e+07
   4.0780000e+01  -7.2274368e+07
   4.0800000e+01  -7.2274368e+07
   4.0820000e+01  -7.2274368e+07
   4.0840000e+01  -7.2274368e+07
   4.0860000e+01  -7.2274368e+07
   4.0880000e+01  -7.2274368e+07
   4.0900000e+01  -7.2274368e+07
   4.0920000e+01  -7.2274368e+07
   4.0940000e+01  -7.2274368e+07
   4.0960000e+01  -7.2274368e+07
   4.0980000e+01  -7.2274368e+07
   4.1000000e+01  -7.2274368e+07
   4.1020000e+01  -7.2274368e+07
   4.1040000e+01  -7.2274368e+07
   4.1060000e+01  -7.2274368e+07
   4.1080000e+01  -7.2274368e+07
   4.1100000e+01  -7.2274368e+07
   4.1120000e+01  -7.2274368e+07
   4.1140000e+01  -7.2274368e+07
   4.1160000e+01  -7.2274368e+07
   4.1180000e+01  -7.2274368e+07
   4.1200000e+01  -7.2274368e+07
   4.1220000e+01  -7.2274368e+07
   4.1240000e+01  -7.2274368e+07
   4.1260000e+01  -7.2274368e+07
   4.1280000e+01  -7.2274368e+07
   4.1300000e+01  -7.2274368e+07
   4.1320000e+01  -7.2274368e+07
   4.1340000e+01  -7.2274368e+07
   4.1360000e+01  -7.2274368e+07
   4.1380000e+01  -7.2274368e+07
   4.1400000e+01  -7.2274368e+07
   4.1420000e+01  -7.2274368e+07
   4.1440000e+01  -7.2274368e+07
   4.1460000e+01  -7.2274368e+07
   4.1480000e+01  -7.2274368e+07
   4.1500000e+01  -7.2274368e+07
   4.1520000e+01  -7.2274368e+07
   4.1540000e+01  -7.2274368e+07
   4.1560000e+01  -7.2274368e+07
   4.1580000e+01  -7.2274368e+07
   4.1600000e+01  -7.2274368e+07
   4.1620000e+01  -7.2274368e+07
   4.1640000e+01  -7.2274368e+07
   4.1660000e+01  -7.2274368e+07
   4.1680000e+01  -7.2274368e+07
   4.1700000e+01  -7.2274368e+07
   4.1720000e+01  -7.2274368e+07
   4.1740000e+01  -7.2274368e+07
   4.1760000e+01  -7.2274368e+07
   4.1780000e+01  -7.2274368e+07
   4.1800000e+01  -7.2274368e+07
   4.1820000e+01  -7.2274368e+07
   4.1840000e+01  -7.2274368e+07
   4.1860000e+01  -7.2274368e+07
   4.1880000e+01  -7.2274368e+07
   4.1900000e+01  -7.2274368e+07
   4.1920000e+01  -7.2274368e+07
   4.1940000e+01  -7.2274368e+07
   4.1960000e+01  -7.2274368e+07
   4.1980000e+01  -7.2274368e+07
   4.2000000e+01  -7.2274368e+07
   4.2020000e+01  -7.2274368e+07
   4.2040000e+01  -7.2274368e+07
   4.2060000e+01  -7.2274368e+07
   4.2080000e+01  -7.2274368e+07
   4.2100000e+01  -7.2274368e+07
   4.2120000e+01  -7.2274368e+07
   4.2140000e+01  -7.2274368e+07
   4.2160000e+01  -7.2274368e+07
   4.2180000e+01  -7.2274368e+07
   4.2200000e+01  -7.2274368e+07
   4.2220000e+01  -7.2274368e+07
   4.2240000e+01  -7.2274368e+07
   4.2260000e+01  -7.2274368e+07
   4.2280000e+01  -7.2274368e+07
   4.2300000e+01  -7.2274368e+07
   4.2320000e+01  -7.2274368e+07
   4.2340000e+01  -7.2274368e+07
   4.2360000e+01  -7.2274368e+07
   4.2380000e+01  -7.2274368e+07
   4.2400000e+01  -7.2274368e+07
   4.2420000e+01  -7.2274368e+07
   4.2440000e+01  -7.2274368e+07
   4.2460000e+01  -7.2274368e+07
   4.2480000e+01  -7.2274368e+07
   4.2500000e+01  -7.2274368e+07
   4.2520000e+01  -7.2274368e+07
   4.2540000e+01  -7.2274368e+07
   4.2560000e+01  -7.2274368e+07
   4.2580000e+01  -7.2274368e+07
   4.2600000e+01  -7.2274368e+07
   4.2620000e+01  -7.2274368e+07
   4.2640000e+01  -7.2274368e+07
   4.2660000e+01  -7.2274368e+07
   4.2680000e+01  -7.2274368e+07
   4.2700000e+01  -7.2274368e+07
   4.2720000e+01  -7.2274368e+07
   4.2740000e+01  -7.2274368e+07
   4.2760000e+01  -7.2274368e+07
   4.2780000e+01  -7.2274368e+07
   4.2800000e+01  -7.2274368e+07
   4.2820000e+01  -7.2274368e+07
   4.2840000e+01  -7.2274368e+07
   4.2860000e+01  -7.2274368e+07
   4.2880000e+01  -7.2274368e+07
   4.2900000e+01  -7.2274368e+07
   4.2920000e+01  -7.2274368e+07
   4.2940000e+01  -7.2274368e+07
   4.2960000e+01  -7.2274368e+07
   4.2980000e+01  -7.2274368e+07
   4.3000000e+01  -7.2274368e+07
   4.3020000e+01  -7.2274368e+07
   4.3040000e+01  -7.2274368e+07
   4.3060000e+01  -7.2274368e+07
   4.3080000e+01  -7.2274368e+07
   4.3100000e+01  -7.2274368e+07
   4.3120000e+01  -7.2274368e+07
   4.3140000e+01  -7.2274368e+07
   4.3160000e+01  -7.2274368e+07
   4.3180000e+01  -7.2274368e+07
   4.3200000e+01  -7.2274368e+07
   4.3220000e+01  -7.2274368e+07
   4.3240000e+01  -7.2274368e+07
   4.3260000e+01  -7.2274368e+07
   4.3280000e+01  -7.2274368e+07
   4.3300000e+01  -7.2274368e+07
   4.3320000e+01  -7.2274368e+07
   4.3340000e+01  -7.2274368e+07
   4.3360000e+01  -7.2274368e+07
   4.3380000e+01  -7.2274368e+07
   4.3400000e+01  -7.2274368e+07
   4.3420000e+01  -7.2274368e+07
   4.3440000e+01  -7.2274368e+07
   4.3460000e+01  -7.2274368e+07
   4.3480000e+01  -7.2274368e+07
   4.3500000e+01  -7.2274368e+07
   4.3520000e+01  -7.2274368e+07
   4.3540000e+01  -7.2274368e+07
   4.3560000e+01  -7.2274368e+07
   4.3580000e+01  -7.2274368e+07
   4.3600000e+01  -7.2274368e+07
   4.3620000e+01  -7.2274368e+07
   4.3640000e+01  -7.2274368e+07
   4.3660000e+01  -7.2274368e+07
   4.3680000e+01  -7.2274368e+07
   4.3700000e+01  -7.2274368e+07
   4.3720000e+01  -7.2274368e+07
   4.3740000e+01  -7.2274368e+07
   4.3760000e+01  -7.2274368e+07
   4.3780000e+01  -7.2274368e+07
   4.3800000e+01  -7.2274368e+07
   4.3820000e+01  -7.2274368e+07
   4.3840000e+01  -7.2274368e+07
   4.3860000e+01  -7.2274368e+07
   4.3880000e+01  -7.2274368e+07
   4.3900000e+01  -7.2274368e+07
   4.3920000e+01  -7.2274368e+07
   4.3940000e+01  -7.2274368e+07
   4.3960000e+01  -7.2274368e+07
   4.3980000e+01  -7.2274368e+07
   4.4000000e+01  -7.2274368e+07
   4.4020000e+01  -7.2274368e+07
   4.4040000e+01  -7.2274368e+07
   4.4060000e+01  -7.2274368e+07
   4.4080000e+01  -7.2274368e+07
   4.4100000e+01  -7.2274368e+07
   4.4120000e+01  -7.2274368e+07
   4.4140000e+01  -7.2274368e+07
   4.4160000e+01  -7.2274368e+07
   4.4180000e+01  -7.2274368e+07
   4.4200000e+01  -7.2274368e+07
   4.4220000e+01  -7.2274368e+07
   4.4240000e+01  -7.2274368e+07
   4.4260000e+01  -7.2274368e+07
   4.4280000e+01  -7.2274368e+07
   4.4300000e+01  -7.2274368e+07
   4.4320000e+01  -7.2274368e+07
   4.4340000e+01  -7.2274368e+07
   4.4360000e+01  -7.2274368e+07
   4.4380000e+01  -7.2274368e+07
   4.4400000e+01  -7.2274368e+07
   4.4420000e+01  -7.2274368e+07
   4.4440000e+01  -7.2274368e+07
   4.4460000e+01  -7.2274368e+07
   4.4480000e+01  -7.2274368e+07
   4.4500000e+01  -7.2274368e+07
   4.4520000e+01  -7.2274368e+07
   4.4540000e+01  -7.2274368e+07
   4.4560000e+01  -7.2274368e+07
   4.4580000e+01  -7.2274368e+07
   4.4600000e+01  -7.2274368e+07
   4.4620000e+01  -7.2274368e+07
   4.4640000e+01  -7.2274368e+07
   4.4660000e+01  -7.2274368e+07
   4.4680000e+01  -7.2274368e+07
   4.4700000e+01  -7.2274368e+07
   4.4720000e+01  -7.2274368e+07
   4.4740000e+01  -7.2274368e+07
   4.4760000e+01  -7.2274368e+07
   4.4780000e+01  -7.2274368e+07
   4.4800000e+01  -7.2274368e+07
   4.4820000e+01  -7.2274368e+07
   4.4840000e+01  -7.2274368e+07
   4.4860000e+01  -7.2274368e+07
   4.4880000e+01  -7.2274368e+07
   4.4900000e+01  -7.2274368e+07
   4.4920000e+01  -7.2274368e+07
   4.4940000e+01  -7.2274368e+07
   4.4960000e+01  -7.2274368e+07
   4.4980000e+01  -7.2274368e+07
   4.5000000e+01  -7.2274368e+07
   4.5020000e+01  -7.2274368e+07
   4.5040000e+01  -7.2274368e+07
   4.5060000e+01  -7.2274368e+07
   4.5080000e+01  -7.2274368e+07
   4.5100000e+01  -7.2274368e+07
   4.5120000e+01  -7.2274368e+07
   4.5140000e+01  -7.2274368e+07
   4.5160000e+01  -7.2274368e+07
   4.5180000e+01  -7.2274368e+07
   4.5200000e+01  -7.2274368e+07
   4.5220000e+01  -7.2274368e+07
   4.5240000e+01  -7.2274368e+07
   4.5260000e+01  -7.2274368e+07
   4.5280000e+01  -7.2274368e+07
   4.5300000e+01  -7.2274368e+07
   4.5320000e+01  -7.2274368e+07
   4.5340000e+01  -7.2274368e+07
   4.5360000e+01  -7.2274368e+07
   4.5380000e+01  -7.2274368e+07
   4.5400000e+01  -7.2274368e+07
   4.5420000e+01  -7.2274368e+07
   4.5440000e+01  -7.2274368e+07
   4.5460000e+01  -7.2274368e+07
   4.5480000e+01  -7.2274368e+07
   4.5500000e+01  -7.2274368e+07
   4.5520000e+01  -7.2274368e+07
   4.5540000e+01  -7.2274368e+07
   4.5560000e+01  -7.2274368e+07
   4.5580000e+01  -7.2274368e+07
   4.5600000e+01  -7.2274368e+07
   4.5620000e+01  -7.2274368e+07
   4.5640000e+01  -7.2274368e+07
   4.5660000e+01  -7.2274368e+07
   4.5680000e+01  -7.2274368e+07
   4.5700000e+01  -7.2274368e+07
   4.5720000e+01  -7.2274368e+07
   4.5740000e+01  -7.2274368e+07
   4.5760000e+01  -7.2274368e+07
   4.5780000e+01  -7.2274368e+07
   4.5800000e+01  -7.2274368e+07
   4.5820000e+01  -7.2274368e+07
   4.5840000e+01  -7.2274368e+07
   4.5860000e+01  -7.2274368e+07
   4.5880000e+01  -7.2274368e+07
   4.5900000e+01  -7.2274368e+07
   4.5920000e+01  -7.2274368e+07
   4.5940000e+01  -7.2274368e+07
   4.5960000e+01  -7.2274368e+07
   4.5980000e+01  -7.2274368e+07
   4.6000000e+01  -7.2274368e+07
   4.6020000e+01  -7.2274368e+07
   4.6040000e+01  -7.2274368e+07
   4.6060000e+01  -7.2274368e+07
   4.6080000e+01  -7.2274368e+07
   4.6100000e+01  -7.2274368e+07
   4.6120000e+01  -7.2274368e+07
   4.6140000e+01  -7.2274368e+07
   4.6160000e+01  -7.2274368e+07
   4.6180000e+01  -7.2274368e+07
   4.6200000e+01  -7.2274368e+07
   4.6220000e+01  -7.2274368e+07
   4.6240000e+01  -7.2274368e+07
   4.6260000e+01  -7.2274368e+07
   4.6280000e+01  -7.2274368e+07
   4.6300000e+01  -7.2274368e+07
   4.6320000e+01  -7.2274368e+07
   4.6340000e+01  -7.2274368e+07
   4.6360000e+01  -7.2274368e+07
   4.6380000e+01  -7.2274368e+07
   4.6400000e+01  -7.2274368e+07
   4.6420000e+01  -7.2274368e+07
   4.6440000e+01  -7.2274368e+07
   4.6460000e+01  -7.2274368e+07
   4.6480000e+01  -7.2274368e+07
   4.6500000e+01  -7.2274368e+07
   4.6520000e+01  -7.2274368e+07
   4.6540000e+01  -7.2274368e+07
   4.6560000e+01  -7.2274368e+07
   4.6580000e+01  -7.2274368e+07
   4.6600000e+01  -7.2274368e+07
   4.6620000e+01  -7.2274368e+07
   4.6640000e+01  -7.2274368e+07
   4.6660000e+01  -7.2274368e+07
   4.6680000e+01  -7.2274368e+07
   4.6700000e+01  -7.2274368e+07
   4.6720000e+01  -7.2274368e+07
   4.6740000e+01  -7.2274368e+07
   4.6760000e+01  -7.2274368e+07
   4.6780000e+01  -7.2274368e+07
   4.6800000e+01  -7.2274368e+07
   4.6820000e+01  -7.2274368e+07
   4.6840000e+01  -7.2274368e+07
   4.6860000e+01  -7.2274368e+07
   4.6880000e+01  -7.2274368e+07
   4.6900000e+01  -7.2274368e+07
   4.6920000e+01  -7.2274368e+07
   4.6940000e+01  -7.2274368e+07
   4.6960000e+01  -7.2274368e+07
   4.6980000e+01  -7.2274368e+07
   4.7000000e+01  -7.2274368e+07
   4.7020000e+01  -7.2274368e+07
   4.7040000e+01  -7.2274368e+07
   4.7060000e+01  -7.2274368e+07
   4.7080000e+01  -7.2274368e+07
   4.7100000e+01  -7.2274368e+07
   4.7120000e+01  -7.2274368e+07
   4.7140000e+01  -7.2274368e+07
   4.7160000e+01  -7.2274368e+07
   4.7180000e+01  -7.2274368e+07
   4.7200000e+01  -7.2274368e+07
   4.7220000e+01  -7.2274368e+07
   4.7240000e+01  -7.2274368e+07
   4.7260000e+01  -7.2274368e+07
   4.7280000e+01  -7.2274368e+07
   4.7300000e+01  -7.2274368e+07
   4.7320000e+01  -7.2274368e+07
   4.7340000e+01  -7.2274368e+07
   4.7360000e+01  -7.2274368e+07
   4.7380000e+01  -7.2274368e+07
   4.7400000e+01  -7.2274368e+07
   4.7420000e+01  -7.2274368e+07
   4.7440000e+01  -7.2274368e+07
   4.7460000e+01  -7.2274368e+07
   4.7480000e+01  -7.2274368e+07
   4.7500000e+01  -7.2274368e+07
   4.7520000e+01  -7.2274368e+07
   4.7540000e+01  -7.2274368e+07
   4.7560000e+01  -7.2274368e+07
   4.7580000e+01  -7.2274368e+07
   4.7600000e+01  -7.2274368e+07
   4.7620000e+01  -7.2274368e+07
   4.7640000e+01  -7.2274368e+07
   4.7660000e+01  -7.2274368e+07
   4.7680000e+01  -7.2274368e+07
   4.7700000e+01  -7.2274368e+07
   4.7720000e+01  -7.2274368e+07
   4.7740000e+01  -7.2274368e+07
   4.7760000e+01  -7.2274368e+07
   4.7780000e+01  -7.2274368e+07
   4.7800000e+01  -7.2274368e+07
   4.7820000e+01  -7.2274368e+07
   4.7840000e+01  -7.2274368e+07
   4.7860000e+01  -7.2274368e+07
   4.7880000e+01  -7.2274368e+07
   4.7900000e+01  -7.2274368e+07
   4.7920000e+01  -7.2274368e+07
   4.7940000e+01  -7.2274368e+07
   4.7960000e+01  -7.2274368e+07
   4.7980000e+01  -7.2274368e+07
   4.8000000e+01  -7.2274368e+07
   4.8020000e+01  -7.2274368e+07
   4.8040000e+01  -7.2274368e+07
   4.8060000e+01  -7.2274368e+07
   4.8080000e+01  -7.2274368e+07
   4.8100000e+01  -7.2274368e+07
   4.8120000e+01  -7.2274368e+07
   4.8140000e+01  -7.2274368e+07
   4.8160000e+01  -7.2274368e+07
   4.8180000e+01  -7.2274368e+07
   4.8200000e+01  -7.2274368e+07
   4.8220000e+01  -7.2274368e+07
   4.8240000e+01  -7.2274368e+07
   4.8260000e+01  -7.2274368e+07
   4.8280000e+01  -7.2274368e+07
   4.8300000e+01  -7.2274368e+07
   4.8320000e+01  -7.2274368e+07
   4.8340000e+01  -7.2274368e+07
   4.8360000e+01  -7.2274368e+07
   4.8380000e+01  -7.2274368e+07
   4.8400000e+01  -7.2274368e+07
   4.8420000e+01  -7.2274368e+07
   4.8440000e+01  -7.2274368e+07
   4.8460000e+01  -7.2274368e+07
   4.8480000e+01  -7.2274368e+07
   4.8500000e+01  -7.2274368e+07
   4.8520000e+01  -7.2274368e+07
   4.8540000e+01  -7.2274368e+07
   4.8560000e+01  -7.2274368e+07
   4.8580000e+01  -7.2274368e+07
   4.8600000e+01  -7.2274368e+07
   4.8620000e+01  -7.2274368e+07
   4.8640000e+01  -7.2274368e+07
   4.8660000e+01  -7.2274368e+07
   4.8680000e+01  -7.2274368e+07
   4.8700000e+01  -7.2274368e+07
   4.8720000e+01  -7.2274368e+07
   4.8740000e+01  -7.2274368e+07
   4.8760000e+01  -7.2274368e+07
   4.8780000e+01  -7.2274368e+07
   4.8800000e+01  -7.2274368e+07
   4.8820000e+01  -7.2274368e+07
   4.8840000e+01  -7.2274368e+07
   4.8860000e+01  -7.2274368e+07
   4.8880000e+01  -7.2274368e+07
   4.8900000e+01  -7.2274368e+07
   4.8920000e+01  -7.2274368e+07
   4.8940000e+01  -7.2274368e+07
   4.8960000e+01  -7.2274368e+07
   4.8980000e+01  -7.2274368e+07
   4.9000000e+01  -7.2274368e+07
   4.9020000e+01  -7.2274368e+07
   4.9040000e+01  -7.2274368e+07
   4.9060000e+01  -7.2274368e+07
   4.9080000e+01  -7.2274368e+07
   4.9100000e+01  -7.2274368e+07
   4.9120000e+01  -7.2274368e+07
   4.9140000e+01  -7.2274368e+07
   4.9160000e+01  -7.2274368e+07
   4.9180000e+01  -7.2274368e+07
   4.9200000e+01  -7.2274368e+07
   4.9220000e+01  -7.2274368e+07
   4.9240000e+01  -7.2274368e+07
   4.9260000e+01  -7.2274368e+07
   4.9280000e+01  -7.2274368e+07
   4.9300000e+01  -7.2274368e+07
   4.9320000e+01  -7.2274368e+07
   4.9340000e+01  -7.2274368e+07
   4.9360000e+01  -7.2274368e+07
   4.9380000e+01  -7.2274368e+07
   4.9400000e+01  -7.2274368e+07
   4.9420000e+01  -7.2274368e+07
   4.9440000e+01  -7.2274368e+07
   4.9460000e+01  -7.2274368e+07
   4.9480000e+01  -7.2274368e+07
   4.9500000e+01  -7.2274368e+07
   4.9520000e+01  -7.2274368e+07
   4.9540000e+01  -7.2274368e+07
   4.9560000e+01  -7.2274368e+07
   4.9580000e+01  -7.2274368e+07
   4.9600000e+01  -7.2274368e+07
   4.9620000e+01  -7.2274368e+07
   4.9640000e+01  -7.2274368e+07
   4.9660000e+01  -7.2274368e+07
   4.9680000e+01  -7.2274368e+07
   4.9700000e+01  -7.2274368e+07
   4.9720000e+01  -7.2274368e+07
   4.9740000e+01  -7.2274368e+07
   4.9760000e+01  -7.2274368e+07
   4.9780000e+01  -7.2274368e+07
   4.9800000e+01  -7.2274368e+07
   4.9820000e+01  -7.2274368e+07
   4.9840000e+01  -7.2274368e+07
   4.9860000e+01  -7.2274368e+07
   4.9880000e+01  -7.2274368e+07
   4.9900000e+01  -7.2274368e+07
   4.9920000e+01  -7.2274368e+07
   4.9940000e+01  -7.2274368e+07
   4.9960000e+01  -7.2274368e+07
   4.9980000e+01  -7.2274368e+07
   5.0000000e+01  -7.2274368e+07


==> data/sig/sig1_example3.dat <==
   3.0000000e+01  -4.7454545e+07
   3.0020000e+01  -5.2975655e+07
   3.0040000e+01  -5.5791023e+07
   3.0060000e+01  -5.4673837e+07
   3.0080000e+01  -5.0487355e+07
   3.0100000e+01  -4.5774741e+07
   3.0120000e+01  -4.3297221e+07
   3.0140000e+01  -4.4630494e+07
   3.0160000e+01  -4.9183459e+07
   3.0180000e+01  -5.4662987e+07
   3.0200000e+01  -5.8139946e+07
   3.0220000e+01  -5.7838334e+07
   3.0240000e+01  -5.3866596e+07
   3.0260000e+01  -4.8408292e+07
   3.0280000e+01  -4.4281681e+07
   3.0300000e+01  -4.3670642e+07
   3.0320000e+01  -4.6700144e+07
   3.0340000e+01  -5.1591687e+07
   3.0360000e+01  -5.5440628e+07
   3.0380000e+01  -5.5960048e+07
   3.0400000e+01  -5.2586898e+07
   3.0420000e+01  -4.6909210e+07
   3.0440000e+01  -4.1713190e+07
   3.0460000e+01  -3.9568709e+07
   3.0480000e+01  -4.1355907e+07
   3.0500000e+01  -4.5884955e+07
   3.0520000e+01  -5.0442795e+07
   3.0540000e+01  -5.2393860e+07
   3.0560000e+01  -5.0468974e+07
   3.0580000e+01  -4.5617146e+07
   3.0600000e+01  -4.0325828e+07
   3.0620000e+01  -3.7446218e+07
   3.0640000e+01  -3.8484986e+07
   3.0660000e+01  -4.2940470e+07
   3.0680000e+01  -4.8434347e+07
   3.0700000e+01  -5.2126677e+07
   3.0720000e+01  -5.2144073e+07
   3.0740000e+01  -4.8678147e+07
   3.0760000e+01  -4.3818812e+07
   3.0780000e+01  -4.0443463e+07
   3.0800000e+01  -4.0663701e+07
   3.0820000e+01  -4.4623569e+07
   3.0840000e+01  -5.0504382e+07
   3.0860000e+01  -5.5377146e+07
   3.0880000e+01  -5.6952952e+07
   3.0900000e+01  -5.4604085e+07
   3.0920000e+01  -4.9955009e+07
   3.0940000e+01  -4.5696039e+07
   3.0960000e+01  -4.4457849e+07
   3.0980000e+01  -4.7016979e+07
   3.1000000e+01  -5.2243582e+07
   3.1020000e+01  -5.7341694e+07
   3.1040000e+01  -5.9717888e+07
   3.1060000e+01  -5.8051547e+07
   3.1080000e+01  -5.3318340e+07
   3.1100000e+01  -4.7977880e+07
   3.1120000e+01  -4.4903629e+07
   3.1140000e+01  -4.5588689e+07
   3.1160000e+01  -4.9556684e+07
   3.1180000e+01  -5.4422785e+07
   3.1200000e+01  -5.7382584e+07
   3.1220000e+01  -5.6551412e+07
   3.1240000e+01  -5.2177154e+07
   3.1260000e+01  -4.6323190e+07
   3.1280000e+01  -4.1947231e+07
   3.1300000e+01  -4.1118869e+07
   3.1320000e+01  -4.4078261e+07
   3.1340000e+01  -4.8951799e+07
   3.1360000e+01  -5.2917127e+07
   3.1380000e+01  -5.3612921e+07
   3.1400000e+01  -5.0533592e+07
   3.1420000e+01  -4.5208143e+07
   3.1440000e+01  -4.0464390e+07
   3.1460000e+01  -3.8818224e+07
   3.1480000e+01  -4.1184708e+07
   3.1500000e+01  -4.6311086e+07
   3.1520000e+01  -5.1525532e+07
   3.1540000e+01  -5.4115354e+07
   3.1560000e+01  -5.2862142e+07
   3.1580000e+01  -4.8636115e+07
   3.1600000e+01  -4.3970649e+07
   3.1620000e+01  -4.1653925e+07
   3.1640000e+01  -4.3220166e+07
   3.1660000e+01  -4.8125998e+07
   3.1680000e+01  -5.4003329e+07
   3.1700000e+01  -5.7991246e+07
   3.1720000e+01  -5.8211260e+07
   3.1740000e+01  -5.4862040e+07
   3.1760000e+01  -5.0004918e+07
   3.1780000e+01  -4.6562326e+07
   3.1800000e+01  -4.6586126e+07
   3.1820000e+01  -5.0305124e+07
   3.1840000e+01  -5.5807941e+07
   3.1860000e+01  -6.0291637e+07
   3.1880000e+01  -6.1335832e+07
   3.1900000e+01  -5.8489290e+07
   3.1920000e+01  -5.3199594e+07
   3.1940000e+01  -4.8382590e+07
   3.1960000e+01  -4.6458262e+07
   3.1980000e+01  -4.8449670e+07
   3.2000000e+01  -5.3012528e+07
   3.2020000e+01  -5.7583183e+07
   3.2040000e+01  -5.9375117e+07
   3.2060000e+01  -5.7270331e+07
   3.2080000e+01  -5.2080075e+07
   3.2100000e+01  -4.6436011e+07
   3.2120000e+01  -4.3073565e+07
   3.2140000e+01  -4.3626072e+07
   3.2160000e+01  -4.7499362e+07
   3.2180000e+01  -5.2422238e+07
   3.2200000e+01  -5.5480784e+07
   3.2220000e+01  -5.4893797e+07
   3.2240000e+01  -5.0797433e+07
   3.2260000e+01  -4.5356080e+07
   3.2280000e+01  -4.1416747e+07
   3.2300000e+01  -4.1135208e+07
   3.2320000e+01  -4.4655016e+07
   3.2340000e+01  -5.0161327e+07
   3.2360000e+01  -5.4756951e+07
   3.2380000e+01  -5.6114766e+07
   3.2400000e+01  -5.3675310e+07
   3.2420000e+01  -4.8983782e+07
   3.2440000e+01  -4.4833885e+07
   3.2460000e+01  -4.3740102e+07
   3.2480000e+01  -4.6602881e+07
   3.2500000e+01  -5.2152151e+07
   3.2520000e+01  -5.7719776e+07
   3.2540000e+01  -6.0563097e+07
   3.2560000e+01  -5.9489704e+07
   3.2580000e+01  -5.5321964e+07
   3.2600000e+01  -5.0651429e+07
   3.2620000e+01  -4.8193081e+07
   3.2640000e+01  -4.9571614e+07
   3.2660000e+01  -5.4152886e+07
   3.2680000e+01  -5.9674176e+07
   3.2700000e+01  -6.3186085e+07
   3.2720000e+01  -6.2911998e+07
   3.2740000e+01  -5.8976863e+07
   3.2760000e+01  -5.3534591e+07
   3.2780000e+01  -4.9448840e+07
   3.2800000e+01  -4.8854175e+07
   3.2820000e+01  -5.1931094e+07
   3.2840000e+01  -5.6842906e+07
   3.2860000e+01  -6.0737405e+07
   3.2880000e+01  -6.1276724e+07
   3.2900000e+01  -5.7937468e+07
   3.2920000e+01  -5.2280756e+07
   3.2940000e+01  -4.7110332e+07
   3.2960000e+01  -4.4994161e+07
   3.2980000e+01  -4.6808418e+07
   3.3000000e+01  -5.1371824e+07
   3.3020000e+01  -5.5957342e+07
   3.3040000e+01  -5.7941291e+07
   3.3060000e+01  -5.6036271e+07
   3.3080000e+01  -5.1215279e+07
   3.3100000e+01  -4.5936461e+07
   3.3120000e+01  -4.3092690e+07
   3.3140000e+01  -4.4144748e+07
   3.3160000e+01  -4.8643024e+07
   3.3180000e+01  -5.4150975e+07
   3.3200000e+01  -5.7886657e+07
   3.3220000e+01  -5.7911292e+07
   3.3240000e+01  -5.4485376e+07
   3.3260000e+01  -4.9627284e+07
   3.3280000e+01  -4.6292296e+07
   3.3300000e+01  -4.6516968e+07
   3.3320000e+01  -5.0520878e+07
   3.3340000e+01  -5.6409445e+07
   3.3360000e+01  -6.1327751e+07
   3.3380000e+01  -6.2903813e+07
   3.3400000e+01  -6.0600517e+07
   3.3420000e+01  -5.5940546e+07
   3.3440000e+01  -5.1730846e+07
   3.3460000e+01  -5.0479543e+07
   3.3480000e+01  -5.3093546e+07
   3.3500000e+01  -5.8310820e+07
   3.3520000e+01  -6.3462946e+07
   3.3540000e+01  -6.5830274e+07
   3.3560000e+01  -6.4208449e+07
   3.3580000e+01  -5.9466962e+07
   3.3600000e+01  -5.4160733e+07
   3.3620000e+01  -5.1086867e+07
   3.3640000e+01  -5.1801028e+07
   3.3660000e+01  -5.5780506e+07
   3.3680000e+01  -6.0671869e+07
   3.3700000e+01  -6.3645791e+07
   3.3720000e+01  -6.2832734e+07
   3.3740000e+01  -5.8469907e+07
   3.3760000e+01  -5.2627435e+07
   3.3780000e+01  -4.8265693e+07
   3.3800000e+01  -4.7447447e+07
   3.3820000e+01  -5.0428472e+07
   3.3840000e+01  -5.5311492e+07
   3.3860000e+01  -5.9301241e+07
   3.3880000e+01  -6.0000477e+07
   3.3900000e+01  -5.6943432e+07
   3.3920000e+01  -5.1614695e+07
   3.3940000e+01  -4.6893280e+07
   3.3960000e+01  -4.5244996e+07
   3.3980000e+01  -4.7635883e+07
   3.4000000e+01  -5.2765825e+07
   3.4020000e+01  -5.8002837e+07
   3.4040000e+01  -6.0595537e+07
   3.4060000e+01  -5.9361043e+07
   3.4080000e+01  -5.5130431e+07
   3.4100000e+01  -5.0485805e+07
   3.4120000e+01  -4.8159270e+07
   3.4140000e+01  -4.9754714e+07
   3.4160000e+01  -5.4648648e+07
   3.4180000e+01  -6.0561903e+07
   3.4200000e+01  -6.4531281e+07
   3.4220000e+01  -6.4789039e+07
   3.4240000e+01  -6.1410994e+07
   3.4260000e+01  -5.6592940e+07
   3.4280000e+01  -5.3117608e+07
   3.4300000e+01  -5.3183710e+07
   3.4320000e+01  -5.6872905e+07
   3.4340000e+01  -6.2420034e+07
   3.4360000e+01  -6.6872657e+07
   3.4380000e+01  -6.7960451e+07
   3.4400000e+01  -6.5074757e+07
   3.4420000e+01  -5.9828302e+07
   3.4440000e+01  -5.4968140e+07
   3.4460000e+01  -5.3088030e+07
   3.4480000e+01  -5.5041644e+07
   3.4500000e+01  -5.9646276e+07
   3.4520000e+01  -6.4186185e+07
   3.4540000e+01  -6.6010095e+07
   3.4560000e+01  -6.3879093e+07
   3.4580000e+01  -5.8706987e+07
   3.4600000e+01  -5.3045092e+07
   3.4620000e+01  -4.9689354e+07
   3.4640000e+01  -5.0237924e+07
   3.4660000e+01  -5.4110089e+07
   3.4680000e+01  -5.9039022e+07
   3.4700000e+01  -6.2088681e+07
   3.4720000e+01  -6.1509341e+07
   3.4740000e+01  -5.7395740e+07
   3.4760000e+01  -5.1963403e+07
   3.4780000e+01  -4.8001318e+07
   3.4800000e+01  -4.7735749e+07
   3.4820000e+01  -5.1230301e+07
   3.4840000e+01  -5.6759123e+07
   3.4860000e+01  -6.1325272e+07
   3.4880000e+01  -6.2706216e+07
   3.4900000e+01  -6.0230553e+07
   3.4920000e+01  -5.5560998e+07
   3.4940000e+01  -5.1371968e+07
   3.4960000e+01  -5.0301209e+07
   3.4980000e+01  -5.3128581e+07
   3.5000000e+01  -5.8700450e+07
   3.5020000e+01  -6.4236071e+07
   3.5040000e+01  -6.7097701e+07
   3.5060000e+01  -6.5989497e+07
   3.5080000e+01  -6.1837172e+07
   3.5100000e+01  -5.7127554e+07
   3.5120000e+01  -5.4686833e+07
   3.5140000e+01  -5.6026741e+07
   3.5160000e+01  -6.0627973e+07
   3.5180000e+01  -6.6112805e+07
   3.5200000e+01  -6.9641313e+07
   3.5220000e+01  -6.9330495e+07
   3.5240000e+01  -6.5404346e+07
   3.5260000e+01  -5.9927675e+07
   3.5280000e+01  -5.5843203e+07
   3.5300000e+01  -5.5224070e+07
   3.5320000e+01  -5.8294976e+07
   3.5340000e+01  -6.3192726e+07
   3.5360000e+01  -6.7073940e+07
   3.5380000e+01  -6.7600585e+07
   3.5400000e+01  -6.4243507e+07
   3.5420000e+01  -5.8569792e+07
   3.5440000e+01  -5.3382196e+07
   3.5460000e+01  -5.1247761e+07
   3.5480000e+01  -5.3048482e+07
   3.5500000e+01  -5.7593985e+07
   3.5520000e+01  -6.2168372e+07
   3.5540000e+01  -6.4129759e+07
   3.5560000e+01  -6.2214024e+07
   3.5580000e+01  -5.7363469e+07
   3.5600000e+01  -5.2075066e+07
   3.5620000e+01  -4.9199662e+07
   3.5640000e+01  -5.0245290e+07
   3.5660000e+01  -5.4712717e+07
   3.5680000e+01  -6.0216835e+07
   3.5700000e+01  -6.3918700e+07
   3.5720000e+01  -6.3938382e+07
   3.5740000e+01  -6.0475117e+07
   3.5760000e+01  -5.5607369e+07
   3.5780000e+01  -5.2239538e+07
   3.5800000e+01  -5.2448035e+07
   3.5820000e+01  -5.6430536e+07
   3.5840000e+01  -6.2294208e+07
   3.5860000e+01  -6.7200627e+07
   3.5880000e+01  -6.8740353e+07
   3.5900000e+01  -6.6430186e+07
   3.5920000e+01  -6.1723906e+07
   3.5940000e+01  -5.7511505e+07
   3.5960000e+01  -5.6211135e+07
   3.5980000e+01  -5.8825000e+07
   3.6000000e+01  -6.3996441e+07
   3.6020000e+01  -6.9145318e+07
   3.6040000e+01  -7.1469089e+07
   3.6060000e+01  -6.9837550e+07
   3.6080000e+01  -6.5051788e+07
   3.6100000e+01  -5.9732646e+07
   3.6120000e+01  -5.6615243e+07
   3.6140000e+01  -5.7317094e+07
   3.6160000e+01  -6.1256032e+07
   3.6180000e+01  -6.6134412e+07
   3.6200000e+01  -6.9068105e+07
   3.6220000e+01  -6.8238708e+07
   3.6240000e+01  -6.3832960e+07
   3.6260000e+01  -5.7971466e+07
   3.6280000e+01  -5.3567171e+07
   3.6300000e+01  -5.2729306e+07
   3.6320000e+01  -5.5671617e+07
   3.6340000e+01  -6.0534908e+07
   3.6360000e+01  -6.4485463e+07
   3.6380000e+01  -6.5165276e+07
   3.6400000e+01  -6.2062135e+07
   3.6420000e+01  -5.6716057e+07
   3.6440000e+01  -5.1943619e+07
   3.6460000e+01  -5.0280587e+07
   3.6480000e+01  -5.2622393e+07
   3.6500000e+01  -5.7737299e+07
   3.6520000e+01  -6.2928278e+07
   3.6540000e+01  -6.5501768e+07
   3.6560000e+01  -6.4221212e+07
   3.6580000e+01  -5.9966037e+07
   3.6600000e+01  -5.5276729e+07
   3.6620000e+01  -5.2922319e+07
   3.6640000e+01  -5.4477772e+07
   3.6660000e+01  -5.9343310e+07
   3.6680000e+01  -6.5217856e+07
   3.6700000e+01  -6.9159485e+07
   3.6720000e+01  -6.9373424e+07
   3.6740000e+01  -6.5967724e+07
   3.6760000e+01  -6.1102097e+07
   3.6780000e+01  -5.7598175e+07
   3.6800000e+01  -5.7620262e+07
   3.6820000e+01  -6.1278469e+07
   3.6840000e+01  -6.6787560e+07
   3.6860000e+01  -7.1204067e+07
   3.6880000e+01  -7.2256641e+07
   3.6900000e+01  -6.9327456e+07
   3.6920000e+01  -6.4048179e+07
   3.6940000e+01  -5.9138546e+07
   3.6960000e+01  -5.7230879e+07
   3.6980000e+01  -5.9132500e+07
   3.7000000e+01  -6.3714450e+07
   3.7020000e+01  -6.8199676e+07
   3.7040000e+01  -7.0002929e+07
   3.7060000e+01  -6.7810367e+07
   3.7080000e+01  -6.2620992e+07
   3.7100000e+01  -5.6888861e+07
   3.7120000e+01  -5.3523647e+07
   3.7140000e+01  -5.3996203e+07
   3.7160000e+01  -5.7866557e+07
   3.7180000e+01  -6.2715935e+07
   3.7200000e+01  -6.5766060e+07
   3.7220000e+01  -6.5103432e+07
   3.7240000e+01  -6.0988215e+07
   3.7260000e+01  -5.5471859e+07
   3.7280000e+01  -5.1504837e+07
   3.7300000e+01  -5.1161302e+07
   3.7320000e+01  -5.4646265e+07
   3.7340000e+01  -6.0105434e+07
   3.7360000e+01  -6.4655367e+07
   3.7380000e+01  -6.5970509e+07
   3.7400000e+01  -6.3471765e+07
   3.7420000e+01  -5.8738586e+07
   3.7440000e+01  -5.4520336e+07
   3.7460000e+01  -5.3393778e+07
   3.7480000e+01  -5.6184479e+07
   3.7500000e+01  -6.1712588e+07
   3.7520000e+01  -6.7201194e+07
   3.7540000e+01  -7.0028069e+07
   3.7560000e+01  -6.8861566e+07
   3.7580000e+01  -6.4680182e+07
   3.7600000e+01  -5.9903628e+07
   3.7620000e+01  -5.7440592e+07
   3.7640000e+01  -5.8709617e+07
   3.7660000e+01  -6.3293545e+07
   3.7680000e+01  -6.8707882e+07
   3.7700000e+01  -7.2215974e+07
   3.7720000e+01  -7.1837516e+07
   3.7740000e+01  -6.7882842e+07
   3.7760000e+01  -6.2341877e+07
   3.7780000e+01  -5.8225159e+07
   3.7800000e+01  -5.7544324e+07
   3.7820000e+01  -6.0584652e+07
   3.7840000e+01  -6.5421567e+07
   3.7860000e+01  -6.9272441e+07
   3.7880000e+01  -6.9736846e+07
   3.7900000e+01  -6.6346990e+07
   3.7920000e+01  -6.0608873e+07
   3.7940000e+01  -5.5388433e+07
   3.7960000e+01  -5.3189409e+07
   3.7980000e+01  -5.4959804e+07
   3.8000000e+01  -5.9442146e+07
   3.8020000e+01  -6.3986513e+07
   3.8040000e+01  -6.5884057e+07
   3.8060000e+01  -6.3936717e+07
   3.8080000e+01  -5.9018641e+07
   3.8100000e+01  -5.3700096e+07
   3.8120000e+01  -5.0754621e+07
   3.8140000e+01  -5.1773967e+07
   3.8160000e+01  -5.6172426e+07
   3.8180000e+01  -6.1650278e+07
   3.8200000e+01  -6.5285530e+07
   3.8220000e+01  -6.5273315e+07
   3.8240000e+01  -6.1745997e+07
   3.8260000e+01  -5.6839569e+07
   3.8280000e+01  -5.3413335e+07
   3.8300000e+01  -5.3578358e+07
   3.8320000e+01  -5.7510250e+07
   3.8340000e+01  -6.3327116e+07
   3.8360000e+01  -6.8185822e+07
   3.8380000e+01  -6.9677250e+07
   3.8400000e+01  -6.7315015e+07
   3.8420000e+01  -6.2562302e+07
   3.8440000e+01  -5.8293371e+07
   3.8460000e+01  -5.6950192e+07
   3.8480000e+01  -5.9508253e+07
   3.8500000e+01  -6.4638149e+07
   3.8520000e+01  -6.9733312e+07
   3.8540000e+01  -7.2012756e+07
   3.8560000e+01  -7.0327807e+07
   3.8580000e+01  -6.5492767e+07
   3.8600000e+01  -6.0123169e+07
   3.8620000e+01  -5.6951584e+07
   3.8640000e+01  -5.7610827e+07
   3.8660000e+01  -6.1491327e+07
   3.8680000e+01  -6.6333440e+07
   3.8700000e+01  -6.9204682e+07
   3.8720000e+01  -6.8339886e+07
   3.8740000e+01  -6.3867479e+07
   3.8760000e+01  -5.7972046e+07
   3.8780000e+01  -5.3496907e+07
   3.8800000e+01  -5.2631761e+07
   3.8820000e+01  -5.5499987e+07
   3.8840000e+01  -6.0341650e+07
   3.8860000e+01  -6.4216674e+07
   3.8880000e+01  -6.4872845e+07
   3.8900000e+01  -6.1695375e+07
   3.8920000e+01  -5.6319304e+07
   3.8940000e+01  -5.1477768e+07
   3.8960000e+01  -4.9779474e+07
   3.8980000e+01  -5.2061309e+07
   3.9000000e+01  -5.7135121e+07
   3.9020000e+01  -6.2275099e+07
   3.9040000e+01  -6.4799349e+07
   3.9060000e+01  -6.3471815e+07
   3.9080000e+01  -5.9162512e+07
   3.9100000e+01  -5.4425387e+07
   3.9120000e+01  -5.2020030e+07
   3.9140000e+01  -5.3525366e+07
   3.9160000e+01  -5.8346789e+07
   3.9180000e+01  -6.4168039e+07
   3.9200000e+01  -6.8069521e+07
   3.9220000e+01  -6.8224839e+07
   3.9240000e+01  -6.4780860e+07
   3.9260000e+01  -5.9851558e+07
   3.9280000e+01  -5.6312941e+07
   3.9300000e+01  -5.6269936e+07
   3.9320000e+01  -5.9898024e+07
   3.9340000e+01  -6.5341507e+07
   3.9360000e+01  -6.9730882e+07
   3.9380000e+01  -7.0713370e+07
   3.9400000e+01  -6.7759212e+07
   3.9420000e+01  -6.2404200e+07
   3.9440000e+01  -5.7472168e+07
   3.9460000e+01  -5.5488972e+07
   3.9480000e+01  -5.7368856e+07
   3.9500000e+01  -6.1880868e+07
   3.9520000e+01  -6.6340462e+07
   3.9540000e+01  -6.8078499e+07
   3.9560000e+01  -6.5853336e+07
   3.9580000e+01  -6.0602274e+07
   3.9600000e+01  -5.4831175e+07
   3.9620000e+01  -5.1411043e+07
   3.9640000e+01  -5.1840459e+07
   3.9660000e+01  -5.5663865e+07
   3.9680000e+01  -6.0467157e+07
   3.9700000e+01  -6.3473338e+07
   3.9720000e+01  -6.2761303e+07
   3.9740000e+01  -5.8602526e+07
   3.9760000e+01  -5.3032036e+07
   3.9780000e+01  -4.9027621e+07
   3.9800000e+01  -4.8623689e+07
   3.9820000e+01  -5.2082942e+07
   3.9840000e+01  -5.7474518e+07
   3.9860000e+01  -6.2007260e+07
   3.9880000e+01  -6.3247735e+07
   3.9900000e+01  -6.0734754e+07
   3.9920000e+01  -5.5921758e+07
   3.9940000e+01  -5.1692306e+07
   3.9960000e+01  -5.0484574e+07
   3.9980000e+01  -5.3268251e+07
   4.0000000e+01  -5.8716913e+07
   4.0020000e+01  -6.4198792e+07
   4.0040000e+01  -6.6947418e+07
   4.0060000e+01  -6.5771113e+07
   4.0080000e+01  -6.1510308e+07
   4.0100000e+01  -5.6724093e+07
   4.0120000e+01  -5.4180765e+07
   4.0140000e+01  -5.5443850e+07
   4.0160000e+01  -5.9949555e+07
   4.0180000e+01  -6.5357873e+07
   4.0200000e+01  -6.8791585e+07
   4.0220000e+01  -6.8400387e+07
   4.0240000e+01  -6.4375988e+07
   4.0260000e+01  -5.8814247e+07
   4.0280000e+01  -5.4635391e+07
   4.0300000e+01  -5.3928073e+07
   4.0320000e+01  -5.6916469e+07
   4.0340000e+01  -6.1721410e+07
   4.0360000e+01  -6.5527710e+07
   4.0380000e+01  -6.5953981e+07
   4.0400000e+01  -6.2521612e+07
   4.0420000e+01  -5.6741425e+07
   4.0440000e+01  -5.1480557e+07
   4.0460000e+01  -4.9238288e+07
   4.0480000e+01  -5.0974306e+07
   4.0500000e+01  -5.5411510e+07
   4.0520000e+01  -5.9927153e+07
   4.0540000e+01  -6.1775567e+07
   4.0560000e+01  -5.9800614e+07
   4.0580000e+01  -5.4830481e+07
   4.0600000e+01  -4.9484407e+07
   4.0620000e+01  -4.6487779e+07
   4.0640000e+01  -4.7481697e+07
   4.0660000e+01  -5.1832558e+07
   4.0680000e+01  -5.7284870e+07
   4.0700000e+01  -6.0875694e+07
   4.0720000e+01  -6.0833614e+07
   4.0740000e+01  -5.7262571e+07
   4.0760000e+01  -5.2325295e+07
   4.0780000e+01  -4.8852804e+07
   4.0800000e+01  -4.8995155e+07
   4.0820000e+01  -5.2875153e+07
   4.0840000e+01  -5.8680603e+07
   4.0860000e+01  -6.3479706e+07
   4.0880000e+01  -6.4966256e+07
   4.0900000e+01  -6.2536775e+07
   4.0920000e+01  -5.7783091e+07
   4.0940000e+01  -5.3442249e+07
   4.0960000e+01  -5.2103570e+07
   4.0980000e+01  -5.4589696e+07
   4.1000000e+01  -5.9727166e+07
   4.1020000e+01  -6.4753347e+07
   4.1040000e+01  -6.7036600e+07
   4.1060000e+01  -6.5285634e+07
   4.1080000e+01  -6.0448562e+07
   4.1100000e+01  -5.5016104e+07
   4.1120000e+01  -5.1840319e+07
   4.1140000e+01  -5.2442694e+07
   4.1160000e+01  -5.6316671e+07
   4.1180000e+01  -6.1110685e+07
   4.1200000e+01  -6.3966958e+07
   4.1220000e+01  -6.3062704e+07
   4.1240000e+01  -5.8564101e+07
   4.1260000e+01  -5.2637016e+07
   4.1280000e+01  -4.8128971e+07
   4.1300000e+01  -4.7240213e+07
   4.1320000e+01  -5.0073613e+07
   4.1340000e+01  -5.4897433e+07
   4.1360000e+01  -5.8736557e+07
   4.1380000e+01  -5.9374521e+07
   4.1400000e+01  -5.6161151e+07
   4.1420000e+01  -5.0763090e+07
   4.1440000e+01  -4.5888568e+07
   4.1460000e+01  -4.4168226e+07
   4.1480000e+01  -4.6419792e+07
   4.1500000e+01  -5.1476222e+07
   4.1520000e+01  -5.6583858e+07
   4.1540000e+01  -5.9094934e+07
   4.1560000e+01  -5.7729436e+07
   4.1580000e+01  -5.3409612e+07
   4.1600000e+01  -4.8630544e+07
   4.1620000e+01  -4.6219131e+07
   4.1640000e+01  -4.7682369e+07
   4.1660000e+01  -5.2502123e+07
   4.1680000e+01  -5.8283269e+07
   4.1700000e+01  -6.2181496e+07
   4.1720000e+01  -6.2299311e+07
   4.1740000e+01  -5.8846244e+07
   4.1760000e+01  -5.3882563e+07
   4.1780000e+01  -5.0332787e+07
   4.1800000e+01  -5.0258889e+07
   4.1820000e+01  -5.3877996e+07
   4.1840000e+01  -5.9293761e+07
   4.1860000e+01  -6.3673098e+07
   4.1880000e+01  -6.4630503e+07
   4.1900000e+01  -6.1660803e+07
   4.1920000e+01  -5.6283419e+07
   4.1940000e+01  -5.1333075e+07
   4.1960000e+01  -4.9330751e+07
   4.1980000e+01  -5.1194608e+07
   4.2000000e+01  -5.5689805e+07
   4.2020000e+01  -6.0135633e+07
   4.2040000e+01  -6.1855119e+07
   4.2060000e+01  -5.9618132e+07
   4.2080000e+01  -5.4341698e+07
   4.2100000e+01  -4.8566416e+07
   4.2120000e+01  -4.5112402e+07
   4.2140000e+01  -4.5550313e+07
   4.2160000e+01  -4.9333772e+07
   4.2180000e+01  -5.4153952e+07
   4.2200000e+01  -5.7117171e+07
   4.2220000e+01  -5.6422128e+07
   4.2240000e+01  -5.2219695e+07
   4.2260000e+01  -4.6663958e+07
   4.2280000e+01  -4.2618767e+07
   4.2300000e+01  -4.2229074e+07
   4.2320000e+01  -4.5654062e+07
   4.2340000e+01  -5.1057761e+07
   4.2360000e+01  -5.5562344e+07
   4.2380000e+01  -5.6809442e+07
   4.2400000e+01  -5.4271524e+07
   4.2420000e+01  -4.9460138e+07
   4.2440000e+01  -4.5209999e+07
   4.2460000e+01  -4.4000854e+07
   4.2480000e+01  -4.6772840e+07
   4.2500000e+01  -5.2214940e+07
   4.2520000e+01  -5.7695474e+07
   4.2540000e+01  -6.0428521e+07
   4.2560000e+01  -5.9257945e+07
   4.2580000e+01  -5.4973314e+07
   4.2600000e+01  -5.0198210e+07
   4.2620000e+01  -4.7627769e+07
   4.2640000e+01  -4.8907973e+07
   4.2660000e+01  -5.3386828e+07
   4.2680000e+01  -5.8815393e+07
   4.2700000e+01  -6.2222836e+07
   4.2720000e+01  -6.1849806e+07
   4.2740000e+01  -5.7799217e+07
   4.2760000e+01  -5.2254218e+07
   4.2780000e+01  -4.8049155e+07
   4.2800000e+01  -4.7362963e+07
   4.2820000e+01  -5.0324763e+07
   4.2840000e+01  -5.5156073e+07
   4.2860000e+01  -5.8934997e+07
   4.2880000e+01  -5.9387257e+07
   4.2900000e+01  -5.5927547e+07
   4.2920000e+01  -5.0170372e+07
   4.2940000e+01  -4.4884405e+07
   4.2960000e+01  -4.2665214e+07
   4.2980000e+01  -4.4380361e+07
   4.3000000e+01  -4.8841441e+07
   4.3020000e+01  -5.3339966e+07
   4.3040000e+01  -5.5209924e+07
   4.3060000e+01  -5.3218501e+07
   4.3080000e+01  -4.8268617e+07
   4.3100000e+01  -4.2904220e+07
   4.3120000e+01  -3.9932207e+07
   4.3140000e+01  -4.0907056e+07
   4.3160000e+01  -4.5287190e+07
   4.3180000e+01  -5.0722883e+07
   4.3200000e+01  -5.4340351e+07
   4.3220000e+01  -5.4286098e+07
   4.3240000e+01  -5.0734378e+07
   4.3260000e+01  -4.5790429e+07
   4.3280000e+01  -4.2332527e+07
   4.3300000e+01  -4.2475350e+07
   4.3320000e+01  -4.6367753e+07
   4.3340000e+01  -5.2180865e+07
   4.3360000e+01  -5.6988566e+07
   4.3380000e+01  -5.8486438e+07
   4.3400000e+01  -5.6061500e+07
   4.3420000e+01  -5.1319832e+07
   4.3440000e+01  -4.6982910e+07
   4.3460000e+01  -4.5658969e+07
   4.3480000e+01  -4.8149331e+07
   4.3500000e+01  -5.3307747e+07
   4.3520000e+01  -5.8334442e+07
   4.3540000e+01  -6.0644280e+07
   4.3560000e+01  -5.8887437e+07
   4.3580000e+01  -5.4080336e+07
   4.3600000e+01  -4.8638190e+07
   4.3620000e+01  -4.5496577e+07
   4.3640000e+01  -4.6088669e+07
   4.3660000e+01  -5.0002267e+07
   4.3680000e+01  -5.4784874e+07
   4.3700000e+01  -5.7683974e+07
   4.3720000e+01  -5.6764915e+07
   4.3740000e+01  -5.2310943e+07
   4.3760000e+01  -4.6364715e+07
   4.3780000e+01  -4.1907061e+07
   4.3800000e+01  -4.0995023e+07
   4.3820000e+01  -4.3887755e+07
   4.3840000e+01  -4.8685029e+07
   4.3860000e+01  -5.2587564e+07
   4.3880000e+01  -5.3198522e+07
   4.3900000e+01  -5.0044573e+07
   4.3920000e+01  -4.4624223e+07
   4.3940000e+01  -3.9802080e+07
   4.3960000e+01  -3.8069785e+07
   4.3980000e+01  -4.0366167e+07
   4.4000000e+01  -4.5424295e+07
   4.4020000e+01  -5.0565619e+07
   4.4040000e+01  -5.3091473e+07
   4.4060000e+01  -5.1746350e+07
   4.4080000e+01  -4.7451010e+07
   4.4100000e+01  -4.2684081e+07
   4.4120000e+01  -4.0303917e+07
   4.4140000e+01  -4.1777496e+07
   4.4160000e+01  -4.6634335e+07
   4.4180000e+01  -5.2423629e+07
   4.4200000e+01  -5.6363787e+07
   4.4220000e+01  -5.6484760e+07
   4.4240000e+01  -5.3075773e+07
   4.4260000e+01  -4.8113548e+07
   4.4280000e+01  -4.4607468e+07
   4.4300000e+01  -4.4539615e+07
   4.4320000e+01  -4.8200971e+07
   4.4340000e+01  -5.3628595e+07
   4.4360000e+01  -5.8047146e+07
   4.4380000e+01  -5.9019939e+07
   4.4400000e+01  -5.6084194e+07
   4.4420000e+01  -5.0725972e+07
   4.4440000e+01  -4.5805549e+07
   4.4460000e+01  -4.3826726e+07
   4.4480000e+01  -4.5721953e+07
   4.4500000e+01  -5.0240720e+07
   4.4520000e+01  -5.4723317e+07
   4.4540000e+01  -5.6460994e+07
   4.4560000e+01  -5.4265134e+07
   4.4580000e+01  -4.9002044e+07
   4.4600000e+01  -4.3270048e+07
   4.4620000e+01  -3.9829633e+07
   4.4640000e+01  -4.0312399e+07
   4.4660000e+01  -4.4112726e+07
   4.4680000e+01  -4.8977450e+07
   4.4700000e+01  -5.1960450e+07
   4.4720000e+01  -5.1306293e+07
   4.4740000e+01  -4.7125969e+07
   4.4760000e+01  -4.1608101e+07
   4.4780000e+01  -3.7586903e+07
   4.4800000e+01  -3.7237196e+07
   4.4820000e+01  -4.0686285e+07
   4.4840000e+01  -4.6134412e+07
   4.4860000e+01  -5.0661302e+07
   4.4880000e+01  -5.1954304e+07
   4.4900000e+01  -4.9436961e+07
   4.4920000e+01  -4.4671273e+07
   4.4940000e+01  -4.0441398e+07
   4.4960000e+01  -3.9280211e+07
   4.4980000e+01  -4.2072979e+07
   4.5000000e+01  -4.7566241e+07
   4.5020000e+01  -5.3067516e+07
   4.5040000e+01  -5.5852461e+07
   4.5060000e+01  -5.4701070e+07
   4.5080000e+01  -5.0468949e+07
   4.5100000e+01  -4.5710674e+07
   4.5120000e+01  -4.3196189e+07
   4.5140000e+01  -4.4492925e+07
   4.5160000e+01  -4.9029504e+07
   4.5180000e+01  -5.4478727e+07
   4.5200000e+01  -5.7938327e+07
   4.5220000e+01  -5.7593389e+07
   4.5240000e+01  -5.3585305e+07
   4.5260000e+01  -4.8076333e+07
   4.5280000e+01  -4.3907059e+07
   4.5300000e+01  -4.3264245e+07
   4.5320000e+01  -4.6258302e+07
   4.5340000e+01  -5.1139237e+07
   4.5360000e+01  -5.4946608e+07
   4.5380000e+01  -5.5451652e+07
   4.5400000e+01  -5.2017663e+07
   4.5420000e+01  -4.6312942e+07
   4.5440000e+01  -4.1053865e+07
   4.5460000e+01  -3.8886925e+07
   4.5480000e+01  -4.0630912e+07
   4.5500000e+01  -4.5146930e+07
   4.5520000e+01  -4.9672568e+07
   4.5540000e+01  -5.1600552e+07
   4.5560000e+01  -4.9633179e+07
   4.5580000e+01  -4.4741551e+07
   4.5600000e+01  -3.9402010e+07
   4.5620000e+01  -3.6486722e+07
   4.5640000e+01  -3.7490636e+07
   4.5660000e+01  -4.1926294e+07
   4.5680000e+01  -4.7394340e+07
   4.5700000e+01  -5.1065787e+07
   4.5720000e+01  -5.1044837e+07
   4.5740000e+01  -4.7545548e+07
   4.5760000e+01  -4.2634438e+07
   4.5780000e+01  -3.9231063e+07
   4.5800000e+01  -3.9404237e+07
   4.5820000e+01  -4.3357805e+07
   4.5840000e+01  -4.9196264e+07
   4.5860000e+01  -5.4071538e+07
   4.5880000e+01  -5.5589546e+07
   4.5900000e+01  -5.3235069e+07
   4.5920000e+01  -4.8510647e+07
   4.5940000e+01  -4.4246017e+07
   4.5960000e+01  -4.2938539e+07
   4.5980000e+01  -4.5503921e+07
   4.6000000e+01  -5.0678677e+07
   4.6020000e+01  -5.5781704e+07
   4.6040000e+01  -5.8107712e+07
   4.6060000e+01  -5.6426334e+07
   4.6080000e+01  -5.1635074e+07
   4.6100000e+01  -4.6268212e+07
   4.6120000e+01  -4.3143052e+07
   4.6140000e+01  -4.3810368e+07
   4.6160000e+01  -4.7744645e+07
   4.6180000e+01  -5.2597225e+07
   4.6200000e+01  -5.5526017e+07
   4.6220000e+01  -5.4665504e+07
   4.6240000e+01  -5.0252416e+07
   4.6260000e+01  -4.4353193e+07
   4.6280000e+01  -3.9946585e+07
   4.6300000e+01  -3.9073859e+07
   4.6320000e+01  -4.2026118e+07
   4.6340000e+01  -4.6856685e+07
   4.6360000e+01  -5.0825268e+07
   4.6380000e+01  -5.1464051e+07
   4.6400000e+01  -4.8379317e+07
   4.6420000e+01  -4.2984412e+07
   4.6440000e+01  -3.8232263e+07
   4.6460000e+01  -3.6525440e+07
   4.6480000e+01  -3.8894235e+07
   4.6500000e+01  -4.3975337e+07
   4.6520000e+01  -4.9194472e+07
   4.6540000e+01  -5.1737440e+07
   4.6560000e+01  -5.0474943e+07
   4.6580000e+01  -4.6192536e+07
   4.6600000e+01  -4.1509918e+07
   4.6620000e+01  -3.9142710e+07
   4.6640000e+01  -4.0700835e+07
   4.6660000e+01  -4.5571869e+07
   4.6680000e+01  -5.1445824e+07
   4.6700000e+01  -5.5400617e+07
   4.6720000e+01  -5.5604944e+07
   4.6740000e+01  -5.2211836e+07
   4.6760000e+01  -4.7330330e+07
   4.6780000e+01  -4.3842812e+07
   4.6800000e+01  -4.3853711e+07
   4.6820000e+01  -4.7536580e+07
   4.6840000e+01  -5.3040596e+07
   4.6860000e+01  -5.7484908e+07
   4.6880000e+01  -5.8527627e+07
   4.6900000e+01  -5.5625647e+07
   4.6920000e+01  -5.0326821e+07
   4.6940000e+01  -4.5451016e+07
   4.6960000e+01  -4.3521324e+07
   4.6980000e+01  -4.5471005e+07
   4.7000000e+01  -5.0031530e+07
   4.7020000e+01  -5.4574836e+07
   4.7040000e+01  -5.6349821e+07
   4.7060000e+01  -5.4216529e+07
   4.7080000e+01  -4.8990556e+07
   4.7100000e+01  -4.3318244e+07
   4.7120000e+01  -3.9919979e+07
   4.7140000e+01  -4.0456591e+07
   4.7160000e+01  -4.4305540e+07
   4.7180000e+01  -4.9219347e+07
   4.7200000e+01  -5.2254053e+07
   4.7220000e+01  -5.1647120e+07
   4.7240000e+01  -4.7518829e+07
   4.7260000e+01  -4.2047401e+07
   4.7280000e+01  -3.8079023e+07
   4.7300000e+01  -3.7775098e+07
   4.7320000e+01  -4.1277467e+07
   4.7340000e+01  -4.6772471e+07
   4.7360000e+01  -5.1350275e+07
   4.7380000e+01  -5.2693214e+07
   4.7400000e+01  -5.0222814e+07
   4.7420000e+01  -4.5510354e+07
   4.7440000e+01  -4.1323760e+07
   4.7460000e+01  -4.0219941e+07
   4.7480000e+01  -4.3050649e+07
   4.7500000e+01  -4.8608424e+07
   4.7520000e+01  -5.4139270e+07
   4.7540000e+01  -5.6996795e+07
   4.7560000e+01  -5.5867984e+07
   4.7580000e+01  -5.1712089e+07
   4.7600000e+01  -4.6975482e+07
   4.7620000e+01  -4.4535163e+07
   4.7640000e+01  -4.5857125e+07
   4.7660000e+01  -5.0463670e+07
   4.7680000e+01  -5.5942063e+07
   4.7700000e+01  -5.9467545e+07
   4.7720000e+01  -5.9155411e+07
   4.7740000e+01  -5.5209018e+07
   4.7760000e+01  -4.9736320e+07
   4.7780000e+01  -4.5625810e+07
   4.7800000e+01  -4.5020357e+07
   4.7820000e+01  -4.8073470e+07
   4.7840000e+01  -5.2989937e+07
   4.7860000e+01  -5.6857934e+07
   4.7880000e+01  -5.7397395e+07
   4.7900000e+01  -5.4023130e+07
   4.7920000e+01  -4.8354853e+07
   4.7940000e+01  -4.3152166e+07
   4.7960000e+01  -4.1024650e+07
   4.7980000e+01  -4.2822094e+07
   4.8000000e+01  -4.7379161e+07
   4.8020000e+01  -5.1956599e+07
   4.8040000e+01  -5.3926438e+07
   4.8060000e+01  -5.2009844e+07
   4.8080000e+01  -4.7160332e+07
   4.8100000e+01  -4.1871518e+07
   4.8120000e+01  -3.8997359e+07
   4.8140000e+01  -4.0052422e+07
   4.8160000e+01  -4.4528651e+07
   4.8180000e+01  -5.0046243e+07
   4.8200000e+01  -5.3760736e+07
   4.8220000e+01  -5.3785211e+07
   4.8240000e+01  -5.0332924e+07
   4.8260000e+01  -4.5463810e+07
   4.8280000e+01  -4.2108853e+07
   4.8300000e+01  -4.2323426e+07
   4.8320000e+01  -4.6323948e+07
   4.8340000e+01  -5.2204678e+07
   4.8360000e+01  -5.7125074e+07
   4.8380000e+01  -5.8686631e+07
   4.8400000e+01  -5.6375343e+07
   4.8420000e+01  -5.1696532e+07
   4.8440000e+01  -4.7472607e+07
   4.8460000e+01  -4.6211628e+07
   4.8480000e+01  -4.8817584e+07
   4.8500000e+01  -5.4035269e+07
   4.8520000e+01  -5.9183574e+07
   4.8540000e+01  -6.1545754e+07
   4.8560000e+01  -5.9915874e+07
   4.8580000e+01  -5.5155679e+07
   4.8600000e+01  -4.9843385e+07
   4.8620000e+01  -4.6746845e+07
   4.8640000e+01  -4.7469713e+07
   4.8660000e+01  -5.1429574e+07
   4.8680000e+01  -5.6340438e+07
   4.8700000e+01  -5.9290154e+07
   4.8720000e+01  -5.8492406e+07
   4.8740000e+01  -5.4095673e+07
   4.8760000e+01  -4.8263440e+07
   4.8780000e+01  -4.3868165e+07
   4.8800000e+01  -4.3067004e+07
   4.8820000e+01  -4.6023697e+07
   4.8840000e+01  -5.0931245e+07
   4.8860000e+01  -5.4898489e+07
   4.8880000e+01  -5.5617044e+07
   4.8900000e+01  -5.2530954e+07
   4.8920000e+01  -4.7212631e+07
   4.8940000e+01  -4.2464254e+07
   4.8960000e+01  -4.0826498e+07
   4.8980000e+01  -4.3205372e+07
   4.9000000e+01  -4.8347331e+07
   4.9020000e+01  -5.3583192e+07
   4.9040000e+01  -5.6178967e+07
   4.9060000e+01  -5.4941343e+07
   4.9080000e+01  -5.0703165e+07
   4.9100000e+01  -4.6053711e+07
   4.9120000e+01  -4.3721834e+07
   4.9140000e+01  -4.5320178e+07
   4.9160000e+01  -5.0217317e+07
   4.9180000e+01  -5.6139370e+07
   4.9200000e+01  -6.0110315e+07
   4.9220000e+01  -6.0372421e+07
   4.9240000e+01  -5.6986310e+07
   4.9260000e+01  -5.2169957e+07
   4.9280000e+01  -4.8683880e+07
   4.9300000e+01  -4.8761368e+07
   4.9320000e+01  -5.2444418e+07
   4.9340000e+01  -5.8012571e+07
   4.9360000e+01  -6.2458783e+07
   4.9380000e+01  -6.3562447e+07
   4.9400000e+01  -6.0665988e+07
   4.9420000e+01  -5.5424058e+07
   4.9440000e+01  -5.0557446e+07
   4.9460000e+01  -4.8680527e+07
   4.9480000e+01  -5.0639731e+07
   4.9500000e+01  -5.5252669e+07
   4.9520000e+01  -5.9801677e+07
   4.9540000e+01  -6.1632910e+07
   4.9560000e+01  -5.9501350e+07
   4.9580000e+01  -5.4334223e+07
   4.9600000e+01  -4.8662864e+07
   4.9620000e+01  -4.5321458e+07
   4.9640000e+01  -4.5859954e+07
   4.9660000e+01  -4.9762268e+07
   4.9680000e+01  -5.4678745e+07
   4.9700000e+01  -5.7764546e+07
   4.9720000e+01  -5.7162377e+07
   4.9740000e+01  -5.3082153e+07
   4.9760000e+01  -4.7619408e+07
   4.9780000e+01  -4.3694016e+07
   4.9800000e+01  -4.3401720e+07
   4.9820000e+01  -4.6942370e+07
   4.9840000e+01  -5.2450430e+07
   4.9860000e+01  -5.7062923e+07
   4.9880000e+01  -5.8422610e+07
   4.9900000e+01  -5.5981422e+07
   4.9920000e+01  -5.1292716e+07
   4.9940000e+01  -4.7127391e+07
   4.9960000e+01  -4.6052924e+07
   4.9980000e+01  -4.8898775e+07
   5.0000000e+01  -5.4486851e+07


==> data/sig/sig2_buck_example3.dat <==
   3.0000000e+01  -1.0303723e+09
   3.0020000e+01  -1.0303723e+09
   3.0040000e+01  -1.0303723e+09
   3.0060000e+01  -1.0303723e+09
   3.0080000e+01  -1.0303723e+09
   3.0100000e+01  -1.0303723e+09
   3.0120000e+01  -1.0303723e+09
   3.0140000e+01  -1.0303723e+09
   3.0160000e+01  -1.0303723e+09
   3.0180000e+01  -1.0303723e+09
   3.0200000e+01  -1.0303723e+09
   3.0220000e+01  -1.0303723e+09
   3.0240000e+01  -1.0303723e+09
   3.0260000e+01  -1.0303723e+09
   3.0280000e+01  -1.0303723e+09
   3.0300000e+01  -1.0303723e+09
   3.0320000e+01  -1.0303723e+09
   3.0340000e+01  -1.0303723e+09
   3.0360000e+01  -1.0303723e+09
   3.0380000e+01  -1.0303723e+09
   3.0400000e+01  -1.0303723e+09
   3.0420000e+01  -1.0303723e+09
   3.0440000e+01  -1.0303723e+09
   3.0460000e+01  -1.0303723e+09
   3.0480000e+01  -1.0303723e+09
   3.0500000e+01  -1.0303723e+09
   3.0520000e+01  -1.0303723e+09
   3.0540000e+01  -1.0303723e+09
   3.0560000e+01  -1.0303723e+09
   3.0580000e+01  -1.0303723e+09
   3.0600000e+01  -1.0303723e+09
   3.0620000e+01  -1.0303723e+09
   3.0640000e+01  -1.0303723e+09
   3.0660000e+01  -1.0303723e+09
   3.0680000e+01  -1.0303723e+09
   3.0700000e+01  -1.0303723e+09
   3.0720000e+01  -1.0303723e+09
   3.0740000e+01  -1.0303723e+09
   3.0760000e+01  -1.0303723e+09
   3.0780000e+01  -1.0303723e+09
   3.0800000e+01  -1.0303723e+09
   3.0820000e+01  -1.0303723e+09
   3.0840000e+01  -1.0303723e+09
   3.0860000e+01  -1.0303723e+09
   3.0880000e+01  -1.0303723e+09
   3.0900000e+01  -1.0303723e+09
   3.0920000e+01  -1.0303723e+09
   3.0940000e+01  -1.0303723e+09
   3.0960000e+01  -1.0303723e+09
   3.0980000e+01  -1.0303723e+09
   3.1000000e+01  -1.0303723e+09
   3.1020000e+01  -1.0303723e+09
   3.1040000e+01  -1.0303723e+09
   3.1060000e+01  -1.0303723e+09
   3.1080000e+01  -1.0303723e+09
   3.1100000e+01  -1.0303723e+09
   3.1120000e+01  -1.0303723e+09
   3.1140000e+01  -1.0303723e+09
   3.1160000e+01  -1.0303723e+09
   3.1180000e+01  -1.0303723e+09
   3.1200000e+01  -1.0303723e+09
   3.1220000e+01  -1.0303723e+09
   3.1240000e+01  -1.0303723e+09
   3.1260000e+01  -1.0303723e+09
   3.1280000e+01  -1.0303723e+09
   3.1300000e+01  -1.0303723e+09
   3.1320000e+01  -1.0303723e+09
   3.1340000e+01  -1.0303723e+09
   3.1360000e+01  -1.0303723e+09
   3.1380000e+01  -1.0303723e+09
   3.1400000e+01  -1.0303723e+09
   3.1420000e+01  -1.0303723e+09
   3.1440000e+01  -1.0303723e+09
   3.1460000e+01  -1.0303723e+09
   3.1480000e+01  -1.0303723e+09
   3.1500000e+01  -1.0303723e+09
   3.1520000e+01  -1.0303723e+09
   3.1540000e+01  -1.0303723e+09
   3.1560000e+01  -1.0303723e+09
   3.1580000e+01  -1.0303723e+09
   3.1600000e+01  -1.0303723e+09
   3.1620000e+01  -1.0303723e+09
   3.1640000e+01  -1.0303723e+09
   3.1660000e+01  -1.0303723e+09
   3.1680000e+01  -1.0303723e+09
   3.1700000e+01  -1.0303723e+09
   3.1720000e+01  -1.0303723e+09
   3.1740000e+01  -1.0303723e+09
   3.1760000e+01  -1.0303723e+09
   3.1780000e+01  -1.0303723e+09
   3.1800000e+01  -1.0303723e+09
   3.1820000e+01  -1.0303723e+09
   3.1840000e+01  -1.0303723e+09
   3.1860000e+01  -1.0303723e+09
   3.1880000e+01  -1.0303723e+09
   3.1900000e+01  -1.0303723e+09
   3.1920000e+01  -1.0303723e+09
   3.1940000e+01  -1.0303723e+09
   3.1960000e+01  -1.0303723e+09
   3.1980000e+01  -1.0303723e+09
   3.2000000e+01  -1.0303723e+09
   3.2020000e+01  -1.0303723e+09
   3.2040000e+01  -1.0303723e+09
   3.2060000e+01  -1.0303723e+09
   3.2080000e+01  -1.0303723e+09
   3.2100000e+01  -1.0303723e+09
   3.2120000e+01  -1.0303723e+09
   3.2140000e+01  -1.0303723e+09
   3.2160000e+01  -1.0303723e+09
   3.2180000e+01  -1.0303723e+09
   3.2200000e+01  -1.0303723e+09
   3.2220000e+01  -1.0303723e+09
   3.2240000e+01  -1.0303723e+09
   3.2260000e+01  -1.0303723e+09
   3.2280000e+01  -1.0303723e+09
   3.2300000e+01  -1.0303723e+09
   3.2320000e+01  -1.0303723e+09
   3.2340000e+01  -1.0303723e+09
   3.2360000e+01  -1.0303723e+09
   3.2380000e+01  -1.0303723e+09
   3.2400000e+01  -1.0303723e+09
   3.2420000e+01  -1.0303723e+09
   3.2440000e+01  -1.0303723e+09
   3.2460000e+01  -1.0303723e+09
   3.2480000e+01  -1.0303723e+09
   3.2500000e+01  -1.0303723e+09
   3.2520000e+01  -1.0303723e+09
   3.2540000e+01  -1.0303723e+09
   3.2560000e+01  -1.0303723e+09
   3.2580000e+01  -1.0303723e+09
   3.2600000e+01  -1.0303723e+09
   3.2620000e+01  -1.0303723e+09
   3.2640000e+01  -1.0303723e+09
   3.2660000e+01  -1.0303723e+09
   3.2680000e+01  -1.0303723e+09
   3.2700000e+01  -1.0303723e+09
   3.2720000e+01  -1.0303723e+09
   3.2740000e+01  -1.0303723e+09
   3.2760000e+01  -1.0303723e+09
   3.2780000e+01  -1.0303723e+09
   3.2800000e+01  -1.0303723e+09
   3.2820000e+01  -1.0303723e+09
   3.2840000e+01  -1.0303723e+09
   3.2860000e+01  -1.0303723e+09
   3.2880000e+01  -1.0303723e+09
   3.2900000e+01  -1.0303723e+09
   3.2920000e+01  -1.0303723e+09
   3.2940000e+01  -1.0303723e+09
   3.2960000e+01  -1.0303723e+09
   3.2980000e+01  -1.0303723e+09
   3.3000000e+01  -1.0303723e+09
   3.3020000e+01  -1.0303723e+09
   3.3040000e+01  -1.0303723e+09
   3.3060000e+01  -1.0303723e+09
   3.3080000e+01  -1.0303723e+09
   3.3100000e+01  -1.0303723e+09
   3.3120000e+01  -1.0303723e+09
   3.3140000e+01  -1.0303723e+09
   3.3160000e+01  -1.0303723e+09
   3.3180000e+01  -1.0303723e+09
   3.3200000e+01  -1.0303723e+09
   3.3220000e+01  -1.0303723e+09
   3.3240000e+01  -1.0303723e+09
   3.3260000e+01  -1.0303723e+09
   3.3280000e+01  -1.0303723e+09
   3.3300000e+01  -1.0303723e+09
   3.3320000e+01  -1.0303723e+09
   3.3340000e+01  -1.0303723e+09
   3.3360000e+01  -1.0303723e+09
   3.3380000e+01  -1.0303723e+09
   3.3400000e+01  -1.0303723e+09
   3.3420000e+01  -1.0303723e+09
   3.3440000e+01  -1.0303723e+09
   3.3460000e+01  -1.0303723e+09
   3.3480000e+01  -1.0303723e+09
   3.3500000e+01  -1.0303723e+09
   3.3520000e+01  -1.0303723e+09
   3.3540000e+01  -1.0303723e+09
   3.3560000e+01  -1.0303723e+09
   3.3580000e+01  -1.0303723e+09
   3.3600000e+01  -1.0303723e+09
   3.3620000e+01  -1.0303723e+09
   3.3640000e+01  -1.0303723e+09
   3.3660000e+01  -1.0303723e+09
   3.3680000e+01  -1.0303723e+09
   3.3700000e+01  -1.0303723e+09
   3.3720000e+01  -1.0303723e+09
   3.3740000e+01  -1.0303723e+09
   3.3760000e+01  -1.0303723e+09
   3.3780000e+01  -1.0303723e+09
   3.3800000e+01  -1.0303723e+09
   3.3820000e+01  -1.0303723e+09
   3.3840000e+01  -1.0303723e+09
   3.3860000e+01  -1.0303723e+09
   3.3880000e+01  -1.0303723e+09
   3.3900000e+01  -1.0303723e+09
   3.3920000e+01  -1.0303723e+09
   3.3940000e+01  -1.0303723e+09
   3.3960000e+01  -1.0303723e+09
   3.3980000e+01  -1.0303723e+09
   3.4000000e+01  -1.0303723e+09
   3.4020000e+01  -1.0303723e+09
   3.4040000e+01  -1.0303723e+09
   3.4060000e+01  -1.0303723e+09
   3.4080000e+01  -1.0303723e+09
   3.4100000e+01  -1.0303723e+09
   3.4120000e+01  -1.0303723e+09
   3.4140000e+01  -1.0303723e+09
   3.4160000e+01  -1.0303723e+09
   3.4180000e+01  -1.0303723e+09
   3.4200000e+01  -1.0303723e+09
   3.4220000e+01  -1.0303723e+09
   3.4240000e+01  -1.0303723e+09
   3.4260000e+01  -1.0303723e+09
   3.4280000e+01  -1.0303723e+09
   3.4300000e+01  -1.0303723e+09
   3.4320000e+01  -1.0303723e+09
   3.4340000e+01  -1.0303723e+09
   3.4360000e+01  -1.0303723e+09
   3.4380000e+01  -1.0303723e+09
   3.4400000e+01  -1.0303723e+09
   3.4420000e+01  -1.0303723e+09
   3.4440000e+01  -1.0303723e+09
   3.4460000e+01  -1.0303723e+09
   3.4480000e+01  -1.0303723e+09
   3.4500000e+01  -1.0303723e+09
   3.4520000e+01  -1.0303723e+09
   3.4540000e+01  -1.0303723e+09
   3.4560000e+01  -1.0303723e+09
   3.4580000e+01  -1.0303723e+09
   3.4600000e+01  -1.0303723e+09
   3.4620000e+01  -1.0303723e+09
   3.4640000e+01  -1.0303723e+09
   3.4660000e+01  -1.0303723e+09
   3.4680000e+01  -1.0303723e+09
   3.4700000e+01  -1.0303723e+09
   3.4720000e+01  -1.0303723e+09
   3.4740000e+01  -1.0303723e+09
   3.4760000e+01  -1.0303723e+09
   3.4780000e+01  -1.0303723e+09
   3.4800000e+01  -1.0303723e+09
   3.4820000e+01  -1.0303723e+09
   3.4840000e+01  -1.0303723e+09
   3.4860000e+01  -1.0303723e+09
   3.4880000e+01  -1.0303723e+09
   3.4900000e+01  -1.0303723e+09
   3.4920000e+01  -1.0303723e+09
   3.4940000e+01  -1.0303723e+09
   3.4960000e+01  -1.0303723e+09
   3.4980000e+01  -1.0303723e+09
   3.5000000e+01  -1.0303723e+09
   3.5020000e+01  -1.0303723e+09
   3.5040000e+01  -1.0303723e+09
   3.5060000e+01  -1.0303723e+09
   3.5080000e+01  -1.0303723e+09
   3.5100000e+01  -1.0303723e+09
   3.5120000e+01  -1.0303723e+09
   3.5140000e+01  -1.0303723e+09
   3.5160000e+01  -1.0303723e+09
   3.5180000e+01  -1.0303723e+09
   3.5200000e+01  -1.0303723e+09
   3.5220000e+01  -1.0303723e+09
   3.5240000e+01  -1.0303723e+09
   3.5260000e+01  -1.0303723e+09
   3.5280000e+01  -1.0303723e+09
   3.5300000e+01  -1.0303723e+09
   3.5320000e+01  -1.0303723e+09
   3.5340000e+01  -1.0303723e+09
   3.5360000e+01  -1.0303723e+09
   3.5380000e+01  -1.0303723e+09
   3.5400000e+01  -1.0303723e+09
   3.5420000e+01  -1.0303723e+09
   3.5440000e+01  -1.0303723e+09
   3.5460000e+01  -1.0303723e+09
   3.5480000e+01  -1.0303723e+09
   3.5500000e+01  -1.0303723e+09
   3.5520000e+01  -1.0303723e+09
   3.5540000e+01  -1.0303723e+09
   3.5560000e+01  -1.0303723e+09
   3.5580000e+01  -1.0303723e+09
   3.5600000e+01  -1.0303723e+09
   3.5620000e+01  -1.0303723e+09
   3.5640000e+01  -1.0303723e+09
   3.5660000e+01  -1.0303723e+09
   3.5680000e+01  -1.0303723e+09
   3.5700000e+01  -1.0303723e+09
   3.5720000e+01  -1.0303723e+09
   3.5740000e+01  -1.0303723e+09
   3.5760000e+01  -1.0303723e+09
   3.5780000e+01  -1.0303723e+09
   3.5800000e+01  -1.0303723e+09
   3.5820000e+01  -1.0303723e+09
   3.5840000e+01  -1.0303723e+09
   3.5860000e+01  -1.0303723e+09
   3.5880000e+01  -1.0303723e+09
   3.5900000e+01  -1.0303723e+09
   3.5920000e+01  -1.0303723e+09
   3.5940000e+01  -1.0303723e+09
   3.5960000e+01  -1.0303723e+09
   3.5980000e+01  -1.0303723e+09
   3.6000000e+01  -1.0303723e+09
   3.6020000e+01  -1.0303723e+09
   3.6040000e+01  -1.0303723e+09
   3.6060000e+01  -1.0303723e+09
   3.6080000e+01  -1.0303723e+09
   3.6100000e+01  -1.0303723e+09
   3.6120000e+01  -1.0303723e+09
   3.6140000e+01  -1.0303723e+09
   3.6160000e+01  -1.0303723e+09
   3.6180000e+01  -1.0303723e+09
   3.6200000e+01  -1.0303723e+09
   3.6220000e+01  -1.0303723e+09
   3.6240000e+01  -1.0303723e+09
   3.6260000e+01  -1.0303723e+09
   3.6280000e+01  -1.0303723e+09
   3.6300000e+01  -1.0303723e+09
   3.6320000e+01  -1.0303723e+09
   3.6340000e+01  -1.0303723e+09
   3.6360000e+01  -1.0303723e+09
   3.6380000e+01  -1.0303723e+09
   3.6400000e+01  -1.0303723e+09
   3.6420000e+01  -1.0303723e+09
   3.6440000e+01  -1.0303723e+09
   3.6460000e+01  -1.0303723e+09
   3.6480000e+01  -1.0303723e+09
   3.6500000e+01  -1.0303723e+09
   3.6520000e+01  -1.0303723e+09
   3.6540000e+01  -1.0303723e+09
   3.6560000e+01  -1.0303723e+09
   3.6580000e+01  -1.0303723e+09
   3.6600000e+01  -1.0303723e+09
   3.6620000e+01  -1.0303723e+09
   3.6640000e+01  -1.0303723e+09
   3.6660000e+01  -1.0303723e+09
   3.6680000e+01  -1.0303723e+09
   3.6700000e+01  -1.0303723e+09
   3.6720000e+01  -1.0303723e+09
   3.6740000e+01  -1.0303723e+09
   3.6760000e+01  -1.0303723e+09
   3.6780000e+01  -1.0303723e+09
   3.6800000e+01  -1.0303723e+09
   3.6820000e+01  -1.0303723e+09
   3.6840000e+01  -1.0303723e+09
   3.6860000e+01  -1.0303723e+09
   3.6880000e+01  -1.0303723e+09
   3.6900000e+01  -1.0303723e+09
   3.6920000e+01  -1.0303723e+09
   3.6940000e+01  -1.0303723e+09
   3.6960000e+01  -1.0303723e+09
   3.6980000e+01  -1.0303723e+09
   3.7000000e+01  -1.0303723e+09
   3.7020000e+01  -1.0303723e+09
   3.7040000e+01  -1.0303723e+09
   3.7060000e+01  -1.0303723e+09
   3.7080000e+01  -1.0303723e+09
   3.7100000e+01  -1.0303723e+09
   3.7120000e+01  -1.0303723e+09
   3.7140000e+01  -1.0303723e+09
   3.7160000e+01  -1.0303723e+09
   3.7180000e+01  -1.0303723e+09
   3.7200000e+01  -1.0303723e+09
   3.7220000e+01  -1.0303723e+09
   3.7240000e+01  -1.0303723e+09
   3.7260000e+01  -1.0303723e+09
   3.7280000e+01  -1.0303723e+09
   3.7300000e+01  -1.0303723e+09
   3.7320000e+01  -1.0303723e+09
   3.7340000e+01  -1.0303723e+09
   3.7360000e+01  -1.0303723e+09
   3.7380000e+01  -1.0303723e+09
   3.7400000e+01  -1.0303723e+09
   3.7420000e+01  -1.0303723e+09
   3.7440000e+01  -1.0303723e+09
   3.7460000e+01  -1.0303723e+09
   3.7480000e+01  -1.0303723e+09
   3.7500000e+01  -1.0303723e+09
   3.7520000e+01  -1.0303723e+09
   3.7540000e+01  -1.0303723e+09
   3.7560000e+01  -1.0303723e+09
   3.7580000e+01  -1.0303723e+09
   3.7600000e+01  -1.0303723e+09
   3.7620000e+01  -1.0303723e+09
   3.7640000e+01  -1.0303723e+09
   3.7660000e+01  -1.0303723e+09
   3.7680000e+01  -1.0303723e+09
   3.7700000e+01  -1.0303723e+09
   3.7720000e+01  -1.0303723e+09
   3.7740000e+01  -1.0303723e+09
   3.7760000e+01  -1.0303723e+09
   3.7780000e+01  -1.0303723e+09
   3.7800000e+01  -1.0303723e+09
   3.7820000e+01  -1.0303723e+09
   3.7840000e+01  -1.0303723e+09
   3.7860000e+01  -1.0303723e+09
   3.7880000e+01  -1.0303723e+09
   3.7900000e+01  -1.0303723e+09
   3.7920000e+01  -1.0303723e+09
   3.7940000e+01  -1.0303723e+09
   3.7960000e+01  -1.0303723e+09
   3.7980000e+01  -1.0303723e+09
   3.8000000e+01  -1.0303723e+09
   3.8020000e+01  -1.0303723e+09
   3.8040000e+01  -1.0303723e+09
   3.8060000e+01  -1.0303723e+09
   3.8080000e+01  -1.0303723e+09
   3.8100000e+01  -1.0303723e+09
   3.8120000e+01  -1.0303723e+09
   3.8140000e+01  -1.0303723e+09
   3.8160000e+01  -1.0303723e+09
   3.8180000e+01  -1.0303723e+09
   3.8200000e+01  -1.0303723e+09
   3.8220000e+01  -1.0303723e+09
   3.8240000e+01  -1.0303723e+09
   3.8260000e+01  -1.0303723e+09
   3.8280000e+01  -1.0303723e+09
   3.8300000e+01  -1.0303723e+09
   3.8320000e+01  -1.0303723e+09
   3.8340000e+01  -1.0303723e+09
   3.8360000e+01  -1.0303723e+09
   3.8380000e+01  -1.0303723e+09
   3.8400000e+01  -1.0303723e+09
   3.8420000e+01  -1.0303723e+09
   3.8440000e+01  -1.0303723e+09
   3.8460000e+01  -1.0303723e+09
   3.8480000e+01  -1.0303723e+09
   3.8500000e+01  -1.0303723e+09
   3.8520000e+01  -1.0303723e+09
   3.8540000e+01  -1.0303723e+09
   3.8560000e+01  -1.0303723e+09
   3.8580000e+01  -1.0303723e+09
   3.8600000e+01  -1.0303723e+09
   3.8620000e+01  -1.0303723e+09
   3.8640000e+01  -1.0303723e+09
   3.8660000e+01  -1.0303723e+09
   3.8680000e+01  -1.0303723e+09
   3.8700000e+01  -1.0303723e+09
   3.8720000e+01  -1.0303723e+09
   3.8740000e+01  -1.0303723e+09
   3.8760000e+01  -1.0303723e+09
   3.8780000e+01  -1.0303723e+09
   3.8800000e+01  -1.0303723e+09
   3.8820000e+01  -1.0303723e+09
   3.8840000e+01  -1.0303723e+09
   3.8860000e+01  -1.0303723e+09
   3.8880000e+01  -1.0303723e+09
   3.8900000e+01  -1.0303723e+09
   3.8920000e+01  -1.0303723e+09
   3.8940000e+01  -1.0303723e+09
   3.8960000e+01  -1.0303723e+09
   3.8980000e+01  -1.0303723e+09
   3.9000000e+01  -1.0303723e+09
   3.9020000e+01  -1.0303723e+09
   3.9040000e+01  -1.0303723e+09
   3.9060000e+01  -1.0303723e+09
   3.9080000e+01  -1.0303723e+09
   3.9100000e+01  -1.0303723e+09
   3.9120000e+01  -1.0303723e+09
   3.9140000e+01  -1.0303723e+09
   3.9160000e+01  -1.0303723e+09
   3.9180000e+01  -1.0303723e+09
   3.9200000e+01  -1.0303723e+09
   3.9220000e+01  -1.0303723e+09
   3.9240000e+01  -1.0303723e+09
   3.9260000e+01  -1.0303723e+09
   3.9280000e+01  -1.0303723e+09
   3.9300000e+01  -1.0303723e+09
   3.9320000e+01  -1.0303723e+09
   3.9340000e+01  -1.0303723e+09
   3.9360000e+01  -1.0303723e+09
   3.9380000e+01  -1.0303723e+09
   3.9400000e+01  -1.0303723e+09
   3.9420000e+01  -1.0303723e+09
   3.9440000e+01  -1.0303723e+09
   3.9460000e+01  -1.0303723e+09
   3.9480000e+01  -1.0303723e+09
   3.9500000e+01  -1.0303723e+09
   3.9520000e+01  -1.0303723e+09
   3.9540000e+01  -1.0303723e+09
   3.9560000e+01  -1.0303723e+09
   3.9580000e+01  -1.0303723e+09
   3.9600000e+01  -1.0303723e+09
   3.9620000e+01  -1.0303723e+09
   3.9640000e+01  -1.0303723e+09
   3.9660000e+01  -1.0303723e+09
   3.9680000e+01  -1.0303723e+09
   3.9700000e+01  -1.0303723e+09
   3.9720000e+01  -1.0303723e+09
   3.9740000e+01  -1.0303723e+09
   3.9760000e+01  -1.0303723e+09
   3.9780000e+01  -1.0303723e+09
   3.9800000e+01  -1.0303723e+09
   3.9820000e+01  -1.0303723e+09
   3.9840000e+01  -1.0303723e+09
   3.9860000e+01  -1.0303723e+09
   3.9880000e+01  -1.0303723e+09
   3.9900000e+01  -1.0303723e+09
   3.9920000e+01  -1.0303723e+09
   3.9940000e+01  -1.0303723e+09
   3.9960000e+01  -1.0303723e+09
   3.9980000e+01  -1.0303723e+09
   4.0000000e+01  -1.0303723e+09
   4.0020000e+01  -1.0303723e+09
   4.0040000e+01  -1.0303723e+09
   4.0060000e+01  -1.0303723e+09
   4.0080000e+01  -1.0303723e+09
   4.0100000e+01  -1.0303723e+09
   4.0120000e+01  -1.0303723e+09
   4.0140000e+01  -1.0303723e+09
   4.0160000e+01  -1.0303723e+09
   4.0180000e+01  -1.0303723e+09
   4.0200000e+01  -1.0303723e+09
   4.0220000e+01  -1.0303723e+09
   4.0240000e+01  -1.0303723e+09
   4.0260000e+01  -1.0303723e+09
   4.0280000e+01  -1.0303723e+09
   4.0300000e+01  -1.0303723e+09
   4.0320000e+01  -1.0303723e+09
   4.0340000e+01  -1.0303723e+09
   4.0360000e+01  -1.0303723e+09
   4.0380000e+01  -1.0303723e+09
   4.0400000e+01  -1.0303723e+09
   4.0420000e+01  -1.0303723e+09
   4.0440000e+01  -1.0303723e+09
   4.0460000e+01  -1.0303723e+09
   4.0480000e+01  -1.0303723e+09
   4.0500000e+01  -1.0303723e+09
   4.0520000e+01  -1.0303723e+09
   4.0540000e+01  -1.0303723e+09
   4.0560000e+01  -1.0303723e+09
   4.0580000e+01  -1.0303723e+09
   4.0600000e+01  -1.0303723e+09
   4.0620000e+01  -1.0303723e+09
   4.0640000e+01  -1.0303723e+09
   4.0660000e+01  -1.0303723e+09
   4.0680000e+01  -1.0303723e+09
   4.0700000e+01  -1.0303723e+09
   4.0720000e+01  -1.0303723e+09
   4.0740000e+01  -1.0303723e+09
   4.0760000e+01  -1.0303723e+09
   4.0780000e+01  -1.0303723e+09
   4.0800000e+01  -1.0303723e+09
   4.0820000e+01  -1.0303723e+09
   4.0840000e+01  -1.0303723e+09
   4.0860000e+01  -1.0303723e+09
   4.0880000e+01  -1.0303723e+09
   4.0900000e+01  -1.0303723e+09
   4.0920000e+01  -1.0303723e+09
   4.0940000e+01  -1.0303723e+09
   4.0960000e+01  -1.0303723e+09
   4.0980000e+01  -1.0303723e+09
   4.1000000e+01  -1.0303723e+09
   4.1020000e+01  -1.0303723e+09
   4.1040000e+01  -1.0303723e+09
   4.1060000e+01  -1.0303723e+09
   4.1080000e+01  -1.0303723e+09
   4.1100000e+01  -1.0303723e+09
   4.1120000e+01  -1.0303723e+09
   4.1140000e+01  -1.0303723e+09
   4.1160000e+01  -1.0303723e+09
   4.1180000e+01  -1.0303723e+09
   4.1200000e+01  -1.0303723e+09
   4.1220000e+01  -1.0303723e+09
   4.1240000e+01  -1.0303723e+09
   4.1260000e+01  -1.0303723e+09
   4.1280000e+01  -1.0303723e+09
   4.1300000e+01  -1.0303723e+09
   4.1320000e+01  -1.0303723e+09
   4.1340000e+01  -1.0303723e+09
   4.1360000e+01  -1.0303723e+09
   4.1380000e+01  -1.0303723e+09
   4.1400000e+01  -1.0303723e+09
   4.1420000e+01  -1.0303723e+09
   4.1440000e+01  -1.0303723e+09
   4.1460000e+01  -1.0303723e+09
   4.1480000e+01  -1.0303723e+09
   4.1500000e+01  -1.0303723e+09
   4.1520000e+01  -1.0303723e+09
   4.1540000e+01  -1.0303723e+09
   4.1560000e+01  -1.0303723e+09
   4.1580000e+01  -1.0303723e+09
   4.1600000e+01  -1.0303723e+09
   4.1620000e+01  -1.0303723e+09
   4.1640000e+01  -1.0303723e+09
   4.1660000e+01  -1.0303723e+09
   4.1680000e+01  -1.0303723e+09
   4.1700000e+01  -1.0303723e+09
   4.1720000e+01  -1.0303723e+09
   4.1740000e+01  -1.0303723e+09
   4.1760000e+01  -1.0303723e+09
   4.1780000e+01  -1.0303723e+09
   4.1800000e+01  -1.0303723e+09
   4.1820000e+01  -1.0303723e+09
   4.1840000e+01  -1.0303723e+09
   4.1860000e+01  -1.0303723e+09
   4.1880000e+01  -1.0303723e+09
   4.1900000e+01  -1.0303723e+09
   4.1920000e+01  -1.0303723e+09
   4.1940000e+01  -1.0303723e+09
   4.1960000e+01  -1.0303723e+09
   4.1980000e+01  -1.0303723e+09
   4.2000000e+01  -1.0303723e+09
   4.2020000e+01  -1.0303723e+09
   4.2040000e+01  -1.0303723e+09
   4.2060000e+01  -1.0303723e+09
   4.2080000e+01  -1.0303723e+09
   4.2100000e+01  -1.0303723e+09
   4.2120000e+01  -1.0303723e+09
   4.2140000e+01  -1.0303723e+09
   4.2160000e+01  -1.0303723e+09
   4.2180000e+01  -1.0303723e+09
   4.2200000e+01  -1.0303723e+09
   4.2220000e+01  -1.0303723e+09
   4.2240000e+01  -1.0303723e+09
   4.2260000e+01  -1.0303723e+09
   4.2280000e+01  -1.0303723e+09
   4.2300000e+01  -1.0303723e+09
   4.2320000e+01  -1.0303723e+09
   4.2340000e+01  -1.0303723e+09
   4.2360000e+01  -1.0303723e+09
   4.2380000e+01  -1.0303723e+09
   4.2400000e+01  -1.0303723e+09
   4.2420000e+01  -1.0303723e+09
   4.2440000e+01  -1.0303723e+09
   4.2460000e+01  -1.0303723e+09
   4.2480000e+01  -1.0303723e+09
   4.2500000e+01  -1.0303723e+09
   4.2520000e+01  -1.0303723e+09
   4.2540000e+01  -1.0303723e+09
   4.2560000e+01  -1.0303723e+09
   4.2580000e+01  -1.0303723e+09
   4.2600000e+01  -1.0303723e+09
   4.2620000e+01  -1.0303723e+09
   4.2640000e+01  -1.0303723e+09
   4.2660000e+01  -1.0303723e+09
   4.2680000e+01  -1.0303723e+09
   4.2700000e+01  -1.0303723e+09
   4.2720000e+01  -1.0303723e+09
   4.2740000e+01  -1.0303723e+09
   4.2760000e+01  -1.0303723e+09
   4.2780000e+01  -1.0303723e+09
   4.2800000e+01  -1.0303723e+09
   4.2820000e+01  -1.0303723e+09
   4.2840000e+01  -1.0303723e+09
   4.2860000e+01  -1.0303723e+09
   4.2880000e+01  -1.0303723e+09
   4.2900000e+01  -1.0303723e+09
   4.2920000e+01  -1.0303723e+09
   4.2940000e+01  -1.0303723e+09
   4.2960000e+01  -1.0303723e+09
   4.2980000e+01  -1.0303723e+09
   4.3000000e+01  -1.0303723e+09
   4.3020000e+01  -1.0303723e+09
   4.3040000e+01  -1.0303723e+09
   4.3060000e+01  -1.0303723e+09
   4.3080000e+01  -1.0303723e+09
   4.3100000e+01  -1.0303723e+09
   4.3120000e+01  -1.0303723e+09
   4.3140000e+01  -1.0303723e+09
   4.3160000e+01  -1.0303723e+09
   4.3180000e+01  -1.0303723e+09
   4.3200000e+01  -1.0303723e+09
   4.3220000e+01  -1.0303723e+09
   4.3240000e+01  -1.0303723e+09
   4.3260000e+01  -1.0303723e+09
   4.3280000e+01  -1.0303723e+09
   4.3300000e+01  -1.0303723e+09
   4.3320000e+01  -1.0303723e+09
   4.3340000e+01  -1.0303723e+09
   4.3360000e+01  -1.0303723e+09
   4.3380000e+01  -1.0303723e+09
   4.3400000e+01  -1.0303723e+09
   4.3420000e+01  -1.0303723e+09
   4.3440000e+01  -1.0303723e+09
   4.3460000e+01  -1.0303723e+09
   4.3480000e+01  -1.0303723e+09
   4.3500000e+01  -1.0303723e+09
   4.3520000e+01  -1.0303723e+09
   4.3540000e+01  -1.0303723e+09
   4.3560000e+01  -1.0303723e+09
   4.3580000e+01  -1.0303723e+09
   4.3600000e+01  -1.0303723e+09
   4.3620000e+01  -1.0303723e+09
   4.3640000e+01  -1.0303723e+09
   4.3660000e+01  -1.0303723e+09
   4.3680000e+01  -1.0303723e+09
   4.3700000e+01  -1.0303723e+09
   4.3720000e+01  -1.0303723e+09
   4.3740000e+01  -1.0303723e+09
   4.3760000e+01  -1.0303723e+09
   4.3780000e+01  -1.0303723e+09
   4.3800000e+01  -1.0303723e+09
   4.3820000e+01  -1.0303723e+09
   4.3840000e+01  -1.0303723e+09
   4.3860000e+01  -1.0303723e+09
   4.3880000e+01  -1.0303723e+09
   4.3900000e+01  -1.0303723e+09
   4.3920000e+01  -1.0303723e+09
   4.3940000e+01  -1.0303723e+09
   4.3960000e+01  -1.0303723e+09
   4.3980000e+01  -1.0303723e+09
   4.4000000e+01  -1.0303723e+09
   4.4020000e+01  -1.0303723e+09
   4.4040000e+01  -1.0303723e+09
   4.4060000e+01  -1.0303723e+09
   4.4080000e+01  -1.0303723e+09
   4.4100000e+01  -1.0303723e+09
   4.4120000e+01  -1.0303723e+09
   4.4140000e+01  -1.0303723e+09
   4.4160000e+01  -1.0303723e+09
   4.4180000e+01  -1.0303723e+09
   4.4200000e+01  -1.0303723e+09
   4.4220000e+01  -1.0303723e+09
   4.4240000e+01  -1.0303723e+09
   4.4260000e+01  -1.0303723e+09
   4.4280000e+01  -1.0303723e+09
   4.4300000e+01  -1.0303723e+09
   4.4320000e+01  -1.0303723e+09
   4.4340000e+01  -1.0303723e+09
   4.4360000e+01  -1.0303723e+09
   4.4380000e+01  -1.0303723e+09
   4.4400000e+01  -1.0303723e+09
   4.4420000e+01  -1.0303723e+09
   4.4440000e+01  -1.0303723e+09
   4.4460000e+01  -1.0303723e+09
   4.4480000e+01  -1.0303723e+09
   4.4500000e+01  -1.0303723e+09
   4.4520000e+01  -1.0303723e+09
   4.4540000e+01  -1.0303723e+09
   4.4560000e+01  -1.0303723e+09
   4.4580000e+01  -1.0303723e+09
   4.4600000e+01  -1.0303723e+09
   4.4620000e+01  -1.0303723e+09
   4.4640000e+01  -1.0303723e+09
   4.4660000e+01  -1.0303723e+09
   4.4680000e+01  -1.0303723e+09
   4.4700000e+01  -1.0303723e+09
   4.4720000e+01  -1.0303723e+09
   4.4740000e+01  -1.0303723e+09
   4.4760000e+01  -1.0303723e+09
   4.4780000e+01  -1.0303723e+09
   4.4800000e+01  -1.0303723e+09
   4.4820000e+01  -1.0303723e+09
   4.4840000e+01  -1.0303723e+09
   4.4860000e+01  -1.0303723e+09
   4.4880000e+01  -1.0303723e+09
   4.4900000e+01  -1.0303723e+09
   4.4920000e+01  -1.0303723e+09
   4.4940000e+01  -1.0303723e+09
   4.4960000e+01  -1.0303723e+09
   4.4980000e+01  -1.0303723e+09
   4.5000000e+01  -1.0303723e+09
   4.5020000e+01  -1.0303723e+09
   4.5040000e+01  -1.0303723e+09
   4.5060000e+01  -1.0303723e+09
   4.5080000e+01  -1.0303723e+09
   4.5100000e+01  -1.0303723e+09
   4.5120000e+01  -1.0303723e+09
   4.5140000e+01  -1.0303723e+09
   4.5160000e+01  -1.0303723e+09
   4.5180000e+01  -1.0303723e+09
   4.5200000e+01  -1.0303723e+09
   4.5220000e+01  -1.0303723e+09
   4.5240000e+01  -1.0303723e+09
   4.5260000e+01  -1.0303723e+09
   4.5280000e+01  -1.0303723e+09
   4.5300000e+01  -1.0303723e+09
   4.5320000e+01  -1.0303723e+09
   4.5340000e+01  -1.0303723e+09
   4.5360000e+01  -1.0303723e+09
   4.5380000e+01  -1.0303723e+09
   4.5400000e+01  -1.0303723e+09
   4.5420000e+01  -1.0303723e+09
   4.5440000e+01  -1.0303723e+09
   4.5460000e+01  -1.0303723e+09
   4.5480000e+01  -1.0303723e+09
   4.5500000e+01  -1.0303723e+09
   4.5520000e+01  -1.0303723e+09
   4.5540000e+01  -1.0303723e+09
   4.5560000e+01  -1.0303723e+09
   4.5580000e+01  -1.0303723e+09
   4.5600000e+01  -1.0303723e+09
   4.5620000e+01  -1.0303723e+09
   4.5640000e+01  -1.0303723e+09
   4.5660000e+01  -1.0303723e+09
   4.5680000e+01  -1.0303723e+09
   4.5700000e+01  -1.0303723e+09
   4.5720000e+01  -1.0303723e+09
   4.5740000e+01  -1.0303723e+09
   4.5760000e+01  -1.0303723e+09
   4.5780000e+01  -1.0303723e+09
   4.5800000e+01  -1.0303723e+09
   4.5820000e+01  -1.0303723e+09
   4.5840000e+01  -1.0303723e+09
   4.5860000e+01  -1.0303723e+09
   4.5880000e+01  -1.0303723e+09
   4.5900000e+01  -1.0303723e+09
   4.5920000e+01  -1.0303723e+09
   4.5940000e+01  -1.0303723e+09
   4.5960000e+01  -1.0303723e+09
   4.5980000e+01  -1.0303723e+09
   4.6000000e+01  -1.0303723e+09
   4.6020000e+01  -1.0303723e+09
   4.6040000e+01  -1.0303723e+09
   4.6060000e+01  -1.0303723e+09
   4.6080000e+01  -1.0303723e+09
   4.6100000e+01  -1.0303723e+09
   4.6120000e+01  -1.0303723e+09
   4.6140000e+01  -1.0303723e+09
   4.6160000e+01  -1.0303723e+09
   4.6180000e+01  -1.0303723e+09
   4.6200000e+01  -1.0303723e+09
   4.6220000e+01  -1.0303723e+09
   4.6240000e+01  -1.0303723e+09
   4.6260000e+01  -1.0303723e+09
   4.6280000e+01  -1.0303723e+09
   4.6300000e+01  -1.0303723e+09
   4.6320000e+01  -1.0303723e+09
   4.6340000e+01  -1.0303723e+09
   4.6360000e+01  -1.0303723e+09
   4.6380000e+01  -1.0303723e+09
   4.6400000e+01  -1.0303723e+09
   4.6420000e+01  -1.0303723e+09
   4.6440000e+01  -1.0303723e+09
   4.6460000e+01  -1.0303723e+09
   4.6480000e+01  -1.0303723e+09
   4.6500000e+01  -1.0303723e+09
   4.6520000e+01  -1.0303723e+09
   4.6540000e+01  -1.0303723e+09
   4.6560000e+01  -1.0303723e+09
   4.6580000e+01  -1.0303723e+09
   4.6600000e+01  -1.0303723e+09
   4.6620000e+01  -1.0303723e+09
   4.6640000e+01  -1.0303723e+09
   4.6660000e+01  -1.0303723e+09
   4.6680000e+01  -1.0303723e+09
   4.6700000e+01  -1.0303723e+09
   4.6720000e+01  -1.0303723e+09
   4.6740000e+01  -1.0303723e+09
   4.6760000e+01  -1.0303723e+09
   4.6780000e+01  -1.0303723e+09
   4.6800000e+01  -1.0303723e+09
   4.6820000e+01  -1.0303723e+09
   4.6840000e+01  -1.0303723e+09
   4.6860000e+01  -1.0303723e+09
   4.6880000e+01  -1.0303723e+09
   4.6900000e+01  -1.0303723e+09
   4.6920000e+01  -1.0303723e+09
   4.6940000e+01  -1.0303723e+09
   4.6960000e+01  -1.0303723e+09
   4.6980000e+01  -1.0303723e+09
   4.7000000e+01  -1.0303723e+09
   4.7020000e+01  -1.0303723e+09
   4.7040000e+01  -1.0303723e+09
   4.7060000e+01  -1.0303723e+09
   4.7080000e+01  -1.0303723e+09
   4.7100000e+01  -1.0303723e+09
   4.7120000e+01  -1.0303723e+09
   4.7140000e+01  -1.0303723e+09
   4.7160000e+01  -1.0303723e+09
   4.7180000e+01  -1.0303723e+09
   4.7200000e+01  -1.0303723e+09
   4.7220000e+01  -1.0303723e+09
   4.7240000e+01  -1.0303723e+09
   4.7260000e+01  -1.0303723e+09
   4.7280000e+01  -1.0303723e+09
   4.7300000e+01  -1.0303723e+09
   4.7320000e+01  -1.0303723e+09
   4.7340000e+01  -1.0303723e+09
   4.7360000e+01  -1.0303723e+09
   4.7380000e+01  -1.0303723e+09
   4.7400000e+01  -1.0303723e+09
   4.7420000e+01  -1.0303723e+09
   4.7440000e+01  -1.0303723e+09
   4.7460000e+01  -1.0303723e+09
   4.7480000e+01  -1.0303723e+09
   4.7500000e+01  -1.0303723e+09
   4.7520000e+01  -1.0303723e+09
   4.7540000e+01  -1.0303723e+09
   4.7560000e+01  -1.0303723e+09
   4.7580000e+01  -1.0303723e+09
   4.7600000e+01  -1.0303723e+09
   4.7620000e+01  -1.0303723e+09
   4.7640000e+01  -1.0303723e+09
   4.7660000e+01  -1.0303723e+09
   4.7680000e+01  -1.0303723e+09
   4.7700000e+01  -1.0303723e+09
   4.7720000e+01  -1.0303723e+09
   4.7740000e+01  -1.0303723e+09
   4.7760000e+01  -1.0303723e+09
   4.7780000e+01  -1.0303723e+09
   4.7800000e+01  -1.0303723e+09
   4.7820000e+01  -1.0303723e+09
   4.7840000e+01  -1.0303723e+09
   4.7860000e+01  -1.0303723e+09
   4.7880000e+01  -1.0303723e+09
   4.7900000e+01  -1.0303723e+09
   4.7920000e+01  -1.0303723e+09
   4.7940000e+01  -1.0303723e+09
   4.7960000e+01  -1.0303723e+09
   4.7980000e+01  -1.0303723e+09
   4.8000000e+01  -1.0303723e+09
   4.8020000e+01  -1.0303723e+09
   4.8040000e+01  -1.0303723e+09
   4.8060000e+01  -1.0303723e+09
   4.8080000e+01  -1.0303723e+09
   4.8100000e+01  -1.0303723e+09
   4.8120000e+01  -1.0303723e+09
   4.8140000e+01  -1.0303723e+09
   4.8160000e+01  -1.0303723e+09
   4.8180000e+01  -1.0303723e+09
   4.8200000e+01  -1.0303723e+09
   4.8220000e+01  -1.0303723e+09
   4.8240000e+01  -1.0303723e+09
   4.8260000e+01  -1.0303723e+09
   4.8280000e+01  -1.0303723e+09
   4.8300000e+01  -1.0303723e+09
   4.8320000e+01  -1.0303723e+09
   4.8340000e+01  -1.0303723e+09
   4.8360000e+01  -1.0303723e+09
   4.8380000e+01  -1.0303723e+09
   4.8400000e+01  -1.0303723e+09
   4.8420000e+01  -1.0303723e+09
   4.8440000e+01  -1.0303723e+09
   4.8460000e+01  -1.0303723e+09
   4.8480000e+01  -1.0303723e+09
   4.8500000e+01  -1.0303723e+09
   4.8520000e+01  -1.0303723e+09
   4.8540000e+01  -1.0303723e+09
   4.8560000e+01  -1.0303723e+09
   4.8580000e+01  -1.0303723e+09
   4.8600000e+01  -1.0303723e+09
   4.8620000e+01  -1.0303723e+09
   4.8640000e+01  -1.0303723e+09
   4.8660000e+01  -1.0303723e+09
   4.8680000e+01  -1.0303723e+09
   4.8700000e+01  -1.0303723e+09
   4.8720000e+01  -1.0303723e+09
   4.8740000e+01  -1.0303723e+09
   4.8760000e+01  -1.0303723e+09
   4.8780000e+01  -1.0303723e+09
   4.8800000e+01  -1.0303723e+09
   4.8820000e+01  -1.0303723e+09
   4.8840000e+01  -1.0303723e+09
   4.8860000e+01  -1.0303723e+09
   4.8880000e+01  -1.0303723e+09
   4.8900000e+01  -1.0303723e+09
   4.8920000e+01  -1.0303723e+09
   4.8940000e+01  -1.0303723e+09
   4.8960000e+01  -1.0303723e+09
   4.8980000e+01  -1.0303723e+09
   4.9000000e+01  -1.0303723e+09
   4.9020000e+01  -1.0303723e+09
   4.9040000e+01  -1.0303723e+09
   4.9060000e+01  -1.0303723e+09
   4.9080000e+01  -1.0303723e+09
   4.9100000e+01  -1.0303723e+09
   4.9120000e+01  -1.0303723e+09
   4.9140000e+01  -1.0303723e+09
   4.9160000e+01  -1.0303723e+09
   4.9180000e+01  -1.0303723e+09
   4.9200000e+01  -1.0303723e+09
   4.9220000e+01  -1.0303723e+09
   4.9240000e+01  -1.0303723e+09
   4.9260000e+01  -1.0303723e+09
   4.9280000e+01  -1.0303723e+09
   4.9300000e+01  -1.0303723e+09
   4.9320000e+01  -1.0303723e+09
   4.9340000e+01  -1.0303723e+09
   4.9360000e+01  -1.0303723e+09
   4.9380000e+01  -1.0303723e+09
   4.9400000e+01  -1.0303723e+09
   4.9420000e+01  -1.0303723e+09
   4.9440000e+01  -1.0303723e+09
   4.9460000e+01  -1.0303723e+09
   4.9480000e+01  -1.0303723e+09
   4.9500000e+01  -1.0303723e+09
   4.9520000e+01  -1.0303723e+09
   4.9540000e+01  -1.0303723e+09
   4.9560000e+01  -1.0303723e+09
   4.9580000e+01  -1.0303723e+09
   4.9600000e+01  -1.0303723e+09
   4.9620000e+01  -1.0303723e+09
   4.9640000e+01  -1.0303723e+09
   4.9660000e+01  -1.0303723e+09
   4.9680000e+01  -1.0303723e+09
   4.9700000e+01  -1.0303723e+09
   4.9720000e+01  -1.0303723e+09
   4.9740000e+01  -1.0303723e+09
   4.9760000e+01  -1.0303723e+09
   4.9780000e+01  -1.0303723e+09
   4.9800000e+01  -1.0303723e+09
   4.9820000e+01  -1.0303723e+09
   4.9840000e+01  -1.0303723e+09
   4.9860000e+01  -1.0303723e+09
   4.9880000e+01  -1.0303723e+09
   4.9900000e+01  -1.0303723e+09
   4.9920000e+01  -1.0303723e+09
   4.9940000e+01  -1.0303723e+09
   4.9960000e+01  -1.0303723e+09
   4.9980000e+01  -1.0303723e+09
   5.0000000e+01  -1.0303723e+09


==> data/sig/sig2_example3.dat <==
   3.0000000e+01  -1.3118895e+08
   3.0020000e+01  -1.4646226e+08
   3.0040000e+01  -1.5425102e+08
   3.0060000e+01  -1.5115695e+08
   3.0080000e+01  -1.3958085e+08
   3.0100000e+01  -1.2653293e+08
   3.0120000e+01  -1.1969464e+08
   3.0140000e+01  -1.2336151e+08
   3.0160000e+01  -1.3598316e+08
   3.0180000e+01  -1.5110860e+08
   3.0200000e+01  -1.6076761e+08
   3.0220000e+01  -1.5988838e+08
   3.0240000e+01  -1.4894785e+08
   3.0260000e+01  -1.3380007e+08
   3.0280000e+01  -1.2243007e+08
   3.0300000e+01  -1.2069927e+08
   3.0320000e+01  -1.2911564e+08
   3.0340000e+01  -1.4261750e+08
   3.0360000e+01  -1.5329226e+08
   3.0380000e+01  -1.5470727e+08
   3.0400000e+01  -1.4539565e+08
   3.0420000e+01  -1.2967105e+08
   3.0440000e+01  -1.1531632e+08
   3.0460000e+01  -1.0936509e+08
   3.0480000e+01  -1.1433255e+08
   3.0500000e+01  -1.2683307e+08
   3.0520000e+01  -1.3947556e+08
   3.0540000e+01  -1.4483566e+08
   3.0560000e+01  -1.3955116e+08
   3.0580000e+01  -1.2608855e+08
   3.0600000e+01  -1.1149169e+08
   3.0620000e+01  -1.0348859e+08
   3.0640000e+01  -1.0639767e+08
   3.0660000e+01  -1.1868820e+08
   3.0680000e+01  -1.3391684e+08
   3.0700000e+01  -1.4410339e+08
   3.0720000e+01  -1.4417394e+08
   3.0740000e+01  -1.3456877e+08
   3.0760000e+01  -1.2113523e+08
   3.0780000e+01  -1.1179597e+08
   3.0800000e+01  -1.1239931e+08
   3.0820000e+01  -1.2336497e+08
   3.0840000e+01  -1.3961255e+08
   3.0860000e+01  -1.5312122e+08
   3.0880000e+01  -1.5744235e+08
   3.0900000e+01  -1.5099062e+08
   3.0920000e+01  -1.3807331e+08
   3.0940000e+01  -1.2635163e+08
   3.0960000e+01  -1.2286332e+08
   3.0980000e+01  -1.3000409e+08
   3.1000000e+01  -1.4440419e+08
   3.1020000e+01  -1.5856245e+08
   3.1040000e+01  -1.6508723e+08
   3.1060000e+01  -1.6052162e+08
   3.1080000e+01  -1.4738664e+08
   3.1100000e+01  -1.3264844e+08
   3.1120000e+01  -1.2411284e+08
   3.1140000e+01  -1.2603624e+08
   3.1160000e+01  -1.3698762e+08
   3.1180000e+01  -1.5047521e+08
   3.1200000e+01  -1.5863843e+08
   3.1220000e+01  -1.5636643e+08
   3.1240000e+01  -1.4423752e+08
   3.1260000e+01  -1.2807082e+08
   3.1280000e+01  -1.1594134e+08
   3.1300000e+01  -1.1367233e+08
   3.1320000e+01  -1.2184066e+08
   3.1340000e+01  -1.3533803e+08
   3.1360000e+01  -1.4629541e+08
   3.1380000e+01  -1.4823181e+08
   3.1400000e+01  -1.3970326e+08
   3.1420000e+01  -1.2498009e+08
   3.1440000e+01  -1.1185012e+08
   3.1460000e+01  -1.0730428e+08
   3.1480000e+01  -1.1384215e+08
   3.1500000e+01  -1.2803146e+08
   3.1520000e+01  -1.4244694e+08
   3.1540000e+01  -1.4962045e+08
   3.1560000e+01  -1.4614590e+08
   3.1580000e+01  -1.3445783e+08
   3.1600000e+01  -1.2155247e+08
   3.1620000e+01  -1.1513731e+08
   3.1640000e+01  -1.1947952e+08
   3.1660000e+01  -1.3303633e+08
   3.1680000e+01  -1.4931110e+08
   3.1700000e+01  -1.6032510e+08
   3.1720000e+01  -1.6095460e+08
   3.1740000e+01  -1.5166297e+08
   3.1760000e+01  -1.3825444e+08
   3.1780000e+01  -1.2869706e+08
   3.1800000e+01  -1.2880016e+08
   3.1820000e+01  -1.3904603e+08
   3.1840000e+01  -1.5431634e+08
   3.1860000e+01  -1.6666817e+08
   3.1880000e+01  -1.6961727e+08
   3.1900000e+01  -1.6167398e+08
   3.1920000e+01  -1.4711385e+08
   3.1940000e+01  -1.3370937e+08
   3.1960000e+01  -1.2846627e+08
   3.1980000e+01  -1.3389726e+08
   3.2000000e+01  -1.4659465e+08
   3.2020000e+01  -1.5917146e+08
   3.2040000e+01  -1.6419268e+08
   3.2060000e+01  -1.5831248e+08
   3.2080000e+01  -1.4400564e+08
   3.2100000e+01  -1.2834617e+08
   3.2120000e+01  -1.1908594e+08
   3.2140000e+01  -1.2057927e+08
   3.2160000e+01  -1.3132571e+08
   3.2180000e+01  -1.4491601e+08
   3.2200000e+01  -1.5340565e+08
   3.2220000e+01  -1.5175466e+08
   3.2240000e+01  -1.4044884e+08
   3.2260000e+01  -1.2537150e+08
   3.2280000e+01  -1.1449576e+08
   3.2300000e+01  -1.1370049e+08
   3.2320000e+01  -1.2344787e+08
   3.2340000e+01  -1.3867421e+08
   3.2360000e+01  -1.5138869e+08
   3.2380000e+01  -1.5514828e+08
   3.2400000e+01  -1.4839101e+08
   3.2420000e+01  -1.3542436e+08
   3.2440000e+01  -1.2392571e+08
   3.2460000e+01  -1.2092326e+08
   3.2480000e+01  -1.2881254e+08
   3.2500000e+01  -1.4419805e+08
   3.2520000e+01  -1.5956091e+08
   3.2540000e+01  -1.6747221e+08
   3.2560000e+01  -1.6445065e+08
   3.2580000e+01  -1.5297678e+08
   3.2600000e+01  -1.3999211e+08
   3.2620000e+01  -1.3325801e+08
   3.2640000e+01  -1.3700270e+08
   3.2660000e+01  -1.4974313e+08
   3.2680000e+01  -1.6495634e+08
   3.2700000e+01  -1.7472801e+08
   3.2720000e+01  -1.7392270e+08
   3.2740000e+01  -1.6307329e+08
   3.2760000e+01  -1.4798737e+08
   3.2780000e+01  -1.3670504e+08
   3.2800000e+01  -1.3504793e+08
   3.2820000e+01  -1.4356555e+08
   3.2840000e+01  -1.5715451e+08
   3.2860000e+01  -1.6792824e+08
   3.2880000e+01  -1.6942097e+08
   3.2900000e+01  -1.6018711e+08
   3.2920000e+01  -1.4452689e+08
   3.2940000e+01  -1.3024187e+08
   3.2960000e+01  -1.2436382e+08
   3.2980000e+01  -1.2941334e+08
   3.3000000e+01  -1.4200248e+08
   3.3020000e+01  -1.5472942e+08
   3.3040000e+01  -1.6017259e+08
   3.3060000e+01  -1.5495402e+08
   3.3080000e+01  -1.4155976e+08
   3.3100000e+01  -1.2701774e+08
   3.3120000e+01  -1.1908761e+08
   3.3140000e+01  -1.2206219e+08
   3.3160000e+01  -1.3444149e+08
   3.3180000e+01  -1.4974198e+08
   3.3200000e+01  -1.6001516e+08
   3.3220000e+01  -1.6014226e+08
   3.3240000e+01  -1.5060812e+08
   3.3260000e+01  -1.3721739e+08
   3.3280000e+01  -1.2794920e+08
   3.3300000e+01  -1.2860311e+08
   3.3320000e+01  -1.3965457e+08
   3.3340000e+01  -1.5596178e+08
   3.3360000e+01  -1.6955685e+08
   3.3380000e+01  -1.7392597e+08
   3.3400000e+01  -1.6754448e+08
   3.3420000e+01  -1.5465980e+08
   3.3440000e+01  -1.4300342e+08
   3.3460000e+01  -1.3955241e+08
   3.3480000e+01  -1.4677075e+08
   3.3500000e+01  -1.6121938e+08
   3.3520000e+01  -1.7545782e+08
   3.3540000e+01  -1.8202397e+08
   3.3560000e+01  -1.7752249e+08
   3.3580000e+01  -1.6441336e+08
   3.3600000e+01  -1.4972999e+08
   3.3620000e+01  -1.4122186e+08
   3.3640000e+01  -1.4320991e+08
   3.3660000e+01  -1.5420080e+08
   3.3680000e+01  -1.6775867e+08
   3.3700000e+01  -1.7595787e+08
   3.3720000e+01  -1.7374273e+08
   3.3740000e+01  -1.6163410e+08
   3.3760000e+01  -1.4551291e+08
   3.3780000e+01  -1.3340167e+08
   3.3800000e+01  -1.3118609e+08
   3.3820000e+01  -1.3938431e+08
   3.3840000e+01  -1.5294357e+08
   3.3860000e+01  -1.6393102e+08
   3.3880000e+01  -1.6591886e+08
   3.3900000e+01  -1.5740608e+08
   3.3920000e+01  -1.4272083e+08
   3.3940000e+01  -1.2960218e+08
   3.3960000e+01  -1.2509869e+08
   3.3980000e+01  -1.3165917e+08
   3.4000000e+01  -1.4590034e+08
   3.4020000e+01  -1.6034220e+08
   3.4040000e+01  -1.6755986e+08
   3.4060000e+01  -1.6409928e+08
   3.4080000e+01  -1.5244023e+08
   3.4100000e+01  -1.3954188e+08
   3.4120000e+01  -1.3315640e+08
   3.4140000e+01  -1.3751511e+08
   3.4160000e+01  -1.5111145e+08
   3.4180000e+01  -1.6740858e+08
   3.4200000e+01  -1.7845765e+08
   3.4220000e+01  -1.7909849e+08
   3.4240000e+01  -1.6982657e+08
   3.4260000e+01  -1.5641964e+08
   3.4280000e+01  -1.4687912e+08
   3.4300000e+01  -1.4699073e+08
   3.4320000e+01  -1.5726268e+08
   3.4340000e+01  -1.7254917e+08
   3.4360000e+01  -1.8492526e+08
   3.4380000e+01  -1.8788216e+08
   3.4400000e+01  -1.7994766e+08
   3.4420000e+01  -1.6538464e+08
   3.4440000e+01  -1.5198206e+08
   3.4460000e+01  -1.4674129e+08
   3.4480000e+01  -1.5218150e+08
   3.4500000e+01  -1.6489092e+08
   3.4520000e+01  -1.7747760e+08
   3.4540000e+01  -1.8250551e+08
   3.4560000e+01  -1.7662129e+08
   3.4580000e+01  -1.6230950e+08
   3.4600000e+01  -1.4663711e+08
   3.4620000e+01  -1.3737420e+08
   3.4640000e+01  -1.3886107e+08
   3.4660000e+01  -1.4961477e+08
   3.4680000e+01  -1.6320259e+08
   3.4700000e+01  -1.7169649e+08
   3.4720000e+01  -1.7003209e+08
   3.4740000e+01  -1.5871820e+08
   3.4760000e+01  -1.4361738e+08
   3.4780000e+01  -1.3273276e+08
   3.4800000e+01  -1.3191887e+08
   3.4820000e+01  -1.4166714e+08
   3.4840000e+01  -1.5688076e+08
   3.4860000e+01  -1.6959589e+08
   3.4880000e+01  -1.7333421e+08
   3.4900000e+01  -1.6656566e+08
   3.4920000e+01  -1.5356627e+08
   3.4940000e+01  -1.4205280e+08
   3.4960000e+01  -1.3901983e+08
   3.4980000e+01  -1.4690325e+08
   3.5000000e+01  -1.6226492e+08
   3.5020000e+01  -1.7762401e+08
   3.5040000e+01  -1.8550533e+08
   3.5060000e+01  -1.8246858e+08
   3.5080000e+01  -1.7095282e+08
   3.5100000e+01  -1.5794611e+08
   3.5120000e+01  -1.5117035e+08
   3.5140000e+01  -1.5489959e+08
   3.5160000e+01  -1.6760594e+08
   3.5180000e+01  -1.8280717e+08
   3.5200000e+01  -1.9254145e+08
   3.5220000e+01  -1.9171382e+08
   3.5240000e+01  -1.8081527e+08
   3.5260000e+01  -1.6569794e+08
   3.5280000e+01  -1.5436434e+08
   3.5300000e+01  -1.5268056e+08
   3.5320000e+01  -1.6115420e+08
   3.5340000e+01  -1.7472201e+08
   3.5360000e+01  -1.8545059e+08
   3.5380000e+01  -1.8691441e+08
   3.5400000e+01  -1.7762403e+08
   3.5420000e+01  -1.6192478e+08
   3.5440000e+01  -1.4757909e+08
   3.5460000e+01  -1.4166472e+08
   3.5480000e+01  -1.4666050e+08
   3.5500000e+01  -1.5922013e+08
   3.5520000e+01  -1.7189460e+08
   3.5540000e+01  -1.7730311e+08
   3.5560000e+01  -1.7202188e+08
   3.5580000e+01  -1.5858234e+08
   3.5600000e+01  -1.4397181e+08
   3.5620000e+01  -1.3599684e+08
   3.5640000e+01  -1.3890899e+08
   3.5660000e+01  -1.5125072e+08
   3.5680000e+01  -1.6649204e+08
   3.5700000e+01  -1.7672504e+08
   3.5720000e+01  -1.7678409e+08
   3.5740000e+01  -1.6719918e+08
   3.5760000e+01  -1.5373281e+08
   3.5780000e+01  -1.4441190e+08
   3.5800000e+01  -1.4499467e+08
   3.5820000e+01  -1.5600032e+08
   3.5840000e+01  -1.7224110e+08
   3.5860000e+01  -1.8578972e+08
   3.5880000e+01  -1.9008529e+08
   3.5900000e+01  -1.8364677e+08
   3.5920000e+01  -1.7067999e+08
   3.5940000e+01  -1.5896171e+08
   3.5960000e+01  -1.5543192e+08
   3.5980000e+01  -1.6259337e+08
   3.6000000e+01  -1.7696989e+08
   3.6020000e+01  -1.9115161e+08
   3.6040000e+01  -1.9764140e+08
   3.6060000e+01  -1.9307266e+08
   3.6080000e+01  -1.7987855e+08
   3.6100000e+01  -1.6512061e+08
   3.6120000e+01  -1.5652933e+08
   3.6140000e+01  -1.5844625e+08
   3.6160000e+01  -1.6936168e+08
   3.6180000e+01  -1.8284997e+08
   3.6200000e+01  -1.9097205e+08
   3.6220000e+01  -1.8867803e+08
   3.6240000e+01  -1.7648388e+08
   3.6260000e+01  -1.6027503e+08
   3.6280000e+01  -1.4807854e+08
   3.6300000e+01  -1.4577713e+08
   3.6320000e+01  -1.5389855e+08
   3.6340000e+01  -1.6737444e+08
   3.6360000e+01  -1.7828640e+08
   3.6380000e+01  -1.8018286e+08
   3.6400000e+01  -1.7158722e+08
   3.6420000e+01  -1.5680072e+08
   3.6440000e+01  -1.4359789e+08
   3.6460000e+01  -1.3899344e+08
   3.6480000e+01  -1.4547782e+08
   3.6500000e+01  -1.5962148e+08
   3.6520000e+01  -1.7399053e+08
   3.6540000e+01  -1.8110473e+08
   3.6560000e+01  -1.7756444e+08
   3.6580000e+01  -1.6579219e+08
   3.6600000e+01  -1.5281012e+08
   3.6620000e+01  -1.4631105e+08
   3.6640000e+01  -1.5059183e+08
   3.6660000e+01  -1.6407965e+08
   3.6680000e+01  -1.8030246e+08
   3.6700000e+01  -1.9123994e+08
   3.6720000e+01  -1.9179961e+08
   3.6740000e+01  -1.8240712e+08
   3.6760000e+01  -1.6891250e+08
   3.6780000e+01  -1.5925000e+08
   3.6800000e+01  -1.5927748e+08
   3.6820000e+01  -1.6943291e+08
   3.6840000e+01  -1.8463977e+08
   3.6860000e+01  -1.9689809e+08
   3.6880000e+01  -1.9977006e+08
   3.6900000e+01  -1.9170897e+08
   3.6920000e+01  -1.7705346e+08
   3.6940000e+01  -1.6352137e+08
   3.6960000e+01  -1.5818976e+08
   3.6980000e+01  -1.6350612e+08
   3.7000000e+01  -1.7612942e+08
   3.7020000e+01  -1.8859362e+08
   3.7040000e+01  -1.9353114e+08
   3.7060000e+01  -1.8751733e+08
   3.7080000e+01  -1.7310636e+08
   3.7100000e+01  -1.5730108e+08
   3.7120000e+01  -1.4793815e+08
   3.7140000e+01  -1.4929823e+08
   3.7160000e+01  -1.5995626e+08
   3.7180000e+01  -1.7342129e+08
   3.7200000e+01  -1.8181655e+08
   3.7220000e+01  -1.8002406e+08
   3.7240000e+01  -1.6860259e+08
   3.7260000e+01  -1.5336941e+08
   3.7280000e+01  -1.4237486e+08
   3.7300000e+01  -1.4143372e+08
   3.7320000e+01  -1.5107658e+08
   3.7340000e+01  -1.6616819e+08
   3.7360000e+01  -1.7877699e+08
   3.7380000e+01  -1.8238911e+08
   3.7400000e+01  -1.7550610e+08
   3.7420000e+01  -1.6237484e+08
   3.7440000e+01  -1.5074338e+08
   3.7460000e+01  -1.4758206e+08
   3.7480000e+01  -1.5535146e+08
   3.7500000e+01  -1.7059116e+08
   3.7520000e+01  -1.8583626e+08
   3.7540000e+01  -1.9359358e+08
   3.7560000e+01  -1.9043463e+08
   3.7580000e+01  -1.7878919e+08
   3.7600000e+01  -1.6565469e+08
   3.7620000e+01  -1.5875160e+08
   3.7640000e+01  -1.6235573e+08
   3.7660000e+01  -1.7494189e+08
   3.7680000e+01  -1.9001900e+08
   3.7700000e+01  -1.9963291e+08
   3.7720000e+01  -1.9867388e+08
   3.7740000e+01  -1.8764892e+08
   3.7760000e+01  -1.7239387e+08
   3.7780000e+01  -1.6093412e+08
   3.7800000e+01  -1.5911485e+08
   3.7820000e+01  -1.6746913e+08
   3.7840000e+01  -1.8090395e+08
   3.7860000e+01  -1.9151462e+08
   3.7880000e+01  -1.9283962e+08
   3.7900000e+01  -1.8342571e+08
   3.7920000e+01  -1.6758070e+08
   3.7940000e+01  -1.5311033e+08
   3.7960000e+01  -1.4705149e+08
   3.7980000e+01  -1.5192920e+08
   3.8000000e+01  -1.6434778e+08
   3.8020000e+01  -1.7690761e+08
   3.8040000e+01  -1.8217060e+08
   3.8060000e+01  -1.7677029e+08
   3.8080000e+01  -1.6317775e+08
   3.8100000e+01  -1.4844595e+08
   3.8120000e+01  -1.4031814e+08
   3.8140000e+01  -1.4311478e+08
   3.8160000e+01  -1.5530811e+08
   3.8180000e+01  -1.7043831e+08
   3.8200000e+01  -1.8052064e+08
   3.8220000e+01  -1.8046453e+08
   3.8240000e+01  -1.7072214e+08
   3.8260000e+01  -1.5713642e+08
   3.8280000e+01  -1.4765786e+08
   3.8300000e+01  -1.4812483e+08
   3.8320000e+01  -1.5897856e+08
   3.8340000e+01  -1.7510773e+08
   3.8360000e+01  -1.8850474e+08
   3.8380000e+01  -1.9268492e+08
   3.8400000e+01  -1.8608885e+08
   3.8420000e+01  -1.7300099e+08
   3.8440000e+01  -1.6112407e+08
   3.8460000e+01  -1.5747483e+08
   3.8480000e+01  -1.6448380e+08
   3.8500000e+01  -1.7874484e+08
   3.8520000e+01  -1.9277676e+08
   3.8540000e+01  -1.9914768e+08
   3.8560000e+01  -1.9442464e+08
   3.8580000e+01  -1.8110467e+08
   3.8600000e+01  -1.6619090e+08
   3.8620000e+01  -1.5747327e+08
   3.8640000e+01  -1.5924084e+08
   3.8660000e+01  -1.7003343e+08
   3.8680000e+01  -1.8337739e+08
   3.8700000e+01  -1.9137401e+08
   3.8720000e+01  -1.8893282e+08
   3.8740000e+01  -1.7660588e+08
   3.8760000e+01  -1.6024759e+08
   3.8780000e+01  -1.4791663e+08
   3.8800000e+01  -1.4547152e+08
   3.8820000e+01  -1.5346227e+08
   3.8840000e+01  -1.6680074e+08
   3.8860000e+01  -1.7758112e+08
   3.8880000e+01  -1.7933854e+08
   3.8900000e+01  -1.7060472e+08
   3.8920000e+01  -1.5567583e+08
   3.8940000e+01  -1.4233261e+08
   3.8960000e+01  -1.3758989e+08
   3.8980000e+01  -1.4393814e+08
   3.9000000e+01  -1.5795029e+08
   3.9020000e+01  -1.7218401e+08
   3.9040000e+01  -1.7916642e+08
   3.9060000e+01  -1.7548484e+08
   3.9080000e+01  -1.6357699e+08
   3.9100000e+01  -1.5045036e+08
   3.9120000e+01  -1.4381838e+08
   3.9140000e+01  -1.4795846e+08
   3.9160000e+01  -1.6132033e+08
   3.9180000e+01  -1.7740462e+08
   3.9200000e+01  -1.8821702e+08
   3.9220000e+01  -1.8863328e+08
   3.9240000e+01  -1.7911124e+08
   3.9260000e+01  -1.6546952e+08
   3.9280000e+01  -1.5567791e+08
   3.9300000e+01  -1.5556225e+08
   3.9320000e+01  -1.6559449e+08
   3.9340000e+01  -1.8066227e+08
   3.9360000e+01  -1.9279891e+08
   3.9380000e+01  -1.9552850e+08
   3.9400000e+01  -1.8734111e+08
   3.9420000e+01  -1.7253898e+08
   3.9440000e+01  -1.5887966e+08
   3.9460000e+01  -1.5340442e+08
   3.9480000e+01  -1.5859924e+08
   3.9500000e+01  -1.7108379e+08
   3.9520000e+01  -1.8342950e+08
   3.9540000e+01  -1.8822610e+08
   3.9560000e+01  -1.8209024e+08
   3.9580000e+01  -1.6753337e+08
   3.9600000e+01  -1.5160449e+08
   3.9620000e+01  -1.4209739e+08
   3.9640000e+01  -1.4333923e+08
   3.9660000e+01  -1.5385873e+08
   3.9680000e+01  -1.6720967e+08
   3.9700000e+01  -1.7546615e+08
   3.9720000e+01  -1.7355663e+08
   3.9740000e+01  -1.6199179e+08
   3.9760000e+01  -1.4663886e+08
   3.9780000e+01  -1.3550207e+08
   3.9800000e+01  -1.3444523e+08
   3.9820000e+01  -1.4395248e+08
   3.9840000e+01  -1.5893280e+08
   3.9860000e+01  -1.7140795e+08
   3.9880000e+01  -1.7490643e+08
   3.9900000e+01  -1.6788568e+08
   3.9920000e+01  -1.5463743e+08
   3.9940000e+01  -1.4286783e+08
   3.9960000e+01  -1.3959298e+08
   3.9980000e+01  -1.4723016e+08
   4.0000000e+01  -1.6236181e+08
   4.0020000e+01  -1.7747759e+08
   4.0040000e+01  -1.8512594e+08
   4.0060000e+01  -1.8183376e+08
   4.0080000e+01  -1.7007569e+08
   4.0100000e+01  -1.5680622e+08
   4.0120000e+01  -1.4979273e+08
   4.0140000e+01  -1.5326742e+08
   4.0160000e+01  -1.6574851e+08
   4.0180000e+01  -1.8070094e+08
   4.0200000e+01  -1.9020915e+08
   4.0220000e+01  -1.8912335e+08
   4.0240000e+01  -1.7798785e+08
   4.0260000e+01  -1.6260423e+08
   4.0280000e+01  -1.5103423e+08
   4.0300000e+01  -1.4909182e+08
   4.0320000e+01  -1.5734071e+08
   4.0340000e+01  -1.7065877e+08
   4.0360000e+01  -1.8116424e+08
   4.0380000e+01  -1.8237205e+08
   4.0400000e+01  -1.7284801e+08
   4.0420000e+01  -1.5688364e+08
   4.0440000e+01  -1.4230242e+08
   4.0460000e+01  -1.3612856e+08
   4.0480000e+01  -1.4090065e+08
   4.0500000e+01  -1.5321097e+08
   4.0520000e+01  -1.6566725e+08
   4.0540000e+01  -1.7082254e+08
   4.0560000e+01  -1.6531464e+08
   4.0580000e+01  -1.5161182e+08
   4.0600000e+01  -1.3677085e+08
   4.0620000e+01  -1.2853603e+08
   4.0640000e+01  -1.3122843e+08
   4.0660000e+01  -1.4332198e+08
   4.0680000e+01  -1.5835113e+08
   4.0700000e+01  -1.6833582e+08
   4.0720000e+01  -1.6817507e+08
   4.0740000e+01  -1.5833276e+08
   4.0760000e+01  -1.4463960e+08
   4.0780000e+01  -1.3506333e+08
   4.0800000e+01  -1.3542714e+08
   4.0820000e+01  -1.4619002e+08
   4.0840000e+01  -1.6222072e+08
   4.0860000e+01  -1.7552952e+08
   4.0880000e+01  -1.7960923e+08
   4.0900000e+01  -1.7292216e+08
   4.0920000e+01  -1.5973075e+08
   4.0940000e+01  -1.4776338e+08
   4.0960000e+01  -1.4401424e+08
   4.0980000e+01  -1.5093884e+08
   4.1000000e+01  -1.6510575e+08
   4.1020000e+01  -1.7905665e+08
   4.1040000e+01  -1.8533280e+08
   4.1060000e+01  -1.8052633e+08
   4.1080000e+01  -1.6710791e+08
   4.1100000e+01  -1.5211049e+08
   4.1120000e+01  -1.4329659e+08
   4.1140000e+01  -1.4498649e+08
   4.1160000e+01  -1.5568870e+08
   4.1180000e+01  -1.6895970e+08
   4.1200000e+01  -1.7686639e+08
   4.1220000e+01  -1.7435091e+08
   4.1240000e+01  -1.6192999e+08
   4.1260000e+01  -1.4549688e+08
   4.1280000e+01  -1.3307263e+08
   4.1300000e+01  -1.3055845e+08
   4.1320000e+01  -1.3846180e+08
   4.1340000e+01  -1.5173695e+08
   4.1360000e+01  -1.6243195e+08
   4.1380000e+01  -1.6412552e+08
   4.1400000e+01  -1.5530284e+08
   4.1420000e+01  -1.4030884e+08
   4.1440000e+01  -1.2687653e+08
   4.1460000e+01  -1.2207367e+08
   4.1480000e+01  -1.2833849e+08
   4.1500000e+01  -1.4229706e+08
   4.1520000e+01  -1.5645057e+08
   4.1540000e+01  -1.6337996e+08
   4.1560000e+01  -1.5961526e+08
   4.1580000e+01  -1.4765263e+08
   4.1600000e+01  -1.3444169e+08
   4.1620000e+01  -1.2775875e+08
   4.1640000e+01  -1.3181977e+08
   4.1660000e+01  -1.4513724e+08
   4.1680000e+01  -1.6114715e+08
   4.1700000e+01  -1.7191608e+08
   4.1720000e+01  -1.7225663e+08
   4.1740000e+01  -1.6268803e+08
   4.1760000e+01  -1.4896958e+08
   4.1780000e+01  -1.3913296e+08
   4.1800000e+01  -1.3894588e+08
   4.1820000e+01  -1.4893890e+08
   4.1840000e+01  -1.6394137e+08
   4.1860000e+01  -1.7604012e+08
   4.1880000e+01  -1.7870465e+08
   4.1900000e+01  -1.7047562e+08
   4.1920000e+01  -1.5560750e+08
   4.1940000e+01  -1.4190629e+08
   4.1960000e+01  -1.3637002e+08
   4.1980000e+01  -1.4152810e+08
   4.2000000e+01  -1.5395865e+08
   4.2020000e+01  -1.6626984e+08
   4.2040000e+01  -1.7101416e+08
   4.2060000e+01  -1.6484003e+08
   4.2080000e+01  -1.5023028e+08
   4.2100000e+01  -1.3426125e+08
   4.2120000e+01  -1.2470608e+08
   4.2140000e+01  -1.2591183e+08
   4.2160000e+01  -1.3639138e+08
   4.2180000e+01  -1.4970891e+08
   4.2200000e+01  -1.5792910e+08
   4.2220000e+01  -1.5598240e+08
   4.2240000e+01  -1.4438162e+08
   4.2260000e+01  -1.2898790e+08
   4.2280000e+01  -1.1781989e+08
   4.2300000e+01  -1.1672499e+08
   4.2320000e+01  -1.2620962e+08
   4.2340000e+01  -1.4115540e+08
   4.2360000e+01  -1.5361243e+08
   4.2380000e+01  -1.5707401e+08
   4.2400000e+01  -1.5003498e+08
   4.2420000e+01  -1.3674632e+08
   4.2440000e+01  -1.2496133e+08
   4.2460000e+01  -1.2164865e+08
   4.2480000e+01  -1.2927786e+08
   4.2500000e+01  -1.4437663e+08
   4.2520000e+01  -1.5948891e+08
   4.2540000e+01  -1.6710389e+08
   4.2560000e+01  -1.6380751e+08
   4.2580000e+01  -1.5201273e+08
   4.2600000e+01  -1.3874043e+08
   4.2620000e+01  -1.3169202e+08
   4.2640000e+01  -1.3517047e+08
   4.2660000e+01  -1.4762203e+08
   4.2680000e+01  -1.6258315e+08
   4.2700000e+01  -1.7206281e+08
   4.2720000e+01  -1.7098493e+08
   4.2740000e+01  -1.5981809e+08
   4.2760000e+01  -1.4444220e+08
   4.2780000e+01  -1.3284227e+08
   4.2800000e+01  -1.3091278e+08
   4.2820000e+01  -1.3913788e+08
   4.2840000e+01  -1.5247365e+08
   4.2860000e+01  -1.6295850e+08
   4.2880000e+01  -1.6418282e+08
   4.2900000e+01  -1.5463700e+08
   4.2920000e+01  -1.3868695e+08
   4.2940000e+01  -1.2408583e+08
   4.2960000e+01  -1.1792950e+08
   4.2980000e+01  -1.2268862e+08
   4.3000000e+01  -1.3502112e+08
   4.3020000e+01  -1.4746925e+08
   4.3040000e+01  -1.5264611e+08
   4.3060000e+01  -1.4712971e+08
   4.3080000e+01  -1.3344579e+08
   4.3100000e+01  -1.1859737e+08
   4.3120000e+01  -1.1038402e+08
   4.3140000e+01  -1.1307499e+08
   4.3160000e+01  -1.2519557e+08
   4.3180000e+01  -1.4022835e+08
   4.3200000e+01  -1.5024093e+08
   4.3220000e+01  -1.5008382e+08
   4.3240000e+01  -1.4026657e+08
   4.3260000e+01  -1.2657759e+08
   4.3280000e+01  -1.1702748e+08
   4.3300000e+01  -1.1740120e+08
   4.3320000e+01  -1.2819526e+08
   4.3340000e+01  -1.4424192e+08
   4.3360000e+01  -1.5758320e+08
   4.3380000e+01  -1.6168006e+08
   4.3400000e+01  -1.5502204e+08
   4.3420000e+01  -1.4184836e+08
   4.3440000e+01  -1.2990934e+08
   4.3460000e+01  -1.2618335e+08
   4.3480000e+01  -1.3314049e+08
   4.3500000e+01  -1.4733718e+08
   4.3520000e+01  -1.6132268e+08
   4.3540000e+01  -1.6763053e+08
   4.3560000e+01  -1.6285559e+08
   4.3580000e+01  -1.4946898e+08
   4.3600000e+01  -1.3450153e+08
   4.3620000e+01  -1.2572388e+08
   4.3640000e+01  -1.2744753e+08
   4.3660000e+01  -1.3819261e+08
   4.3680000e+01  -1.5150048e+08
   4.3700000e+01  -1.5945255e+08
   4.3720000e+01  -1.5697175e+08
   4.3740000e+01  -1.4459612e+08
   4.3760000e+01  -1.2819540e+08
   4.3780000e+01  -1.1582028e+08
   4.3800000e+01  -1.1334126e+08
   4.3820000e+01  -1.2130083e+08
   4.3840000e+01  -1.3461454e+08
   4.3860000e+01  -1.4536943e+08
   4.3880000e+01  -1.4710016e+08
   4.3900000e+01  -1.3833729e+08
   4.3920000e+01  -1.2337799e+08
   4.3940000e+01  -1.1000812e+08
   4.3960000e+01  -1.0524238e+08
   4.3980000e+01  -1.1157600e+08
   4.4000000e+01  -1.2557607e+08
   4.4020000e+01  -1.3980213e+08
   4.4040000e+01  -1.4677330e+08
   4.4060000e+01  -1.4308038e+08
   4.4080000e+01  -1.3115774e+08
   4.4100000e+01  -1.1801943e+08
   4.4120000e+01  -1.1137871e+08
   4.4140000e+01  -1.1551761e+08
   4.4160000e+01  -1.2888219e+08
   4.4180000e+01  -1.4497390e+08
   4.4200000e+01  -1.5579139e+08
   4.4220000e+01  -1.5621278e+08
   4.4240000e+01  -1.4669147e+08
   4.4260000e+01  -1.3305319e+08
   4.4280000e+01  -1.2326581e+08
   4.4300000e+01  -1.2316282e+08
   4.4320000e+01  -1.3321022e+08
   4.4340000e+01  -1.4830073e+08
   4.4360000e+01  -1.6045646e+08
   4.4380000e+01  -1.6320806e+08
   4.4400000e+01  -1.5503548e+08
   4.4420000e+01  -1.4025238e+08
   4.4440000e+01  -1.2660957e+08
   4.4460000e+01  -1.2116063e+08
   4.4480000e+01  -1.2638268e+08
   4.4500000e+01  -1.3890418e+08
   4.4520000e+01  -1.5128316e+08
   4.4540000e+01  -1.5611771e+08
   4.4560000e+01  -1.5001164e+08
   4.4580000e+01  -1.3548935e+08
   4.4600000e+01  -1.1959006e+08
   4.4620000e+01  -1.1012358e+08
   4.4640000e+01  -1.1140430e+08
   4.4660000e+01  -1.2197648e+08
   4.4680000e+01  -1.3537308e+08
   4.4700000e+01  -1.4368640e+08
   4.4720000e+01  -1.4181910e+08
   4.4740000e+01  -1.3030894e+08
   4.4760000e+01  -1.1499562e+08
   4.4780000e+01  -1.0391864e+08
   4.4800000e+01  -1.0290895e+08
   4.4820000e+01  -1.1248824e+08
   4.4840000e+01  -1.2752389e+08
   4.4860000e+01  -1.4007669e+08
   4.4880000e+01  -1.4362903e+08
   4.4900000e+01  -1.3668334e+08
   4.4920000e+01  -1.2348592e+08
   4.4940000e+01  -1.1179388e+08
   4.4960000e+01  -1.0857645e+08
   4.4980000e+01  -1.1630202e+08
   4.5000000e+01  -1.3150053e+08
   4.5020000e+01  -1.4671133e+08
   4.5040000e+01  -1.5442671e+08
   4.5060000e+01  -1.5122745e+08
   4.5080000e+01  -1.3953233e+08
   4.5100000e+01  -1.2635679e+08
   4.5120000e+01  -1.1941053e+08
   4.5140000e+01  -1.2298913e+08
   4.5160000e+01  -1.3554685e+08
   4.5180000e+01  -1.5061109e+08
   4.5200000e+01  -1.6019770e+08
   4.5220000e+01  -1.5922227e+08
   4.5240000e+01  -1.4816115e+08
   4.5260000e+01  -1.3288693e+08
   4.5280000e+01  -1.2139456e+08
   4.5300000e+01  -1.1956909e+08
   4.5320000e+01  -1.2790631e+08
   4.5340000e+01  -1.4134851e+08
   4.5360000e+01  -1.5194774e+08
   4.5380000e+01  -1.5327749e+08
   4.5400000e+01  -1.4384561e+08
   4.5420000e+01  -1.2799931e+08
   4.5440000e+01  -1.1351375e+08
   4.5460000e+01  -1.0746251e+08
   4.5480000e+01  -1.1234184e+08
   4.5500000e+01  -1.2478177e+08
   4.5520000e+01  -1.3735299e+08
   4.5540000e+01  -1.4263697e+08
   4.5560000e+01  -1.3724310e+08
   4.5580000e+01  -1.2366497e+08
   4.5600000e+01  -1.0893953e+08
   4.5620000e+01  -1.0083318e+08
   4.5640000e+01  -1.0365100e+08
   4.5660000e+01  -1.1588102e+08
   4.5680000e+01  -1.3104400e+08
   4.5700000e+01  -1.4116598e+08
   4.5720000e+01  -1.4113906e+08
   4.5740000e+01  -1.3142955e+08
   4.5760000e+01  -1.1787086e+08
   4.5780000e+01  -1.0842886e+08
   4.5800000e+01  -1.0893630e+08
   4.5820000e+01  -1.1984048e+08
   4.5840000e+01  -1.3602461e+08
   4.5860000e+01  -1.4947614e+08
   4.5880000e+01  -1.5371088e+08
   4.5900000e+01  -1.4716153e+08
   4.5920000e+01  -1.3412509e+08
   4.5940000e+01  -1.2229501e+08
   4.5960000e+01  -1.1870826e+08
   4.5980000e+01  -1.2577688e+08
   4.6000000e+01  -1.4011561e+08
   4.6020000e+01  -1.5421399e+08
   4.6040000e+01  -1.6066368e+08
   4.6060000e+01  -1.5600118e+08
   4.6080000e+01  -1.4275447e+08
   4.6100000e+01  -1.2790033e+08
   4.6120000e+01  -1.1926278e+08
   4.6140000e+01  -1.2110293e+08
   4.6160000e+01  -1.3198997e+08
   4.6180000e+01  -1.4541659e+08
   4.6200000e+01  -1.5351057e+08
   4.6220000e+01  -1.5114831e+08
   4.6240000e+01  -1.3891280e+08
   4.6260000e+01  -1.2263085e+08
   4.6280000e+01  -1.1039574e+08
   4.6300000e+01  -1.0803810e+08
   4.6320000e+01  -1.1613936e+08
   4.6340000e+01  -1.2957696e+08
   4.6360000e+01  -1.4047376e+08
   4.6380000e+01  -1.4232858e+08
   4.6400000e+01  -1.3370580e+08
   4.6420000e+01  -1.1887074e+08
   4.6440000e+01  -1.0564001e+08
   4.6460000e+01  -1.0100115e+08
   4.6480000e+01  -1.0747462e+08
   4.6500000e+01  -1.2160481e+08
   4.6520000e+01  -1.3597054e+08
   4.6540000e+01  -1.4307279e+08
   4.6560000e+01  -1.3951757e+08
   4.6580000e+01  -1.2772606e+08
   4.6600000e+01  -1.1472404e+08
   4.6620000e+01  -1.0821655e+08
   4.6640000e+01  -1.1249198e+08
   4.6660000e+01  -1.2599295e+08
   4.6680000e+01  -1.4222107e+08
   4.6700000e+01  -1.5317608e+08
   4.6720000e+01  -1.5373231e+08
   4.6740000e+01  -1.4434802e+08
   4.6760000e+01  -1.3084334e+08
   4.6780000e+01  -1.2119399e+08
   4.6800000e+01  -1.2122482e+08
   4.6820000e+01  -1.3141287e+08
   4.6840000e+01  -1.4663722e+08
   4.6860000e+01  -1.5893492e+08
   4.6880000e+01  -1.6181890e+08
   4.6900000e+01  -1.5378788e+08
   4.6920000e+01  -1.3913561e+08
   4.6940000e+01  -1.2563501e+08
   4.6960000e+01  -1.2031655e+08
   4.6980000e+01  -1.2568332e+08
   4.7000000e+01  -1.3833502e+08
   4.7020000e+01  -1.5086047e+08
   4.7040000e+01  -1.5582375e+08
   4.7060000e+01  -1.4986394e+08
   4.7080000e+01  -1.3546880e+08
   4.7100000e+01  -1.1971583e+08
   4.7120000e+01  -1.1037617e+08
   4.7140000e+01  -1.1180494e+08
   4.7160000e+01  -1.2250389e+08
   4.7180000e+01  -1.3605018e+08
   4.7200000e+01  -1.4448900e+08
   4.7220000e+01  -1.4277147e+08
   4.7240000e+01  -1.3138498e+08
   4.7260000e+01  -1.1622143e+08
   4.7280000e+01  -1.0526730e+08
   4.7300000e+01  -1.0440881e+08
   4.7320000e+01  -1.1411063e+08
   4.7340000e+01  -1.2929919e+08
   4.7360000e+01  -1.4197318e+08
   4.7380000e+01  -1.4567885e+08
   4.7400000e+01  -1.3885234e+08
   4.7420000e+01  -1.2580813e+08
   4.7440000e+01  -1.1423424e+08
   4.7460000e+01  -1.1117071e+08
   4.7480000e+01  -1.1901436e+08
   4.7500000e+01  -1.3436769e+08
   4.7520000e+01  -1.4969591e+08
   4.7540000e+01  -1.5756599e+08
   4.7560000e+01  -1.5448278e+08
   4.7580000e+01  -1.4294148e+08
   4.7600000e+01  -1.2988143e+08
   4.7620000e+01  -1.2308842e+08
   4.7640000e+01  -1.2678320e+08
   4.7660000e+01  -1.3949371e+08
   4.7680000e+01  -1.5467458e+08
   4.7700000e+01  -1.6441293e+08
   4.7720000e+01  -1.6355358e+08
   4.7740000e+01  -1.5264272e+08
   4.7760000e+01  -1.3748430e+08
   4.7780000e+01  -1.2614088e+08
   4.7800000e+01  -1.2443213e+08
   4.7820000e+01  -1.3291699e+08
   4.7840000e+01  -1.4647700e+08
   4.7860000e+01  -1.5722203e+08
   4.7880000e+01  -1.5866996e+08
   4.7900000e+01  -1.4938156e+08
   4.7920000e+01  -1.3365393e+08
   4.7940000e+01  -1.1930939e+08
   4.7960000e+01  -1.1337855e+08
   4.7980000e+01  -1.1839612e+08
   4.8000000e+01  -1.3095875e+08
   4.8020000e+01  -1.4366498e+08
   4.8040000e+01  -1.4907327e+08
   4.8060000e+01  -1.4381114e+08
   4.8080000e+01  -1.3035844e+08
   4.8100000e+01  -1.1576174e+08
   4.8120000e+01  -1.0778244e+08
   4.8140000e+01  -1.1072603e+08
   4.8160000e+01  -1.2308504e+08
   4.8180000e+01  -1.3837066e+08
   4.8200000e+01  -1.4862294e+08
   4.8220000e+01  -1.4871579e+08
   4.8240000e+01  -1.3913711e+08
   4.8260000e+01  -1.2569583e+08
   4.8280000e+01  -1.1638521e+08
   4.8300000e+01  -1.1700778e+08
   4.8320000e+01  -1.2804418e+08
   4.8340000e+01  -1.4434088e+08
   4.8360000e+01  -1.5792530e+08
   4.8380000e+01  -1.6227011e+08
   4.8400000e+01  -1.5585389e+08
   4.8420000e+01  -1.4292533e+08
   4.8440000e+01  -1.3122859e+08
   4.8460000e+01  -1.2774748e+08
   4.8480000e+01  -1.3494984e+08
   4.8500000e+01  -1.4939164e+08
   4.8520000e+01  -1.6362423e+08
   4.8540000e+01  -1.7017444e+08
   4.8560000e+01  -1.6564636e+08
   4.8580000e+01  -1.5249816e+08
   4.8600000e+01  -1.3777810e+08
   4.8620000e+01  -1.2923751e+08
   4.8640000e+01  -1.3121083e+08
   4.8660000e+01  -1.4219338e+08
   4.8680000e+01  -1.5575210e+08
   4.8700000e+01  -1.6394028e+08
   4.8720000e+01  -1.6170909e+08
   4.8740000e+01  -1.4956684e+08
   4.8760000e+01  -1.3341464e+08
   4.8780000e+01  -1.2127205e+08
   4.8800000e+01  -1.1904223e+08
   4.8820000e+01  -1.2723517e+08
   4.8840000e+01  -1.4079865e+08
   4.8860000e+01  -1.5178612e+08
   4.8880000e+01  -1.5376550e+08
   4.8900000e+01  -1.4523242e+08
   4.8920000e+01  -1.3052076e+08
   4.8940000e+01  -1.1737878e+08
   4.8960000e+01  -1.1286135e+08
   4.8980000e+01  -1.1942261e+08
   4.9000000e+01  -1.3367187e+08
   4.9020000e+01  -1.4812446e+08
   4.9040000e+01  -1.5534406e+08
   4.9060000e+01  -1.5187494e+08
   4.9080000e+01  -1.4019940e+08
   4.9100000e+01  -1.2728282e+08
   4.9120000e+01  -1.2088890e+08
   4.9140000e+01  -1.2524922e+08
   4.9160000e+01  -1.3886045e+08
   4.9180000e+01  -1.5517322e+08
   4.9200000e+01  -1.6623567e+08
   4.9220000e+01  -1.6687658e+08
   4.9240000e+01  -1.5759767e+08
   4.9260000e+01  -1.4417757e+08
   4.9280000e+01  -1.3463093e+08
   4.9300000e+01  -1.3474588e+08
   4.9320000e+01  -1.4503310e+08
   4.9340000e+01  -1.6034110e+08
   4.9360000e+01  -1.7273502e+08
   4.9380000e+01  -1.7570247e+08
   4.9400000e+01  -1.6776579e+08
   4.9420000e+01  -1.5319668e+08
   4.9440000e+01  -1.3978817e+08
   4.9460000e+01  -1.3455206e+08
   4.9480000e+01  -1.4000748e+08
   4.9500000e+01  -1.5274083e+08
   4.9520000e+01  -1.6535149e+08
   4.9540000e+01  -1.7039655e+08
   4.9560000e+01  -1.6451940e+08
   4.9580000e+01  -1.5020641e+08
   4.9600000e+01  -1.3453340e+08
   4.9620000e+01  -1.2527547e+08
   4.9640000e+01  -1.2678044e+08
   4.9660000e+01  -1.3756040e+08
   4.9680000e+01  -1.5117897e+08
   4.9700000e+01  -1.5969896e+08
   4.9720000e+01  -1.5805076e+08
   4.9740000e+01  -1.4674604e+08
   4.9760000e+01  -1.3164914e+08
   4.9780000e+01  -1.2077632e+08
   4.9800000e+01  -1.1998101e+08
   4.9820000e+01  -1.2976278e+08
   4.9840000e+01  -1.4501089e+08
   4.9860000e+01  -1.5776422e+08
   4.9880000e+01  -1.6152675e+08
   4.9900000e+01  -1.5477978e+08
   4.9920000e+01  -1.4179026e+08
   4.9940000e+01  -1.3029511e+08
   4.9960000e+01  -1.2728346e+08
   4.9980000e+01  -1.3520370e+08
   5.0000000e+01  -1.5060579e+08


==> data/sig/sig3_buck_example3.dat <==
   3.0000000e+01  -1.0303723e+09
   3.0020000e+01  -1.0303723e+09
   3.0040000e+01  -1.0303723e+09
   3.0060000e+01  -1.0303723e+09
   3.0080000e+01  -1.0303723e+09
   3.0100000e+01  -1.0303723e+09
   3.0120000e+01  -1.0303723e+09
   3.0140000e+01  -1.0303723e+09
   3.0160000e+01  -1.0303723e+09
   3.0180000e+01  -1.0303723e+09
   3.0200000e+01  -1.0303723e+09
   3.0220000e+01  -1.0303723e+09
   3.0240000e+01  -1.0303723e+09
   3.0260000e+01  -1.0303723e+09
   3.0280000e+01  -1.0303723e+09
   3.0300000e+01  -1.0303723e+09
   3.0320000e+01  -1.0303723e+09
   3.0340000e+01  -1.0303723e+09
   3.0360000e+01  -1.0303723e+09
   3.0380000e+01  -1.0303723e+09
   3.0400000e+01  -1.0303723e+09
   3.0420000e+01  -1.0303723e+09
   3.0440000e+01  -1.0303723e+09
   3.0460000e+01  -1.0303723e+09
   3.0480000e+01  -1.0303723e+09
   3.0500000e+01  -1.0303723e+09
   3.0520000e+01  -1.0303723e+09
   3.0540000e+01  -1.0303723e+09
   3.0560000e+01  -1.0303723e+09
   3.0580000e+01  -1.0303723e+09
   3.0600000e+01  -1.0303723e+09
   3.0620000e+01  -1.0303723e+09
   3.0640000e+01  -1.0303723e+09
   3.0660000e+01  -1.0303723e+09
   3.0680000e+01  -1.0303723e+09
   3.0700000e+01  -1.0303723e+09
   3.0720000e+01  -1.0303723e+09
   3.0740000e+01  -1.0303723e+09
   3.0760000e+01  -1.0303723e+09
   3.0780000e+01  -1.0303723e+09
   3.0800000e+01  -1.0303723e+09
   3.0820000e+01  -1.0303723e+09
   3.0840000e+01  -1.0303723e+09
   3.0860000e+01  -1.0303723e+09
   3.0880000e+01  -1.0303723e+09
   3.0900000e+01  -1.0303723e+09
   3.0920000e+01  -1.0303723e+09
   3.0940000e+01  -1.0303723e+09
   3.0960000e+01  -1.0303723e+09
   3.0980000e+01  -1.0303723e+09
   3.1000000e+01  -1.0303723e+09
   3.1020000e+01  -1.0303723e+09
   3.1040000e+01  -1.0303723e+09
   3.1060000e+01  -1.0303723e+09
   3.1080000e+01  -1.0303723e+09
   3.1100000e+01  -1.0303723e+09
   3.1120000e+01  -1.0303723e+09
   3.1140000e+01  -1.0303723e+09
   3.1160000e+01  -1.0303723e+09
   3.1180000e+01  -1.0303723e+09
   3.1200000e+01  -1.0303723e+09
   3.1220000e+01  -1.0303723e+09
   3.1240000e+01  -1.0303723e+09
   3.1260000e+01  -1.0303723e+09
   3.1280000e+01  -1.0303723e+09
   3.1300000e+01  -1.0303723e+09
   3.1320000e+01  -1.0303723e+09
   3.1340000e+01  -1.0303723e+09
   3.1360000e+01  -1.0303723e+09
   3.1380000e+01  -1.0303723e+09
   3.1400000e+01  -1.0303723e+09
   3.1420000e+01  -1.0303723e+09
   3.1440000e+01  -1.0303723e+09
   3.1460000e+01  -1.0303723e+09
   3.1480000e+01  -1.0303723e+09
   3.1500000e+01  -1.0303723e+09
   3.1520000e+01  -1.0303723e+09
   3.1540000e+01  -1.0303723e+09
   3.1560000e+01  -1.0303723e+09
   3.1580000e+01  -1.0303723e+09
   3.1600000e+01  -1.0303723e+09
   3.1620000e+01  -1.0303723e+09
   3.1640000e+01  -1.0303723e+09
   3.1660000e+01  -1.0303723e+09
   3.1680000e+01  -1.0303723e+09
   3.1700000e+01  -1.0303723e+09
   3.1720000e+01  -1.0303723e+09
   3.1740000e+01  -1.0303723e+09
   3.1760000e+01  -1.0303723e+09
   3.1780000e+01  -1.0303723e+09
   3.1800000e+01  -1.0303723e+09
   3.1820000e+01  -1.0303723e+09
   3.1840000e+01  -1.0303723e+09
   3.1860000e+01  -1.0303723e+09
   3.1880000e+01  -1.0303723e+09
   3.1900000e+01  -1.0303723e+09
   3.1920000e+01  -1.0303723e+09
   3.1940000e+01  -1.0303723e+09
   3.1960000e+01  -1.0303723e+09
   3.1980000e+01  -1.0303723e+09
   3.2000000e+01  -1.0303723e+09
   3.2020000e+01  -1.0303723e+09
   3.2040000e+01  -1.0303723e+09
   3.2060000e+01  -1.0303723e+09
   3.2080000e+01  -1.0303723e+09
   3.2100000e+01  -1.0303723e+09
   3.2120000e+01  -1.0303723e+09
   3.2140000e+01  -1.0303723e+09
   3.2160000e+01  -1.0303723e+09
   3.2180000e+01  -1.0303723e+09
   3.2200000e+01  -1.0303723e+09
   3.2220000e+01  -1.0303723e+09
   3.2240000e+01  -1.0303723e+09
   3.2260000e+01  -1.0303723e+09
   3.2280000e+01  -1.0303723e+09
   3.2300000e+01  -1.0303723e+09
   3.2320000e+01  -1.0303723e+09
   3.2340000e+01  -1.0303723e+09
   3.2360000e+01  -1.0303723e+09
   3.2380000e+01  -1.0303723e+09
   3.2400000e+01  -1.0303723e+09
   3.2420000e+01  -1.0303723e+09
   3.2440000e+01  -1.0303723e+09
   3.2460000e+01  -1.0303723e+09
   3.2480000e+01  -1.0303723e+09
   3.2500000e+01  -1.0303723e+09
   3.2520000e+01  -1.0303723e+09
   3.2540000e+01  -1.0303723e+09
   3.2560000e+01  -1.0303723e+09
   3.2580000e+01  -1.0303723e+09
   3.2600000e+01  -1.0303723e+09
   3.2620000e+01  -1.0303723e+09
   3.2640000e+01  -1.0303723e+09
   3.2660000e+01  -1.0303723e+09
   3.2680000e+01  -1.0303723e+09
   3.2700000e+01  -1.0303723e+09
   3.2720000e+01  -1.0303723e+09
   3.2740000e+01  -1.0303723e+09
   3.2760000e+01  -1.0303723e+09
   3.2780000e+01  -1.0303723e+09
   3.2800000e+01  -1.0303723e+09
   3.2820000e+01  -1.0303723e+09
   3.2840000e+01  -1.0303723e+09
   3.2860000e+01  -1.0303723e+09
   3.2880000e+01  -1.0303723e+09
   3.2900000e+01  -1.0303723e+09
   3.2920000e+01  -1.0303723e+09
   3.2940000e+01  -1.0303723e+09
   3.2960000e+01  -1.0303723e+09
   3.2980000e+01  -1.0303723e+09
   3.3000000e+01  -1.0303723e+09
   3.3020000e+01  -1.0303723e+09
   3.3040000e+01  -1.0303723e+09
   3.3060000e+01  -1.0303723e+09
   3.3080000e+01  -1.0303723e+09
   3.3100000e+01  -1.0303723e+09
   3.3120000e+01  -1.0303723e+09
   3.3140000e+01  -1.0303723e+09
   3.3160000e+01  -1.0303723e+09
   3.3180000e+01  -1.0303723e+09
   3.3200000e+01  -1.0303723e+09
   3.3220000e+01  -1.0303723e+09
   3.3240000e+01  -1.0303723e+09
   3.3260000e+01  -1.0303723e+09
   3.3280000e+01  -1.0303723e+09
   3.3300000e+01  -1.0303723e+09
   3.3320000e+01  -1.0303723e+09
   3.3340000e+01  -1.0303723e+09
   3.3360000e+01  -1.0303723e+09
   3.3380000e+01  -1.0303723e+09
   3.3400000e+01  -1.0303723e+09
   3.3420000e+01  -1.0303723e+09
   3.3440000e+01  -1.0303723e+09
   3.3460000e+01  -1.0303723e+09
   3.3480000e+01  -1.0303723e+09
   3.3500000e+01  -1.0303723e+09
   3.3520000e+01  -1.0303723e+09
   3.3540000e+01  -1.0303723e+09
   3.3560000e+01  -1.0303723e+09
   3.3580000e+01  -1.0303723e+09
   3.3600000e+01  -1.0303723e+09
   3.3620000e+01  -1.0303723e+09
   3.3640000e+01  -1.0303723e+09
   3.3660000e+01  -1.0303723e+09
   3.3680000e+01  -1.0303723e+09
   3.3700000e+01  -1.0303723e+09
   3.3720000e+01  -1.0303723e+09
   3.3740000e+01  -1.0303723e+09
   3.3760000e+01  -1.0303723e+09
   3.3780000e+01  -1.0303723e+09
   3.3800000e+01  -1.0303723e+09
   3.3820000e+01  -1.0303723e+09
   3.3840000e+01  -1.0303723e+09
   3.3860000e+01  -1.0303723e+09
   3.3880000e+01  -1.0303723e+09
   3.3900000e+01  -1.0303723e+09
   3.3920000e+01  -1.0303723e+09
   3.3940000e+01  -1.0303723e+09
   3.3960000e+01  -1.0303723e+09
   3.3980000e+01  -1.0303723e+09
   3.4000000e+01  -1.0303723e+09
   3.4020000e+01  -1.0303723e+09
   3.4040000e+01  -1.0303723e+09
   3.4060000e+01  -1.0303723e+09
   3.4080000e+01  -1.0303723e+09
   3.4100000e+01  -1.0303723e+09
   3.4120000e+01  -1.0303723e+09
   3.4140000e+01  -1.0303723e+09
   3.4160000e+01  -1.0303723e+09
   3.4180000e+01  -1.0303723e+09
   3.4200000e+01  -1.0303723e+09
   3.4220000e+01  -1.0303723e+09
   3.4240000e+01  -1.0303723e+09
   3.4260000e+01  -1.0303723e+09
   3.4280000e+01  -1.0303723e+09
   3.4300000e+01  -1.0303723e+09
   3.4320000e+01  -1.0303723e+09
   3.4340000e+01  -1.0303723e+09
   3.4360000e+01  -1.0303723e+09
   3.4380000e+01  -1.0303723e+09
   3.4400000e+01  -1.0303723e+09
   3.4420000e+01  -1.0303723e+09
   3.4440000e+01  -1.0303723e+09
   3.4460000e+01  -1.0303723e+09
   3.4480000e+01  -1.0303723e+09
   3.4500000e+01  -1.0303723e+09
   3.4520000e+01  -1.0303723e+09
   3.4540000e+01  -1.0303723e+09
   3.4560000e+01  -1.0303723e+09
   3.4580000e+01  -1.0303723e+09
   3.4600000e+01  -1.0303723e+09
   3.4620000e+01  -1.0303723e+09
   3.4640000e+01  -1.0303723e+09
   3.4660000e+01  -1.0303723e+09
   3.4680000e+01  -1.0303723e+09
   3.4700000e+01  -1.0303723e+09
   3.4720000e+01  -1.0303723e+09
   3.4740000e+01  -1.0303723e+09
   3.4760000e+01  -1.0303723e+09
   3.4780000e+01  -1.0303723e+09
   3.4800000e+01  -1.0303723e+09
   3.4820000e+01  -1.0303723e+09
   3.4840000e+01  -1.0303723e+09
   3.4860000e+01  -1.0303723e+09
   3.4880000e+01  -1.0303723e+09
   3.4900000e+01  -1.0303723e+09
   3.4920000e+01  -1.0303723e+09
   3.4940000e+01  -1.0303723e+09
   3.4960000e+01  -1.0303723e+09
   3.4980000e+01  -1.0303723e+09
   3.5000000e+01  -1.0303723e+09
   3.5020000e+01  -1.0303723e+09
   3.5040000e+01  -1.0303723e+09
   3.5060000e+01  -1.0303723e+09
   3.5080000e+01  -1.0303723e+09
   3.5100000e+01  -1.0303723e+09
   3.5120000e+01  -1.0303723e+09
   3.5140000e+01  -1.0303723e+09
   3.5160000e+01  -1.0303723e+09
   3.5180000e+01  -1.0303723e+09
   3.5200000e+01  -1.0303723e+09
   3.5220000e+01  -1.0303723e+09
   3.5240000e+01  -1.0303723e+09
   3.5260000e+01  -1.0303723e+09
   3.5280000e+01  -1.0303723e+09
   3.5300000e+01  -1.0303723e+09
   3.5320000e+01  -1.0303723e+09
   3.5340000e+01  -1.0303723e+09
   3.5360000e+01  -1.0303723e+09
   3.5380000e+01  -1.0303723e+09
   3.5400000e+01  -1.0303723e+09
   3.5420000e+01  -1.0303723e+09
   3.5440000e+01  -1.0303723e+09
   3.5460000e+01  -1.0303723e+09
   3.5480000e+01  -1.0303723e+09
   3.5500000e+01  -1.0303723e+09
   3.5520000e+01  -1.0303723e+09
   3.5540000e+01  -1.0303723e+09
   3.5560000e+01  -1.0303723e+09
   3.5580000e+01  -1.0303723e+09
   3.5600000e+01  -1.0303723e+09
   3.5620000e+01  -1.0303723e+09
   3.5640000e+01  -1.0303723e+09
   3.5660000e+01  -1.0303723e+09
   3.5680000e+01  -1.0303723e+09
   3.5700000e+01  -1.0303723e+09
   3.5720000e+01  -1.0303723e+09
   3.5740000e+01  -1.0303723e+09
   3.5760000e+01  -1.0303723e+09
   3.5780000e+01  -1.0303723e+09
   3.5800000e+01  -1.0303723e+09
   3.5820000e+01  -1.0303723e+09
   3.5840000e+01  -1.0303723e+09
   3.5860000e+01  -1.0303723e+09
   3.5880000e+01  -1.0303723e+09
   3.5900000e+01  -1.0303723e+09
   3.5920000e+01  -1.0303723e+09
   3.5940000e+01  -1.0303723e+09
   3.5960000e+01  -1.0303723e+09
   3.5980000e+01  -1.0303723e+09
   3.6000000e+01  -1.0303723e+09
   3.6020000e+01  -1.0303723e+09
   3.6040000e+01  -1.0303723e+09
   3.6060000e+01  -1.0303723e+09
   3.6080000e+01  -1.0303723e+09
   3.6100000e+01  -1.0303723e+09
   3.6120000e+01  -1.0303723e+09
   3.6140000e+01  -1.0303723e+09
   3.6160000e+01  -1.0303723e+09
   3.6180000e+01  -1.0303723e+09
   3.6200000e+01  -1.0303723e+09
   3.6220000e+01  -1.0303723e+09
   3.6240000e+01  -1.0303723e+09
   3.6260000e+01  -1.0303723e+09
   3.6280000e+01  -1.0303723e+09
   3.6300000e+01  -1.0303723e+09
   3.6320000e+01  -1.0303723e+09
   3.6340000e+01  -1.0303723e+09
   3.6360000e+01  -1.0303723e+09
   3.6380000e+01  -1.0303723e+09
   3.6400000e+01  -1.0303723e+09
   3.6420000e+01  -1.0303723e+09
   3.6440000e+01  -1.0303723e+09
   3.6460000e+01  -1.0303723e+09
   3.6480000e+01  -1.0303723e+09
   3.6500000e+01  -1.0303723e+09
   3.6520000e+01  -1.0303723e+09
   3.6540000e+01  -1.0303723e+09
   3.6560000e+01  -1.0303723e+09
   3.6580000e+01  -1.0303723e+09
   3.6600000e+01  -1.0303723e+09
   3.6620000e+01  -1.0303723e+09
   3.6640000e+01  -1.0303723e+09
   3.6660000e+01  -1.0303723e+09
   3.6680000e+01  -1.0303723e+09
   3.6700000e+01  -1.0303723e+09
   3.6720000e+01  -1.0303723e+09
   3.6740000e+01  -1.0303723e+09
   3.6760000e+01  -1.0303723e+09
   3.6780000e+01  -1.0303723e+09
   3.6800000e+01  -1.0303723e+09
   3.6820000e+01  -1.0303723e+09
   3.6840000e+01  -1.0303723e+09
   3.6860000e+01  -1.0303723e+09
   3.6880000e+01  -1.0303723e+09
   3.6900000e+01  -1.0303723e+09
   3.6920000e+01  -1.0303723e+09
   3.6940000e+01  -1.0303723e+09
   3.6960000e+01  -1.0303723e+09
   3.6980000e+01  -1.0303723e+09
   3.7000000e+01  -1.0303723e+09
   3.7020000e+01  -1.0303723e+09
   3.7040000e+01  -1.0303723e+09
   3.7060000e+01  -1.0303723e+09
   3.7080000e+01  -1.0303723e+09
   3.7100000e+01  -1.0303723e+09
   3.7120000e+01  -1.0303723e+09
   3.7140000e+01  -1.0303723e+09
   3.7160000e+01  -1.0303723e+09
   3.7180000e+01  -1.0303723e+09
   3.7200000e+01  -1.0303723e+09
   3.7220000e+01  -1.0303723e+09
   3.7240000e+01  -1.0303723e+09
   3.7260000e+01  -1.0303723e+09
   3.7280000e+01  -1.0303723e+09
   3.7300000e+01  -1.0303723e+09
   3.7320000e+01  -1.0303723e+09
   3.7340000e+01  -1.0303723e+09
   3.7360000e+01  -1.0303723e+09
   3.7380000e+01  -1.0303723e+09
   3.7400000e+01  -1.0303723e+09
   3.7420000e+01  -1.0303723e+09
   3.7440000e+01  -1.0303723e+09
   3.7460000e+01  -1.0303723e+09
   3.7480000e+01  -1.0303723e+09
   3.7500000e+01  -1.0303723e+09
   3.7520000e+01  -1.0303723e+09
   3.7540000e+01  -1.0303723e+09
   3.7560000e+01  -1.0303723e+09
   3.7580000e+01  -1.0303723e+09
   3.7600000e+01  -1.0303723e+09
   3.7620000e+01  -1.0303723e+09
   3.7640000e+01  -1.0303723e+09
   3.7660000e+01  -1.0303723e+09
   3.7680000e+01  -1.0303723e+09
   3.7700000e+01  -1.0303723e+09
   3.7720000e+01  -1.0303723e+09
   3.7740000e+01  -1.0303723e+09
   3.7760000e+01  -1.0303723e+09
   3.7780000e+01  -1.0303723e+09
   3.7800000e+01  -1.0303723e+09
   3.7820000e+01  -1.0303723e+09
   3.7840000e+01  -1.0303723e+09
   3.7860000e+01  -1.0303723e+09
   3.7880000e+01  -1.0303723e+09
   3.7900000e+01  -1.0303723e+09
   3.7920000e+01  -1.0303723e+09
   3.7940000e+01  -1.0303723e+09
   3.7960000e+01  -1.0303723e+09
   3.7980000e+01  -1.0303723e+09
   3.8000000e+01  -1.0303723e+09
   3.8020000e+01  -1.0303723e+09
   3.8040000e+01  -1.0303723e+09
   3.8060000e+01  -1.0303723e+09
   3.8080000e+01  -1.0303723e+09
   3.8100000e+01  -1.0303723e+09
   3.8120000e+01  -1.0303723e+09
   3.8140000e+01  -1.0303723e+09
   3.8160000e+01  -1.0303723e+09
   3.8180000e+01  -1.0303723e+09
   3.8200000e+01  -1.0303723e+09
   3.8220000e+01  -1.0303723e+09
   3.8240000e+01  -1.0303723e+09
   3.8260000e+01  -1.0303723e+09
   3.8280000e+01  -1.0303723e+09
   3.8300000e+01  -1.0303723e+09
   3.8320000e+01  -1.0303723e+09
   3.8340000e+01  -1.0303723e+09
   3.8360000e+01  -1.0303723e+09
   3.8380000e+01  -1.0303723e+09
   3.8400000e+01  -1.0303723e+09
   3.8420000e+01  -1.0303723e+09
   3.8440000e+01  -1.0303723e+09
   3.8460000e+01  -1.0303723e+09
   3.8480000e+01  -1.0303723e+09
   3.8500000e+01  -1.0303723e+09
   3.8520000e+01  -1.0303723e+09
   3.8540000e+01  -1.0303723e+09
   3.8560000e+01  -1.0303723e+09
   3.8580000e+01  -1.0303723e+09
   3.8600000e+01  -1.0303723e+09
   3.8620000e+01  -1.0303723e+09
   3.8640000e+01  -1.0303723e+09
   3.8660000e+01  -1.0303723e+09
   3.8680000e+01  -1.0303723e+09
   3.8700000e+01  -1.0303723e+09
   3.8720000e+01  -1.0303723e+09
   3.8740000e+01  -1.0303723e+09
   3.8760000e+01  -1.0303723e+09
   3.8780000e+01  -1.0303723e+09
   3.8800000e+01  -1.0303723e+09
   3.8820000e+01  -1.0303723e+09
   3.8840000e+01  -1.0303723e+09
   3.8860000e+01  -1.0303723e+09
   3.8880000e+01  -1.0303723e+09
   3.8900000e+01  -1.0303723e+09
   3.8920000e+01  -1.0303723e+09
   3.8940000e+01  -1.0303723e+09
   3.8960000e+01  -1.0303723e+09
   3.8980000e+01  -1.0303723e+09
   3.9000000e+01  -1.0303723e+09
   3.9020000e+01  -1.0303723e+09
   3.9040000e+01  -1.0303723e+09
   3.9060000e+01  -1.0303723e+09
   3.9080000e+01  -1.0303723e+09
   3.9100000e+01  -1.0303723e+09
   3.9120000e+01  -1.0303723e+09
   3.9140000e+01  -1.0303723e+09
   3.9160000e+01  -1.0303723e+09
   3.9180000e+01  -1.0303723e+09
   3.9200000e+01  -1.0303723e+09
   3.9220000e+01  -1.0303723e+09
   3.9240000e+01  -1.0303723e+09
   3.9260000e+01  -1.0303723e+09
   3.9280000e+01  -1.0303723e+09
   3.9300000e+01  -1.0303723e+09
   3.9320000e+01  -1.0303723e+09
   3.9340000e+01  -1.0303723e+09
   3.9360000e+01  -1.0303723e+09
   3.9380000e+01  -1.0303723e+09
   3.9400000e+01  -1.0303723e+09
   3.9420000e+01  -1.0303723e+09
   3.9440000e+01  -1.0303723e+09
   3.9460000e+01  -1.0303723e+09
   3.9480000e+01  -1.0303723e+09
   3.9500000e+01  -1.0303723e+09
   3.9520000e+01  -1.0303723e+09
   3.9540000e+01  -1.0303723e+09
   3.9560000e+01  -1.0303723e+09
   3.9580000e+01  -1.0303723e+09
   3.9600000e+01  -1.0303723e+09
   3.9620000e+01  -1.0303723e+09
   3.9640000e+01  -1.0303723e+09
   3.9660000e+01  -1.0303723e+09
   3.9680000e+01  -1.0303723e+09
   3.9700000e+01  -1.0303723e+09
   3.9720000e+01  -1.0303723e+09
   3.9740000e+01  -1.0303723e+09
   3.9760000e+01  -1.0303723e+09
   3.9780000e+01  -1.0303723e+09
   3.9800000e+01  -1.0303723e+09
   3.9820000e+01  -1.0303723e+09
   3.9840000e+01  -1.0303723e+09
   3.9860000e+01  -1.0303723e+09
   3.9880000e+01  -1.0303723e+09
   3.9900000e+01  -1.0303723e+09
   3.9920000e+01  -1.0303723e+09
   3.9940000e+01  -1.0303723e+09
   3.9960000e+01  -1.0303723e+09
   3.9980000e+01  -1.0303723e+09
   4.0000000e+01  -1.0303723e+09
   4.0020000e+01  -1.0303723e+09
   4.0040000e+01  -1.0303723e+09
   4.0060000e+01  -1.0303723e+09
   4.0080000e+01  -1.0303723e+09
   4.0100000e+01  -1.0303723e+09
   4.0120000e+01  -1.0303723e+09
   4.0140000e+01  -1.0303723e+09
   4.0160000e+01  -1.0303723e+09
   4.0180000e+01  -1.0303723e+09
   4.0200000e+01  -1.0303723e+09
   4.0220000e+01  -1.0303723e+09
   4.0240000e+01  -1.0303723e+09
   4.0260000e+01  -1.0303723e+09
   4.0280000e+01  -1.0303723e+09
   4.0300000e+01  -1.0303723e+09
   4.0320000e+01  -1.0303723e+09
   4.0340000e+01  -1.0303723e+09
   4.0360000e+01  -1.0303723e+09
   4.0380000e+01  -1.0303723e+09
   4.0400000e+01  -1.0303723e+09
   4.0420000e+01  -1.0303723e+09
   4.0440000e+01  -1.0303723e+09
   4.0460000e+01  -1.0303723e+09
   4.0480000e+01  -1.0303723e+09
   4.0500000e+01  -1.0303723e+09
   4.0520000e+01  -1.0303723e+09
   4.0540000e+01  -1.0303723e+09
   4.0560000e+01  -1.0303723e+09
   4.0580000e+01  -1.0303723e+09
   4.0600000e+01  -1.0303723e+09
   4.0620000e+01  -1.0303723e+09
   4.0640000e+01  -1.0303723e+09
   4.0660000e+01  -1.0303723e+09
   4.0680000e+01  -1.0303723e+09
   4.0700000e+01  -1.0303723e+09
   4.0720000e+01  -1.0303723e+09
   4.0740000e+01  -1.0303723e+09
   4.0760000e+01  -1.0303723e+09
   4.0780000e+01  -1.0303723e+09
   4.0800000e+01  -1.0303723e+09
   4.0820000e+01  -1.0303723e+09
   4.0840000e+01  -1.0303723e+09
   4.0860000e+01  -1.0303723e+09
   4.0880000e+01  -1.0303723e+09
   4.0900000e+01  -1.0303723e+09
   4.0920000e+01  -1.0303723e+09
   4.0940000e+01  -1.0303723e+09
   4.0960000e+01  -1.0303723e+09
   4.0980000e+01  -1.0303723e+09
   4.1000000e+01  -1.0303723e+09
   4.1020000e+01  -1.0303723e+09
   4.1040000e+01  -1.0303723e+09
   4.1060000e+01  -1.0303723e+09
   4.1080000e+01  -1.0303723e+09
   4.1100000e+01  -1.0303723e+09
   4.1120000e+01  -1.0303723e+09
   4.1140000e+01  -1.0303723e+09
   4.1160000e+01  -1.0303723e+09
   4.1180000e+01  -1.0303723e+09
   4.1200000e+01  -1.0303723e+09
   4.1220000e+01  -1.0303723e+09
   4.1240000e+01  -1.0303723e+09
   4.1260000e+01  -1.0303723e+09
   4.1280000e+01  -1.0303723e+09
   4.1300000e+01  -1.0303723e+09
   4.1320000e+01  -1.0303723e+09
   4.1340000e+01  -1.0303723e+09
   4.1360000e+01  -1.0303723e+09
   4.1380000e+01  -1.0303723e+09
   4.1400000e+01  -1.0303723e+09
   4.1420000e+01  -1.0303723e+09
   4.1440000e+01  -1.0303723e+09
   4.1460000e+01  -1.0303723e+09
   4.1480000e+01  -1.0303723e+09
   4.1500000e+01  -1.0303723e+09
   4.1520000e+01  -1.0303723e+09
   4.1540000e+01  -1.0303723e+09
   4.1560000e+01  -1.0303723e+09
   4.1580000e+01  -1.0303723e+09
   4.1600000e+01  -1.0303723e+09
   4.1620000e+01  -1.0303723e+09
   4.1640000e+01  -1.0303723e+09
   4.1660000e+01  -1.0303723e+09
   4.1680000e+01  -1.0303723e+09
   4.1700000e+01  -1.0303723e+09
   4.1720000e+01  -1.0303723e+09
   4.1740000e+01  -1.0303723e+09
   4.1760000e+01  -1.0303723e+09
   4.1780000e+01  -1.0303723e+09
   4.1800000e+01  -1.0303723e+09
   4.1820000e+01  -1.0303723e+09
   4.1840000e+01  -1.0303723e+09
   4.1860000e+01  -1.0303723e+09
   4.1880000e+01  -1.0303723e+09
   4.1900000e+01  -1.0303723e+09
   4.1920000e+01  -1.0303723e+09
   4.1940000e+01  -1.0303723e+09
   4.1960000e+01  -1.0303723e+09
   4.1980000e+01  -1.0303723e+09
   4.2000000e+01  -1.0303723e+09
   4.2020000e+01  -1.0303723e+09
   4.2040000e+01  -1.0303723e+09
   4.2060000e+01  -1.0303723e+09
   4.2080000e+01  -1.0303723e+09
   4.2100000e+01  -1.0303723e+09
   4.2120000e+01  -1.0303723e+09
   4.2140000e+01  -1.0303723e+09
   4.2160000e+01  -1.0303723e+09
   4.2180000e+01  -1.0303723e+09
   4.2200000e+01  -1.0303723e+09
   4.2220000e+01  -1.0303723e+09
   4.2240000e+01  -1.0303723e+09
   4.2260000e+01  -1.0303723e+09
   4.2280000e+01  -1.0303723e+09
   4.2300000e+01  -1.0303723e+09
   4.2320000e+01  -1.0303723e+09
   4.2340000e+01  -1.0303723e+09
   4.2360000e+01  -1.0303723e+09
   4.2380000e+01  -1.0303723e+09
   4.2400000e+01  -1.0303723e+09
   4.2420000e+01  -1.0303723e+09
   4.2440000e+01  -1.0303723e+09
   4.2460000e+01  -1.0303723e+09
   4.2480000e+01  -1.0303723e+09
   4.2500000e+01  -1.0303723e+09
   4.2520000e+01  -1.0303723e+09
   4.2540000e+01  -1.0303723e+09
   4.2560000e+01  -1.0303723e+09
   4.2580000e+01  -1.0303723e+09
   4.2600000e+01  -1.0303723e+09
   4.2620000e+01  -1.0303723e+09
   4.2640000e+01  -1.0303723e+09
   4.2660000e+01  -1.0303723e+09
   4.2680000e+01  -1.0303723e+09
   4.2700000e+01  -1.0303723e+09
   4.2720000e+01  -1.0303723e+09
   4.2740000e+01  -1.0303723e+09
   4.2760000e+01  -1.0303723e+09
   4.2780000e+01  -1.0303723e+09
   4.2800000e+01  -1.0303723e+09
   4.2820000e+01  -1.0303723e+09
   4.2840000e+01  -1.0303723e+09
   4.2860000e+01  -1.0303723e+09
   4.2880000e+01  -1.0303723e+09
   4.2900000e+01  -1.0303723e+09
   4.2920000e+01  -1.0303723e+09
   4.2940000e+01  -1.0303723e+09
   4.2960000e+01  -1.0303723e+09
   4.2980000e+01  -1.0303723e+09
   4.3000000e+01  -1.0303723e+09
   4.3020000e+01  -1.0303723e+09
   4.3040000e+01  -1.0303723e+09
   4.3060000e+01  -1.0303723e+09
   4.3080000e+01  -1.0303723e+09
   4.3100000e+01  -1.0303723e+09
   4.3120000e+01  -1.0303723e+09
   4.3140000e+01  -1.0303723e+09
   4.3160000e+01  -1.0303723e+09
   4.3180000e+01  -1.0303723e+09
   4.3200000e+01  -1.0303723e+09
   4.3220000e+01  -1.0303723e+09
   4.3240000e+01  -1.0303723e+09
   4.3260000e+01  -1.0303723e+09
   4.3280000e+01  -1.0303723e+09
   4.3300000e+01  -1.0303723e+09
   4.3320000e+01  -1.0303723e+09
   4.3340000e+01  -1.0303723e+09
   4.3360000e+01  -1.0303723e+09
   4.3380000e+01  -1.0303723e+09
   4.3400000e+01  -1.0303723e+09
   4.3420000e+01  -1.0303723e+09
   4.3440000e+01  -1.0303723e+09
   4.3460000e+01  -1.0303723e+09
   4.3480000e+01  -1.0303723e+09
   4.3500000e+01  -1.0303723e+09
   4.3520000e+01  -1.0303723e+09
   4.3540000e+01  -1.0303723e+09
   4.3560000e+01  -1.0303723e+09
   4.3580000e+01  -1.0303723e+09
   4.3600000e+01  -1.0303723e+09
   4.3620000e+01  -1.0303723e+09
   4.3640000e+01  -1.0303723e+09
   4.3660000e+01  -1.0303723e+09
   4.3680000e+01  -1.0303723e+09
   4.3700000e+01  -1.0303723e+09
   4.3720000e+01  -1.0303723e+09
   4.3740000e+01  -1.0303723e+09
   4.3760000e+01  -1.0303723e+09
   4.3780000e+01  -1.0303723e+09
   4.3800000e+01  -1.0303723e+09
   4.3820000e+01  -1.0303723e+09
   4.3840000e+01  -1.0303723e+09
   4.3860000e+01  -1.0303723e+09
   4.3880000e+01  -1.0303723e+09
   4.3900000e+01  -1.0303723e+09
   4.3920000e+01  -1.0303723e+09
   4.3940000e+01  -1.0303723e+09
   4.3960000e+01  -1.0303723e+09
   4.3980000e+01  -1.0303723e+09
   4.4000000e+01  -1.0303723e+09
   4.4020000e+01  -1.0303723e+09
   4.4040000e+01  -1.0303723e+09
   4.4060000e+01  -1.0303723e+09
   4.4080000e+01  -1.0303723e+09
   4.4100000e+01  -1.0303723e+09
   4.4120000e+01  -1.0303723e+09
   4.4140000e+01  -1.0303723e+09
   4.4160000e+01  -1.0303723e+09
   4.4180000e+01  -1.0303723e+09
   4.4200000e+01  -1.0303723e+09
   4.4220000e+01  -1.0303723e+09
   4.4240000e+01  -1.0303723e+09
   4.4260000e+01  -1.0303723e+09
   4.4280000e+01  -1.0303723e+09
   4.4300000e+01  -1.0303723e+09
   4.4320000e+01  -1.0303723e+09
   4.4340000e+01  -1.0303723e+09
   4.4360000e+01  -1.0303723e+09
   4.4380000e+01  -1.0303723e+09
   4.4400000e+01  -1.0303723e+09
   4.4420000e+01  -1.0303723e+09
   4.4440000e+01  -1.0303723e+09
   4.4460000e+01  -1.0303723e+09
   4.4480000e+01  -1.0303723e+09
   4.4500000e+01  -1.0303723e+09
   4.4520000e+01  -1.0303723e+09
   4.4540000e+01  -1.0303723e+09
   4.4560000e+01  -1.0303723e+09
   4.4580000e+01  -1.0303723e+09
   4.4600000e+01  -1.0303723e+09
   4.4620000e+01  -1.0303723e+09
   4.4640000e+01  -1.0303723e+09
   4.4660000e+01  -1.0303723e+09
   4.4680000e+01  -1.0303723e+09
   4.4700000e+01  -1.0303723e+09
   4.4720000e+01  -1.0303723e+09
   4.4740000e+01  -1.0303723e+09
   4.4760000e+01  -1.0303723e+09
   4.4780000e+01  -1.0303723e+09
   4.4800000e+01  -1.0303723e+09
   4.4820000e+01  -1.0303723e+09
   4.4840000e+01  -1.0303723e+09
   4.4860000e+01  -1.0303723e+09
   4.4880000e+01  -1.0303723e+09
   4.4900000e+01  -1.0303723e+09
   4.4920000e+01  -1.0303723e+09
   4.4940000e+01  -1.0303723e+09
   4.4960000e+01  -1.0303723e+09
   4.4980000e+01  -1.0303723e+09
   4.5000000e+01  -1.0303723e+09
   4.5020000e+01  -1.0303723e+09
   4.5040000e+01  -1.0303723e+09
   4.5060000e+01  -1.0303723e+09
   4.5080000e+01  -1.0303723e+09
   4.5100000e+01  -1.0303723e+09
   4.5120000e+01  -1.0303723e+09
   4.5140000e+01  -1.0303723e+09
   4.5160000e+01  -1.0303723e+09
   4.5180000e+01  -1.0303723e+09
   4.5200000e+01  -1.0303723e+09
   4.5220000e+01  -1.0303723e+09
   4.5240000e+01  -1.0303723e+09
   4.5260000e+01  -1.0303723e+09
   4.5280000e+01  -1.0303723e+09
   4.5300000e+01  -1.0303723e+09
   4.5320000e+01  -1.0303723e+09
   4.5340000e+01  -1.0303723e+09
   4.5360000e+01  -1.0303723e+09
   4.5380000e+01  -1.0303723e+09
   4.5400000e+01  -1.0303723e+09
   4.5420000e+01  -1.0303723e+09
   4.5440000e+01  -1.0303723e+09
   4.5460000e+01  -1.0303723e+09
   4.5480000e+01  -1.0303723e+09
   4.5500000e+01  -1.0303723e+09
   4.5520000e+01  -1.0303723e+09
   4.5540000e+01  -1.0303723e+09
   4.5560000e+01  -1.0303723e+09
   4.5580000e+01  -1.0303723e+09
   4.5600000e+01  -1.0303723e+09
   4.5620000e+01  -1.0303723e+09
   4.5640000e+01  -1.0303723e+09
   4.5660000e+01  -1.0303723e+09
   4.5680000e+01  -1.0303723e+09
   4.5700000e+01  -1.0303723e+09
   4.5720000e+01  -1.0303723e+09
   4.5740000e+01  -1.0303723e+09
   4.5760000e+01  -1.0303723e+09
   4.5780000e+01  -1.0303723e+09
   4.5800000e+01  -1.0303723e+09
   4.5820000e+01  -1.0303723e+09
   4.5840000e+01  -1.0303723e+09
   4.5860000e+01  -1.0303723e+09
   4.5880000e+01  -1.0303723e+09
   4.5900000e+01  -1.0303723e+09
   4.5920000e+01  -1.0303723e+09
   4.5940000e+01  -1.0303723e+09
   4.5960000e+01  -1.0303723e+09
   4.5980000e+01  -1.0303723e+09
   4.6000000e+01  -1.0303723e+09
   4.6020000e+01  -1.0303723e+09
   4.6040000e+01  -1.0303723e+09
   4.6060000e+01  -1.0303723e+09
   4.6080000e+01  -1.0303723e+09
   4.6100000e+01  -1.0303723e+09
   4.6120000e+01  -1.0303723e+09
   4.6140000e+01  -1.0303723e+09
   4.6160000e+01  -1.0303723e+09
   4.6180000e+01  -1.0303723e+09
   4.6200000e+01  -1.0303723e+09
   4.6220000e+01  -1.0303723e+09
   4.6240000e+01  -1.0303723e+09
   4.6260000e+01  -1.0303723e+09
   4.6280000e+01  -1.0303723e+09
   4.6300000e+01  -1.0303723e+09
   4.6320000e+01  -1.0303723e+09
   4.6340000e+01  -1.0303723e+09
   4.6360000e+01  -1.0303723e+09
   4.6380000e+01  -1.0303723e+09
   4.6400000e+01  -1.0303723e+09
   4.6420000e+01  -1.0303723e+09
   4.6440000e+01  -1.0303723e+09
   4.6460000e+01  -1.0303723e+09
   4.6480000e+01  -1.0303723e+09
   4.6500000e+01  -1.0303723e+09
   4.6520000e+01  -1.0303723e+09
   4.6540000e+01  -1.0303723e+09
   4.6560000e+01  -1.0303723e+09
   4.6580000e+01  -1.0303723e+09
   4.6600000e+01  -1.0303723e+09
   4.6620000e+01  -1.0303723e+09
   4.6640000e+01  -1.0303723e+09
   4.6660000e+01  -1.0303723e+09
   4.6680000e+01  -1.0303723e+09
   4.6700000e+01  -1.0303723e+09
   4.6720000e+01  -1.0303723e+09
   4.6740000e+01  -1.0303723e+09
   4.6760000e+01  -1.0303723e+09
   4.6780000e+01  -1.0303723e+09
   4.6800000e+01  -1.0303723e+09
   4.6820000e+01  -1.0303723e+09
   4.6840000e+01  -1.0303723e+09
   4.6860000e+01  -1.0303723e+09
   4.6880000e+01  -1.0303723e+09
   4.6900000e+01  -1.0303723e+09
   4.6920000e+01  -1.0303723e+09
   4.6940000e+01  -1.0303723e+09
   4.6960000e+01  -1.0303723e+09
   4.6980000e+01  -1.0303723e+09
   4.7000000e+01  -1.0303723e+09
   4.7020000e+01  -1.0303723e+09
   4.7040000e+01  -1.0303723e+09
   4.7060000e+01  -1.0303723e+09
   4.7080000e+01  -1.0303723e+09
   4.7100000e+01  -1.0303723e+09
   4.7120000e+01  -1.0303723e+09
   4.7140000e+01  -1.0303723e+09
   4.7160000e+01  -1.0303723e+09
   4.7180000e+01  -1.0303723e+09
   4.7200000e+01  -1.0303723e+09
   4.7220000e+01  -1.0303723e+09
   4.7240000e+01  -1.0303723e+09
   4.7260000e+01  -1.0303723e+09
   4.7280000e+01  -1.0303723e+09
   4.7300000e+01  -1.0303723e+09
   4.7320000e+01  -1.0303723e+09
   4.7340000e+01  -1.0303723e+09
   4.7360000e+01  -1.0303723e+09
   4.7380000e+01  -1.0303723e+09
   4.7400000e+01  -1.0303723e+09
   4.7420000e+01  -1.0303723e+09
   4.7440000e+01  -1.0303723e+09
   4.7460000e+01  -1.0303723e+09
   4.7480000e+01  -1.0303723e+09
   4.7500000e+01  -1.0303723e+09
   4.7520000e+01  -1.0303723e+09
   4.7540000e+01  -1.0303723e+09
   4.7560000e+01  -1.0303723e+09
   4.7580000e+01  -1.0303723e+09
   4.7600000e+01  -1.0303723e+09
   4.7620000e+01  -1.0303723e+09
   4.7640000e+01  -1.0303723e+09
   4.7660000e+01  -1.0303723e+09
   4.7680000e+01  -1.0303723e+09
   4.7700000e+01  -1.0303723e+09
   4.7720000e+01  -1.0303723e+09
   4.7740000e+01  -1.0303723e+09
   4.7760000e+01  -1.0303723e+09
   4.7780000e+01  -1.0303723e+09
   4.7800000e+01  -1.0303723e+09
   4.7820000e+01  -1.0303723e+09
   4.7840000e+01  -1.0303723e+09
   4.7860000e+01  -1.0303723e+09
   4.7880000e+01  -1.0303723e+09
   4.7900000e+01  -1.0303723e+09
   4.7920000e+01  -1.0303723e+09
   4.7940000e+01  -1.0303723e+09
   4.7960000e+01  -1.0303723e+09
   4.7980000e+01  -1.0303723e+09
   4.8000000e+01  -1.0303723e+09
   4.8020000e+01  -1.0303723e+09
   4.8040000e+01  -1.0303723e+09
   4.8060000e+01  -1.0303723e+09
   4.8080000e+01  -1.0303723e+09
   4.8100000e+01  -1.0303723e+09
   4.8120000e+01  -1.0303723e+09
   4.8140000e+01  -1.0303723e+09
   4.8160000e+01  -1.0303723e+09
   4.8180000e+01  -1.0303723e+09
   4.8200000e+01  -1.0303723e+09
   4.8220000e+01  -1.0303723e+09
   4.8240000e+01  -1.0303723e+09
   4.8260000e+01  -1.0303723e+09
   4.8280000e+01  -1.0303723e+09
   4.8300000e+01  -1.0303723e+09
   4.8320000e+01  -1.0303723e+09
   4.8340000e+01  -1.0303723e+09
   4.8360000e+01  -1.0303723e+09
   4.8380000e+01  -1.0303723e+09
   4.8400000e+01  -1.0303723e+09
   4.8420000e+01  -1.0303723e+09
   4.8440000e+01  -1.0303723e+09
   4.8460000e+01  -1.0303723e+09
   4.8480000e+01  -1.0303723e+09
   4.8500000e+01  -1.0303723e+09
   4.8520000e+01  -1.0303723e+09
   4.8540000e+01  -1.0303723e+09
   4.8560000e+01  -1.0303723e+09
   4.8580000e+01  -1.0303723e+09
   4.8600000e+01  -1.0303723e+09
   4.8620000e+01  -1.0303723e+09
   4.8640000e+01  -1.0303723e+09
   4.8660000e+01  -1.0303723e+09
   4.8680000e+01  -1.0303723e+09
   4.8700000e+01  -1.0303723e+09
   4.8720000e+01  -1.0303723e+09
   4.8740000e+01  -1.0303723e+09
   4.8760000e+01  -1.0303723e+09
   4.8780000e+01  -1.0303723e+09
   4.8800000e+01  -1.0303723e+09
   4.8820000e+01  -1.0303723e+09
   4.8840000e+01  -1.0303723e+09
   4.8860000e+01  -1.0303723e+09
   4.8880000e+01  -1.0303723e+09
   4.8900000e+01  -1.0303723e+09
   4.8920000e+01  -1.0303723e+09
   4.8940000e+01  -1.0303723e+09
   4.8960000e+01  -1.0303723e+09
   4.8980000e+01  -1.0303723e+09
   4.9000000e+01  -1.0303723e+09
   4.9020000e+01  -1.0303723e+09
   4.9040000e+01  -1.0303723e+09
   4.9060000e+01  -1.0303723e+09
   4.9080000e+01  -1.0303723e+09
   4.9100000e+01  -1.0303723e+09
   4.9120000e+01  -1.0303723e+09
   4.9140000e+01  -1.0303723e+09
   4.9160000e+01  -1.0303723e+09
   4.9180000e+01  -1.0303723e+09
   4.9200000e+01  -1.0303723e+09
   4.9220000e+01  -1.0303723e+09
   4.9240000e+01  -1.0303723e+09
   4.9260000e+01  -1.0303723e+09
   4.9280000e+01  -1.0303723e+09
   4.9300000e+01  -1.0303723e+09
   4.9320000e+01  -1.0303723e+09
   4.9340000e+01  -1.0303723e+09
   4.9360000e+01  -1.0303723e+09
   4.9380000e+01  -1.0303723e+09
   4.9400000e+01  -1.0303723e+09
   4.9420000e+01  -1.0303723e+09
   4.9440000e+01  -1.0303723e+09
   4.9460000e+01  -1.0303723e+09
   4.9480000e+01  -1.0303723e+09
   4.9500000e+01  -1.0303723e+09
   4.9520000e+01  -1.0303723e+09
   4.9540000e+01  -1.0303723e+09
   4.9560000e+01  -1.0303723e+09
   4.9580000e+01  -1.0303723e+09
   4.9600000e+01  -1.0303723e+09
   4.9620000e+01  -1.0303723e+09
   4.9640000e+01  -1.0303723e+09
   4.9660000e+01  -1.0303723e+09
   4.9680000e+01  -1.0303723e+09
   4.9700000e+01  -1.0303723e+09
   4.9720000e+01  -1.0303723e+09
   4.9740000e+01  -1.0303723e+09
   4.9760000e+01  -1.0303723e+09
   4.9780000e+01  -1.0303723e+09
   4.9800000e+01  -1.0303723e+09
   4.9820000e+01  -1.0303723e+09
   4.9840000e+01  -1.0303723e+09
   4.9860000e+01  -1.0303723e+09
   4.9880000e+01  -1.0303723e+09
   4.9900000e+01  -1.0303723e+09
   4.9920000e+01  -1.0303723e+09
   4.9940000e+01  -1.0303723e+09
   4.9960000e+01  -1.0303723e+09
   4.9980000e+01  -1.0303723e+09
   5.0000000e+01  -1.0303723e+09


==> data/sig/sig3_example3.dat <==
   3.0000000e+01   1.3126444e+08
   3.0020000e+01   1.4655636e+08
   3.0040000e+01   1.5435539e+08
   3.0060000e+01   1.5125718e+08
   3.0080000e+01   1.3966631e+08
   3.0100000e+01   1.2660317e+08
   3.0120000e+01   1.1975748e+08
   3.0140000e+01   1.2342828e+08
   3.0160000e+01   1.3606426e+08
   3.0180000e+01   1.5120878e+08
   3.0200000e+01   1.6088098e+08
   3.0220000e+01   1.6000055e+08
   3.0240000e+01   1.4904515e+08
   3.0260000e+01   1.3387862e+08
   3.0280000e+01   1.2249581e+08
   3.0300000e+01   1.2076319e+08
   3.0320000e+01   1.2918876e+08
   3.0340000e+01   1.4270673e+08
   3.0360000e+01   1.5339533e+08
   3.0380000e+01   1.5481228e+08
   3.0400000e+01   1.4548837e+08
   3.0420000e+01   1.2974481e+08
   3.0440000e+01   1.1537465e+08
   3.0460000e+01   1.0941756e+08
   3.0480000e+01   1.1438988e+08
   3.0500000e+01   1.2690364e+08
   3.0520000e+01   1.3956088e+08
   3.0540000e+01   1.4492769e+08
   3.0560000e+01   1.3963657e+08
   3.0580000e+01   1.2615830e+08
   3.0600000e+01   1.1154620e+08
   3.0620000e+01   1.0353558e+08
   3.0640000e+01   1.0644732e+08
   3.0660000e+01   1.1875000e+08
   3.0680000e+01   1.3399550e+08
   3.0700000e+01   1.4419449e+08
   3.0720000e+01   1.4426511e+08
   3.0740000e+01   1.3464821e+08
   3.0760000e+01   1.2119959e+08
   3.0780000e+01   1.1185079e+08
   3.0800000e+01   1.1245473e+08
   3.0820000e+01   1.2343172e+08
   3.0840000e+01   1.3969806e+08
   3.0860000e+01   1.5322406e+08
   3.0880000e+01   1.5755111e+08
   3.0900000e+01   1.5109060e+08
   3.0920000e+01   1.3815696e+08
   3.0940000e+01   1.2642164e+08
   3.0960000e+01   1.2292956e+08
   3.0980000e+01   1.3007821e+08
   3.1000000e+01   1.4449569e+08
   3.1020000e+01   1.5867272e+08
   3.1040000e+01   1.6520681e+08
   3.1060000e+01   1.6063464e+08
   3.1080000e+01   1.4748195e+08
   3.1100000e+01   1.3272562e+08
   3.1120000e+01   1.2418042e+08
   3.1140000e+01   1.2610591e+08
   3.1160000e+01   1.3706995e+08
   3.1180000e+01   1.5057453e+08
   3.1200000e+01   1.5874884e+08
   3.1220000e+01   1.5647367e+08
   3.1240000e+01   1.4432879e+08
   3.1260000e+01   1.2814276e+08
   3.1280000e+01   1.1600031e+08
   3.1300000e+01   1.1372901e+08
   3.1320000e+01   1.2190578e+08
   3.1340000e+01   1.3541837e+08
   3.1360000e+01   1.4638930e+08
   3.1380000e+01   1.4832819e+08
   3.1400000e+01   1.3978888e+08
   3.1420000e+01   1.2504861e+08
   3.1440000e+01   1.1190500e+08
   3.1460000e+01   1.0735479e+08
   3.1480000e+01   1.1389900e+08
   3.1500000e+01   1.2810336e+08
   3.1520000e+01   1.4253595e+08
   3.1540000e+01   1.4971864e+08
   3.1560000e+01   1.4623959e+08
   3.1580000e+01   1.3453713e+08
   3.1600000e+01   1.2161728e+08
   3.1620000e+01   1.1519546e+08
   3.1640000e+01   1.1954214e+08
   3.1660000e+01   1.3311398e+08
   3.1680000e+01   1.4940889e+08
   3.1700000e+01   1.6043787e+08
   3.1720000e+01   1.6106824e+08
   3.1740000e+01   1.5176389e+08
   3.1760000e+01   1.3833827e+08
   3.1780000e+01   1.2876973e+08
   3.1800000e+01   1.2887292e+08
   3.1820000e+01   1.3913086e+08
   3.1840000e+01   1.5442078e+08
   3.1860000e+01   1.6679006e+08
   3.1880000e+01   1.6974345e+08
   3.1900000e+01   1.6178869e+08
   3.1920000e+01   1.4720876e+08
   3.1940000e+01   1.3378783e+08
   3.1960000e+01   1.2853863e+08
   3.1980000e+01   1.3397594e+08
   3.2000000e+01   1.4668890e+08
   3.2020000e+01   1.5928263e+08
   3.2040000e+01   1.6431092e+08
   3.2060000e+01   1.5842246e+08
   3.2080000e+01   1.4409659e+08
   3.2100000e+01   1.2841844e+08
   3.2120000e+01   1.1914813e+08
   3.2140000e+01   1.2064306e+08
   3.2160000e+01   1.3140135e+08
   3.2180000e+01   1.4500814e+08
   3.2200000e+01   1.5350887e+08
   3.2220000e+01   1.5185570e+08
   3.2240000e+01   1.4053536e+08
   3.2260000e+01   1.2544045e+08
   3.2280000e+01   1.1455326e+08
   3.2300000e+01   1.1375721e+08
   3.2320000e+01   1.2351472e+08
   3.2340000e+01   1.3875857e+08
   3.2360000e+01   1.5148923e+08
   3.2380000e+01   1.5525387e+08
   3.2400000e+01   1.4848761e+08
   3.2420000e+01   1.3550480e+08
   3.2440000e+01   1.2399308e+08
   3.2460000e+01   1.2098740e+08
   3.2480000e+01   1.2888534e+08
   3.2500000e+01   1.4428925e+08
   3.2520000e+01   1.5967262e+08
   3.2540000e+01   1.6759523e+08
   3.2560000e+01   1.6456932e+08
   3.2580000e+01   1.5307942e+08
   3.2600000e+01   1.4007811e+08
   3.2620000e+01   1.3333588e+08
   3.2640000e+01   1.3708507e+08
   3.2660000e+01   1.4984147e+08
   3.2680000e+01   1.6507575e+08
   3.2700000e+01   1.7486192e+08
   3.2720000e+01   1.7405543e+08
   3.2740000e+01   1.6318994e+08
   3.2760000e+01   1.4808346e+08
   3.2780000e+01   1.3678702e+08
   3.2800000e+01   1.3512794e+08
   3.2820000e+01   1.4365597e+08
   3.2840000e+01   1.5726286e+08
   3.2860000e+01   1.6805195e+08
   3.2880000e+01   1.6954689e+08
   3.2900000e+01   1.6029968e+08
   3.2920000e+01   1.4461853e+08
   3.2940000e+01   1.3031627e+08
   3.2960000e+01   1.2443168e+08
   3.2980000e+01   1.2948680e+08
   3.3000000e+01   1.4209096e+08
   3.3020000e+01   1.5483443e+08
   3.3040000e+01   1.6028516e+08
   3.3060000e+01   1.5505932e+08
   3.3080000e+01   1.4164769e+08
   3.3100000e+01   1.2708849e+08
   3.3120000e+01   1.1914985e+08
   3.3140000e+01   1.2212753e+08
   3.3160000e+01   1.3452080e+08
   3.3180000e+01   1.4984032e+08
   3.3200000e+01   1.6012751e+08
   3.3220000e+01   1.6025473e+08
   3.3240000e+01   1.5070764e+08
   3.3260000e+01   1.3729997e+08
   3.3280000e+01   1.2802103e+08
   3.3300000e+01   1.2867565e+08
   3.3320000e+01   1.3974013e+08
   3.3340000e+01   1.5606848e+08
   3.3360000e+01   1.6968299e+08
   3.3380000e+01   1.7405868e+08
   3.3400000e+01   1.6766763e+08
   3.3420000e+01   1.5476473e+08
   3.3440000e+01   1.4309314e+08
   3.3460000e+01   1.3963784e+08
   3.3480000e+01   1.4686526e+08
   3.3500000e+01   1.6133340e+08
   3.3520000e+01   1.7559289e+08
   3.3540000e+01   1.8216932e+08
   3.3560000e+01   1.7766075e+08
   3.3580000e+01   1.6453195e+08
   3.3600000e+01   1.4982834e+08
   3.3620000e+01   1.4130936e+08
   3.3640000e+01   1.4329988e+08
   3.3660000e+01   1.5430512e+08
   3.3680000e+01   1.6788213e+08
   3.3700000e+01   1.7609372e+08
   3.3720000e+01   1.7387515e+08
   3.3740000e+01   1.6174874e+08
   3.3760000e+01   1.4560578e+08
   3.3780000e+01   1.3347976e+08
   3.3800000e+01   1.3126157e+08
   3.3820000e+01   1.3946956e+08
   3.3840000e+01   1.5304616e+08
   3.3860000e+01   1.6404893e+08
   3.3880000e+01   1.6603961e+08
   3.3900000e+01   1.5751479e+08
   3.3920000e+01   1.4281016e+08
   3.3940000e+01   1.2967588e+08
   3.3960000e+01   1.2516732e+08
   3.3980000e+01   1.3173523e+08
   3.4000000e+01   1.4599370e+08
   3.4020000e+01   1.6045501e+08
   3.4040000e+01   1.6768301e+08
   3.4060000e+01   1.6421743e+08
   3.4080000e+01   1.5254215e+08
   3.4100000e+01   1.3962732e+08
   3.4120000e+01   1.3323416e+08
   3.4140000e+01   1.3759809e+08
   3.4160000e+01   1.5121160e+08
   3.4180000e+01   1.6753157e+08
   3.4200000e+01   1.7859733e+08
   3.4220000e+01   1.7923925e+08
   3.4240000e+01   1.6995306e+08
   3.4260000e+01   1.5652702e+08
   3.4280000e+01   1.4697374e+08
   3.4300000e+01   1.4708555e+08
   3.4320000e+01   1.5737115e+08
   3.4340000e+01   1.7267982e+08
   3.4360000e+01   1.8507527e+08
   3.4380000e+01   1.8803707e+08
   3.4400000e+01   1.8008970e+08
   3.4420000e+01   1.6550466e+08
   3.4440000e+01   1.5208337e+08
   3.4460000e+01   1.4683577e+08
   3.4480000e+01   1.5228309e+08
   3.4500000e+01   1.6501022e+08
   3.4520000e+01   1.7761578e+08
   3.4540000e+01   1.8265165e+08
   3.4560000e+01   1.7675815e+08
   3.4580000e+01   1.6242507e+08
   3.4600000e+01   1.4673145e+08
   3.4620000e+01   1.3745698e+08
   3.4640000e+01   1.3894568e+08
   3.4660000e+01   1.4971295e+08
   3.4680000e+01   1.6331946e+08
   3.4700000e+01   1.7182579e+08
   3.4720000e+01   1.7015895e+08
   3.4740000e+01   1.5882868e+08
   3.4760000e+01   1.4370790e+08
   3.4780000e+01   1.3281002e+08
   3.4800000e+01   1.3199524e+08
   3.4820000e+01   1.4175515e+08
   3.4840000e+01   1.5698877e+08
   3.4860000e+01   1.6972203e+08
   3.4880000e+01   1.7346606e+08
   3.4900000e+01   1.6668734e+08
   3.4920000e+01   1.5366976e+08
   3.4940000e+01   1.4214130e+08
   3.4960000e+01   1.3910464e+08
   3.4980000e+01   1.4699790e+08
   3.5000000e+01   1.6238045e+08
   3.5020000e+01   1.7776241e+08
   3.5040000e+01   1.8565632e+08
   3.5060000e+01   1.8261464e+08
   3.5080000e+01   1.7108105e+08
   3.5100000e+01   1.5805555e+08
   3.5120000e+01   1.5127061e+08
   3.5140000e+01   1.5500485e+08
   3.5160000e+01   1.6772919e+08
   3.5180000e+01   1.8295378e+08
   3.5200000e+01   1.9270412e+08
   3.5220000e+01   1.9187506e+08
   3.5240000e+01   1.8095873e+08
   3.5260000e+01   1.6581838e+08
   3.5280000e+01   1.5446890e+08
   3.5300000e+01   1.5278282e+08
   3.5320000e+01   1.6126815e+08
   3.5340000e+01   1.7485594e+08
   3.5360000e+01   1.8560149e+08
   3.5380000e+01   1.8706769e+08
   3.5400000e+01   1.7776245e+08
   3.5420000e+01   1.6203981e+08
   3.5440000e+01   1.4767463e+08
   3.5460000e+01   1.4175277e+08
   3.5480000e+01   1.4675486e+08
   3.5500000e+01   1.5933136e+08
   3.5520000e+01   1.7202422e+08
   3.5540000e+01   1.7744104e+08
   3.5560000e+01   1.7215169e+08
   3.5580000e+01   1.5869267e+08
   3.5600000e+01   1.4406274e+08
   3.5620000e+01   1.3607799e+08
   3.5640000e+01   1.3899363e+08
   3.5660000e+01   1.5135109e+08
   3.5680000e+01   1.6661365e+08
   3.5700000e+01   1.7686206e+08
   3.5720000e+01   1.7692120e+08
   3.5740000e+01   1.6732182e+08
   3.5760000e+01   1.5383649e+08
   3.5780000e+01   1.4450340e+08
   3.5800000e+01   1.4508690e+08
   3.5820000e+01   1.5610709e+08
   3.5840000e+01   1.7237124e+08
   3.5860000e+01   1.8594118e+08
   3.5880000e+01   1.9024380e+08
   3.5900000e+01   1.8379477e+08
   3.5920000e+01   1.7080777e+08
   3.5940000e+01   1.5907260e+08
   3.5960000e+01   1.5553788e+08
   3.5980000e+01   1.6270939e+08
   3.6000000e+01   1.7710726e+08
   3.6020000e+01   1.9131196e+08
   3.6040000e+01   1.9781275e+08
   3.6060000e+01   1.9323624e+08
   3.6080000e+01   1.8002049e+08
   3.6100000e+01   1.6524024e+08
   3.6120000e+01   1.5663681e+08
   3.6140000e+01   1.5855640e+08
   3.6160000e+01   1.6948752e+08
   3.6180000e+01   1.8299666e+08
   3.6200000e+01   1.9113206e+08
   3.6220000e+01   1.8883422e+08
   3.6240000e+01   1.7662054e+08
   3.6260000e+01   1.6038772e+08
   3.6280000e+01   1.4817475e+08
   3.6300000e+01   1.4587036e+08
   3.6320000e+01   1.5400247e+08
   3.6340000e+01   1.6749733e+08
   3.6360000e+01   1.7842586e+08
   3.6380000e+01   1.8032529e+08
   3.6400000e+01   1.7171639e+08
   3.6420000e+01   1.5690858e+08
   3.6440000e+01   1.4368835e+08
   3.6460000e+01   1.3907819e+08
   3.6480000e+01   1.4557066e+08
   3.6500000e+01   1.5973326e+08
   3.6520000e+01   1.7412334e+08
   3.6540000e+01   1.8124863e+08
   3.6560000e+01   1.7770276e+08
   3.6580000e+01   1.6591278e+08
   3.6600000e+01   1.5291257e+08
   3.6620000e+01   1.4640496e+08
   3.6640000e+01   1.5069133e+08
   3.6660000e+01   1.6419775e+08
   3.6680000e+01   1.8044511e+08
   3.6700000e+01   1.9140039e+08
   3.6720000e+01   1.9196103e+08
   3.6740000e+01   1.8255309e+08
   3.6760000e+01   1.6903769e+08
   3.6780000e+01   1.5936125e+08
   3.6800000e+01   1.5938880e+08
   3.6820000e+01   1.6955884e+08
   3.6840000e+01   1.8478937e+08
   3.6860000e+01   1.9706817e+08
   3.6880000e+01   1.9994518e+08
   3.6900000e+01   1.9187019e+08
   3.6920000e+01   1.7719102e+08
   3.6940000e+01   1.6363866e+08
   3.6960000e+01   1.5829957e+08
   3.6980000e+01   1.6362339e+08
   3.7000000e+01   1.7626555e+08
   3.7020000e+01   1.8874965e+08
   3.7040000e+01   1.9369550e+08
   3.7060000e+01   1.8767158e+08
   3.7080000e+01   1.7323786e+08
   3.7100000e+01   1.5740961e+08
   3.7120000e+01   1.4803419e+08
   3.7140000e+01   1.4939600e+08
   3.7160000e+01   1.6006853e+08
   3.7180000e+01   1.7355322e+08
   3.7200000e+01   1.8196161e+08
   3.7220000e+01   1.8016623e+08
   3.7240000e+01   1.6872732e+08
   3.7260000e+01   1.5347260e+08
   3.7280000e+01   1.4246380e+08
   3.7300000e+01   1.4152148e+08
   3.7320000e+01   1.5117671e+08
   3.7340000e+01   1.6628934e+08
   3.7360000e+01   1.7891720e+08
   3.7380000e+01   1.8253507e+08
   3.7400000e+01   1.7564122e+08
   3.7420000e+01   1.6249053e+08
   3.7440000e+01   1.5084305e+08
   3.7460000e+01   1.4767764e+08
   3.7480000e+01   1.5545732e+08
   3.7500000e+01   1.7071886e+08
   3.7520000e+01   1.8598775e+08
   3.7540000e+01   1.9375805e+08
   3.7560000e+01   1.9059371e+08
   3.7580000e+01   1.7892947e+08
   3.7600000e+01   1.6577505e+08
   3.7620000e+01   1.5886221e+08
   3.7640000e+01   1.6247133e+08
   3.7660000e+01   1.7507621e+08
   3.7680000e+01   1.9017737e+08
   3.7700000e+01   1.9980782e+08
   3.7720000e+01   1.9884702e+08
   3.7740000e+01   1.8780346e+08
   3.7760000e+01   1.7252422e+08
   3.7780000e+01   1.6104778e+08
   3.7800000e+01   1.5922590e+08
   3.7820000e+01   1.6759221e+08
   3.7840000e+01   1.8104751e+08
   3.7860000e+01   1.9167557e+08
   3.7880000e+01   1.9300276e+08
   3.7900000e+01   1.8357334e+08
   3.7920000e+01   1.6770390e+08
   3.7940000e+01   1.5321319e+08
   3.7960000e+01   1.4714635e+08
   3.7980000e+01   1.5203047e+08
   3.8000000e+01   1.6446627e+08
   3.8020000e+01   1.7704492e+08
   3.8040000e+01   1.8231619e+08
   3.8060000e+01   1.7690739e+08
   3.8080000e+01   1.6329456e+08
   3.8100000e+01   1.4854263e+08
   3.8120000e+01   1.4040450e+08
   3.8140000e+01   1.4320465e+08
   3.8160000e+01   1.5541391e+08
   3.8180000e+01   1.7056576e+08
   3.8200000e+01   1.8066360e+08
   3.8220000e+01   1.8060742e+08
   3.8240000e+01   1.7085000e+08
   3.8260000e+01   1.5724475e+08
   3.8280000e+01   1.4775351e+08
   3.8300000e+01   1.4822108e+08
   3.8320000e+01   1.5908946e+08
   3.8340000e+01   1.7524223e+08
   3.8360000e+01   1.8866067e+08
   3.8380000e+01   1.9284779e+08
   3.8400000e+01   1.8624081e+08
   3.8420000e+01   1.7313227e+08
   3.8440000e+01   1.6123800e+08
   3.8460000e+01   1.5758360e+08
   3.8480000e+01   1.6460253e+08
   3.8500000e+01   1.7888498e+08
   3.8520000e+01   1.9293985e+08
   3.8540000e+01   1.9932165e+08
   3.8560000e+01   1.9459053e+08
   3.8580000e+01   1.8124855e+08
   3.8600000e+01   1.6631210e+08
   3.8620000e+01   1.5758204e+08
   3.8640000e+01   1.5935212e+08
   3.8660000e+01   1.7016025e+08
   3.8680000e+01   1.8352496e+08
   3.8700000e+01   1.9153467e+08
   3.8720000e+01   1.8908946e+08
   3.8740000e+01   1.7674269e+08
   3.8760000e+01   1.6036027e+08
   3.8780000e+01   1.4801260e+08
   3.8800000e+01   1.4556438e+08
   3.8820000e+01   1.5356557e+08
   3.8840000e+01   1.6692283e+08
   3.8860000e+01   1.7771944e+08
   3.8880000e+01   1.7947968e+08
   3.8900000e+01   1.7073238e+08
   3.8920000e+01   1.5578218e+08
   3.8940000e+01   1.4242146e+08
   3.8960000e+01   1.3767296e+08
   3.8980000e+01   1.4402901e+08
   3.9000000e+01   1.5805975e+08
   3.9020000e+01   1.7231407e+08
   3.9040000e+01   1.7930725e+08
   3.9060000e+01   1.7561995e+08
   3.9080000e+01   1.6369437e+08
   3.9100000e+01   1.5054967e+08
   3.9120000e+01   1.4390911e+08
   3.9140000e+01   1.4805451e+08
   3.9160000e+01   1.6143449e+08
   3.9180000e+01   1.7754271e+08
   3.9200000e+01   1.8837244e+08
   3.9220000e+01   1.8878940e+08
   3.9240000e+01   1.7925199e+08
   3.9260000e+01   1.6558965e+08
   3.9280000e+01   1.5578424e+08
   3.9300000e+01   1.5566841e+08
   3.9320000e+01   1.6571480e+08
   3.9340000e+01   1.8080547e+08
   3.9360000e+01   1.9296200e+08
   3.9380000e+01   1.9569623e+08
   3.9400000e+01   1.8749510e+08
   3.9420000e+01   1.7266958e+08
   3.9440000e+01   1.5899041e+08
   3.9460000e+01   1.5350766e+08
   3.9480000e+01   1.5870960e+08
   3.9500000e+01   1.7121221e+08
   3.9520000e+01   1.8357711e+08
   3.9540000e+01   1.8838156e+08
   3.9560000e+01   1.8223570e+08
   3.9580000e+01   1.6765652e+08
   3.9600000e+01   1.5170530e+08
   3.9620000e+01   1.4218599e+08
   3.9640000e+01   1.4342934e+08
   3.9660000e+01   1.5396261e+08
   3.9680000e+01   1.6733230e+08
   3.9700000e+01   1.7560125e+08
   3.9720000e+01   1.7368875e+08
   3.9740000e+01   1.6210694e+08
   3.9760000e+01   1.4673317e+08
   3.9780000e+01   1.3558264e+08
   3.9800000e+01   1.3452450e+08
   3.9820000e+01   1.4404342e+08
   3.9840000e+01   1.5904358e+08
   3.9860000e+01   1.7153688e+08
   3.9880000e+01   1.7504061e+08
   3.9900000e+01   1.6800937e+08
   3.9920000e+01   1.5474230e+08
   3.9940000e+01   1.4295741e+08
   3.9960000e+01   1.3967844e+08
   3.9980000e+01   1.4732528e+08
   4.0000000e+01   1.6247744e+08
   4.0020000e+01   1.7761580e+08
   4.0040000e+01   1.8527628e+08
   4.0060000e+01   1.8197883e+08
   4.0080000e+01   1.7020258e+08
   4.0100000e+01   1.5691410e+08
   4.0120000e+01   1.4989116e+08
   4.0140000e+01   1.5337049e+08
   4.0160000e+01   1.6586903e+08
   4.0180000e+01   1.8084421e+08
   4.0200000e+01   1.9036788e+08
   4.0220000e+01   1.8928028e+08
   4.0240000e+01   1.7812684e+08
   4.0260000e+01   1.6272022e+08
   4.0280000e+01   1.5113431e+08
   4.0300000e+01   1.4918933e+08
   4.0320000e+01   1.5744933e+08
   4.0340000e+01   1.7078653e+08
   4.0360000e+01   1.8130825e+08
   4.0380000e+01   1.8251796e+08
   4.0400000e+01   1.7297910e+08
   4.0420000e+01   1.5699161e+08
   4.0440000e+01   1.4239127e+08
   4.0460000e+01   1.3620984e+08
   4.0480000e+01   1.4098776e+08
   4.0500000e+01   1.5331393e+08
   4.0520000e+01   1.6578767e+08
   4.0540000e+01   1.7095054e+08
   4.0560000e+01   1.6543455e+08
   4.0580000e+01   1.5171264e+08
   4.0600000e+01   1.3685293e+08
   4.0620000e+01   1.2860849e+08
   4.0640000e+01   1.3130399e+08
   4.0660000e+01   1.4341207e+08
   4.0680000e+01   1.5846116e+08
   4.0700000e+01   1.6846012e+08
   4.0720000e+01   1.6829917e+08
   4.0740000e+01   1.5844272e+08
   4.0760000e+01   1.4473139e+08
   4.0780000e+01   1.3514335e+08
   4.0800000e+01   1.3550761e+08
   4.0820000e+01   1.4628377e+08
   4.0840000e+01   1.6233618e+08
   4.0860000e+01   1.7566468e+08
   4.0880000e+01   1.7975078e+08
   4.0900000e+01   1.7305333e+08
   4.0920000e+01   1.5984270e+08
   4.0940000e+01   1.4785915e+08
   4.0960000e+01   1.4410525e+08
   4.0980000e+01   1.5103877e+08
   4.1000000e+01   1.6522536e+08
   4.1020000e+01   1.7919729e+08
   4.1040000e+01   1.8548352e+08
   4.1060000e+01   1.8066929e+08
   4.1080000e+01   1.6723044e+08
   4.1100000e+01   1.5221198e+08
   4.1120000e+01   1.4338668e+08
   4.1140000e+01   1.4507870e+08
   4.1160000e+01   1.5579504e+08
   4.1180000e+01   1.6908494e+08
   4.1200000e+01   1.7700363e+08
   4.1220000e+01   1.7448429e+08
   4.1240000e+01   1.6204501e+08
   4.1260000e+01   1.4558977e+08
   4.1280000e+01   1.3315029e+08
   4.1300000e+01   1.3063325e+08
   4.1320000e+01   1.3854588e+08
   4.1340000e+01   1.5183798e+08
   4.1360000e+01   1.6254766e+08
   4.1380000e+01   1.6424372e+08
   4.1400000e+01   1.5540862e+08
   4.1420000e+01   1.4039523e+08
   4.1440000e+01   1.2694713e+08
   4.1460000e+01   1.2213906e+08
   4.1480000e+01   1.2841073e+08
   4.1500000e+01   1.4238589e+08
   4.1520000e+01   1.5655793e+08
   4.1540000e+01   1.6349707e+08
   4.1560000e+01   1.5972702e+08
   4.1580000e+01   1.4774828e+08
   4.1600000e+01   1.3452098e+08
   4.1620000e+01   1.2783036e+08
   4.1640000e+01   1.3189600e+08
   4.1660000e+01   1.4522966e+08
   4.1680000e+01   1.6126107e+08
   4.1700000e+01   1.7204574e+08
   4.1720000e+01   1.7238680e+08
   4.1740000e+01   1.6280415e+08
   4.1760000e+01   1.4906693e+08
   4.1780000e+01   1.3921789e+08
   4.1800000e+01   1.3903057e+08
   4.1820000e+01   1.4903622e+08
   4.1840000e+01   1.6405927e+08
   4.1860000e+01   1.7617609e+08
   4.1880000e+01   1.7884475e+08
   4.1900000e+01   1.7060313e+08
   4.1920000e+01   1.5571372e+08
   4.1940000e+01   1.4199463e+08
   4.1960000e+01   1.3645160e+08
   4.1980000e+01   1.4161597e+08
   4.2000000e+01   1.5406264e+08
   4.2020000e+01   1.6639112e+08
   4.2040000e+01   1.7114247e+08
   4.2060000e+01   1.6495923e+08
   4.2080000e+01   1.5032930e+08
   4.2100000e+01   1.3434033e+08
   4.2120000e+01   1.2477430e+08
   4.2140000e+01   1.2598138e+08
   4.2160000e+01   1.3647298e+08
   4.2180000e+01   1.4980724e+08
   4.2200000e+01   1.5803850e+08
   4.2220000e+01   1.5608914e+08
   4.2240000e+01   1.4447305e+08
   4.2260000e+01   1.2906089e+08
   4.2280000e+01   1.1788078e+08
   4.2300000e+01   1.1678476e+08
   4.2320000e+01   1.2627949e+08
   4.2340000e+01   1.4124280e+08
   4.2360000e+01   1.5371595e+08
   4.2380000e+01   1.5718224e+08
   4.2400000e+01   1.5013374e+08
   4.2420000e+01   1.3682833e+08
   4.2440000e+01   1.2502984e+08
   4.2460000e+01   1.2171355e+08
   4.2480000e+01   1.2935119e+08
   4.2500000e+01   1.4446805e+08
   4.2520000e+01   1.5960053e+08
   4.2540000e+01   1.6722636e+08
   4.2560000e+01   1.6392525e+08
   4.2580000e+01   1.5211408e+08
   4.2600000e+01   1.3882489e+08
   4.2620000e+01   1.3176808e+08
   4.2640000e+01   1.3525064e+08
   4.2660000e+01   1.4771760e+08
   4.2680000e+01   1.6269914e+08
   4.2700000e+01   1.7219267e+08
   4.2720000e+01   1.7111321e+08
   4.2740000e+01   1.5993013e+08
   4.2760000e+01   1.4453374e+08
   4.2780000e+01   1.3291968e+08
   4.2800000e+01   1.3098797e+08
   4.2820000e+01   1.3922280e+08
   4.2840000e+01   1.5257565e+08
   4.2860000e+01   1.6307499e+08
   4.2880000e+01   1.6430109e+08
   4.2900000e+01   1.5474189e+08
   4.2920000e+01   1.3877133e+08
   4.2940000e+01   1.2415336e+08
   4.2960000e+01   1.1799051e+08
   4.2980000e+01   1.2275465e+08
   4.3000000e+01   1.3510110e+08
   4.3020000e+01   1.4756465e+08
   4.3040000e+01   1.5274832e+08
   4.3060000e+01   1.4722467e+08
   4.3080000e+01   1.3352390e+08
   4.3100000e+01   1.1865907e+08
   4.3120000e+01   1.1043747e+08
   4.3140000e+01   1.1313108e+08
   4.3160000e+01   1.2526432e+08
   4.3180000e+01   1.4031460e+08
   4.3200000e+01   1.5033995e+08
   4.3220000e+01   1.5018264e+08
   4.3240000e+01   1.4035287e+08
   4.3260000e+01   1.2664788e+08
   4.3280000e+01   1.1708755e+08
   4.3300000e+01   1.1746167e+08
   4.3320000e+01   1.2826734e+08
   4.3340000e+01   1.4433320e+08
   4.3360000e+01   1.5769211e+08
   4.3380000e+01   1.6179476e+08
   4.3400000e+01   1.5512744e+08
   4.3420000e+01   1.4193664e+08
   4.3440000e+01   1.2998335e+08
   4.3460000e+01   1.2625322e+08
   4.3480000e+01   1.3321823e+08
   4.3500000e+01   1.4743245e+08
   4.3520000e+01   1.6143681e+08
   4.3540000e+01   1.6775384e+08
   4.3560000e+01   1.6297190e+08
   4.3580000e+01   1.4956703e+08
   4.3600000e+01   1.3458086e+08
   4.3620000e+01   1.2579325e+08
   4.3640000e+01   1.2751875e+08
   4.3660000e+01   1.3827641e+08
   4.3680000e+01   1.5160113e+08
   4.3700000e+01   1.5956412e+08
   4.3720000e+01   1.5707982e+08
   4.3740000e+01   1.4468786e+08
   4.3760000e+01   1.2826748e+08
   4.3780000e+01   1.1587914e+08
   4.3800000e+01   1.1339760e+08
   4.3820000e+01   1.2136538e+08
   4.3840000e+01   1.3469401e+08
   4.3860000e+01   1.4546214e+08
   4.3880000e+01   1.4719506e+08
   4.3900000e+01   1.3842125e+08
   4.3920000e+01   1.2344475e+08
   4.3940000e+01   1.1006121e+08
   4.3960000e+01   1.0529095e+08
   4.3980000e+01   1.1163061e+08
   4.4000000e+01   1.2564524e+08
   4.4020000e+01   1.3988786e+08
   4.4040000e+01   1.4686780e+08
   4.4060000e+01   1.4317017e+08
   4.4080000e+01   1.3123321e+08
   4.4100000e+01   1.1808051e+08
   4.4120000e+01   1.1143314e+08
   4.4140000e+01   1.1557612e+08
   4.4160000e+01   1.2895508e+08
   4.4180000e+01   1.4506606e+08
   4.4200000e+01   1.5589790e+08
   4.4220000e+01   1.5631979e+08
   4.4240000e+01   1.4678590e+08
   4.4260000e+01   1.3313081e+08
   4.4280000e+01   1.2333249e+08
   4.4300000e+01   1.2322933e+08
   4.4320000e+01   1.3328810e+08
   4.4340000e+01   1.4839718e+08
   4.4360000e+01   1.6056944e+08
   4.4380000e+01   1.6332489e+08
   4.4400000e+01   1.5514094e+08
   4.4420000e+01   1.4033866e+08
   4.4440000e+01   1.2667990e+08
   4.4460000e+01   1.2122502e+08
   4.4480000e+01   1.2645276e+08
   4.4500000e+01   1.3898881e+08
   4.4520000e+01   1.5138357e+08
   4.4540000e+01   1.5622462e+08
   4.4560000e+01   1.5011037e+08
   4.4580000e+01   1.3556986e+08
   4.4600000e+01   1.1965281e+08
   4.4620000e+01   1.1017676e+08
   4.4640000e+01   1.1145876e+08
   4.4660000e+01   1.2204172e+08
   4.4680000e+01   1.3545349e+08
   4.4700000e+01   1.4377694e+08
   4.4720000e+01   1.4190734e+08
   4.4740000e+01   1.3038340e+08
   4.4760000e+01   1.1505364e+08
   4.4780000e+01   1.0396599e+08
   4.4800000e+01   1.0295541e+08
   4.4820000e+01   1.1254373e+08
   4.4840000e+01   1.2759524e+08
   4.4860000e+01   1.4016275e+08
   4.4880000e+01   1.4371953e+08
   4.4900000e+01   1.3676528e+08
   4.4920000e+01   1.2355281e+08
   4.4940000e+01   1.1184870e+08
   4.4960000e+01   1.0862816e+08
   4.4980000e+01   1.1636135e+08
   4.5000000e+01   1.3157638e+08
   4.5020000e+01   1.4680575e+08
   4.5040000e+01   1.5453132e+08
   4.5060000e+01   1.5132778e+08
   4.5080000e+01   1.3961773e+08
   4.5100000e+01   1.2642683e+08
   4.5120000e+01   1.1947308e+08
   4.5140000e+01   1.2305549e+08
   4.5160000e+01   1.3562744e+08
   4.5180000e+01   1.5071060e+08
   4.5200000e+01   1.6031027e+08
   4.5220000e+01   1.5933349e+08
   4.5240000e+01   1.4825744e+08
   4.5260000e+01   1.3296441e+08
   4.5280000e+01   1.2145919e+08
   4.5300000e+01   1.1963183e+08
   4.5320000e+01   1.2797805e+08
   4.5340000e+01   1.4143618e+08
   4.5360000e+01   1.5204899e+08
   4.5380000e+01   1.5338058e+08
   4.5400000e+01   1.4393634e+08
   4.5420000e+01   1.2807120e+08
   4.5440000e+01   1.1357025e+08
   4.5460000e+01   1.0751318e+08
   4.5480000e+01   1.1239718e+08
   4.5500000e+01   1.2485009e+08
   4.5520000e+01   1.3743572e+08
   4.5540000e+01   1.4272623e+08
   4.5560000e+01   1.3732570e+08
   4.5580000e+01   1.2373207e+08
   4.5600000e+01   1.0899158e+08
   4.5620000e+01   1.0087779e+08
   4.5640000e+01   1.0369812e+08
   4.5660000e+01   1.1593993e+08
   4.5680000e+01   1.3111931e+08
   4.5700000e+01   1.4125340e+08
   4.5720000e+01   1.4122643e+08
   4.5740000e+01   1.3150533e+08
   4.5760000e+01   1.1793179e+08
   4.5780000e+01   1.0848044e+08
   4.5800000e+01   1.0898835e+08
   4.5820000e+01   1.1990349e+08
   4.5840000e+01   1.3610576e+08
   4.5860000e+01   1.4957417e+08
   4.5880000e+01   1.5381451e+08
   4.5900000e+01   1.4725654e+08
   4.5920000e+01   1.3420399e+08
   4.5940000e+01   1.2236063e+08
   4.5960000e+01   1.1877006e+08
   4.5980000e+01   1.2584629e+08
   4.6000000e+01   1.4020172e+08
   4.6020000e+01   1.5431833e+08
   4.6040000e+01   1.6077691e+08
   4.6060000e+01   1.5610795e+08
   4.6080000e+01   1.4284386e+08
   4.6100000e+01   1.2797209e+08
   4.6120000e+01   1.1932517e+08
   4.6140000e+01   1.2116726e+08
   4.6160000e+01   1.3206639e+08
   4.6180000e+01   1.4550935e+08
   4.6200000e+01   1.5361395e+08
   4.6220000e+01   1.5124851e+08
   4.6240000e+01   1.3899746e+08
   4.6260000e+01   1.2269680e+08
   4.6280000e+01   1.1044921e+08
   4.6300000e+01   1.0808928e+08
   4.6320000e+01   1.1619855e+08
   4.6340000e+01   1.2965058e+08
   4.6360000e+01   1.4056035e+08
   4.6380000e+01   1.4241740e+08
   4.6400000e+01   1.3378425e+08
   4.6420000e+01   1.1893270e+08
   4.6440000e+01   1.0568898e+08
   4.6460000e+01   1.0104588e+08
   4.6480000e+01   1.0752531e+08
   4.6500000e+01   1.2166965e+08
   4.6520000e+01   1.3605166e+08
   4.6540000e+01   1.4316255e+08
   4.6560000e+01   1.3960298e+08
   4.6580000e+01   1.2779760e+08
   4.6600000e+01   1.1478179e+08
   4.6620000e+01   1.0826791e+08
   4.6640000e+01   1.1254749e+08
   4.6660000e+01   1.2606257e+08
   4.6680000e+01   1.4230981e+08
   4.6700000e+01   1.5327900e+08
   4.6720000e+01   1.5383599e+08
   4.6740000e+01   1.4443942e+08
   4.6760000e+01   1.3091843e+08
   4.6780000e+01   1.2125842e+08
   4.6800000e+01   1.2128928e+08
   4.6820000e+01   1.3148862e+08
   4.6840000e+01   1.4673155e+08
   4.6860000e+01   1.5904573e+08
   4.6880000e+01   1.6193377e+08
   4.6900000e+01   1.5389163e+08
   4.6920000e+01   1.3922052e+08
   4.6940000e+01   1.2570426e+08
   4.6960000e+01   1.2038004e+08
   4.6980000e+01   1.2575262e+08
   4.7000000e+01   1.3841895e+08
   4.7020000e+01   1.5096033e+08
   4.7040000e+01   1.5593024e+08
   4.7060000e+01   1.4996249e+08
   4.7080000e+01   1.3554928e+08
   4.7100000e+01   1.1977872e+08
   4.7120000e+01   1.1042959e+08
   4.7140000e+01   1.1185979e+08
   4.7160000e+01   1.2256970e+08
   4.7180000e+01   1.3613139e+08
   4.7200000e+01   1.4458056e+08
   4.7220000e+01   1.4286089e+08
   4.7240000e+01   1.3146069e+08
   4.7260000e+01   1.1628069e+08
   4.7280000e+01   1.0531590e+08
   4.7300000e+01   1.0445663e+08
   4.7320000e+01   1.1416774e+08
   4.7340000e+01   1.2937253e+08
   4.7360000e+01   1.4206159e+08
   4.7380000e+01   1.4577194e+08
   4.7400000e+01   1.3893691e+08
   4.7420000e+01   1.2587756e+08
   4.7440000e+01   1.1429148e+08
   4.7460000e+01   1.1122493e+08
   4.7480000e+01   1.1907648e+08
   4.7500000e+01   1.3444689e+08
   4.7520000e+01   1.4979420e+08
   4.7540000e+01   1.5767491e+08
   4.7560000e+01   1.5458745e+08
   4.7580000e+01   1.4303113e+08
   4.7600000e+01   1.2995542e+08
   4.7620000e+01   1.2315490e+08
   4.7640000e+01   1.2685370e+08
   4.7660000e+01   1.3957908e+08
   4.7680000e+01   1.5477952e+08
   4.7700000e+01   1.6453152e+08
   4.7720000e+01   1.6367093e+08
   4.7740000e+01   1.5274493e+08
   4.7760000e+01   1.3756723e+08
   4.7780000e+01   1.2621067e+08
   4.7800000e+01   1.2450006e+08
   4.7820000e+01   1.3299447e+08
   4.7840000e+01   1.4657114e+08
   4.7860000e+01   1.5733045e+08
   4.7880000e+01   1.5878042e+08
   4.7900000e+01   1.4947943e+08
   4.7920000e+01   1.3373231e+08
   4.7940000e+01   1.1937181e+08
   4.7960000e+01   1.1343495e+08
   4.7980000e+01   1.1845759e+08
   4.8000000e+01   1.3103399e+08
   4.8020000e+01   1.4375550e+08
   4.8040000e+01   1.4917077e+08
   4.8060000e+01   1.4390185e+08
   4.8080000e+01   1.3043299e+08
   4.8100000e+01   1.1582052e+08
   4.8120000e+01   1.0783341e+08
   4.8140000e+01   1.1077980e+08
   4.8160000e+01   1.2315151e+08
   4.8180000e+01   1.3845464e+08
   4.8200000e+01   1.4871985e+08
   4.8220000e+01   1.4881280e+08
   4.8240000e+01   1.3922204e+08
   4.8260000e+01   1.2576512e+08
   4.8280000e+01   1.1644464e+08
   4.8300000e+01   1.1706783e+08
   4.8320000e+01   1.2811611e+08
   4.8340000e+01   1.4443226e+08
   4.8360000e+01   1.5803472e+08
   4.8380000e+01   1.6238562e+08
   4.8400000e+01   1.5596046e+08
   4.8420000e+01   1.4301494e+08
   4.8440000e+01   1.3130414e+08
   4.8460000e+01   1.2781907e+08
   4.8480000e+01   1.3502973e+08
   4.8500000e+01   1.4948954e+08
   4.8520000e+01   1.6374169e+08
   4.8540000e+01   1.7030148e+08
   4.8560000e+01   1.6576674e+08
   4.8580000e+01   1.5260017e+08
   4.8600000e+01   1.3786138e+08
   4.8620000e+01   1.2931077e+08
   4.8640000e+01   1.3128637e+08
   4.8660000e+01   1.4228207e+08
   4.8680000e+01   1.5585853e+08
   4.8700000e+01   1.6405817e+08
   4.8720000e+01   1.6182382e+08
   4.8740000e+01   1.4966496e+08
   4.8760000e+01   1.3349272e+08
   4.8780000e+01   1.2133656e+08
   4.8800000e+01   1.1910440e+08
   4.8820000e+01   1.2730618e+08
   4.8840000e+01   1.4088561e+08
   4.8860000e+01   1.5188718e+08
   4.8880000e+01   1.5386922e+08
   4.8900000e+01   1.4532495e+08
   4.8920000e+01   1.3059548e+08
   4.8940000e+01   1.1743922e+08
   4.8960000e+01   1.1291722e+08
   4.8980000e+01   1.1948518e+08
   4.9000000e+01   1.3375024e+08
   4.9020000e+01   1.4822072e+08
   4.9040000e+01   1.5544990e+08
   4.9060000e+01   1.5197614e+08
   4.9080000e+01   1.4028560e+08
   4.9100000e+01   1.2735391e+08
   4.9120000e+01   1.2095299e+08
   4.9140000e+01   1.2531806e+08
   4.9160000e+01   1.3894501e+08
   4.9180000e+01   1.5527888e+08
   4.9200000e+01   1.6635686e+08
   4.9220000e+01   1.6699879e+08
   4.9240000e+01   1.5770658e+08
   4.9260000e+01   1.4426880e+08
   4.9280000e+01   1.3471040e+08
   4.9300000e+01   1.3482556e+08
   4.9320000e+01   1.4512534e+08
   4.9340000e+01   1.6045393e+08
   4.9360000e+01   1.7286588e+08
   4.9380000e+01   1.7583795e+08
   4.9400000e+01   1.6788923e+08
   4.9420000e+01   1.5329967e+08
   4.9440000e+01   1.3987388e+08
   4.9460000e+01   1.3463150e+08
   4.9480000e+01   1.4009346e+08
   4.9500000e+01   1.5284319e+08
   4.9520000e+01   1.6547142e+08
   4.9540000e+01   1.7052394e+08
   4.9560000e+01   1.6463814e+08
   4.9580000e+01   1.5030539e+08
   4.9600000e+01   1.3461279e+08
   4.9620000e+01   1.2534432e+08
   4.9640000e+01   1.2685094e+08
   4.9660000e+01   1.3764342e+08
   4.9680000e+01   1.5127922e+08
   4.9700000e+01   1.5981084e+08
   4.9720000e+01   1.5816033e+08
   4.9740000e+01   1.4684051e+08
   4.9760000e+01   1.3172516e+08
   4.9780000e+01   1.2084031e+08
   4.9800000e+01   1.2004415e+08
   4.9820000e+01   1.2983665e+08
   4.9840000e+01   1.4510313e+08
   4.9860000e+01   1.5787340e+08
   4.9880000e+01   1.6164121e+08
   4.9900000e+01   1.5488487e+08
   4.9920000e+01   1.4187846e+08
   4.9940000e+01   1.3036957e+08
   4.9960000e+01   1.2735454e+08
   4.9980000e+01   1.3528387e+08
   5.0000000e+01   1.5070532e+08


==> data/sig/sig4_buck_example3.dat <==
   3.0000000e+01  -7.2274368e+07
   3.0020000e+01  -7.2274368e+07
   3.0040000e+01  -7.2274368e+07
   3.0060000e+01  -7.2274368e+07
   3.0080000e+01  -7.2274368e+07
   3.0100000e+01  -7.2274368e+07
   3.0120000e+01  -7.2274368e+07
   3.0140000e+01  -7.2274368e+07
   3.0160000e+01  -7.2274368e+07
   3.0180000e+01  -7.2274368e+07
   3.0200000e+01  -7.2274368e+07
   3.0220000e+01  -7.2274368e+07
   3.0240000e+01  -7.2274368e+07
   3.0260000e+01  -7.2274368e+07
   3.0280000e+01  -7.2274368e+07
   3.0300000e+01  -7.2274368e+07
   3.0320000e+01  -7.2274368e+07
   3.0340000e+01  -7.2274368e+07
   3.0360000e+01  -7.2274368e+07
   3.0380000e+01  -7.2274368e+07
   3.0400000e+01  -7.2274368e+07
   3.0420000e+01  -7.2274368e+07
   3.0440000e+01  -7.2274368e+07
   3.0460000e+01  -7.2274368e+07
   3.0480000e+01  -7.2274368e+07
   3.0500000e+01  -7.2274368e+07
   3.0520000e+01  -7.2274368e+07
   3.0540000e+01  -7.2274368e+07
   3.0560000e+01  -7.2274368e+07
   3.0580000e+01  -7.2274368e+07
   3.0600000e+01  -7.2274368e+07
   3.0620000e+01  -7.2274368e+07
   3.0640000e+01  -7.2274368e+07
   3.0660000e+01  -7.2274368e+07
   3.0680000e+01  -7.2274368e+07
   3.0700000e+01  -7.2274368e+07
   3.0720000e+01  -7.2274368e+07
   3.0740000e+01  -7.2274368e+07
   3.0760000e+01  -7.2274368e+07
   3.0780000e+01  -7.2274368e+07
   3.0800000e+01  -7.2274368e+07
   3.0820000e+01  -7.2274368e+07
   3.0840000e+01  -7.2274368e+07
   3.0860000e+01  -7.2274368e+07
   3.0880000e+01  -7.2274368e+07
   3.0900000e+01  -7.2274368e+07
   3.0920000e+01  -7.2274368e+07
   3.0940000e+01  -7.2274368e+07
   3.0960000e+01  -7.2274368e+07
   3.0980000e+01  -7.2274368e+07
   3.1000000e+01  -7.2274368e+07
   3.1020000e+01  -7.2274368e+07
   3.1040000e+01  -7.2274368e+07
   3.1060000e+01  -7.2274368e+07
   3.1080000e+01  -7.2274368e+07
   3.1100000e+01  -7.2274368e+07
   3.1120000e+01  -7.2274368e+07
   3.1140000e+01  -7.2274368e+07
   3.1160000e+01  -7.2274368e+07
   3.1180000e+01  -7.2274368e+07
   3.1200000e+01  -7.2274368e+07
   3.1220000e+01  -7.2274368e+07
   3.1240000e+01  -7.2274368e+07
   3.1260000e+01  -7.2274368e+07
   3.1280000e+01  -7.2274368e+07
   3.1300000e+01  -7.2274368e+07
   3.1320000e+01  -7.2274368e+07
   3.1340000e+01  -7.2274368e+07
   3.1360000e+01  -7.2274368e+07
   3.1380000e+01  -7.2274368e+07
   3.1400000e+01  -7.2274368e+07
   3.1420000e+01  -7.2274368e+07
   3.1440000e+01  -7.2274368e+07
   3.1460000e+01  -7.2274368e+07
   3.1480000e+01  -7.2274368e+07
   3.1500000e+01  -7.2274368e+07
   3.1520000e+01  -7.2274368e+07
   3.1540000e+01  -7.2274368e+07
   3.1560000e+01  -7.2274368e+07
   3.1580000e+01  -7.2274368e+07
   3.1600000e+01  -7.2274368e+07
   3.1620000e+01  -7.2274368e+07
   3.1640000e+01  -7.2274368e+07
   3.1660000e+01  -7.2274368e+07
   3.1680000e+01  -7.2274368e+07
   3.1700000e+01  -7.2274368e+07
   3.1720000e+01  -7.2274368e+07
   3.1740000e+01  -7.2274368e+07
   3.1760000e+01  -7.2274368e+07
   3.1780000e+01  -7.2274368e+07
   3.1800000e+01  -7.2274368e+07
   3.1820000e+01  -7.2274368e+07
   3.1840000e+01  -7.2274368e+07
   3.1860000e+01  -7.2274368e+07
   3.1880000e+01  -7.2274368e+07
   3.1900000e+01  -7.2274368e+07
   3.1920000e+01  -7.2274368e+07
   3.1940000e+01  -7.2274368e+07
   3.1960000e+01  -7.2274368e+07
   3.1980000e+01  -7.2274368e+07
   3.2000000e+01  -7.2274368e+07
   3.2020000e+01  -7.2274368e+07
   3.2040000e+01  -7.2274368e+07
   3.2060000e+01  -7.2274368e+07
   3.2080000e+01  -7.2274368e+07
   3.2100000e+01  -7.2274368e+07
   3.2120000e+01  -7.2274368e+07
   3.2140000e+01  -7.2274368e+07
   3.2160000e+01  -7.2274368e+07
   3.2180000e+01  -7.2274368e+07
   3.2200000e+01  -7.2274368e+07
   3.2220000e+01  -7.2274368e+07
   3.2240000e+01  -7.2274368e+07
   3.2260000e+01  -7.2274368e+07
   3.2280000e+01  -7.2274368e+07
   3.2300000e+01  -7.2274368e+07
   3.2320000e+01  -7.2274368e+07
   3.2340000e+01  -7.2274368e+07
   3.2360000e+01  -7.2274368e+07
   3.2380000e+01  -7.2274368e+07
   3.2400000e+01  -7.2274368e+07
   3.2420000e+01  -7.2274368e+07
   3.2440000e+01  -7.2274368e+07
   3.2460000e+01  -7.2274368e+07
   3.2480000e+01  -7.2274368e+07
   3.2500000e+01  -7.2274368e+07
   3.2520000e+01  -7.2274368e+07
   3.2540000e+01  -7.2274368e+07
   3.2560000e+01  -7.2274368e+07
   3.2580000e+01  -7.2274368e+07
   3.2600000e+01  -7.2274368e+07
   3.2620000e+01  -7.2274368e+07
   3.2640000e+01  -7.2274368e+07
   3.2660000e+01  -7.2274368e+07
   3.2680000e+01  -7.2274368e+07
   3.2700000e+01  -7.2274368e+07
   3.2720000e+01  -7.2274368e+07
   3.2740000e+01  -7.2274368e+07
   3.2760000e+01  -7.2274368e+07
   3.2780000e+01  -7.2274368e+07
   3.2800000e+01  -7.2274368e+07
   3.2820000e+01  -7.2274368e+07
   3.2840000e+01  -7.2274368e+07
   3.2860000e+01  -7.2274368e+07
   3.2880000e+01  -7.2274368e+07
   3.2900000e+01  -7.2274368e+07
   3.2920000e+01  -7.2274368e+07
   3.2940000e+01  -7.2274368e+07
   3.2960000e+01  -7.2274368e+07
   3.2980000e+01  -7.2274368e+07
   3.3000000e+01  -7.2274368e+07
   3.3020000e+01  -7.2274368e+07
   3.3040000e+01  -7.2274368e+07
   3.3060000e+01  -7.2274368e+07
   3.3080000e+01  -7.2274368e+07
   3.3100000e+01  -7.2274368e+07
   3.3120000e+01  -7.2274368e+07
   3.3140000e+01  -7.2274368e+07
   3.3160000e+01  -7.2274368e+07
   3.3180000e+01  -7.2274368e+07
   3.3200000e+01  -7.2274368e+07
   3.3220000e+01  -7.2274368e+07
   3.3240000e+01  -7.2274368e+07
   3.3260000e+01  -7.2274368e+07
   3.3280000e+01  -7.2274368e+07
   3.3300000e+01  -7.2274368e+07
   3.3320000e+01  -7.2274368e+07
   3.3340000e+01  -7.2274368e+07
   3.3360000e+01  -7.2274368e+07
   3.3380000e+01  -7.2274368e+07
   3.3400000e+01  -7.2274368e+07
   3.3420000e+01  -7.2274368e+07
   3.3440000e+01  -7.2274368e+07
   3.3460000e+01  -7.2274368e+07
   3.3480000e+01  -7.2274368e+07
   3.3500000e+01  -7.2274368e+07
   3.3520000e+01  -7.2274368e+07
   3.3540000e+01  -7.2274368e+07
   3.3560000e+01  -7.2274368e+07
   3.3580000e+01  -7.2274368e+07
   3.3600000e+01  -7.2274368e+07
   3.3620000e+01  -7.2274368e+07
   3.3640000e+01  -7.2274368e+07
   3.3660000e+01  -7.2274368e+07
   3.3680000e+01  -7.2274368e+07
   3.3700000e+01  -7.2274368e+07
   3.3720000e+01  -7.2274368e+07
   3.3740000e+01  -7.2274368e+07
   3.3760000e+01  -7.2274368e+07
   3.3780000e+01  -7.2274368e+07
   3.3800000e+01  -7.2274368e+07
   3.3820000e+01  -7.2274368e+07
   3.3840000e+01  -7.2274368e+07
   3.3860000e+01  -7.2274368e+07
   3.3880000e+01  -7.2274368e+07
   3.3900000e+01  -7.2274368e+07
   3.3920000e+01  -7.2274368e+07
   3.3940000e+01  -7.2274368e+07
   3.3960000e+01  -7.2274368e+07
   3.3980000e+01  -7.2274368e+07
   3.4000000e+01  -7.2274368e+07
   3.4020000e+01  -7.2274368e+07
   3.4040000e+01  -7.2274368e+07
   3.4060000e+01  -7.2274368e+07
   3.4080000e+01  -7.2274368e+07
   3.4100000e+01  -7.2274368e+07
   3.4120000e+01  -7.2274368e+07
   3.4140000e+01  -7.2274368e+07
   3.4160000e+01  -7.2274368e+07
   3.4180000e+01  -7.2274368e+07
   3.4200000e+01  -7.2274368e+07
   3.4220000e+01  -7.2274368e+07
   3.4240000e+01  -7.2274368e+07
   3.4260000e+01  -7.2274368e+07
   3.4280000e+01  -7.2274368e+07
   3.4300000e+01  -7.2274368e+07
   3.4320000e+01  -7.2274368e+07
   3.4340000e+01  -7.2274368e+07
   3.4360000e+01  -7.2274368e+07
   3.4380000e+01  -7.2274368e+07
   3.4400000e+01  -7.2274368e+07
   3.4420000e+01  -7.2274368e+07
   3.4440000e+01  -7.2274368e+07
   3.4460000e+01  -7.2274368e+07
   3.4480000e+01  -7.2274368e+07
   3.4500000e+01  -7.2274368e+07
   3.4520000e+01  -7.2274368e+07
   3.4540000e+01  -7.2274368e+07
   3.4560000e+01  -7.2274368e+07
   3.4580000e+01  -7.2274368e+07
   3.4600000e+01  -7.2274368e+07
   3.4620000e+01  -7.2274368e+07
   3.4640000e+01  -7.2274368e+07
   3.4660000e+01  -7.2274368e+07
   3.4680000e+01  -7.2274368e+07
   3.4700000e+01  -7.2274368e+07
   3.4720000e+01  -7.2274368e+07
   3.4740000e+01  -7.2274368e+07
   3.4760000e+01  -7.2274368e+07
   3.4780000e+01  -7.2274368e+07
   3.4800000e+01  -7.2274368e+07
   3.4820000e+01  -7.2274368e+07
   3.4840000e+01  -7.2274368e+07
   3.4860000e+01  -7.2274368e+07
   3.4880000e+01  -7.2274368e+07
   3.4900000e+01  -7.2274368e+07
   3.4920000e+01  -7.2274368e+07
   3.4940000e+01  -7.2274368e+07
   3.4960000e+01  -7.2274368e+07
   3.4980000e+01  -7.2274368e+07
   3.5000000e+01  -7.2274368e+07
   3.5020000e+01  -7.2274368e+07
   3.5040000e+01  -7.2274368e+07
   3.5060000e+01  -7.2274368e+07
   3.5080000e+01  -7.2274368e+07
   3.5100000e+01  -7.2274368e+07
   3.5120000e+01  -7.2274368e+07
   3.5140000e+01  -7.2274368e+07
   3.5160000e+01  -7.2274368e+07
   3.5180000e+01  -7.2274368e+07
   3.5200000e+01  -7.2274368e+07
   3.5220000e+01  -7.2274368e+07
   3.5240000e+01  -7.2274368e+07
   3.5260000e+01  -7.2274368e+07
   3.5280000e+01  -7.2274368e+07
   3.5300000e+01  -7.2274368e+07
   3.5320000e+01  -7.2274368e+07
   3.5340000e+01  -7.2274368e+07
   3.5360000e+01  -7.2274368e+07
   3.5380000e+01  -7.2274368e+07
   3.5400000e+01  -7.2274368e+07
   3.5420000e+01  -7.2274368e+07
   3.5440000e+01  -7.2274368e+07
   3.5460000e+01  -7.2274368e+07
   3.5480000e+01  -7.2274368e+07
   3.5500000e+01  -7.2274368e+07
   3.5520000e+01  -7.2274368e+07
   3.5540000e+01  -7.2274368e+07
   3.5560000e+01  -7.2274368e+07
   3.5580000e+01  -7.2274368e+07
   3.5600000e+01  -7.2274368e+07
   3.5620000e+01  -7.2274368e+07
   3.5640000e+01  -7.2274368e+07
   3.5660000e+01  -7.2274368e+07
   3.5680000e+01  -7.2274368e+07
   3.5700000e+01  -7.2274368e+07
   3.5720000e+01  -7.2274368e+07
   3.5740000e+01  -7.2274368e+07
   3.5760000e+01  -7.2274368e+07
   3.5780000e+01  -7.2274368e+07
   3.5800000e+01  -7.2274368e+07
   3.5820000e+01  -7.2274368e+07
   3.5840000e+01  -7.2274368e+07
   3.5860000e+01  -7.2274368e+07
   3.5880000e+01  -7.2274368e+07
   3.5900000e+01  -7.2274368e+07
   3.5920000e+01  -7.2274368e+07
   3.5940000e+01  -7.2274368e+07
   3.5960000e+01  -7.2274368e+07
   3.5980000e+01  -7.2274368e+07
   3.6000000e+01  -7.2274368e+07
   3.6020000e+01  -7.2274368e+07
   3.6040000e+01  -7.2274368e+07
   3.6060000e+01  -7.2274368e+07
   3.6080000e+01  -7.2274368e+07
   3.6100000e+01  -7.2274368e+07
   3.6120000e+01  -7.2274368e+07
   3.6140000e+01  -7.2274368e+07
   3.6160000e+01  -7.2274368e+07
   3.6180000e+01  -7.2274368e+07
   3.6200000e+01  -7.2274368e+07
   3.6220000e+01  -7.2274368e+07
   3.6240000e+01  -7.2274368e+07
   3.6260000e+01  -7.2274368e+07
   3.6280000e+01  -7.2274368e+07
   3.6300000e+01  -7.2274368e+07
   3.6320000e+01  -7.2274368e+07
   3.6340000e+01  -7.2274368e+07
   3.6360000e+01  -7.2274368e+07
   3.6380000e+01  -7.2274368e+07
   3.6400000e+01  -7.2274368e+07
   3.6420000e+01  -7.2274368e+07
   3.6440000e+01  -7.2274368e+07
   3.6460000e+01  -7.2274368e+07
   3.6480000e+01  -7.2274368e+07
   3.6500000e+01  -7.2274368e+07
   3.6520000e+01  -7.2274368e+07
   3.6540000e+01  -7.2274368e+07
   3.6560000e+01  -7.2274368e+07
   3.6580000e+01  -7.2274368e+07
   3.6600000e+01  -7.2274368e+07
   3.6620000e+01  -7.2274368e+07
   3.6640000e+01  -7.2274368e+07
   3.6660000e+01  -7.2274368e+07
   3.6680000e+01  -7.2274368e+07
   3.6700000e+01  -7.2274368e+07
   3.6720000e+01  -7.2274368e+07
   3.6740000e+01  -7.2274368e+07
   3.6760000e+01  -7.2274368e+07
   3.6780000e+01  -7.2274368e+07
   3.6800000e+01  -7.2274368e+07
   3.6820000e+01  -7.2274368e+07
   3.6840000e+01  -7.2274368e+07
   3.6860000e+01  -7.2274368e+07
   3.6880000e+01  -7.2274368e+07
   3.6900000e+01  -7.2274368e+07
   3.6920000e+01  -7.2274368e+07
   3.6940000e+01  -7.2274368e+07
   3.6960000e+01  -7.2274368e+07
   3.6980000e+01  -7.2274368e+07
   3.7000000e+01  -7.2274368e+07
   3.7020000e+01  -7.2274368e+07
   3.7040000e+01  -7.2274368e+07
   3.7060000e+01  -7.2274368e+07
   3.7080000e+01  -7.2274368e+07
   3.7100000e+01  -7.2274368e+07
   3.7120000e+01  -7.2274368e+07
   3.7140000e+01  -7.2274368e+07
   3.7160000e+01  -7.2274368e+07
   3.7180000e+01  -7.2274368e+07
   3.7200000e+01  -7.2274368e+07
   3.7220000e+01  -7.2274368e+07
   3.7240000e+01  -7.2274368e+07
   3.7260000e+01  -7.2274368e+07
   3.7280000e+01  -7.2274368e+07
   3.7300000e+01  -7.2274368e+07
   3.7320000e+01  -7.2274368e+07
   3.7340000e+01  -7.2274368e+07
   3.7360000e+01  -7.2274368e+07
   3.7380000e+01  -7.2274368e+07
   3.7400000e+01  -7.2274368e+07
   3.7420000e+01  -7.2274368e+07
   3.7440000e+01  -7.2274368e+07
   3.7460000e+01  -7.2274368e+07
   3.7480000e+01  -7.2274368e+07
   3.7500000e+01  -7.2274368e+07
   3.7520000e+01  -7.2274368e+07
   3.7540000e+01  -7.2274368e+07
   3.7560000e+01  -7.2274368e+07
   3.7580000e+01  -7.2274368e+07
   3.7600000e+01  -7.2274368e+07
   3.7620000e+01  -7.2274368e+07
   3.7640000e+01  -7.2274368e+07
   3.7660000e+01  -7.2274368e+07
   3.7680000e+01  -7.2274368e+07
   3.7700000e+01  -7.2274368e+07
   3.7720000e+01  -7.2274368e+07
   3.7740000e+01  -7.2274368e+07
   3.7760000e+01  -7.2274368e+07
   3.7780000e+01  -7.2274368e+07
   3.7800000e+01  -7.2274368e+07
   3.7820000e+01  -7.2274368e+07
   3.7840000e+01  -7.2274368e+07
   3.7860000e+01  -7.2274368e+07
   3.7880000e+01  -7.2274368e+07
   3.7900000e+01  -7.2274368e+07
   3.7920000e+01  -7.2274368e+07
   3.7940000e+01  -7.2274368e+07
   3.7960000e+01  -7.2274368e+07
   3.7980000e+01  -7.2274368e+07
   3.8000000e+01  -7.2274368e+07
   3.8020000e+01  -7.2274368e+07
   3.8040000e+01  -7.2274368e+07
   3.8060000e+01  -7.2274368e+07
   3.8080000e+01  -7.2274368e+07
   3.8100000e+01  -7.2274368e+07
   3.8120000e+01  -7.2274368e+07
   3.8140000e+01  -7.2274368e+07
   3.8160000e+01  -7.2274368e+07
   3.8180000e+01  -7.2274368e+07
   3.8200000e+01  -7.2274368e+07
   3.8220000e+01  -7.2274368e+07
   3.8240000e+01  -7.2274368e+07
   3.8260000e+01  -7.2274368e+07
   3.8280000e+01  -7.2274368e+07
   3.8300000e+01  -7.2274368e+07
   3.8320000e+01  -7.2274368e+07
   3.8340000e+01  -7.2274368e+07
   3.8360000e+01  -7.2274368e+07
   3.8380000e+01  -7.2274368e+07
   3.8400000e+01  -7.2274368e+07
   3.8420000e+01  -7.2274368e+07
   3.8440000e+01  -7.2274368e+07
   3.8460000e+01  -7.2274368e+07
   3.8480000e+01  -7.2274368e+07
   3.8500000e+01  -7.2274368e+07
   3.8520000e+01  -7.2274368e+07
   3.8540000e+01  -7.2274368e+07
   3.8560000e+01  -7.2274368e+07
   3.8580000e+01  -7.2274368e+07
   3.8600000e+01  -7.2274368e+07
   3.8620000e+01  -7.2274368e+07
   3.8640000e+01  -7.2274368e+07
   3.8660000e+01  -7.2274368e+07
   3.8680000e+01  -7.2274368e+07
   3.8700000e+01  -7.2274368e+07
   3.8720000e+01  -7.2274368e+07
   3.8740000e+01  -7.2274368e+07
   3.8760000e+01  -7.2274368e+07
   3.8780000e+01  -7.2274368e+07
   3.8800000e+01  -7.2274368e+07
   3.8820000e+01  -7.2274368e+07
   3.8840000e+01  -7.2274368e+07
   3.8860000e+01  -7.2274368e+07
   3.8880000e+01  -7.2274368e+07
   3.8900000e+01  -7.2274368e+07
   3.8920000e+01  -7.2274368e+07
   3.8940000e+01  -7.2274368e+07
   3.8960000e+01  -7.2274368e+07
   3.8980000e+01  -7.2274368e+07
   3.9000000e+01  -7.2274368e+07
   3.9020000e+01  -7.2274368e+07
   3.9040000e+01  -7.2274368e+07
   3.9060000e+01  -7.2274368e+07
   3.9080000e+01  -7.2274368e+07
   3.9100000e+01  -7.2274368e+07
   3.9120000e+01  -7.2274368e+07
   3.9140000e+01  -7.2274368e+07
   3.9160000e+01  -7.2274368e+07
   3.9180000e+01  -7.2274368e+07
   3.9200000e+01  -7.2274368e+07
   3.9220000e+01  -7.2274368e+07
   3.9240000e+01  -7.2274368e+07
   3.9260000e+01  -7.2274368e+07
   3.9280000e+01  -7.2274368e+07
   3.9300000e+01  -7.2274368e+07
   3.9320000e+01  -7.2274368e+07
   3.9340000e+01  -7.2274368e+07
   3.9360000e+01  -7.2274368e+07
   3.9380000e+01  -7.2274368e+07
   3.9400000e+01  -7.2274368e+07
   3.9420000e+01  -7.2274368e+07
   3.9440000e+01  -7.2274368e+07
   3.9460000e+01  -7.2274368e+07
   3.9480000e+01  -7.2274368e+07
   3.9500000e+01  -7.2274368e+07
   3.9520000e+01  -7.2274368e+07
   3.9540000e+01  -7.2274368e+07
   3.9560000e+01  -7.2274368e+07
   3.9580000e+01  -7.2274368e+07
   3.9600000e+01  -7.2274368e+07
   3.9620000e+01  -7.2274368e+07
   3.9640000e+01  -7.2274368e+07
   3.9660000e+01  -7.2274368e+07
   3.9680000e+01  -7.2274368e+07
   3.9700000e+01  -7.2274368e+07
   3.9720000e+01  -7.2274368e+07
   3.9740000e+01  -7.2274368e+07
   3.9760000e+01  -7.2274368e+07
   3.9780000e+01  -7.2274368e+07
   3.9800000e+01  -7.2274368e+07
   3.9820000e+01  -7.2274368e+07
   3.9840000e+01  -7.2274368e+07
   3.9860000e+01  -7.2274368e+07
   3.9880000e+01  -7.2274368e+07
   3.9900000e+01  -7.2274368e+07
   3.9920000e+01  -7.2274368e+07
   3.9940000e+01  -7.2274368e+07
   3.9960000e+01  -7.2274368e+07
   3.9980000e+01  -7.2274368e+07
   4.0000000e+01  -7.2274368e+07
   4.0020000e+01  -7.2274368e+07
   4.0040000e+01  -7.2274368e+07
   4.0060000e+01  -7.2274368e+07
   4.0080000e+01  -7.2274368e+07
   4.0100000e+01  -7.2274368e+07
   4.0120000e+01  -7.2274368e+07
   4.0140000e+01  -7.2274368e+07
   4.0160000e+01  -7.2274368e+07
   4.0180000e+01  -7.2274368e+07
   4.0200000e+01  -7.2274368e+07
   4.0220000e+01  -7.2274368e+07
   4.0240000e+01  -7.2274368e+07
   4.0260000e+01  -7.2274368e+07
   4.0280000e+01  -7.2274368e+07
   4.0300000e+01  -7.2274368e+07
   4.0320000e+01  -7.2274368e+07
   4.0340000e+01  -7.2274368e+07
   4.0360000e+01  -7.2274368e+07
   4.0380000e+01  -7.2274368e+07
   4.0400000e+01  -7.2274368e+07
   4.0420000e+01  -7.2274368e+07
   4.0440000e+01  -7.2274368e+07
   4.0460000e+01  -7.2274368e+07
   4.0480000e+01  -7.2274368e+07
   4.0500000e+01  -7.2274368e+07
   4.0520000e+01  -7.2274368e+07
   4.0540000e+01  -7.2274368e+07
   4.0560000e+01  -7.2274368e+07
   4.0580000e+01  -7.2274368e+07
   4.0600000e+01  -7.2274368e+07
   4.0620000e+01  -7.2274368e+07
   4.0640000e+01  -7.2274368e+07
   4.0660000e+01  -7.2274368e+07
   4.0680000e+01  -7.2274368e+07
   4.0700000e+01  -7.2274368e+07
   4.0720000e+01  -7.2274368e+07
   4.0740000e+01  -7.2274368e+07
   4.0760000e+01  -7.2274368e+07
   4.0780000e+01  -7.2274368e+07
   4.0800000e+01  -7.2274368e+07
   4.0820000e+01  -7.2274368e+07
   4.0840000e+01  -7.2274368e+07
   4.0860000e+01  -7.2274368e+07
   4.0880000e+01  -7.2274368e+07
   4.0900000e+01  -7.2274368e+07
   4.0920000e+01  -7.2274368e+07
   4.0940000e+01  -7.2274368e+07
   4.0960000e+01  -7.2274368e+07
   4.0980000e+01  -7.2274368e+07
   4.1000000e+01  -7.2274368e+07
   4.1020000e+01  -7.2274368e+07
   4.1040000e+01  -7.2274368e+07
   4.1060000e+01  -7.2274368e+07
   4.1080000e+01  -7.2274368e+07
   4.1100000e+01  -7.2274368e+07
   4.1120000e+01  -7.2274368e+07
   4.1140000e+01  -7.2274368e+07
   4.1160000e+01  -7.2274368e+07
   4.1180000e+01  -7.2274368e+07
   4.1200000e+01  -7.2274368e+07
   4.1220000e+01  -7.2274368e+07
   4.1240000e+01  -7.2274368e+07
   4.1260000e+01  -7.2274368e+07
   4.1280000e+01  -7.2274368e+07
   4.1300000e+01  -7.2274368e+07
   4.1320000e+01  -7.2274368e+07
   4.1340000e+01  -7.2274368e+07
   4.1360000e+01  -7.2274368e+07
   4.1380000e+01  -7.2274368e+07
   4.1400000e+01  -7.2274368e+07
   4.1420000e+01  -7.2274368e+07
   4.1440000e+01  -7.2274368e+07
   4.1460000e+01  -7.2274368e+07
   4.1480000e+01  -7.2274368e+07
   4.1500000e+01  -7.2274368e+07
   4.1520000e+01  -7.2274368e+07
   4.1540000e+01  -7.2274368e+07
   4.1560000e+01  -7.2274368e+07
   4.1580000e+01  -7.2274368e+07
   4.1600000e+01  -7.2274368e+07
   4.1620000e+01  -7.2274368e+07
   4.1640000e+01  -7.2274368e+07
   4.1660000e+01  -7.2274368e+07
   4.1680000e+01  -7.2274368e+07
   4.1700000e+01  -7.2274368e+07
   4.1720000e+01  -7.2274368e+07
   4.1740000e+01  -7.2274368e+07
   4.1760000e+01  -7.2274368e+07
   4.1780000e+01  -7.2274368e+07
   4.1800000e+01  -7.2274368e+07
   4.1820000e+01  -7.2274368e+07
   4.1840000e+01  -7.2274368e+07
   4.1860000e+01  -7.2274368e+07
   4.1880000e+01  -7.2274368e+07
   4.1900000e+01  -7.2274368e+07
   4.1920000e+01  -7.2274368e+07
   4.1940000e+01  -7.2274368e+07
   4.1960000e+01  -7.2274368e+07
   4.1980000e+01  -7.2274368e+07
   4.2000000e+01  -7.2274368e+07
   4.2020000e+01  -7.2274368e+07
   4.2040000e+01  -7.2274368e+07
   4.2060000e+01  -7.2274368e+07
   4.2080000e+01  -7.2274368e+07
   4.2100000e+01  -7.2274368e+07
   4.2120000e+01  -7.2274368e+07
   4.2140000e+01  -7.2274368e+07
   4.2160000e+01  -7.2274368e+07
   4.2180000e+01  -7.2274368e+07
   4.2200000e+01  -7.2274368e+07
   4.2220000e+01  -7.2274368e+07
   4.2240000e+01  -7.2274368e+07
   4.2260000e+01  -7.2274368e+07
   4.2280000e+01  -7.2274368e+07
   4.2300000e+01  -7.2274368e+07
   4.2320000e+01  -7.2274368e+07
   4.2340000e+01  -7.2274368e+07
   4.2360000e+01  -7.2274368e+07
   4.2380000e+01  -7.2274368e+07
   4.2400000e+01  -7.2274368e+07
   4.2420000e+01  -7.2274368e+07
   4.2440000e+01  -7.2274368e+07
   4.2460000e+01  -7.2274368e+07
   4.2480000e+01  -7.2274368e+07
   4.2500000e+01  -7.2274368e+07
   4.2520000e+01  -7.2274368e+07
   4.2540000e+01  -7.2274368e+07
   4.2560000e+01  -7.2274368e+07
   4.2580000e+01  -7.2274368e+07
   4.2600000e+01  -7.2274368e+07
   4.2620000e+01  -7.2274368e+07
   4.2640000e+01  -7.2274368e+07
   4.2660000e+01  -7.2274368e+07
   4.2680000e+01  -7.2274368e+07
   4.2700000e+01  -7.2274368e+07
   4.2720000e+01  -7.2274368e+07
   4.2740000e+01  -7.2274368e+07
   4.2760000e+01  -7.2274368e+07
   4.2780000e+01  -7.2274368e+07
   4.2800000e+01  -7.2274368e+07
   4.2820000e+01  -7.2274368e+07
   4.2840000e+01  -7.2274368e+07
   4.2860000e+01  -7.2274368e+07
   4.2880000e+01  -7.2274368e+07
   4.2900000e+01  -7.2274368e+07
   4.2920000e+01  -7.2274368e+07
   4.2940000e+01  -7.2274368e+07
   4.2960000e+01  -7.2274368e+07
   4.2980000e+01  -7.2274368e+07
   4.3000000e+01  -7.2274368e+07
   4.3020000e+01  -7.2274368e+07
   4.3040000e+01  -7.2274368e+07
   4.3060000e+01  -7.2274368e+07
   4.3080000e+01  -7.2274368e+07
   4.3100000e+01  -7.2274368e+07
   4.3120000e+01  -7.2274368e+07
   4.3140000e+01  -7.2274368e+07
   4.3160000e+01  -7.2274368e+07
   4.3180000e+01  -7.2274368e+07
   4.3200000e+01  -7.2274368e+07
   4.3220000e+01  -7.2274368e+07
   4.3240000e+01  -7.2274368e+07
   4.3260000e+01  -7.2274368e+07
   4.3280000e+01  -7.2274368e+07
   4.3300000e+01  -7.2274368e+07
   4.3320000e+01  -7.2274368e+07
   4.3340000e+01  -7.2274368e+07
   4.3360000e+01  -7.2274368e+07
   4.3380000e+01  -7.2274368e+07
   4.3400000e+01  -7.2274368e+07
   4.3420000e+01  -7.2274368e+07
   4.3440000e+01  -7.2274368e+07
   4.3460000e+01  -7.2274368e+07
   4.3480000e+01  -7.2274368e+07
   4.3500000e+01  -7.2274368e+07
   4.3520000e+01  -7.2274368e+07
   4.3540000e+01  -7.2274368e+07
   4.3560000e+01  -7.2274368e+07
   4.3580000e+01  -7.2274368e+07
   4.3600000e+01  -7.2274368e+07
   4.3620000e+01  -7.2274368e+07
   4.3640000e+01  -7.2274368e+07
   4.3660000e+01  -7.2274368e+07
   4.3680000e+01  -7.2274368e+07
   4.3700000e+01  -7.2274368e+07
   4.3720000e+01  -7.2274368e+07
   4.3740000e+01  -7.2274368e+07
   4.3760000e+01  -7.2274368e+07
   4.3780000e+01  -7.2274368e+07
   4.3800000e+01  -7.2274368e+07
   4.3820000e+01  -7.2274368e+07
   4.3840000e+01  -7.2274368e+07
   4.3860000e+01  -7.2274368e+07
   4.3880000e+01  -7.2274368e+07
   4.3900000e+01  -7.2274368e+07
   4.3920000e+01  -7.2274368e+07
   4.3940000e+01  -7.2274368e+07
   4.3960000e+01  -7.2274368e+07
   4.3980000e+01  -7.2274368e+07
   4.4000000e+01  -7.2274368e+07
   4.4020000e+01  -7.2274368e+07
   4.4040000e+01  -7.2274368e+07
   4.4060000e+01  -7.2274368e+07
   4.4080000e+01  -7.2274368e+07
   4.4100000e+01  -7.2274368e+07
   4.4120000e+01  -7.2274368e+07
   4.4140000e+01  -7.2274368e+07
   4.4160000e+01  -7.2274368e+07
   4.4180000e+01  -7.2274368e+07
   4.4200000e+01  -7.2274368e+07
   4.4220000e+01  -7.2274368e+07
   4.4240000e+01  -7.2274368e+07
   4.4260000e+01  -7.2274368e+07
   4.4280000e+01  -7.2274368e+07
   4.4300000e+01  -7.2274368e+07
   4.4320000e+01  -7.2274368e+07
   4.4340000e+01  -7.2274368e+07
   4.4360000e+01  -7.2274368e+07
   4.4380000e+01  -7.2274368e+07
   4.4400000e+01  -7.2274368e+07
   4.4420000e+01  -7.2274368e+07
   4.4440000e+01  -7.2274368e+07
   4.4460000e+01  -7.2274368e+07
   4.4480000e+01  -7.2274368e+07
   4.4500000e+01  -7.2274368e+07
   4.4520000e+01  -7.2274368e+07
   4.4540000e+01  -7.2274368e+07
   4.4560000e+01  -7.2274368e+07
   4.4580000e+01  -7.2274368e+07
   4.4600000e+01  -7.2274368e+07
   4.4620000e+01  -7.2274368e+07
   4.4640000e+01  -7.2274368e+07
   4.4660000e+01  -7.2274368e+07
   4.4680000e+01  -7.2274368e+07
   4.4700000e+01  -7.2274368e+07
   4.4720000e+01  -7.2274368e+07
   4.4740000e+01  -7.2274368e+07
   4.4760000e+01  -7.2274368e+07
   4.4780000e+01  -7.2274368e+07
   4.4800000e+01  -7.2274368e+07
   4.4820000e+01  -7.2274368e+07
   4.4840000e+01  -7.2274368e+07
   4.4860000e+01  -7.2274368e+07
   4.4880000e+01  -7.2274368e+07
   4.4900000e+01  -7.2274368e+07
   4.4920000e+01  -7.2274368e+07
   4.4940000e+01  -7.2274368e+07
   4.4960000e+01  -7.2274368e+07
   4.4980000e+01  -7.2274368e+07
   4.5000000e+01  -7.2274368e+07
   4.5020000e+01  -7.2274368e+07
   4.5040000e+01  -7.2274368e+07
   4.5060000e+01  -7.2274368e+07
   4.5080000e+01  -7.2274368e+07
   4.5100000e+01  -7.2274368e+07
   4.5120000e+01  -7.2274368e+07
   4.5140000e+01  -7.2274368e+07
   4.5160000e+01  -7.2274368e+07
   4.5180000e+01  -7.2274368e+07
   4.5200000e+01  -7.2274368e+07
   4.5220000e+01  -7.2274368e+07
   4.5240000e+01  -7.2274368e+07
   4.5260000e+01  -7.2274368e+07
   4.5280000e+01  -7.2274368e+07
   4.5300000e+01  -7.2274368e+07
   4.5320000e+01  -7.2274368e+07
   4.5340000e+01  -7.2274368e+07
   4.5360000e+01  -7.2274368e+07
   4.5380000e+01  -7.2274368e+07
   4.5400000e+01  -7.2274368e+07
   4.5420000e+01  -7.2274368e+07
   4.5440000e+01  -7.2274368e+07
   4.5460000e+01  -7.2274368e+07
   4.5480000e+01  -7.2274368e+07
   4.5500000e+01  -7.2274368e+07
   4.5520000e+01  -7.2274368e+07
   4.5540000e+01  -7.2274368e+07
   4.5560000e+01  -7.2274368e+07
   4.5580000e+01  -7.2274368e+07
   4.5600000e+01  -7.2274368e+07
   4.5620000e+01  -7.2274368e+07
   4.5640000e+01  -7.2274368e+07
   4.5660000e+01  -7.2274368e+07
   4.5680000e+01  -7.2274368e+07
   4.5700000e+01  -7.2274368e+07
   4.5720000e+01  -7.2274368e+07
   4.5740000e+01  -7.2274368e+07
   4.5760000e+01  -7.2274368e+07
   4.5780000e+01  -7.2274368e+07
   4.5800000e+01  -7.2274368e+07
   4.5820000e+01  -7.2274368e+07
   4.5840000e+01  -7.2274368e+07
   4.5860000e+01  -7.2274368e+07
   4.5880000e+01  -7.2274368e+07
   4.5900000e+01  -7.2274368e+07
   4.5920000e+01  -7.2274368e+07
   4.5940000e+01  -7.2274368e+07
   4.5960000e+01  -7.2274368e+07
   4.5980000e+01  -7.2274368e+07
   4.6000000e+01  -7.2274368e+07
   4.6020000e+01  -7.2274368e+07
   4.6040000e+01  -7.2274368e+07
   4.6060000e+01  -7.2274368e+07
   4.6080000e+01  -7.2274368e+07
   4.6100000e+01  -7.2274368e+07
   4.6120000e+01  -7.2274368e+07
   4.6140000e+01  -7.2274368e+07
   4.6160000e+01  -7.2274368e+07
   4.6180000e+01  -7.2274368e+07
   4.6200000e+01  -7.2274368e+07
   4.6220000e+01  -7.2274368e+07
   4.6240000e+01  -7.2274368e+07
   4.6260000e+01  -7.2274368e+07
   4.6280000e+01  -7.2274368e+07
   4.6300000e+01  -7.2274368e+07
   4.6320000e+01  -7.2274368e+07
   4.6340000e+01  -7.2274368e+07
   4.6360000e+01  -7.2274368e+07
   4.6380000e+01  -7.2274368e+07
   4.6400000e+01  -7.2274368e+07
   4.6420000e+01  -7.2274368e+07
   4.6440000e+01  -7.2274368e+07
   4.6460000e+01  -7.2274368e+07
   4.6480000e+01  -7.2274368e+07
   4.6500000e+01  -7.2274368e+07
   4.6520000e+01  -7.2274368e+07
   4.6540000e+01  -7.2274368e+07
   4.6560000e+01  -7.2274368e+07
   4.6580000e+01  -7.2274368e+07
   4.6600000e+01  -7.2274368e+07
   4.6620000e+01  -7.2274368e+07
   4.6640000e+01  -7.2274368e+07
   4.6660000e+01  -7.2274368e+07
   4.6680000e+01  -7.2274368e+07
   4.6700000e+01  -7.2274368e+07
   4.6720000e+01  -7.2274368e+07
   4.6740000e+01  -7.2274368e+07
   4.6760000e+01  -7.2274368e+07
   4.6780000e+01  -7.2274368e+07
   4.6800000e+01  -7.2274368e+07
   4.6820000e+01  -7.2274368e+07
   4.6840000e+01  -7.2274368e+07
   4.6860000e+01  -7.2274368e+07
   4.6880000e+01  -7.2274368e+07
   4.6900000e+01  -7.2274368e+07
   4.6920000e+01  -7.2274368e+07
   4.6940000e+01  -7.2274368e+07
   4.6960000e+01  -7.2274368e+07
   4.6980000e+01  -7.2274368e+07
   4.7000000e+01  -7.2274368e+07
   4.7020000e+01  -7.2274368e+07
   4.7040000e+01  -7.2274368e+07
   4.7060000e+01  -7.2274368e+07
   4.7080000e+01  -7.2274368e+07
   4.7100000e+01  -7.2274368e+07
   4.7120000e+01  -7.2274368e+07
   4.7140000e+01  -7.2274368e+07
   4.7160000e+01  -7.2274368e+07
   4.7180000e+01  -7.2274368e+07
   4.7200000e+01  -7.2274368e+07
   4.7220000e+01  -7.2274368e+07
   4.7240000e+01  -7.2274368e+07
   4.7260000e+01  -7.2274368e+07
   4.7280000e+01  -7.2274368e+07
   4.7300000e+01  -7.2274368e+07
   4.7320000e+01  -7.2274368e+07
   4.7340000e+01  -7.2274368e+07
   4.7360000e+01  -7.2274368e+07
   4.7380000e+01  -7.2274368e+07
   4.7400000e+01  -7.2274368e+07
   4.7420000e+01  -7.2274368e+07
   4.7440000e+01  -7.2274368e+07
   4.7460000e+01  -7.2274368e+07
   4.7480000e+01  -7.2274368e+07
   4.7500000e+01  -7.2274368e+07
   4.7520000e+01  -7.2274368e+07
   4.7540000e+01  -7.2274368e+07
   4.7560000e+01  -7.2274368e+07
   4.7580000e+01  -7.2274368e+07
   4.7600000e+01  -7.2274368e+07
   4.7620000e+01  -7.2274368e+07
   4.7640000e+01  -7.2274368e+07
   4.7660000e+01  -7.2274368e+07
   4.7680000e+01  -7.2274368e+07
   4.7700000e+01  -7.2274368e+07
   4.7720000e+01  -7.2274368e+07
   4.7740000e+01  -7.2274368e+07
   4.7760000e+01  -7.2274368e+07
   4.7780000e+01  -7.2274368e+07
   4.7800000e+01  -7.2274368e+07
   4.7820000e+01  -7.2274368e+07
   4.7840000e+01  -7.2274368e+07
   4.7860000e+01  -7.2274368e+07
   4.7880000e+01  -7.2274368e+07
   4.7900000e+01  -7.2274368e+07
   4.7920000e+01  -7.2274368e+07
   4.7940000e+01  -7.2274368e+07
   4.7960000e+01  -7.2274368e+07
   4.7980000e+01  -7.2274368e+07
   4.8000000e+01  -7.2274368e+07
   4.8020000e+01  -7.2274368e+07
   4.8040000e+01  -7.2274368e+07
   4.8060000e+01  -7.2274368e+07
   4.8080000e+01  -7.2274368e+07
   4.8100000e+01  -7.2274368e+07
   4.8120000e+01  -7.2274368e+07
   4.8140000e+01  -7.2274368e+07
   4.8160000e+01  -7.2274368e+07
   4.8180000e+01  -7.2274368e+07
   4.8200000e+01  -7.2274368e+07
   4.8220000e+01  -7.2274368e+07
   4.8240000e+01  -7.2274368e+07
   4.8260000e+01  -7.2274368e+07
   4.8280000e+01  -7.2274368e+07
   4.8300000e+01  -7.2274368e+07
   4.8320000e+01  -7.2274368e+07
   4.8340000e+01  -7.2274368e+07
   4.8360000e+01  -7.2274368e+07
   4.8380000e+01  -7.2274368e+07
   4.8400000e+01  -7.2274368e+07
   4.8420000e+01  -7.2274368e+07
   4.8440000e+01  -7.2274368e+07
   4.8460000e+01  -7.2274368e+07
   4.8480000e+01  -7.2274368e+07
   4.8500000e+01  -7.2274368e+07
   4.8520000e+01  -7.2274368e+07
   4.8540000e+01  -7.2274368e+07
   4.8560000e+01  -7.2274368e+07
   4.8580000e+01  -7.2274368e+07
   4.8600000e+01  -7.2274368e+07
   4.8620000e+01  -7.2274368e+07
   4.8640000e+01  -7.2274368e+07
   4.8660000e+01  -7.2274368e+07
   4.8680000e+01  -7.2274368e+07
   4.8700000e+01  -7.2274368e+07
   4.8720000e+01  -7.2274368e+07
   4.8740000e+01  -7.2274368e+07
   4.8760000e+01  -7.2274368e+07
   4.8780000e+01  -7.2274368e+07
   4.8800000e+01  -7.2274368e+07
   4.8820000e+01  -7.2274368e+07
   4.8840000e+01  -7.2274368e+07
   4.8860000e+01  -7.2274368e+07
   4.8880000e+01  -7.2274368e+07
   4.8900000e+01  -7.2274368e+07
   4.8920000e+01  -7.2274368e+07
   4.8940000e+01  -7.2274368e+07
   4.8960000e+01  -7.2274368e+07
   4.8980000e+01  -7.2274368e+07
   4.9000000e+01  -7.2274368e+07
   4.9020000e+01  -7.2274368e+07
   4.9040000e+01  -7.2274368e+07
   4.9060000e+01  -7.2274368e+07
   4.9080000e+01  -7.2274368e+07
   4.9100000e+01  -7.2274368e+07
   4.9120000e+01  -7.2274368e+07
   4.9140000e+01  -7.2274368e+07
   4.9160000e+01  -7.2274368e+07
   4.9180000e+01  -7.2274368e+07
   4.9200000e+01  -7.2274368e+07
   4.9220000e+01  -7.2274368e+07
   4.9240000e+01  -7.2274368e+07
   4.9260000e+01  -7.2274368e+07
   4.9280000e+01  -7.2274368e+07
   4.9300000e+01  -7.2274368e+07
   4.9320000e+01  -7.2274368e+07
   4.9340000e+01  -7.2274368e+07
   4.9360000e+01  -7.2274368e+07
   4.9380000e+01  -7.2274368e+07
   4.9400000e+01  -7.2274368e+07
   4.9420000e+01  -7.2274368e+07
   4.9440000e+01  -7.2274368e+07
   4.9460000e+01  -7.2274368e+07
   4.9480000e+01  -7.2274368e+07
   4.9500000e+01  -7.2274368e+07
   4.9520000e+01  -7.2274368e+07
   4.9540000e+01  -7.2274368e+07
   4.9560000e+01  -7.2274368e+07
   4.9580000e+01  -7.2274368e+07
   4.9600000e+01  -7.2274368e+07
   4.9620000e+01  -7.2274368e+07
   4.9640000e+01  -7.2274368e+07
   4.9660000e+01  -7.2274368e+07
   4.9680000e+01  -7.2274368e+07
   4.9700000e+01  -7.2274368e+07
   4.9720000e+01  -7.2274368e+07
   4.9740000e+01  -7.2274368e+07
   4.9760000e+01  -7.2274368e+07
   4.9780000e+01  -7.2274368e+07
   4.9800000e+01  -7.2274368e+07
   4.9820000e+01  -7.2274368e+07
   4.9840000e+01  -7.2274368e+07
   4.9860000e+01  -7.2274368e+07
   4.9880000e+01  -7.2274368e+07
   4.9900000e+01  -7.2274368e+07
   4.9920000e+01  -7.2274368e+07
   4.9940000e+01  -7.2274368e+07
   4.9960000e+01  -7.2274368e+07
   4.9980000e+01  -7.2274368e+07
   5.0000000e+01  -7.2274368e+07


==> data/sig/sig4_example3.dat <==
   3.0000000e+01   4.7507911e+07
   3.0020000e+01   5.3042174e+07
   3.0040000e+01   5.5864807e+07
   3.0060000e+01   5.4744691e+07
   3.0080000e+01   5.0547769e+07
   3.0100000e+01   4.5824387e+07
   3.0120000e+01   4.3341644e+07
   3.0140000e+01   4.4677682e+07
   3.0160000e+01   4.9240796e+07
   3.0180000e+01   5.4733798e+07
   3.0200000e+01   5.8220096e+07
   3.0220000e+01   5.7917616e+07
   3.0240000e+01   5.3935390e+07
   3.0260000e+01   4.8463808e+07
   3.0280000e+01   4.4328155e+07
   3.0300000e+01   4.3715816e+07
   3.0320000e+01   4.6751835e+07
   3.0340000e+01   5.1654761e+07
   3.0360000e+01   5.5513496e+07
   3.0380000e+01   5.6034272e+07
   3.0400000e+01   5.2652451e+07
   3.0420000e+01   4.6961350e+07
   3.0440000e+01   4.1754421e+07
   3.0460000e+01   3.9605795e+07
   3.0480000e+01   4.1396437e+07
   3.0500000e+01   4.5934838e+07
   3.0520000e+01   5.0503115e+07
   3.0540000e+01   5.2458912e+07
   3.0560000e+01   5.0529360e+07
   3.0580000e+01   4.5666444e+07
   3.0600000e+01   4.0364367e+07
   3.0620000e+01   3.7479426e+07
   3.0640000e+01   3.8520084e+07
   3.0660000e+01   4.2984150e+07
   3.0680000e+01   4.8489954e+07
   3.0700000e+01   5.2191072e+07
   3.0720000e+01   5.2208528e+07
   3.0740000e+01   4.8734299e+07
   3.0760000e+01   4.3864310e+07
   3.0780000e+01   4.0482215e+07
   3.0800000e+01   4.0702873e+07
   3.0820000e+01   4.4670757e+07
   3.0840000e+01   5.0564825e+07
   3.0860000e+01   5.5449851e+07
   3.0880000e+01   5.7029826e+07
   3.0900000e+01   5.4674779e+07
   3.0920000e+01   5.0014129e+07
   3.0940000e+01   4.5745539e+07
   3.0960000e+01   4.4504660e+07
   3.0980000e+01   4.7069382e+07
   3.1000000e+01   5.2308249e+07
   3.1020000e+01   5.7419659e+07
   3.1040000e+01   5.9802412e+07
   3.1060000e+01   5.8131452e+07
   3.1080000e+01   5.3385706e+07
   3.1100000e+01   4.8032439e+07
   3.1120000e+01   4.4951395e+07
   3.1140000e+01   4.5637943e+07
   3.1160000e+01   4.9614876e+07
   3.1180000e+01   5.4492999e+07
   3.1200000e+01   5.7460629e+07
   3.1220000e+01   5.6627234e+07
   3.1240000e+01   5.2241670e+07
   3.1260000e+01   4.6374047e+07
   3.1280000e+01   4.1988912e+07
   3.1300000e+01   4.1158932e+07
   3.1320000e+01   4.4124293e+07
   3.1340000e+01   4.9008594e+07
   3.1360000e+01   5.2983496e+07
   3.1380000e+01   5.3681058e+07
   3.1400000e+01   5.0594113e+07
   3.1420000e+01   4.5256576e+07
   3.1440000e+01   4.0503180e+07
   3.1460000e+01   3.8853924e+07
   3.1480000e+01   4.1224893e+07
   3.1500000e+01   4.6361913e+07
   3.1520000e+01   5.1588453e+07
   3.1540000e+01   5.4184774e+07
   3.1560000e+01   5.2928375e+07
   3.1580000e+01   4.8692175e+07
   3.1600000e+01   4.4016462e+07
   3.1620000e+01   4.1695029e+07
   3.1640000e+01   4.3264429e+07
   3.1660000e+01   4.8180880e+07
   3.1680000e+01   5.4072462e+07
   3.1700000e+01   5.8070960e+07
   3.1720000e+01   5.8291598e+07
   3.1740000e+01   5.4933371e+07
   3.1760000e+01   5.0064188e+07
   3.1780000e+01   4.6613687e+07
   3.1800000e+01   4.6637565e+07
   3.1820000e+01   5.0365080e+07
   3.1840000e+01   5.5881786e+07
   3.1860000e+01   6.0377789e+07
   3.1880000e+01   6.1425050e+07
   3.1900000e+01   5.8570355e+07
   3.1920000e+01   5.3266702e+07
   3.1940000e+01   4.8438034e+07
   3.1960000e+01   4.6509432e+07
   3.1980000e+01   4.8505269e+07
   3.2000000e+01   5.3079164e+07
   3.2020000e+01   5.7661757e+07
   3.2040000e+01   5.9458718e+07
   3.2060000e+01   5.7348059e+07
   3.2080000e+01   5.2144378e+07
   3.2100000e+01   4.6487092e+07
   3.2120000e+01   4.3117535e+07
   3.2140000e+01   4.3671156e+07
   3.2160000e+01   4.7552838e+07
   3.2180000e+01   5.2487362e+07
   3.2200000e+01   5.5553760e+07
   3.2220000e+01   5.4965214e+07
   3.2240000e+01   5.0858599e+07
   3.2260000e+01   4.5404819e+07
   3.2280000e+01   4.1457393e+07
   3.2300000e+01   4.1175293e+07
   3.2320000e+01   4.4702269e+07
   3.2340000e+01   5.0220959e+07
   3.2360000e+01   5.4828022e+07
   3.2380000e+01   5.6189411e+07
   3.2400000e+01   5.3743594e+07
   3.2420000e+01   4.9040650e+07
   3.2440000e+01   4.4881506e+07
   3.2460000e+01   4.3785440e+07
   3.2480000e+01   4.6654334e+07
   3.2500000e+01   5.2216628e+07
   3.2520000e+01   5.7798734e+07
   3.2540000e+01   6.0650074e+07
   3.2560000e+01   5.9573578e+07
   3.2580000e+01   5.5394531e+07
   3.2600000e+01   5.0712205e+07
   3.2620000e+01   4.8248141e+07
   3.2640000e+01   4.9629822e+07
   3.2660000e+01   5.4222417e+07
   3.2680000e+01   5.9758567e+07
   3.2700000e+01   6.3280764e+07
   3.2720000e+01   6.3005815e+07
   3.2740000e+01   5.9059331e+07
   3.2760000e+01   5.3602506e+07
   3.2780000e+01   4.9506790e+07
   3.2800000e+01   4.8910730e+07
   3.2820000e+01   5.1995008e+07
   3.2840000e+01   5.6919496e+07
   3.2860000e+01   6.0824861e+07
   3.2880000e+01   6.1365741e+07
   3.2900000e+01   5.8017043e+07
   3.2920000e+01   5.2345530e+07
   3.2940000e+01   4.7162930e+07
   3.2960000e+01   4.5042120e+07
   3.2980000e+01   4.6860347e+07
   3.3000000e+01   5.1434357e+07
   3.3020000e+01   5.6031582e+07
   3.3040000e+01   5.8020856e+07
   3.3060000e+01   5.6110726e+07
   3.3080000e+01   5.1277423e+07
   3.3100000e+01   4.5986483e+07
   3.3120000e+01   4.3136667e+07
   3.3140000e+01   4.4190943e+07
   3.3160000e+01   4.8699075e+07
   3.3180000e+01   5.4220504e+07
   3.3200000e+01   5.7966066e+07
   3.3220000e+01   5.7990818e+07
   3.3240000e+01   5.4555721e+07
   3.3260000e+01   4.9685667e+07
   3.3280000e+01   4.6343062e+07
   3.3300000e+01   4.6568250e+07
   3.3320000e+01   5.0581358e+07
   3.3340000e+01   5.6484876e+07
   3.3360000e+01   6.1416912e+07
   3.3380000e+01   6.2997629e+07
   3.3400000e+01   6.0687574e+07
   3.3420000e+01   5.6014723e+07
   3.3440000e+01   5.1794262e+07
   3.3460000e+01   5.0539933e+07
   3.3480000e+01   5.3160348e+07
   3.3500000e+01   5.8391424e+07
   3.3520000e+01   6.3558424e+07
   3.3540000e+01   6.5933033e+07
   3.3560000e+01   6.4306188e+07
   3.3580000e+01   5.9550793e+07
   3.3600000e+01   5.4230256e+07
   3.3620000e+01   5.1148712e+07
   3.3640000e+01   5.1864625e+07
   3.3660000e+01   5.5854246e+07
   3.3680000e+01   6.0759146e+07
   3.3700000e+01   6.3741816e+07
   3.3720000e+01   6.2926350e+07
   3.3740000e+01   5.8550930e+07
   3.3760000e+01   5.2693092e+07
   3.3780000e+01   4.8320879e+07
   3.3800000e+01   4.7500809e+07
   3.3820000e+01   5.0488720e+07
   3.3840000e+01   5.5384028e+07
   3.3860000e+01   5.9384585e+07
   3.3880000e+01   6.0085846e+07
   3.3900000e+01   5.7020272e+07
   3.3920000e+01   5.1677855e+07
   3.3940000e+01   4.6945367e+07
   3.3960000e+01   4.5293519e+07
   3.3980000e+01   4.7689636e+07
   3.4000000e+01   5.2831832e+07
   3.4020000e+01   5.8082571e+07
   3.4040000e+01   6.0682605e+07
   3.4060000e+01   5.9444558e+07
   3.4080000e+01   5.5202491e+07
   3.4100000e+01   5.0546190e+07
   3.4120000e+01   4.8214247e+07
   3.4140000e+01   4.9813358e+07
   3.4160000e+01   5.4719456e+07
   3.4180000e+01   6.0648824e+07
   3.4200000e+01   6.4630046e+07
   3.4220000e+01   6.4888527e+07
   3.4240000e+01   6.1500433e+07
   3.4260000e+01   5.6668822e+07
   3.4280000e+01   5.3184503e+07
   3.4300000e+01   5.3250717e+07
   3.4320000e+01   5.6949597e+07
   3.4340000e+01   6.2512376e+07
   3.4360000e+01   6.6978715e+07
   3.4380000e+01   6.8069938e+07
   3.4400000e+01   6.5175181e+07
   3.4420000e+01   5.9913131e+07
   3.4440000e+01   5.5039768e+07
   3.4460000e+01   5.3154807e+07
   3.4480000e+01   5.5113461e+07
   3.4500000e+01   5.9730599e+07
   3.4520000e+01   6.4283872e+07
   3.4540000e+01   6.6113401e+07
   3.4560000e+01   6.3975840e+07
   3.4580000e+01   5.8788687e+07
   3.4600000e+01   5.3111773e+07
   3.4620000e+01   4.9747872e+07
   3.4640000e+01   5.0297720e+07
   3.4660000e+01   5.4179502e+07
   3.4680000e+01   5.9121627e+07
   3.4700000e+01   6.2180102e+07
   3.4720000e+01   6.1599008e+07
   3.4740000e+01   5.7473858e+07
   3.4760000e+01   5.2027369e+07
   3.4780000e+01   4.8055944e+07
   3.4800000e+01   4.7789717e+07
   3.4820000e+01   5.1292531e+07
   3.4840000e+01   5.6835453e+07
   3.4860000e+01   6.1414467e+07
   3.4880000e+01   6.2799401e+07
   3.4900000e+01   6.0316588e+07
   3.4920000e+01   5.5634136e+07
   3.4940000e+01   5.1434538e+07
   3.4960000e+01   5.0361144e+07
   3.4980000e+01   5.3195499e+07
   3.5000000e+01   5.8782109e+07
   3.5020000e+01   6.4333918e+07
   3.5040000e+01   6.7204433e+07
   3.5060000e+01   6.6092757e+07
   3.5080000e+01   6.1927810e+07
   3.5100000e+01   5.7204918e+07
   3.5120000e+01   5.4757703e+07
   3.5140000e+01   5.6101148e+07
   3.5160000e+01   6.0715096e+07
   3.5180000e+01   6.6216450e+07
   3.5200000e+01   6.9756298e+07
   3.5220000e+01   6.9444488e+07
   3.5240000e+01   6.5505749e+07
   3.5260000e+01   6.0012821e+07
   3.5280000e+01   5.5917101e+07
   3.5300000e+01   5.5296360e+07
   3.5320000e+01   5.8375519e+07
   3.5340000e+01   6.3287403e+07
   3.5360000e+01   6.7180607e+07
   3.5380000e+01   6.7708943e+07
   3.5400000e+01   6.4341357e+07
   3.5420000e+01   5.8651105e+07
   3.5440000e+01   5.3449735e+07
   3.5460000e+01   5.1309995e+07
   3.5480000e+01   5.3115182e+07
   3.5500000e+01   5.7672604e+07
   3.5520000e+01   6.2260008e+07
   3.5540000e+01   6.4227257e+07
   3.5560000e+01   6.2305795e+07
   3.5580000e+01   5.7441460e+07
   3.5600000e+01   5.2139342e+07
   3.5620000e+01   4.9257016e+07
   3.5640000e+01   5.0305124e+07
   3.5660000e+01   5.4783661e+07
   3.5680000e+01   6.0302799e+07
   3.5700000e+01   6.4015562e+07
   3.5720000e+01   6.4035308e+07
   3.5740000e+01   6.0561815e+07
   3.5760000e+01   5.5680660e+07
   3.5780000e+01   5.2304209e+07
   3.5800000e+01   5.2513229e+07
   3.5820000e+01   5.6506007e+07
   3.5840000e+01   6.2386214e+07
   3.5860000e+01   6.7307687e+07
   3.5880000e+01   6.8852416e+07
   3.5900000e+01   6.6534792e+07
   3.5920000e+01   6.1814248e+07
   3.5940000e+01   5.7589874e+07
   3.5960000e+01   5.6286052e+07
   3.5980000e+01   5.8906992e+07
   3.6000000e+01   6.4093567e+07
   3.6020000e+01   6.9258653e+07
   3.6040000e+01   7.1590241e+07
   3.6060000e+01   6.9953174e+07
   3.6080000e+01   6.5152136e+07
   3.6100000e+01   5.9817205e+07
   3.6120000e+01   5.6691224e+07
   3.6140000e+01   5.7394952e+07
   3.6160000e+01   6.1344988e+07
   3.6180000e+01   6.6238108e+07
   3.6200000e+01   6.9181220e+07
   3.6220000e+01   6.8349121e+07
   3.6240000e+01   6.3929559e+07
   3.6260000e+01   5.8051130e+07
   3.6280000e+01   5.3635170e+07
   3.6300000e+01   5.2795205e+07
   3.6320000e+01   5.5745068e+07
   3.6340000e+01   6.0621786e+07
   3.6360000e+01   6.4584046e+07
   3.6380000e+01   6.5265966e+07
   3.6400000e+01   6.2153445e+07
   3.6420000e+01   5.6792303e+07
   3.6440000e+01   5.2007563e+07
   3.6460000e+01   5.0340495e+07
   3.6480000e+01   5.2688022e+07
   3.6500000e+01   5.7816314e+07
   3.6520000e+01   6.3022164e+07
   3.6540000e+01   6.5603493e+07
   3.6560000e+01   6.4318996e+07
   3.6580000e+01   6.0051281e+07
   3.6600000e+01   5.5349144e+07
   3.6620000e+01   5.2988701e+07
   3.6640000e+01   5.4548100e+07
   3.6660000e+01   5.9426800e+07
   3.6680000e+01   6.5318684e+07
   3.6700000e+01   6.9272915e+07
   3.6720000e+01   6.9487525e+07
   3.6740000e+01   6.6070915e+07
   3.6760000e+01   6.1190585e+07
   3.6780000e+01   5.7676822e+07
   3.6800000e+01   5.7698941e+07
   3.6820000e+01   6.1367498e+07
   3.6840000e+01   6.6893300e+07
   3.6860000e+01   7.1324312e+07
   3.6880000e+01   7.2380428e+07
   3.6900000e+01   6.9441443e+07
   3.6920000e+01   6.4145407e+07
   3.6940000e+01   5.9221468e+07
   3.6960000e+01   5.7308488e+07
   3.6980000e+01   5.9215406e+07
   3.7000000e+01   6.3810665e+07
   3.7020000e+01   6.8309986e+07
   3.7040000e+01   7.0119102e+07
   3.7060000e+01   6.7919421e+07
   3.7080000e+01   6.2713931e+07
   3.7100000e+01   5.6965592e+07
   3.7120000e+01   5.3591520e+07
   3.7140000e+01   5.4065322e+07
   3.7160000e+01   5.7945908e+07
   3.7180000e+01   6.2809204e+07
   3.7200000e+01   6.5868589e+07
   3.7220000e+01   6.5203941e+07
   3.7240000e+01   6.1076378e+07
   3.7260000e+01   5.5544802e+07
   3.7280000e+01   5.1567697e+07
   3.7300000e+01   5.1223332e+07
   3.7320000e+01   5.4717044e+07
   3.7340000e+01   6.0191067e+07
   3.7360000e+01   6.4754490e+07
   3.7380000e+01   6.6073684e+07
   3.7400000e+01   6.3567292e+07
   3.7420000e+01   5.8820354e+07
   3.7440000e+01   5.4590801e+07
   3.7460000e+01   5.3461324e+07
   3.7480000e+01   5.6259319e+07
   3.7500000e+01   6.1802845e+07
   3.7520000e+01   6.7308299e+07
   3.7540000e+01   7.0144319e+07
   3.7560000e+01   6.8974039e+07
   3.7580000e+01   6.4779328e+07
   3.7600000e+01   5.9988725e+07
   3.7620000e+01   5.7518756e+07
   3.7640000e+01   5.8791357e+07
   3.7660000e+01   6.3388470e+07
   3.7680000e+01   6.8819863e+07
   3.7700000e+01   7.2339596e+07
   3.7720000e+01   7.1959935e+07
   3.7740000e+01   6.7992061e+07
   3.7760000e+01   6.2434042e+07
   3.7780000e+01   5.8305486e+07
   3.7800000e+01   5.7622835e+07
   3.7820000e+01   6.0671635e+07
   3.7840000e+01   6.5523062e+07
   3.7860000e+01   6.9386205e+07
   3.7880000e+01   6.9852182e+07
   3.7900000e+01   6.6451342e+07
   3.7920000e+01   6.0695966e+07
   3.7940000e+01   5.5461134e+07
   3.7960000e+01   5.3256466e+07
   3.7980000e+01   5.5031387e+07
   3.8000000e+01   5.9525910e+07
   3.8020000e+01   6.4083576e+07
   3.8040000e+01   6.5986981e+07
   3.8060000e+01   6.4033630e+07
   3.8080000e+01   5.9101216e+07
   3.8100000e+01   5.3768433e+07
   3.8120000e+01   5.0815675e+07
   3.8140000e+01   5.1837483e+07
   3.8160000e+01   5.6247226e+07
   3.8180000e+01   6.1740371e+07
   3.8200000e+01   6.5386596e+07
   3.8220000e+01   6.5374322e+07
   3.8240000e+01   6.1836387e+07
   3.8260000e+01   5.6916143e+07
   3.8280000e+01   5.3480948e+07
   3.8300000e+01   5.3646398e+07
   3.8320000e+01   5.7588632e+07
   3.8340000e+01   6.3422210e+07
   3.8360000e+01   6.8296037e+07
   3.8380000e+01   6.9792399e+07
   3.8400000e+01   6.7422423e+07
   3.8420000e+01   6.2655119e+07
   3.8440000e+01   5.8373888e+07
   3.8460000e+01   5.7027092e+07
   3.8480000e+01   5.9592163e+07
   3.8500000e+01   6.4737233e+07
   3.8520000e+01   6.9848583e+07
   3.8540000e+01   7.2135762e+07
   3.8560000e+01   7.0445057e+07
   3.8580000e+01   6.5594487e+07
   3.8600000e+01   6.0208830e+07
   3.8620000e+01   5.7028482e+07
   3.8640000e+01   5.7689471e+07
   3.8660000e+01   6.1580986e+07
   3.8680000e+01   6.6437740e+07
   3.8700000e+01   6.9318269e+07
   3.8720000e+01   6.8450602e+07
   3.8740000e+01   6.3964206e+07
   3.8760000e+01   5.8051687e+07
   3.8780000e+01   5.3564753e+07
   3.8800000e+01   5.2697389e+07
   3.8820000e+01   5.5573016e+07
   3.8840000e+01   6.0427940e+07
   3.8860000e+01   6.4314471e+07
   3.8880000e+01   6.4972598e+07
   3.8900000e+01   6.1785637e+07
   3.8920000e+01   5.6394464e+07
   3.8940000e+01   5.1540587e+07
   3.8960000e+01   4.9838180e+07
   3.8980000e+01   5.2125555e+07
   3.9000000e+01   5.7212491e+07
   3.9020000e+01   6.2367045e+07
   3.9040000e+01   6.4898906e+07
   3.9060000e+01   6.3567322e+07
   3.9080000e+01   5.9245491e+07
   3.9100000e+01   5.4495583e+07
   3.9120000e+01   5.2084169e+07
   3.9140000e+01   5.3593255e+07
   3.9160000e+01   5.8427494e+07
   3.9180000e+01   6.4265649e+07
   3.9200000e+01   6.8179394e+07
   3.9220000e+01   6.8335201e+07
   3.9240000e+01   6.4880356e+07
   3.9260000e+01   5.9936472e+07
   3.9280000e+01   5.6388100e+07
   3.9300000e+01   5.6344983e+07
   3.9320000e+01   5.9983067e+07
   3.9340000e+01   6.5442735e+07
   3.9360000e+01   6.9846174e+07
   3.9380000e+01   7.0831949e+07
   3.9400000e+01   6.7868067e+07
   3.9420000e+01   6.2496526e+07
   3.9440000e+01   5.7550452e+07
   3.9460000e+01   5.5561950e+07
   3.9480000e+01   5.7446863e+07
   3.9500000e+01   6.1971644e+07
   3.9520000e+01   6.6444815e+07
   3.9540000e+01   6.8188385e+07
   3.9560000e+01   6.5956169e+07
   3.9580000e+01   6.0689322e+07
   3.9600000e+01   5.4902448e+07
   3.9620000e+01   5.1473661e+07
   3.9640000e+01   5.1904169e+07
   3.9660000e+01   5.5737281e+07
   3.9680000e+01   6.0553861e+07
   3.9700000e+01   6.3568829e+07
   3.9720000e+01   6.2854716e+07
   3.9740000e+01   5.8683910e+07
   3.9760000e+01   5.3098713e+07
   3.9780000e+01   4.9084560e+07
   3.9800000e+01   4.8679736e+07
   3.9820000e+01   5.2147206e+07
   3.9840000e+01   5.7552847e+07
   3.9860000e+01   6.2098384e+07
   3.9880000e+01   6.3342607e+07
   3.9900000e+01   6.0822171e+07
   3.9920000e+01   5.5995909e+07
   3.9940000e+01   5.1755606e+07
   3.9960000e+01   5.0544996e+07
   3.9980000e+01   5.3335476e+07
   4.0000000e+01   5.8798661e+07
   4.0020000e+01   6.4296485e+07
   4.0040000e+01   6.7053708e+07
   4.0060000e+01   6.5873661e+07
   4.0080000e+01   6.1600013e+07
   4.0100000e+01   5.6800347e+07
   4.0120000e+01   5.4250346e+07
   4.0140000e+01   5.5516700e+07
   4.0160000e+01   6.0034754e+07
   4.0180000e+01   6.5459145e+07
   4.0200000e+01   6.8903798e+07
   4.0220000e+01   6.8511323e+07
   4.0240000e+01   6.4474241e+07
   4.0260000e+01   5.8896244e+07
   4.0280000e+01   5.4706132e+07
   4.0300000e+01   5.3997004e+07
   4.0320000e+01   5.6993243e+07
   4.0340000e+01   6.1811732e+07
   4.0360000e+01   6.5629503e+07
   4.0380000e+01   6.6057132e+07
   4.0400000e+01   6.2614271e+07
   4.0420000e+01   5.6817750e+07
   4.0440000e+01   5.1543354e+07
   4.0460000e+01   4.9295750e+07
   4.0480000e+01   5.1035872e+07
   4.0500000e+01   5.5484301e+07
   4.0520000e+01   6.0012272e+07
   4.0540000e+01   6.1866060e+07
   4.0560000e+01   5.9885371e+07
   4.0580000e+01   5.4901759e+07
   4.0600000e+01   4.9542416e+07
   4.0620000e+01   4.6539005e+07
   4.0640000e+01   4.7535100e+07
   4.0660000e+01   5.1896252e+07
   4.0680000e+01   5.7362636e+07
   4.0700000e+01   6.0963571e+07
   4.0720000e+01   6.0921330e+07
   4.0740000e+01   5.7340312e+07
   4.0760000e+01   5.2390172e+07
   4.0780000e+01   4.8909369e+07
   4.0800000e+01   4.9052029e+07
   4.0820000e+01   5.2941425e+07
   4.0840000e+01   5.8762215e+07
   4.0860000e+01   6.3575258e+07
   4.0880000e+01   6.5066309e+07
   4.0900000e+01   6.2629508e+07
   4.0920000e+01   5.7862218e+07
   4.0940000e+01   5.3509954e+07
   4.0960000e+01   5.2167888e+07
   4.0980000e+01   5.4660344e+07
   4.1000000e+01   5.9811710e+07
   4.1020000e+01   6.4852779e+07
   4.1040000e+01   6.7143134e+07
   4.1060000e+01   6.5386706e+07
   4.1080000e+01   6.0535168e+07
   4.1100000e+01   5.5087854e+07
   4.1120000e+01   5.1903996e+07
   4.1140000e+01   5.2507880e+07
   4.1160000e+01   5.6391840e+07
   4.1180000e+01   6.1199219e+07
   4.1200000e+01   6.4063974e+07
   4.1220000e+01   6.3156981e+07
   4.1240000e+01   5.8645416e+07
   4.1260000e+01   5.2702665e+07
   4.1280000e+01   4.8183879e+07
   4.1300000e+01   4.7293072e+07
   4.1320000e+01   5.0133058e+07
   4.1340000e+01   5.4968838e+07
   4.1360000e+01   5.8818374e+07
   4.1380000e+01   5.9458064e+07
   4.1400000e+01   5.6235941e+07
   4.1420000e+01   5.0824140e+07
   4.1440000e+01   4.5938481e+07
   4.1460000e+01   4.4214435e+07
   4.1480000e+01   4.6470862e+07
   4.1500000e+01   5.1539013e+07
   4.1520000e+01   5.6659762e+07
   4.1540000e+01   5.9177715e+07
   4.1560000e+01   5.7808444e+07
   4.1580000e+01   5.3477219e+07
   4.1600000e+01   4.8686590e+07
   4.1620000e+01   4.6269744e+07
   4.1640000e+01   4.7736250e+07
   4.1660000e+01   5.2567446e+07
   4.1680000e+01   5.8363801e+07
   4.1700000e+01   6.2273157e+07
   4.1720000e+01   6.2391333e+07
   4.1740000e+01   5.8928326e+07
   4.1760000e+01   5.3951381e+07
   4.1780000e+01   5.0392816e+07
   4.1800000e+01   5.0318754e+07
   4.1820000e+01   5.3946788e+07
   4.1840000e+01   5.9377110e+07
   4.1860000e+01   6.3769211e+07
   4.1880000e+01   6.4729546e+07
   4.1900000e+01   6.1750934e+07
   4.1920000e+01   5.6358509e+07
   4.1940000e+01   5.1395521e+07
   4.1960000e+01   4.9388418e+07
   4.1980000e+01   5.1256721e+07
   4.2000000e+01   5.5763312e+07
   4.2020000e+01   6.0221368e+07
   4.2040000e+01   6.1945820e+07
   4.2060000e+01   5.9702398e+07
   4.2080000e+01   5.4411687e+07
   4.2100000e+01   4.8622312e+07
   4.2120000e+01   4.5160624e+07
   4.2140000e+01   4.5599473e+07
   4.2160000e+01   4.9391455e+07
   4.2180000e+01   5.4223456e+07
   4.2200000e+01   5.7194516e+07
   4.2220000e+01   5.6497581e+07
   4.2240000e+01   5.2284336e+07
   4.2260000e+01   4.6715550e+07
   4.2280000e+01   4.2661808e+07
   4.2300000e+01   4.2271321e+07
   4.2320000e+01   4.5703453e+07
   4.2340000e+01   5.1119547e+07
   4.2360000e+01   5.5635519e+07
   4.2380000e+01   5.6885952e+07
   4.2400000e+01   5.4341331e+07
   4.2420000e+01   4.9518121e+07
   4.2440000e+01   4.5258420e+07
   4.2460000e+01   4.4046738e+07
   4.2480000e+01   4.6824665e+07
   4.2500000e+01   5.2279575e+07
   4.2520000e+01   5.7774361e+07
   4.2540000e+01   6.0515115e+07
   4.2560000e+01   5.9341163e+07
   4.2580000e+01   5.5044969e+07
   4.2600000e+01   5.0257904e+07
   4.2620000e+01   4.7681543e+07
   4.2640000e+01   4.8964633e+07
   4.2660000e+01   5.3454403e+07
   4.2680000e+01   5.8897372e+07
   4.2700000e+01   6.2314648e+07
   4.2720000e+01   6.1940478e+07
   4.2740000e+01   5.7878424e+07
   4.2760000e+01   5.2318918e+07
   4.2780000e+01   4.8103874e+07
   4.2800000e+01   4.7416108e+07
   4.2820000e+01   5.0384793e+07
   4.2840000e+01   5.5228170e+07
   4.2860000e+01   5.9017348e+07
   4.2880000e+01   5.9470855e+07
   4.2900000e+01   5.6001700e+07
   4.2920000e+01   5.0230017e+07
   4.2940000e+01   4.4932147e+07
   4.2960000e+01   4.2708338e+07
   4.2980000e+01   4.4427034e+07
   4.3000000e+01   4.8897972e+07
   4.3020000e+01   5.3407404e+07
   4.3040000e+01   5.5282180e+07
   4.3060000e+01   5.3285629e+07
   4.3080000e+01   4.8323835e+07
   4.3100000e+01   4.2947832e+07
   4.3120000e+01   3.9969986e+07
   4.3140000e+01   4.0946700e+07
   4.3160000e+01   4.5335790e+07
   4.3180000e+01   5.0783859e+07
   4.3200000e+01   5.4410348e+07
   4.3220000e+01   5.4355949e+07
   4.3240000e+01   5.0795386e+07
   4.3260000e+01   4.5840110e+07
   4.3280000e+01   4.2374991e+07
   4.3300000e+01   4.2518088e+07
   4.3320000e+01   4.6418709e+07
   4.3340000e+01   5.2245385e+07
   4.3360000e+01   5.7065571e+07
   4.3380000e+01   5.8567507e+07
   4.3400000e+01   5.6136021e+07
   4.3420000e+01   5.1382230e+07
   4.3440000e+01   4.7035237e+07
   4.3460000e+01   4.5708345e+07
   4.3480000e+01   4.8204294e+07
   4.3500000e+01   5.3375070e+07
   4.3520000e+01   5.8415144e+07
   4.3540000e+01   6.0731431e+07
   4.3560000e+01   5.8969680e+07
   4.3580000e+01   5.4149623e+07
   4.3600000e+01   4.8694282e+07
   4.3620000e+01   4.5545595e+07
   4.3640000e+01   4.6139030e+07
   4.3660000e+01   5.0061491e+07
   4.3680000e+01   5.4856046e+07
   4.3700000e+01   5.7762825e+07
   4.3720000e+01   5.6841322e+07
   4.3740000e+01   5.2375781e+07
   4.3760000e+01   4.6415671e+07
   4.3780000e+01   4.1948656e+07
   4.3800000e+01   4.1034852e+07
   4.3820000e+01   4.3933381e+07
   4.3840000e+01   4.8741217e+07
   4.3860000e+01   5.2653097e+07
   4.3880000e+01   5.3265619e+07
   4.3900000e+01   5.0103917e+07
   4.3920000e+01   4.4671421e+07
   4.3940000e+01   3.9839604e+07
   4.3960000e+01   3.8104125e+07
   4.3980000e+01   4.0404767e+07
   4.4000000e+01   4.5473191e+07
   4.4020000e+01   5.0626224e+07
   4.4040000e+01   5.3158276e+07
   4.4060000e+01   5.1809830e+07
   4.4080000e+01   4.7504353e+07
   4.4100000e+01   4.2727266e+07
   4.4120000e+01   4.0342384e+07
   4.4140000e+01   4.1818868e+07
   4.4160000e+01   4.6685845e+07
   4.4180000e+01   5.2488797e+07
   4.4200000e+01   5.6439060e+07
   4.4220000e+01   5.6560427e+07
   4.4240000e+01   5.3142508e+07
   4.4260000e+01   4.8168437e+07
   4.4280000e+01   4.4654587e+07
   4.4300000e+01   4.4586645e+07
   4.4320000e+01   4.8256001e+07
   4.4340000e+01   5.3696791e+07
   4.4360000e+01   5.8126994e+07
   4.4380000e+01   5.9102541e+07
   4.4400000e+01   5.6158735e+07
   4.4420000e+01   5.0786967e+07
   4.4440000e+01   4.5855256e+07
   4.4460000e+01   4.3872243e+07
   4.4480000e+01   4.5771481e+07
   4.4500000e+01   5.0300548e+07
   4.4520000e+01   5.4794291e+07
   4.4540000e+01   5.6536574e+07
   4.4560000e+01   5.4334920e+07
   4.4580000e+01   4.9058965e+07
   4.4600000e+01   4.3314396e+07
   4.4620000e+01   3.9867231e+07
   4.4640000e+01   4.0350884e+07
   4.4660000e+01   4.4158855e+07
   4.4680000e+01   4.9034279e+07
   4.4700000e+01   5.2024467e+07
   4.4720000e+01   5.1368664e+07
   4.4740000e+01   4.7178618e+07
   4.4760000e+01   4.1649106e+07
   4.4780000e+01   3.7620383e+07
   4.4800000e+01   3.7270033e+07
   4.4820000e+01   4.0725516e+07
   4.4840000e+01   4.6184840e+07
   4.4860000e+01   5.0722144e+07
   4.4880000e+01   5.2018275e+07
   4.4900000e+01   4.9494891e+07
   4.4920000e+01   4.4718556e+07
   4.4940000e+01   4.0480148e+07
   4.4960000e+01   3.9316764e+07
   4.4980000e+01   4.2114919e+07
   4.5000000e+01   4.7619861e+07
   4.5020000e+01   5.3134262e+07
   4.5040000e+01   5.5926413e+07
   4.5060000e+01   5.4771991e+07
   4.5080000e+01   5.0529320e+07
   4.5100000e+01   4.5760182e+07
   4.5120000e+01   4.3240401e+07
   4.5140000e+01   4.4539828e+07
   4.5160000e+01   4.9086476e+07
   4.5180000e+01   5.4549071e+07
   4.5200000e+01   5.8017912e+07
   4.5220000e+01   5.7672010e+07
   4.5240000e+01   5.3653376e+07
   4.5260000e+01   4.8131093e+07
   4.5280000e+01   4.3952751e+07
   4.5300000e+01   4.3308578e+07
   4.5320000e+01   4.6309027e+07
   4.5340000e+01   5.1201196e+07
   4.5360000e+01   5.5018200e+07
   4.5380000e+01   5.5524513e+07
   4.5400000e+01   5.2081822e+07
   4.5420000e+01   4.6363748e+07
   4.5440000e+01   4.1093814e+07
   4.5460000e+01   3.8922734e+07
   4.5480000e+01   4.0670041e+07
   4.5500000e+01   4.5195213e+07
   4.5520000e+01   4.9731065e+07
   4.5540000e+01   5.1663644e+07
   4.5560000e+01   4.9691582e+07
   4.5580000e+01   4.4788973e+07
   4.5600000e+01   3.9438804e+07
   4.5620000e+01   3.6518247e+07
   4.5640000e+01   3.7523945e+07
   4.5660000e+01   4.1967933e+07
   4.5680000e+01   4.7447586e+07
   4.5700000e+01   5.1127583e+07
   4.5720000e+01   5.1106605e+07
   4.5740000e+01   4.7599112e+07
   4.5760000e+01   4.2677516e+07
   4.5780000e+01   3.9267517e+07
   4.5800000e+01   3.9441030e+07
   4.5820000e+01   4.3402338e+07
   4.5840000e+01   4.9253636e+07
   4.5860000e+01   5.4140827e+07
   4.5880000e+01   5.5662813e+07
   4.5900000e+01   5.3302228e+07
   4.5920000e+01   4.8566428e+07
   4.5940000e+01   4.4292394e+07
   4.5960000e+01   4.2982232e+07
   4.5980000e+01   4.5552976e+07
   4.6000000e+01   5.0739554e+07
   4.6020000e+01   5.5855455e+07
   4.6040000e+01   5.8187760e+07
   4.6060000e+01   5.6501804e+07
   4.6080000e+01   5.1698267e+07
   4.6100000e+01   4.6318936e+07
   4.6120000e+01   4.3187154e+07
   4.6140000e+01   4.3855843e+07
   4.6160000e+01   4.7798666e+07
   4.6180000e+01   5.2662798e+07
   4.6200000e+01   5.5599096e+07
   4.6220000e+01   5.4736347e+07
   4.6240000e+01   5.0312255e+07
   4.6260000e+01   4.4399820e+07
   4.6280000e+01   3.9984375e+07
   4.6300000e+01   3.9110046e+07
   4.6320000e+01   4.2067944e+07
   4.6340000e+01   4.6908743e+07
   4.6360000e+01   5.0886463e+07
   4.6380000e+01   5.1526861e+07
   4.6400000e+01   4.8434756e+07
   4.6420000e+01   4.3028220e+07
   4.6440000e+01   3.8266868e+07
   4.6460000e+01   3.6557064e+07
   4.6480000e+01   3.8930052e+07
   4.6500000e+01   4.4021185e+07
   4.6520000e+01   4.9251804e+07
   4.6540000e+01   5.1800911e+07
   4.6560000e+01   5.0535306e+07
   4.6580000e+01   4.6243118e+07
   4.6600000e+01   4.1550729e+07
   4.6620000e+01   3.9179018e+07
   4.6640000e+01   4.0740073e+07
   4.6660000e+01   4.5621089e+07
   4.6680000e+01   5.1508547e+07
   4.6700000e+01   5.5473376e+07
   4.6720000e+01   5.5678234e+07
   4.6740000e+01   5.2276448e+07
   4.6760000e+01   4.7383416e+07
   4.6780000e+01   4.3888355e+07
   4.6800000e+01   4.3899277e+07
   4.6820000e+01   4.7590129e+07
   4.6840000e+01   5.3107276e+07
   4.6860000e+01   5.7563243e+07
   4.6880000e+01   5.8608832e+07
   4.6900000e+01   5.5698990e+07
   4.6920000e+01   5.0386850e+07
   4.6940000e+01   4.5499960e+07
   4.6960000e+01   4.3566209e+07
   4.6980000e+01   4.5519987e+07
   4.7000000e+01   5.0090868e+07
   4.7020000e+01   5.4645416e+07
   4.7040000e+01   5.6425114e+07
   4.7060000e+01   5.4286179e+07
   4.7080000e+01   4.9047458e+07
   4.7100000e+01   4.3362687e+07
   4.7120000e+01   3.9957750e+07
   4.7140000e+01   4.0495352e+07
   4.7160000e+01   4.4352070e+07
   4.7180000e+01   4.9276745e+07
   4.7200000e+01   5.2318788e+07
   4.7220000e+01   5.1710331e+07
   4.7240000e+01   4.7572352e+07
   4.7260000e+01   4.2089284e+07
   4.7280000e+01   3.8113379e+07
   4.7300000e+01   3.7808898e+07
   4.7320000e+01   4.1317840e+07
   4.7340000e+01   4.6824311e+07
   4.7360000e+01   5.1412778e+07
   4.7380000e+01   5.2759024e+07
   4.7400000e+01   5.0282598e+07
   4.7420000e+01   4.5559432e+07
   4.7440000e+01   4.1364221e+07
   4.7460000e+01   4.0258262e+07
   4.7480000e+01   4.3094567e+07
   4.7500000e+01   4.8664410e+07
   4.7520000e+01   5.4208758e+07
   4.7540000e+01   5.7073789e+07
   4.7560000e+01   5.5941988e+07
   4.7580000e+01   5.1775452e+07
   4.7600000e+01   4.7027788e+07
   4.7620000e+01   4.4582144e+07
   4.7640000e+01   4.5906965e+07
   4.7660000e+01   5.0524012e+07
   4.7680000e+01   5.6016253e+07
   4.7700000e+01   5.9551377e+07
   4.7720000e+01   5.9238368e+07
   4.7740000e+01   5.5281271e+07
   4.7760000e+01   4.9794934e+07
   4.7780000e+01   4.5675146e+07
   4.7800000e+01   4.5068370e+07
   4.7820000e+01   4.8128250e+07
   4.7840000e+01   5.3056473e+07
   4.7860000e+01   5.6934586e+07
   4.7880000e+01   5.7475473e+07
   4.7900000e+01   5.4092326e+07
   4.7920000e+01   4.8410247e+07
   4.7940000e+01   4.3196301e+07
   4.7960000e+01   4.1064510e+07
   4.7980000e+01   4.2865555e+07
   4.8000000e+01   4.7432343e+07
   4.8020000e+01   5.2020598e+07
   4.8040000e+01   5.3995354e+07
   4.8060000e+01   5.2073973e+07
   4.8080000e+01   4.7213026e+07
   4.8100000e+01   4.1913067e+07
   4.8120000e+01   3.9033380e+07
   4.8140000e+01   4.0090435e+07
   4.8160000e+01   4.4575627e+07
   4.8180000e+01   5.0105613e+07
   4.8200000e+01   5.3829234e+07
   4.8220000e+01   5.3853792e+07
   4.8240000e+01   5.0392957e+07
   4.8260000e+01   4.5512798e+07
   4.8280000e+01   4.2150855e+07
   4.8300000e+01   4.2365875e+07
   4.8320000e+01   4.6374788e+07
   4.8340000e+01   5.2269283e+07
   4.8360000e+01   5.7202419e+07
   4.8380000e+01   5.8768288e+07
   4.8400000e+01   5.6450671e+07
   4.8420000e+01   5.1759876e+07
   4.8440000e+01   4.7526007e+07
   4.8460000e+01   4.6262231e+07
   4.8480000e+01   4.8874056e+07
   4.8500000e+01   5.4104477e+07
   4.8520000e+01   5.9266603e+07
   4.8540000e+01   6.1635564e+07
   4.8560000e+01   6.0000969e+07
   4.8580000e+01   5.5227795e+07
   4.8600000e+01   4.9902250e+07
   4.8620000e+01   4.6798635e+07
   4.8640000e+01   4.7523100e+07
   4.8660000e+01   5.1492270e+07
   4.8680000e+01   5.6415668e+07
   4.8700000e+01   5.9373501e+07
   4.8720000e+01   5.8573503e+07
   4.8740000e+01   5.4165043e+07
   4.8760000e+01   4.8318635e+07
   4.8780000e+01   4.3913766e+07
   4.8800000e+01   4.3110945e+07
   4.8820000e+01   4.6073894e+07
   4.8840000e+01   5.0992720e+07
   4.8860000e+01   5.4969933e+07
   4.8880000e+01   5.5690366e+07
   4.8900000e+01   5.2596360e+07
   4.8920000e+01   4.7265455e+07
   4.8940000e+01   4.2506975e+07
   4.8960000e+01   4.0865992e+07
   4.8980000e+01   4.3249595e+07
   4.9000000e+01   4.8402735e+07
   4.9020000e+01   5.3651233e+07
   4.9040000e+01   5.6253798e+07
   4.9060000e+01   5.5012876e+07
   4.9080000e+01   5.0764112e+07
   4.9100000e+01   4.6103950e+07
   4.9120000e+01   4.3767145e+07
   4.9140000e+01   4.5368824e+07
   4.9160000e+01   5.0277106e+07
   4.9180000e+01   5.6214045e+07
   4.9200000e+01   6.0196009e+07
   4.9220000e+01   6.0458791e+07
   4.9240000e+01   5.7063326e+07
   4.9260000e+01   5.2234424e+07
   4.9280000e+01   4.8740079e+07
   4.9300000e+01   4.8817675e+07
   4.9320000e+01   5.2509640e+07
   4.9340000e+01   5.8092308e+07
   4.9360000e+01   6.2551311e+07
   4.9380000e+01   6.3658197e+07
   4.9400000e+01   6.0753269e+07
   4.9420000e+01   5.5496843e+07
   4.9440000e+01   5.0618038e+07
   4.9460000e+01   4.8736669e+07
   4.9480000e+01   5.0700514e+07
   4.9500000e+01   5.5325018e+07
   4.9520000e+01   5.9886466e+07
   4.9540000e+01   6.1722957e+07
   4.9560000e+01   5.9585288e+07
   4.9580000e+01   5.4404190e+07
   4.9600000e+01   4.8718986e+07
   4.9620000e+01   4.5370122e+07
   4.9640000e+01   4.5909793e+07
   4.9660000e+01   4.9820947e+07
   4.9680000e+01   5.4749618e+07
   4.9700000e+01   5.7843638e+07
   4.9720000e+01   5.7239842e+07
   4.9740000e+01   5.3148932e+07
   4.9760000e+01   4.7673149e+07
   4.9780000e+01   4.3739247e+07
   4.9800000e+01   4.3446355e+07
   4.9820000e+01   4.6994584e+07
   4.9840000e+01   5.2515637e+07
   4.9860000e+01   5.7140109e+07
   4.9880000e+01   5.8503522e+07
   4.9900000e+01   5.6055713e+07
   4.9920000e+01   5.1355060e+07
   4.9940000e+01   4.7180031e+07
   4.9960000e+01   4.6103163e+07
   4.9980000e+01   4.8955456e+07
   5.0000000e+01   5.4557194e+07


==> data/sig/sig5_buck_example3.dat <==
   3.0000000e+01  -1.4419498e+08
   3.0020000e+01  -1.4419498e+08
   3.0040000e+01  -1.4419498e+08
   3.0060000e+01  -1.4419498e+08
   3.0080000e+01  -1.4419498e+08
   3.0100000e+01  -1.4419498e+08
   3.0120000e+01  -1.4419498e+08
   3.0140000e+01  -1.4419498e+08
   3.0160000e+01  -1.4419498e+08
   3.0180000e+01  -1.4419498e+08
   3.0200000e+01  -1.4419498e+08
   3.0220000e+01  -1.4419498e+08
   3.0240000e+01  -1.4419498e+08
   3.0260000e+01  -1.4419498e+08
   3.0280000e+01  -1.4419498e+08
   3.0300000e+01  -1.4419498e+08
   3.0320000e+01  -1.4419498e+08
   3.0340000e+01  -1.4419498e+08
   3.0360000e+01  -1.4419498e+08
   3.0380000e+01  -1.4419498e+08
   3.0400000e+01  -1.4419498e+08
   3.0420000e+01  -1.4419498e+08
   3.0440000e+01  -1.4419498e+08
   3.0460000e+01  -1.4419498e+08
   3.0480000e+01  -1.4419498e+08
   3.0500000e+01  -1.4419498e+08
   3.0520000e+01  -1.4419498e+08
   3.0540000e+01  -1.4419498e+08
   3.0560000e+01  -1.4419498e+08
   3.0580000e+01  -1.4419498e+08
   3.0600000e+01  -1.4419498e+08
   3.0620000e+01  -1.4419498e+08
   3.0640000e+01  -1.4419498e+08
   3.0660000e+01  -1.4419498e+08
   3.0680000e+01  -1.4419498e+08
   3.0700000e+01  -1.4419498e+08
   3.0720000e+01  -1.4419498e+08
   3.0740000e+01  -1.4419498e+08
   3.0760000e+01  -1.4419498e+08
   3.0780000e+01  -1.4419498e+08
   3.0800000e+01  -1.4419498e+08
   3.0820000e+01  -1.4419498e+08
   3.0840000e+01  -1.4419498e+08
   3.0860000e+01  -1.4419498e+08
   3.0880000e+01  -1.4419498e+08
   3.0900000e+01  -1.4419498e+08
   3.0920000e+01  -1.4419498e+08
   3.0940000e+01  -1.4419498e+08
   3.0960000e+01  -1.4419498e+08
   3.0980000e+01  -1.4419498e+08
   3.1000000e+01  -1.4419498e+08
   3.1020000e+01  -1.4419498e+08
   3.1040000e+01  -1.4419498e+08
   3.1060000e+01  -1.4419498e+08
   3.1080000e+01  -1.4419498e+08
   3.1100000e+01  -1.4419498e+08
   3.1120000e+01  -1.4419498e+08
   3.1140000e+01  -1.4419498e+08
   3.1160000e+01  -1.4419498e+08
   3.1180000e+01  -1.4419498e+08
   3.1200000e+01  -1.4419498e+08
   3.1220000e+01  -1.4419498e+08
   3.1240000e+01  -1.4419498e+08
   3.1260000e+01  -1.4419498e+08
   3.1280000e+01  -1.4419498e+08
   3.1300000e+01  -1.4419498e+08
   3.1320000e+01  -1.4419498e+08
   3.1340000e+01  -1.4419498e+08
   3.1360000e+01  -1.4419498e+08
   3.1380000e+01  -1.4419498e+08
   3.1400000e+01  -1.4419498e+08
   3.1420000e+01  -1.4419498e+08
   3.1440000e+01  -1.4419498e+08
   3.1460000e+01  -1.4419498e+08
   3.1480000e+01  -1.4419498e+08
   3.1500000e+01  -1.4419498e+08
   3.1520000e+01  -1.4419498e+08
   3.1540000e+01  -1.4419498e+08
   3.1560000e+01  -1.4419498e+08
   3.1580000e+01  -1.4419498e+08
   3.1600000e+01  -1.4419498e+08
   3.1620000e+01  -1.4419498e+08
   3.1640000e+01  -1.4419498e+08
   3.1660000e+01  -1.4419498e+08
   3.1680000e+01  -1.4419498e+08
   3.1700000e+01  -1.4419498e+08
   3.1720000e+01  -1.4419498e+08
   3.1740000e+01  -1.4419498e+08
   3.1760000e+01  -1.4419498e+08
   3.1780000e+01  -1.4419498e+08
   3.1800000e+01  -1.4419498e+08
   3.1820000e+01  -1.4419498e+08
   3.1840000e+01  -1.4419498e+08
   3.1860000e+01  -1.4419498e+08
   3.1880000e+01  -1.4419498e+08
   3.1900000e+01  -1.4419498e+08
   3.1920000e+01  -1.4419498e+08
   3.1940000e+01  -1.4419498e+08
   3.1960000e+01  -1.4419498e+08
   3.1980000e+01  -1.4419498e+08
   3.2000000e+01  -1.4419498e+08
   3.2020000e+01  -1.4419498e+08
   3.2040000e+01  -1.4419498e+08
   3.2060000e+01  -1.4419498e+08
   3.2080000e+01  -1.4419498e+08
   3.2100000e+01  -1.4419498e+08
   3.2120000e+01  -1.4419498e+08
   3.2140000e+01  -1.4419498e+08
   3.2160000e+01  -1.4419498e+08
   3.2180000e+01  -1.4419498e+08
   3.2200000e+01  -1.4419498e+08
   3.2220000e+01  -1.4419498e+08
   3.2240000e+01  -1.4419498e+08
   3.2260000e+01  -1.4419498e+08
   3.2280000e+01  -1.4419498e+08
   3.2300000e+01  -1.4419498e+08
   3.2320000e+01  -1.4419498e+08
   3.2340000e+01  -1.4419498e+08
   3.2360000e+01  -1.4419498e+08
   3.2380000e+01  -1.4419498e+08
   3.2400000e+01  -1.4419498e+08
   3.2420000e+01  -1.4419498e+08
   3.2440000e+01  -1.4419498e+08
   3.2460000e+01  -1.4419498e+08
   3.2480000e+01  -1.4419498e+08
   3.2500000e+01  -1.4419498e+08
   3.2520000e+01  -1.4419498e+08
   3.2540000e+01  -1.4419498e+08
   3.2560000e+01  -1.4419498e+08
   3.2580000e+01  -1.4419498e+08
   3.2600000e+01  -1.4419498e+08
   3.2620000e+01  -1.4419498e+08
   3.2640000e+01  -1.4419498e+08
   3.2660000e+01  -1.4419498e+08
   3.2680000e+01  -1.4419498e+08
   3.2700000e+01  -1.4419498e+08
   3.2720000e+01  -1.4419498e+08
   3.2740000e+01  -1.4419498e+08
   3.2760000e+01  -1.4419498e+08
   3.2780000e+01  -1.4419498e+08
   3.2800000e+01  -1.4419498e+08
   3.2820000e+01  -1.4419498e+08
   3.2840000e+01  -1.4419498e+08
   3.2860000e+01  -1.4419498e+08
   3.2880000e+01  -1.4419498e+08
   3.2900000e+01  -1.4419498e+08
   3.2920000e+01  -1.4419498e+08
   3.2940000e+01  -1.4419498e+08
   3.2960000e+01  -1.4419498e+08
   3.2980000e+01  -1.4419498e+08
   3.3000000e+01  -1.4419498e+08
   3.3020000e+01  -1.4419498e+08
   3.3040000e+01  -1.4419498e+08
   3.3060000e+01  -1.4419498e+08
   3.3080000e+01  -1.4419498e+08
   3.3100000e+01  -1.4419498e+08
   3.3120000e+01  -1.4419498e+08
   3.3140000e+01  -1.4419498e+08
   3.3160000e+01  -1.4419498e+08
   3.3180000e+01  -1.4419498e+08
   3.3200000e+01  -1.4419498e+08
   3.3220000e+01  -1.4419498e+08
   3.3240000e+01  -1.4419498e+08
   3.3260000e+01  -1.4419498e+08
   3.3280000e+01  -1.4419498e+08
   3.3300000e+01  -1.4419498e+08
   3.3320000e+01  -1.4419498e+08
   3.3340000e+01  -1.4419498e+08
   3.3360000e+01  -1.4419498e+08
   3.3380000e+01  -1.4419498e+08
   3.3400000e+01  -1.4419498e+08
   3.3420000e+01  -1.4419498e+08
   3.3440000e+01  -1.4419498e+08
   3.3460000e+01  -1.4419498e+08
   3.3480000e+01  -1.4419498e+08
   3.3500000e+01  -1.4419498e+08
   3.3520000e+01  -1.4419498e+08
   3.3540000e+01  -1.4419498e+08
   3.3560000e+01  -1.4419498e+08
   3.3580000e+01  -1.4419498e+08
   3.3600000e+01  -1.4419498e+08
   3.3620000e+01  -1.4419498e+08
   3.3640000e+01  -1.4419498e+08
   3.3660000e+01  -1.4419498e+08
   3.3680000e+01  -1.4419498e+08
   3.3700000e+01  -1.4419498e+08
   3.3720000e+01  -1.4419498e+08
   3.3740000e+01  -1.4419498e+08
   3.3760000e+01  -1.4419498e+08
   3.3780000e+01  -1.4419498e+08
   3.3800000e+01  -1.4419498e+08
   3.3820000e+01  -1.4419498e+08
   3.3840000e+01  -1.4419498e+08
   3.3860000e+01  -1.4419498e+08
   3.3880000e+01  -1.4419498e+08
   3.3900000e+01  -1.4419498e+08
   3.3920000e+01  -1.4419498e+08
   3.3940000e+01  -1.4419498e+08
   3.3960000e+01  -1.4419498e+08
   3.3980000e+01  -1.4419498e+08
   3.4000000e+01  -1.4419498e+08
   3.4020000e+01  -1.4419498e+08
   3.4040000e+01  -1.4419498e+08
   3.4060000e+01  -1.4419498e+08
   3.4080000e+01  -1.4419498e+08
   3.4100000e+01  -1.4419498e+08
   3.4120000e+01  -1.4419498e+08
   3.4140000e+01  -1.4419498e+08
   3.4160000e+01  -1.4419498e+08
   3.4180000e+01  -1.4419498e+08
   3.4200000e+01  -1.4419498e+08
   3.4220000e+01  -1.4419498e+08
   3.4240000e+01  -1.4419498e+08
   3.4260000e+01  -1.4419498e+08
   3.4280000e+01  -1.4419498e+08
   3.4300000e+01  -1.4419498e+08
   3.4320000e+01  -1.4419498e+08
   3.4340000e+01  -1.4419498e+08
   3.4360000e+01  -1.4419498e+08
   3.4380000e+01  -1.4419498e+08
   3.4400000e+01  -1.4419498e+08
   3.4420000e+01  -1.4419498e+08
   3.4440000e+01  -1.4419498e+08
   3.4460000e+01  -1.4419498e+08
   3.4480000e+01  -1.4419498e+08
   3.4500000e+01  -1.4419498e+08
   3.4520000e+01  -1.4419498e+08
   3.4540000e+01  -1.4419498e+08
   3.4560000e+01  -1.4419498e+08
   3.4580000e+01  -1.4419498e+08
   3.4600000e+01  -1.4419498e+08
   3.4620000e+01  -1.4419498e+08
   3.4640000e+01  -1.4419498e+08
   3.4660000e+01  -1.4419498e+08
   3.4680000e+01  -1.4419498e+08
   3.4700000e+01  -1.4419498e+08
   3.4720000e+01  -1.4419498e+08
   3.4740000e+01  -1.4419498e+08
   3.4760000e+01  -1.4419498e+08
   3.4780000e+01  -1.4419498e+08
   3.4800000e+01  -1.4419498e+08
   3.4820000e+01  -1.4419498e+08
   3.4840000e+01  -1.4419498e+08
   3.4860000e+01  -1.4419498e+08
   3.4880000e+01  -1.4419498e+08
   3.4900000e+01  -1.4419498e+08
   3.4920000e+01  -1.4419498e+08
   3.4940000e+01  -1.4419498e+08
   3.4960000e+01  -1.4419498e+08
   3.4980000e+01  -1.4419498e+08
   3.5000000e+01  -1.4419498e+08
   3.5020000e+01  -1.4419498e+08
   3.5040000e+01  -1.4419498e+08
   3.5060000e+01  -1.4419498e+08
   3.5080000e+01  -1.4419498e+08
   3.5100000e+01  -1.4419498e+08
   3.5120000e+01  -1.4419498e+08
   3.5140000e+01  -1.4419498e+08
   3.5160000e+01  -1.4419498e+08
   3.5180000e+01  -1.4419498e+08
   3.5200000e+01  -1.4419498e+08
   3.5220000e+01  -1.4419498e+08
   3.5240000e+01  -1.4419498e+08
   3.5260000e+01  -1.4419498e+08
   3.5280000e+01  -1.4419498e+08
   3.5300000e+01  -1.4419498e+08
   3.5320000e+01  -1.4419498e+08
   3.5340000e+01  -1.4419498e+08
   3.5360000e+01  -1.4419498e+08
   3.5380000e+01  -1.4419498e+08
   3.5400000e+01  -1.4419498e+08
   3.5420000e+01  -1.4419498e+08
   3.5440000e+01  -1.4419498e+08
   3.5460000e+01  -1.4419498e+08
   3.5480000e+01  -1.4419498e+08
   3.5500000e+01  -1.4419498e+08
   3.5520000e+01  -1.4419498e+08
   3.5540000e+01  -1.4419498e+08
   3.5560000e+01  -1.4419498e+08
   3.5580000e+01  -1.4419498e+08
   3.5600000e+01  -1.4419498e+08
   3.5620000e+01  -1.4419498e+08
   3.5640000e+01  -1.4419498e+08
   3.5660000e+01  -1.4419498e+08
   3.5680000e+01  -1.4419498e+08
   3.5700000e+01  -1.4419498e+08
   3.5720000e+01  -1.4419498e+08
   3.5740000e+01  -1.4419498e+08
   3.5760000e+01  -1.4419498e+08
   3.5780000e+01  -1.4419498e+08
   3.5800000e+01  -1.4419498e+08
   3.5820000e+01  -1.4419498e+08
   3.5840000e+01  -1.4419498e+08
   3.5860000e+01  -1.4419498e+08
   3.5880000e+01  -1.4419498e+08
   3.5900000e+01  -1.4419498e+08
   3.5920000e+01  -1.4419498e+08
   3.5940000e+01  -1.4419498e+08
   3.5960000e+01  -1.4419498e+08
   3.5980000e+01  -1.4419498e+08
   3.6000000e+01  -1.4419498e+08
   3.6020000e+01  -1.4419498e+08
   3.6040000e+01  -1.4419498e+08
   3.6060000e+01  -1.4419498e+08
   3.6080000e+01  -1.4419498e+08
   3.6100000e+01  -1.4419498e+08
   3.6120000e+01  -1.4419498e+08
   3.6140000e+01  -1.4419498e+08
   3.6160000e+01  -1.4419498e+08
   3.6180000e+01  -1.4419498e+08
   3.6200000e+01  -1.4419498e+08
   3.6220000e+01  -1.4419498e+08
   3.6240000e+01  -1.4419498e+08
   3.6260000e+01  -1.4419498e+08
   3.6280000e+01  -1.4419498e+08
   3.6300000e+01  -1.4419498e+08
   3.6320000e+01  -1.4419498e+08
   3.6340000e+01  -1.4419498e+08
   3.6360000e+01  -1.4419498e+08
   3.6380000e+01  -1.4419498e+08
   3.6400000e+01  -1.4419498e+08
   3.6420000e+01  -1.4419498e+08
   3.6440000e+01  -1.4419498e+08
   3.6460000e+01  -1.4419498e+08
   3.6480000e+01  -1.4419498e+08
   3.6500000e+01  -1.4419498e+08
   3.6520000e+01  -1.4419498e+08
   3.6540000e+01  -1.4419498e+08
   3.6560000e+01  -1.4419498e+08
   3.6580000e+01  -1.4419498e+08
   3.6600000e+01  -1.4419498e+08
   3.6620000e+01  -1.4419498e+08
   3.6640000e+01  -1.4419498e+08
   3.6660000e+01  -1.4419498e+08
   3.6680000e+01  -1.4419498e+08
   3.6700000e+01  -1.4419498e+08
   3.6720000e+01  -1.4419498e+08
   3.6740000e+01  -1.4419498e+08
   3.6760000e+01  -1.4419498e+08
   3.6780000e+01  -1.4419498e+08
   3.6800000e+01  -1.4419498e+08
   3.6820000e+01  -1.4419498e+08
   3.6840000e+01  -1.4419498e+08
   3.6860000e+01  -1.4419498e+08
   3.6880000e+01  -1.4419498e+08
   3.6900000e+01  -1.4419498e+08
   3.6920000e+01  -1.4419498e+08
   3.6940000e+01  -1.4419498e+08
   3.6960000e+01  -1.4419498e+08
   3.6980000e+01  -1.4419498e+08
   3.7000000e+01  -1.4419498e+08
   3.7020000e+01  -1.4419498e+08
   3.7040000e+01  -1.4419498e+08
   3.7060000e+01  -1.4419498e+08
   3.7080000e+01  -1.4419498e+08
   3.7100000e+01  -1.4419498e+08
   3.7120000e+01  -1.4419498e+08
   3.7140000e+01  -1.4419498e+08
   3.7160000e+01  -1.4419498e+08
   3.7180000e+01  -1.4419498e+08
   3.7200000e+01  -1.4419498e+08
   3.7220000e+01  -1.4419498e+08
   3.7240000e+01  -1.4419498e+08
   3.7260000e+01  -1.4419498e+08
   3.7280000e+01  -1.4419498e+08
   3.7300000e+01  -1.4419498e+08
   3.7320000e+01  -1.4419498e+08
   3.7340000e+01  -1.4419498e+08
   3.7360000e+01  -1.4419498e+08
   3.7380000e+01  -1.4419498e+08
   3.7400000e+01  -1.4419498e+08
   3.7420000e+01  -1.4419498e+08
   3.7440000e+01  -1.4419498e+08
   3.7460000e+01  -1.4419498e+08
   3.7480000e+01  -1.4419498e+08
   3.7500000e+01  -1.4419498e+08
   3.7520000e+01  -1.4419498e+08
   3.7540000e+01  -1.4419498e+08
   3.7560000e+01  -1.4419498e+08
   3.7580000e+01  -1.4419498e+08
   3.7600000e+01  -1.4419498e+08
   3.7620000e+01  -1.4419498e+08
   3.7640000e+01  -1.4419498e+08
   3.7660000e+01  -1.4419498e+08
   3.7680000e+01  -1.4419498e+08
   3.7700000e+01  -1.4419498e+08
   3.7720000e+01  -1.4419498e+08
   3.7740000e+01  -1.4419498e+08
   3.7760000e+01  -1.4419498e+08
   3.7780000e+01  -1.4419498e+08
   3.7800000e+01  -1.4419498e+08
   3.7820000e+01  -1.4419498e+08
   3.7840000e+01  -1.4419498e+08
   3.7860000e+01  -1.4419498e+08
   3.7880000e+01  -1.4419498e+08
   3.7900000e+01  -1.4419498e+08
   3.7920000e+01  -1.4419498e+08
   3.7940000e+01  -1.4419498e+08
   3.7960000e+01  -1.4419498e+08
   3.7980000e+01  -1.4419498e+08
   3.8000000e+01  -1.4419498e+08
   3.8020000e+01  -1.4419498e+08
   3.8040000e+01  -1.4419498e+08
   3.8060000e+01  -1.4419498e+08
   3.8080000e+01  -1.4419498e+08
   3.8100000e+01  -1.4419498e+08
   3.8120000e+01  -1.4419498e+08
   3.8140000e+01  -1.4419498e+08
   3.8160000e+01  -1.4419498e+08
   3.8180000e+01  -1.4419498e+08
   3.8200000e+01  -1.4419498e+08
   3.8220000e+01  -1.4419498e+08
   3.8240000e+01  -1.4419498e+08
   3.8260000e+01  -1.4419498e+08
   3.8280000e+01  -1.4419498e+08
   3.8300000e+01  -1.4419498e+08
   3.8320000e+01  -1.4419498e+08
   3.8340000e+01  -1.4419498e+08
   3.8360000e+01  -1.4419498e+08
   3.8380000e+01  -1.4419498e+08
   3.8400000e+01  -1.4419498e+08
   3.8420000e+01  -1.4419498e+08
   3.8440000e+01  -1.4419498e+08
   3.8460000e+01  -1.4419498e+08
   3.8480000e+01  -1.4419498e+08
   3.8500000e+01  -1.4419498e+08
   3.8520000e+01  -1.4419498e+08
   3.8540000e+01  -1.4419498e+08
   3.8560000e+01  -1.4419498e+08
   3.8580000e+01  -1.4419498e+08
   3.8600000e+01  -1.4419498e+08
   3.8620000e+01  -1.4419498e+08
   3.8640000e+01  -1.4419498e+08
   3.8660000e+01  -1.4419498e+08
   3.8680000e+01  -1.4419498e+08
   3.8700000e+01  -1.4419498e+08
   3.8720000e+01  -1.4419498e+08
   3.8740000e+01  -1.4419498e+08
   3.8760000e+01  -1.4419498e+08
   3.8780000e+01  -1.4419498e+08
   3.8800000e+01  -1.4419498e+08
   3.8820000e+01  -1.4419498e+08
   3.8840000e+01  -1.4419498e+08
   3.8860000e+01  -1.4419498e+08
   3.8880000e+01  -1.4419498e+08
   3.8900000e+01  -1.4419498e+08
   3.8920000e+01  -1.4419498e+08
   3.8940000e+01  -1.4419498e+08
   3.8960000e+01  -1.4419498e+08
   3.8980000e+01  -1.4419498e+08
   3.9000000e+01  -1.4419498e+08
   3.9020000e+01  -1.4419498e+08
   3.9040000e+01  -1.4419498e+08
   3.9060000e+01  -1.4419498e+08
   3.9080000e+01  -1.4419498e+08
   3.9100000e+01  -1.4419498e+08
   3.9120000e+01  -1.4419498e+08
   3.9140000e+01  -1.4419498e+08
   3.9160000e+01  -1.4419498e+08
   3.9180000e+01  -1.4419498e+08
   3.9200000e+01  -1.4419498e+08
   3.9220000e+01  -1.4419498e+08
   3.9240000e+01  -1.4419498e+08
   3.9260000e+01  -1.4419498e+08
   3.9280000e+01  -1.4419498e+08
   3.9300000e+01  -1.4419498e+08
   3.9320000e+01  -1.4419498e+08
   3.9340000e+01  -1.4419498e+08
   3.9360000e+01  -1.4419498e+08
   3.9380000e+01  -1.4419498e+08
   3.9400000e+01  -1.4419498e+08
   3.9420000e+01  -1.4419498e+08
   3.9440000e+01  -1.4419498e+08
   3.9460000e+01  -1.4419498e+08
   3.9480000e+01  -1.4419498e+08
   3.9500000e+01  -1.4419498e+08
   3.9520000e+01  -1.4419498e+08
   3.9540000e+01  -1.4419498e+08
   3.9560000e+01  -1.4419498e+08
   3.9580000e+01  -1.4419498e+08
   3.9600000e+01  -1.4419498e+08
   3.9620000e+01  -1.4419498e+08
   3.9640000e+01  -1.4419498e+08
   3.9660000e+01  -1.4419498e+08
   3.9680000e+01  -1.4419498e+08
   3.9700000e+01  -1.4419498e+08
   3.9720000e+01  -1.4419498e+08
   3.9740000e+01  -1.4419498e+08
   3.9760000e+01  -1.4419498e+08
   3.9780000e+01  -1.4419498e+08
   3.9800000e+01  -1.4419498e+08
   3.9820000e+01  -1.4419498e+08
   3.9840000e+01  -1.4419498e+08
   3.9860000e+01  -1.4419498e+08
   3.9880000e+01  -1.4419498e+08
   3.9900000e+01  -1.4419498e+08
   3.9920000e+01  -1.4419498e+08
   3.9940000e+01  -1.4419498e+08
   3.9960000e+01  -1.4419498e+08
   3.9980000e+01  -1.4419498e+08
   4.0000000e+01  -1.4419498e+08
   4.0020000e+01  -1.4419498e+08
   4.0040000e+01  -1.4419498e+08
   4.0060000e+01  -1.4419498e+08
   4.0080000e+01  -1.4419498e+08
   4.0100000e+01  -1.4419498e+08
   4.0120000e+01  -1.4419498e+08
   4.0140000e+01  -1.4419498e+08
   4.0160000e+01  -1.4419498e+08
   4.0180000e+01  -1.4419498e+08
   4.0200000e+01  -1.4419498e+08
   4.0220000e+01  -1.4419498e+08
   4.0240000e+01  -1.4419498e+08
   4.0260000e+01  -1.4419498e+08
   4.0280000e+01  -1.4419498e+08
   4.0300000e+01  -1.4419498e+08
   4.0320000e+01  -1.4419498e+08
   4.0340000e+01  -1.4419498e+08
   4.0360000e+01  -1.4419498e+08
   4.0380000e+01  -1.4419498e+08
   4.0400000e+01  -1.4419498e+08
   4.0420000e+01  -1.4419498e+08
   4.0440000e+01  -1.4419498e+08
   4.0460000e+01  -1.4419498e+08
   4.0480000e+01  -1.4419498e+08
   4.0500000e+01  -1.4419498e+08
   4.0520000e+01  -1.4419498e+08
   4.0540000e+01  -1.4419498e+08
   4.0560000e+01  -1.4419498e+08
   4.0580000e+01  -1.4419498e+08
   4.0600000e+01  -1.4419498e+08
   4.0620000e+01  -1.4419498e+08
   4.0640000e+01  -1.4419498e+08
   4.0660000e+01  -1.4419498e+08
   4.0680000e+01  -1.4419498e+08
   4.0700000e+01  -1.4419498e+08
   4.0720000e+01  -1.4419498e+08
   4.0740000e+01  -1.4419498e+08
   4.0760000e+01  -1.4419498e+08
   4.0780000e+01  -1.4419498e+08
   4.0800000e+01  -1.4419498e+08
   4.0820000e+01  -1.4419498e+08
   4.0840000e+01  -1.4419498e+08
   4.0860000e+01  -1.4419498e+08
   4.0880000e+01  -1.4419498e+08
   4.0900000e+01  -1.4419498e+08
   4.0920000e+01  -1.4419498e+08
   4.0940000e+01  -1.4419498e+08
   4.0960000e+01  -1.4419498e+08
   4.0980000e+01  -1.4419498e+08
   4.1000000e+01  -1.4419498e+08
   4.1020000e+01  -1.4419498e+08
   4.1040000e+01  -1.4419498e+08
   4.1060000e+01  -1.4419498e+08
   4.1080000e+01  -1.4419498e+08
   4.1100000e+01  -1.4419498e+08
   4.1120000e+01  -1.4419498e+08
   4.1140000e+01  -1.4419498e+08
   4.1160000e+01  -1.4419498e+08
   4.1180000e+01  -1.4419498e+08
   4.1200000e+01  -1.4419498e+08
   4.1220000e+01  -1.4419498e+08
   4.1240000e+01  -1.4419498e+08
   4.1260000e+01  -1.4419498e+08
   4.1280000e+01  -1.4419498e+08
   4.1300000e+01  -1.4419498e+08
   4.1320000e+01  -1.4419498e+08
   4.1340000e+01  -1.4419498e+08
   4.1360000e+01  -1.4419498e+08
   4.1380000e+01  -1.4419498e+08
   4.1400000e+01  -1.4419498e+08
   4.1420000e+01  -1.4419498e+08
   4.1440000e+01  -1.4419498e+08
   4.1460000e+01  -1.4419498e+08
   4.1480000e+01  -1.4419498e+08
   4.1500000e+01  -1.4419498e+08
   4.1520000e+01  -1.4419498e+08
   4.1540000e+01  -1.4419498e+08
   4.1560000e+01  -1.4419498e+08
   4.1580000e+01  -1.4419498e+08
   4.1600000e+01  -1.4419498e+08
   4.1620000e+01  -1.4419498e+08
   4.1640000e+01  -1.4419498e+08
   4.1660000e+01  -1.4419498e+08
   4.1680000e+01  -1.4419498e+08
   4.1700000e+01  -1.4419498e+08
   4.1720000e+01  -1.4419498e+08
   4.1740000e+01  -1.4419498e+08
   4.1760000e+01  -1.4419498e+08
   4.1780000e+01  -1.4419498e+08
   4.1800000e+01  -1.4419498e+08
   4.1820000e+01  -1.4419498e+08
   4.1840000e+01  -1.4419498e+08
   4.1860000e+01  -1.4419498e+08
   4.1880000e+01  -1.4419498e+08
   4.1900000e+01  -1.4419498e+08
   4.1920000e+01  -1.4419498e+08
   4.1940000e+01  -1.4419498e+08
   4.1960000e+01  -1.4419498e+08
   4.1980000e+01  -1.4419498e+08
   4.2000000e+01  -1.4419498e+08
   4.2020000e+01  -1.4419498e+08
   4.2040000e+01  -1.4419498e+08
   4.2060000e+01  -1.4419498e+08
   4.2080000e+01  -1.4419498e+08
   4.2100000e+01  -1.4419498e+08
   4.2120000e+01  -1.4419498e+08
   4.2140000e+01  -1.4419498e+08
   4.2160000e+01  -1.4419498e+08
   4.2180000e+01  -1.4419498e+08
   4.2200000e+01  -1.4419498e+08
   4.2220000e+01  -1.4419498e+08
   4.2240000e+01  -1.4419498e+08
   4.2260000e+01  -1.4419498e+08
   4.2280000e+01  -1.4419498e+08
   4.2300000e+01  -1.4419498e+08
   4.2320000e+01  -1.4419498e+08
   4.2340000e+01  -1.4419498e+08
   4.2360000e+01  -1.4419498e+08
   4.2380000e+01  -1.4419498e+08
   4.2400000e+01  -1.4419498e+08
   4.2420000e+01  -1.4419498e+08
   4.2440000e+01  -1.4419498e+08
   4.2460000e+01  -1.4419498e+08
   4.2480000e+01  -1.4419498e+08
   4.2500000e+01  -1.4419498e+08
   4.2520000e+01  -1.4419498e+08
   4.2540000e+01  -1.4419498e+08
   4.2560000e+01  -1.4419498e+08
   4.2580000e+01  -1.4419498e+08
   4.2600000e+01  -1.4419498e+08
   4.2620000e+01  -1.4419498e+08
   4.2640000e+01  -1.4419498e+08
   4.2660000e+01  -1.4419498e+08
   4.2680000e+01  -1.4419498e+08
   4.2700000e+01  -1.4419498e+08
   4.2720000e+01  -1.4419498e+08
   4.2740000e+01  -1.4419498e+08
   4.2760000e+01  -1.4419498e+08
   4.2780000e+01  -1.4419498e+08
   4.2800000e+01  -1.4419498e+08
   4.2820000e+01  -1.4419498e+08
   4.2840000e+01  -1.4419498e+08
   4.2860000e+01  -1.4419498e+08
   4.2880000e+01  -1.4419498e+08
   4.2900000e+01  -1.4419498e+08
   4.2920000e+01  -1.4419498e+08
   4.2940000e+01  -1.4419498e+08
   4.2960000e+01  -1.4419498e+08
   4.2980000e+01  -1.4419498e+08
   4.3000000e+01  -1.4419498e+08
   4.3020000e+01  -1.4419498e+08
   4.3040000e+01  -1.4419498e+08
   4.3060000e+01  -1.4419498e+08
   4.3080000e+01  -1.4419498e+08
   4.3100000e+01  -1.4419498e+08
   4.3120000e+01  -1.4419498e+08
   4.3140000e+01  -1.4419498e+08
   4.3160000e+01  -1.4419498e+08
   4.3180000e+01  -1.4419498e+08
   4.3200000e+01  -1.4419498e+08
   4.3220000e+01  -1.4419498e+08
   4.3240000e+01  -1.4419498e+08
   4.3260000e+01  -1.4419498e+08
   4.3280000e+01  -1.4419498e+08
   4.3300000e+01  -1.4419498e+08
   4.3320000e+01  -1.4419498e+08
   4.3340000e+01  -1.4419498e+08
   4.3360000e+01  -1.4419498e+08
   4.3380000e+01  -1.4419498e+08
   4.3400000e+01  -1.4419498e+08
   4.3420000e+01  -1.4419498e+08
   4.3440000e+01  -1.4419498e+08
   4.3460000e+01  -1.4419498e+08
   4.3480000e+01  -1.4419498e+08
   4.3500000e+01  -1.4419498e+08
   4.3520000e+01  -1.4419498e+08
   4.3540000e+01  -1.4419498e+08
   4.3560000e+01  -1.4419498e+08
   4.3580000e+01  -1.4419498e+08
   4.3600000e+01  -1.4419498e+08
   4.3620000e+01  -1.4419498e+08
   4.3640000e+01  -1.4419498e+08
   4.3660000e+01  -1.4419498e+08
   4.3680000e+01  -1.4419498e+08
   4.3700000e+01  -1.4419498e+08
   4.3720000e+01  -1.4419498e+08
   4.3740000e+01  -1.4419498e+08
   4.3760000e+01  -1.4419498e+08
   4.3780000e+01  -1.4419498e+08
   4.3800000e+01  -1.4419498e+08
   4.3820000e+01  -1.4419498e+08
   4.3840000e+01  -1.4419498e+08
   4.3860000e+01  -1.4419498e+08
   4.3880000e+01  -1.4419498e+08
   4.3900000e+01  -1.4419498e+08
   4.3920000e+01  -1.4419498e+08
   4.3940000e+01  -1.4419498e+08
   4.3960000e+01  -1.4419498e+08
   4.3980000e+01  -1.4419498e+08
   4.4000000e+01  -1.4419498e+08
   4.4020000e+01  -1.4419498e+08
   4.4040000e+01  -1.4419498e+08
   4.4060000e+01  -1.4419498e+08
   4.4080000e+01  -1.4419498e+08
   4.4100000e+01  -1.4419498e+08
   4.4120000e+01  -1.4419498e+08
   4.4140000e+01  -1.4419498e+08
   4.4160000e+01  -1.4419498e+08
   4.4180000e+01  -1.4419498e+08
   4.4200000e+01  -1.4419498e+08
   4.4220000e+01  -1.4419498e+08
   4.4240000e+01  -1.4419498e+08
   4.4260000e+01  -1.4419498e+08
   4.4280000e+01  -1.4419498e+08
   4.4300000e+01  -1.4419498e+08
   4.4320000e+01  -1.4419498e+08
   4.4340000e+01  -1.4419498e+08
   4.4360000e+01  -1.4419498e+08
   4.4380000e+01  -1.4419498e+08
   4.4400000e+01  -1.4419498e+08
   4.4420000e+01  -1.4419498e+08
   4.4440000e+01  -1.4419498e+08
   4.4460000e+01  -1.4419498e+08
   4.4480000e+01  -1.4419498e+08
   4.4500000e+01  -1.4419498e+08
   4.4520000e+01  -1.4419498e+08
   4.4540000e+01  -1.4419498e+08
   4.4560000e+01  -1.4419498e+08
   4.4580000e+01  -1.4419498e+08
   4.4600000e+01  -1.4419498e+08
   4.4620000e+01  -1.4419498e+08
   4.4640000e+01  -1.4419498e+08
   4.4660000e+01  -1.4419498e+08
   4.4680000e+01  -1.4419498e+08
   4.4700000e+01  -1.4419498e+08
   4.4720000e+01  -1.4419498e+08
   4.4740000e+01  -1.4419498e+08
   4.4760000e+01  -1.4419498e+08
   4.4780000e+01  -1.4419498e+08
   4.4800000e+01  -1.4419498e+08
   4.4820000e+01  -1.4419498e+08
   4.4840000e+01  -1.4419498e+08
   4.4860000e+01  -1.4419498e+08
   4.4880000e+01  -1.4419498e+08
   4.4900000e+01  -1.4419498e+08
   4.4920000e+01  -1.4419498e+08
   4.4940000e+01  -1.4419498e+08
   4.4960000e+01  -1.4419498e+08
   4.4980000e+01  -1.4419498e+08
   4.5000000e+01  -1.4419498e+08
   4.5020000e+01  -1.4419498e+08
   4.5040000e+01  -1.4419498e+08
   4.5060000e+01  -1.4419498e+08
   4.5080000e+01  -1.4419498e+08
   4.5100000e+01  -1.4419498e+08
   4.5120000e+01  -1.4419498e+08
   4.5140000e+01  -1.4419498e+08
   4.5160000e+01  -1.4419498e+08
   4.5180000e+01  -1.4419498e+08
   4.5200000e+01  -1.4419498e+08
   4.5220000e+01  -1.4419498e+08
   4.5240000e+01  -1.4419498e+08
   4.5260000e+01  -1.4419498e+08
   4.5280000e+01  -1.4419498e+08
   4.5300000e+01  -1.4419498e+08
   4.5320000e+01  -1.4419498e+08
   4.5340000e+01  -1.4419498e+08
   4.5360000e+01  -1.4419498e+08
   4.5380000e+01  -1.4419498e+08
   4.5400000e+01  -1.4419498e+08
   4.5420000e+01  -1.4419498e+08
   4.5440000e+01  -1.4419498e+08
   4.5460000e+01  -1.4419498e+08
   4.5480000e+01  -1.4419498e+08
   4.5500000e+01  -1.4419498e+08
   4.5520000e+01  -1.4419498e+08
   4.5540000e+01  -1.4419498e+08
   4.5560000e+01  -1.4419498e+08
   4.5580000e+01  -1.4419498e+08
   4.5600000e+01  -1.4419498e+08
   4.5620000e+01  -1.4419498e+08
   4.5640000e+01  -1.4419498e+08
   4.5660000e+01  -1.4419498e+08
   4.5680000e+01  -1.4419498e+08
   4.5700000e+01  -1.4419498e+08
   4.5720000e+01  -1.4419498e+08
   4.5740000e+01  -1.4419498e+08
   4.5760000e+01  -1.4419498e+08
   4.5780000e+01  -1.4419498e+08
   4.5800000e+01  -1.4419498e+08
   4.5820000e+01  -1.4419498e+08
   4.5840000e+01  -1.4419498e+08
   4.5860000e+01  -1.4419498e+08
   4.5880000e+01  -1.4419498e+08
   4.5900000e+01  -1.4419498e+08
   4.5920000e+01  -1.4419498e+08
   4.5940000e+01  -1.4419498e+08
   4.5960000e+01  -1.4419498e+08
   4.5980000e+01  -1.4419498e+08
   4.6000000e+01  -1.4419498e+08
   4.6020000e+01  -1.4419498e+08
   4.6040000e+01  -1.4419498e+08
   4.6060000e+01  -1.4419498e+08
   4.6080000e+01  -1.4419498e+08
   4.6100000e+01  -1.4419498e+08
   4.6120000e+01  -1.4419498e+08
   4.6140000e+01  -1.4419498e+08
   4.6160000e+01  -1.4419498e+08
   4.6180000e+01  -1.4419498e+08
   4.6200000e+01  -1.4419498e+08
   4.6220000e+01  -1.4419498e+08
   4.6240000e+01  -1.4419498e+08
   4.6260000e+01  -1.4419498e+08
   4.6280000e+01  -1.4419498e+08
   4.6300000e+01  -1.4419498e+08
   4.6320000e+01  -1.4419498e+08
   4.6340000e+01  -1.4419498e+08
   4.6360000e+01  -1.4419498e+08
   4.6380000e+01  -1.4419498e+08
   4.6400000e+01  -1.4419498e+08
   4.6420000e+01  -1.4419498e+08
   4.6440000e+01  -1.4419498e+08
   4.6460000e+01  -1.4419498e+08
   4.6480000e+01  -1.4419498e+08
   4.6500000e+01  -1.4419498e+08
   4.6520000e+01  -1.4419498e+08
   4.6540000e+01  -1.4419498e+08
   4.6560000e+01  -1.4419498e+08
   4.6580000e+01  -1.4419498e+08
   4.6600000e+01  -1.4419498e+08
   4.6620000e+01  -1.4419498e+08
   4.6640000e+01  -1.4419498e+08
   4.6660000e+01  -1.4419498e+08
   4.6680000e+01  -1.4419498e+08
   4.6700000e+01  -1.4419498e+08
   4.6720000e+01  -1.4419498e+08
   4.6740000e+01  -1.4419498e+08
   4.6760000e+01  -1.4419498e+08
   4.6780000e+01  -1.4419498e+08
   4.6800000e+01  -1.4419498e+08
   4.6820000e+01  -1.4419498e+08
   4.6840000e+01  -1.4419498e+08
   4.6860000e+01  -1.4419498e+08
   4.6880000e+01  -1.4419498e+08
   4.6900000e+01  -1.4419498e+08
   4.6920000e+01  -1.4419498e+08
   4.6940000e+01  -1.4419498e+08
   4.6960000e+01  -1.4419498e+08
   4.6980000e+01  -1.4419498e+08
   4.7000000e+01  -1.4419498e+08
   4.7020000e+01  -1.4419498e+08
   4.7040000e+01  -1.4419498e+08
   4.7060000e+01  -1.4419498e+08
   4.7080000e+01  -1.4419498e+08
   4.7100000e+01  -1.4419498e+08
   4.7120000e+01  -1.4419498e+08
   4.7140000e+01  -1.4419498e+08
   4.7160000e+01  -1.4419498e+08
   4.7180000e+01  -1.4419498e+08
   4.7200000e+01  -1.4419498e+08
   4.7220000e+01  -1.4419498e+08
   4.7240000e+01  -1.4419498e+08
   4.7260000e+01  -1.4419498e+08
   4.7280000e+01  -1.4419498e+08
   4.7300000e+01  -1.4419498e+08
   4.7320000e+01  -1.4419498e+08
   4.7340000e+01  -1.4419498e+08
   4.7360000e+01  -1.4419498e+08
   4.7380000e+01  -1.4419498e+08
   4.7400000e+01  -1.4419498e+08
   4.7420000e+01  -1.4419498e+08
   4.7440000e+01  -1.4419498e+08
   4.7460000e+01  -1.4419498e+08
   4.7480000e+01  -1.4419498e+08
   4.7500000e+01  -1.4419498e+08
   4.7520000e+01  -1.4419498e+08
   4.7540000e+01  -1.4419498e+08
   4.7560000e+01  -1.4419498e+08
   4.7580000e+01  -1.4419498e+08
   4.7600000e+01  -1.4419498e+08
   4.7620000e+01  -1.4419498e+08
   4.7640000e+01  -1.4419498e+08
   4.7660000e+01  -1.4419498e+08
   4.7680000e+01  -1.4419498e+08
   4.7700000e+01  -1.4419498e+08
   4.7720000e+01  -1.4419498e+08
   4.7740000e+01  -1.4419498e+08
   4.7760000e+01  -1.4419498e+08
   4.7780000e+01  -1.4419498e+08
   4.7800000e+01  -1.4419498e+08
   4.7820000e+01  -1.4419498e+08
   4.7840000e+01  -1.4419498e+08
   4.7860000e+01  -1.4419498e+08
   4.7880000e+01  -1.4419498e+08
   4.7900000e+01  -1.4419498e+08
   4.7920000e+01  -1.4419498e+08
   4.7940000e+01  -1.4419498e+08
   4.7960000e+01  -1.4419498e+08
   4.7980000e+01  -1.4419498e+08
   4.8000000e+01  -1.4419498e+08
   4.8020000e+01  -1.4419498e+08
   4.8040000e+01  -1.4419498e+08
   4.8060000e+01  -1.4419498e+08
   4.8080000e+01  -1.4419498e+08
   4.8100000e+01  -1.4419498e+08
   4.8120000e+01  -1.4419498e+08
   4.8140000e+01  -1.4419498e+08
   4.8160000e+01  -1.4419498e+08
   4.8180000e+01  -1.4419498e+08
   4.8200000e+01  -1.4419498e+08
   4.8220000e+01  -1.4419498e+08
   4.8240000e+01  -1.4419498e+08
   4.8260000e+01  -1.4419498e+08
   4.8280000e+01  -1.4419498e+08
   4.8300000e+01  -1.4419498e+08
   4.8320000e+01  -1.4419498e+08
   4.8340000e+01  -1.4419498e+08
   4.8360000e+01  -1.4419498e+08
   4.8380000e+01  -1.4419498e+08
   4.8400000e+01  -1.4419498e+08
   4.8420000e+01  -1.4419498e+08
   4.8440000e+01  -1.4419498e+08
   4.8460000e+01  -1.4419498e+08
   4.8480000e+01  -1.4419498e+08
   4.8500000e+01  -1.4419498e+08
   4.8520000e+01  -1.4419498e+08
   4.8540000e+01  -1.4419498e+08
   4.8560000e+01  -1.4419498e+08
   4.8580000e+01  -1.4419498e+08
   4.8600000e+01  -1.4419498e+08
   4.8620000e+01  -1.4419498e+08
   4.8640000e+01  -1.4419498e+08
   4.8660000e+01  -1.4419498e+08
   4.8680000e+01  -1.4419498e+08
   4.8700000e+01  -1.4419498e+08
   4.8720000e+01  -1.4419498e+08
   4.8740000e+01  -1.4419498e+08
   4.8760000e+01  -1.4419498e+08
   4.8780000e+01  -1.4419498e+08
   4.8800000e+01  -1.4419498e+08
   4.8820000e+01  -1.4419498e+08
   4.8840000e+01  -1.4419498e+08
   4.8860000e+01  -1.4419498e+08
   4.8880000e+01  -1.4419498e+08
   4.8900000e+01  -1.4419498e+08
   4.8920000e+01  -1.4419498e+08
   4.8940000e+01  -1.4419498e+08
   4.8960000e+01  -1.4419498e+08
   4.8980000e+01  -1.4419498e+08
   4.9000000e+01  -1.4419498e+08
   4.9020000e+01  -1.4419498e+08
   4.9040000e+01  -1.4419498e+08
   4.9060000e+01  -1.4419498e+08
   4.9080000e+01  -1.4419498e+08
   4.9100000e+01  -1.4419498e+08
   4.9120000e+01  -1.4419498e+08
   4.9140000e+01  -1.4419498e+08
   4.9160000e+01  -1.4419498e+08
   4.9180000e+01  -1.4419498e+08
   4.9200000e+01  -1.4419498e+08
   4.9220000e+01  -1.4419498e+08
   4.9240000e+01  -1.4419498e+08
   4.9260000e+01  -1.4419498e+08
   4.9280000e+01  -1.4419498e+08
   4.9300000e+01  -1.4419498e+08
   4.9320000e+01  -1.4419498e+08
   4.9340000e+01  -1.4419498e+08
   4.9360000e+01  -1.4419498e+08
   4.9380000e+01  -1.4419498e+08
   4.9400000e+01  -1.4419498e+08
   4.9420000e+01  -1.4419498e+08
   4.9440000e+01  -1.4419498e+08
   4.9460000e+01  -1.4419498e+08
   4.9480000e+01  -1.4419498e+08
   4.9500000e+01  -1.4419498e+08
   4.9520000e+01  -1.4419498e+08
   4.9540000e+01  -1.4419498e+08
   4.9560000e+01  -1.4419498e+08
   4.9580000e+01  -1.4419498e+08
   4.9600000e+01  -1.4419498e+08
   4.9620000e+01  -1.4419498e+08
   4.9640000e+01  -1.4419498e+08
   4.9660000e+01  -1.4419498e+08
   4.9680000e+01  -1.4419498e+08
   4.9700000e+01  -1.4419498e+08
   4.9720000e+01  -1.4419498e+08
   4.9740000e+01  -1.4419498e+08
   4.9760000e+01  -1.4419498e+08
   4.9780000e+01  -1.4419498e+08
   4.9800000e+01  -1.4419498e+08
   4.9820000e+01  -1.4419498e+08
   4.9840000e+01  -1.4419498e+08
   4.9860000e+01  -1.4419498e+08
   4.9880000e+01  -1.4419498e+08
   4.9900000e+01  -1.4419498e+08
   4.9920000e+01  -1.4419498e+08
   4.9940000e+01  -1.4419498e+08
   4.9960000e+01  -1.4419498e+08
   4.9980000e+01  -1.4419498e+08
   5.0000000e+01  -1.4419498e+08


==> data/sig/sig5_example3.dat <==
   3.0000000e+01   9.4661095e+07
   3.0020000e+01   1.0570159e+08
   3.0040000e+01   1.1131236e+08
   3.0060000e+01   1.0909211e+08
   3.0080000e+01   1.0071777e+08
   3.0100000e+01   9.1312109e+07
   3.0120000e+01   8.6358426e+07
   3.0140000e+01   8.9022278e+07
   3.0160000e+01   9.8118889e+07
   3.0180000e+01   1.0905695e+08
   3.0200000e+01   1.1601633e+08
   3.0220000e+01   1.1539655e+08
   3.0240000e+01   1.0748135e+08
   3.0260000e+01   9.6557946e+07
   3.0280000e+01   8.8334246e+07
   3.0300000e+01   8.7099142e+07
   3.0320000e+01   9.3161589e+07
   3.0340000e+01   1.0292522e+08
   3.0360000e+01   1.1061964e+08
   3.0380000e+01   1.1165538e+08
   3.0400000e+01   1.0491833e+08
   3.0420000e+01   9.3577001e+07
   3.0440000e+01   8.3201151e+07
   3.0460000e+01   7.8915899e+07
   3.0480000e+01   8.2492308e+07
   3.0500000e+01   9.1526809e+07
   3.0520000e+01   1.0064754e+08
   3.0540000e+01   1.0452505e+08
   3.0560000e+01   1.0070312e+08
   3.0580000e+01   9.0988289e+07
   3.0600000e+01   8.0444261e+07
   3.0620000e+01   7.4671466e+07
   3.0640000e+01   7.6767132e+07
   3.0660000e+01   8.5644148e+07
   3.0680000e+01   9.6636503e+07
   3.0700000e+01   1.0399371e+08
   3.0720000e+01   1.0404359e+08
   3.0740000e+01   9.7107677e+07
   3.0760000e+01   8.7409248e+07
   3.0780000e+01   8.0664144e+07
   3.0800000e+01   8.1102633e+07
   3.0820000e+01   8.9015371e+07
   3.0840000e+01   1.0075127e+08
   3.0860000e+01   1.1050042e+08
   3.0880000e+01   1.1362605e+08
   3.0900000e+01   1.0896136e+08
   3.0920000e+01   9.9639112e+07
   3.0940000e+01   9.1169767e+07
   3.0960000e+01   8.8656984e+07
   3.0980000e+01   9.3806013e+07
   3.1000000e+01   1.0421108e+08
   3.1020000e+01   1.1442674e+08
   3.1040000e+01   1.1914772e+08
   3.1060000e+01   1.1584077e+08
   3.1080000e+01   1.0636615e+08
   3.1100000e+01   9.5712960e+07
   3.1120000e+01   8.9561875e+07
   3.1140000e+01   9.0938567e+07
   3.1160000e+01   9.8858381e+07
   3.1180000e+01   1.0858558e+08
   3.1200000e+01   1.1449261e+08
   3.1220000e+01   1.1284065e+08
   3.1240000e+01   1.0409339e+08
   3.1260000e+01   9.2409652e+07
   3.1280000e+01   8.3662769e+07
   3.1300000e+01   8.2014691e+07
   3.1320000e+01   8.7921997e+07
   3.1340000e+01   9.7658601e+07
   3.1360000e+01   1.0557890e+08
   3.1380000e+01   1.0697051e+08
   3.1400000e+01   1.0081755e+08
   3.1420000e+01   9.0183167e+07
   3.1440000e+01   8.0705461e+07
   3.1460000e+01   7.7423568e+07
   3.1480000e+01   8.2141568e+07
   3.1500000e+01   9.2390194e+07
   3.1520000e+01   1.0279277e+08
   3.1540000e+01   1.0798049e+08
   3.1560000e+01   1.0546197e+08
   3.1580000e+01   9.7032590e+07
   3.1600000e+01   8.7703044e+07
   3.1620000e+01   8.3083209e+07
   3.1640000e+01   8.6205171e+07
   3.1660000e+01   9.6006806e+07
   3.1680000e+01   1.0774365e+08
   3.1700000e+01   1.1571255e+08
   3.1720000e+01   1.1615037e+08
   3.1740000e+01   1.0945771e+08
   3.1760000e+01   9.9757007e+07
   3.1780000e+01   9.2874973e+07
   3.1800000e+01   9.2929499e+07
   3.1820000e+01   1.0034776e+08
   3.1840000e+01   1.1135358e+08
   3.1860000e+01   1.2029444e+08
   3.1880000e+01   1.2240339e+08
   3.1900000e+01   1.1668740e+08
   3.1920000e+01   1.0615305e+08
   3.1940000e+01   9.6493712e+07
   3.1960000e+01   9.2688709e+07
   3.1980000e+01   9.6629515e+07
   3.2000000e+01   1.0577890e+08
   3.2020000e+01   1.1488027e+08
   3.2040000e+01   1.1848773e+08
   3.2060000e+01   1.1425992e+08
   3.2080000e+01   1.0391107e+08
   3.2100000e+01   9.2621246e+07
   3.2120000e+01   8.5919407e+07
   3.2140000e+01   8.7012789e+07
   3.2160000e+01   9.4758348e+07
   3.2180000e+01   1.0458388e+08
   3.2200000e+01   1.1070383e+08
   3.2220000e+01   1.0952078e+08
   3.2240000e+01   1.0134934e+08
   3.2260000e+01   9.0469263e+07
   3.2280000e+01   8.2611605e+07
   3.2300000e+01   8.2042182e+07
   3.2320000e+01   8.9075517e+07
   3.2340000e+01   1.0007275e+08
   3.2360000e+01   1.0925126e+08
   3.2380000e+01   1.1196737e+08
   3.2400000e+01   1.0708744e+08
   3.2420000e+01   9.7723163e+07
   3.2440000e+01   8.9422944e+07
   3.2460000e+01   8.7251122e+07
   3.2480000e+01   9.2952340e+07
   3.2500000e+01   1.0405443e+08
   3.2520000e+01   1.1515656e+08
   3.2540000e+01   1.2085959e+08
   3.2560000e+01   1.1868856e+08
   3.2580000e+01   1.1039008e+08
   3.2600000e+01   1.0102692e+08
   3.2620000e+01   9.6150149e+07
   3.2640000e+01   9.8869001e+07
   3.2660000e+01   1.0805228e+08
   3.2680000e+01   1.1905600e+08
   3.2700000e+01   1.2609388e+08
   3.2720000e+01   1.2553283e+08
   3.2740000e+01   1.1767557e+08
   3.2760000e+01   1.0680467e+08
   3.2780000e+01   9.8633698e+07
   3.2800000e+01   9.7462518e+07
   3.2820000e+01   1.0358695e+08
   3.2840000e+01   1.1342653e+08
   3.2860000e+01   1.2118027e+08
   3.2880000e+01   1.2228529e+08
   3.2900000e+01   1.1559060e+08
   3.2920000e+01   1.0430812e+08
   3.2940000e+01   9.3968167e+07
   3.2960000e+01   8.9749428e+07
   3.2980000e+01   9.3370519e+07
   3.3000000e+01   1.0248564e+08
   3.3020000e+01   1.1165127e+08
   3.3040000e+01   1.1560668e+08
   3.3060000e+01   1.1181410e+08
   3.3080000e+01   1.0216561e+08
   3.3100000e+01   9.1642708e+07
   3.3120000e+01   8.5939220e+07
   3.3140000e+01   8.8065573e+07
   3.3160000e+01   9.7023948e+07
   3.3180000e+01   1.0805291e+08
   3.3200000e+01   1.1548936e+08
   3.3220000e+01   1.1556419e+08
   3.3240000e+01   1.0869480e+08
   3.3260000e+01   9.9010286e+07
   3.3280000e+01   9.2332496e+07
   3.3300000e+01   9.2790213e+07
   3.3320000e+01   1.0078356e+08
   3.3340000e+01   1.1254532e+08
   3.3360000e+01   1.2237590e+08
   3.3380000e+01   1.2551895e+08
   3.3400000e+01   1.2092108e+08
   3.3420000e+01   1.1160610e+08
   3.3440000e+01   1.0319744e+08
   3.3460000e+01   1.0069796e+08
   3.3480000e+01   1.0591603e+08
   3.3500000e+01   1.1634534e+08
   3.3520000e+01   1.2663088e+08
   3.3540000e+01   1.3137194e+08
   3.3560000e+01   1.2812055e+08
   3.3580000e+01   1.1865464e+08
   3.3600000e+01   1.0804859e+08
   3.3620000e+01   1.0190871e+08
   3.3640000e+01   1.0333939e+08
   3.3660000e+01   1.1128264e+08
   3.3680000e+01   1.2106555e+08
   3.3700000e+01   1.2699734e+08
   3.3720000e+01   1.2538570e+08
   3.3740000e+01   1.1665512e+08
   3.3760000e+01   1.0499806e+08
   3.3780000e+01   9.6270431e+07
   3.3800000e+01   9.4651954e+07
   3.3820000e+01   1.0059213e+08
   3.3840000e+01   1.1036168e+08
   3.3860000e+01   1.1831927e+08
   3.3880000e+01   1.1973123e+08
   3.3900000e+01   1.1360812e+08
   3.3920000e+01   1.0297872e+08
   3.3940000e+01   9.3532005e+07
   3.3960000e+01   9.0253842e+07
   3.3980000e+01   9.5018208e+07
   3.4000000e+01   1.0527253e+08
   3.4020000e+01   1.1573110e+08
   3.4040000e+01   1.2091261e+08
   3.4060000e+01   1.1844466e+08
   3.4080000e+01   1.0999313e+08
   3.4100000e+01   1.0071090e+08
   3.4120000e+01   9.6068224e+07
   3.4140000e+01   9.9246564e+07
   3.4160000e+01   1.0903341e+08
   3.4180000e+01   1.2083191e+08
   3.4200000e+01   1.2878288e+08
   3.4220000e+01   1.2927256e+08
   3.4240000e+01   1.2255038e+08
   3.4260000e+01   1.1289235e+08
   3.4280000e+01   1.0597976e+08
   3.4300000e+01   1.0608197e+08
   3.4320000e+01   1.1347889e+08
   3.4340000e+01   1.2453750e+08
   3.4360000e+01   1.3345830e+08
   3.4380000e+01   1.3560966e+08
   3.4400000e+01   1.2986518e+08
   3.4420000e+01   1.1935943e+08
   3.4440000e+01   1.0967106e+08
   3.4460000e+01   1.0589459e+08
   3.4480000e+01   1.0981718e+08
   3.4500000e+01   1.1899963e+08
   3.4520000e+01   1.2808745e+08
   3.4540000e+01   1.3171995e+08
   3.4560000e+01   1.2747068e+08
   3.4580000e+01   1.1713366e+08
   3.4600000e+01   1.0581847e+08
   3.4620000e+01   9.9127194e+07
   3.4640000e+01   1.0020478e+08
   3.4660000e+01   1.0796525e+08
   3.4680000e+01   1.1778398e+08
   3.4700000e+01   1.2391048e+08
   3.4720000e+01   1.2271806e+08
   3.4740000e+01   1.1453640e+08
   3.4760000e+01   1.0364458e+08
   3.4780000e+01   9.5770964e+07
   3.4800000e+01   9.5198892e+07
   3.4820000e+01   1.0222076e+08
   3.4840000e+01   1.1322471e+08
   3.4860000e+01   1.2238801e+08
   3.4880000e+01   1.2510744e+08
   3.4900000e+01   1.2019882e+08
   3.4920000e+01   1.1083155e+08
   3.4940000e+01   1.0249655e+08
   3.4960000e+01   1.0032750e+08
   3.4980000e+01   1.0599801e+08
   3.5000000e+01   1.1711326e+08
   3.5020000e+01   1.2818247e+08
   3.5040000e+01   1.3389755e+08
   3.5060000e+01   1.3168092e+08
   3.5080000e+01   1.2338652e+08
   3.5100000e+01   1.1397096e+08
   3.5120000e+01   1.0909930e+08
   3.5140000e+01   1.1177148e+08
   3.5160000e+01   1.2096704e+08
   3.5180000e+01   1.3192708e+08
   3.5200000e+01   1.3897498e+08
   3.5220000e+01   1.3836134e+08
   3.5240000e+01   1.3050428e+08
   3.5260000e+01   1.1957302e+08
   3.5280000e+01   1.1140099e+08
   3.5300000e+01   1.1017347e+08
   3.5320000e+01   1.1630378e+08
   3.5340000e+01   1.2609237e+08
   3.5360000e+01   1.3385011e+08
   3.5380000e+01   1.3490000e+08
   3.5400000e+01   1.2819626e+08
   3.5420000e+01   1.1685422e+08
   3.5440000e+01   1.0649756e+08
   3.5460000e+01   1.0222608e+08
   3.5480000e+01   1.0583302e+08
   3.5500000e+01   1.1490513e+08
   3.5520000e+01   1.2405471e+08
   3.5540000e+01   1.2796615e+08
   3.5560000e+01   1.2414573e+08
   3.5580000e+01   1.1444728e+08
   3.5600000e+01   1.0388895e+08
   3.5620000e+01   9.8138746e+07
   3.5640000e+01   1.0023267e+08
   3.5660000e+01   1.0915396e+08
   3.5680000e+01   1.2015016e+08
   3.5700000e+01   1.2755148e+08
   3.5720000e+01   1.2758195e+08
   3.5740000e+01   1.2067224e+08
   3.5760000e+01   1.1093392e+08
   3.5780000e+01   1.0421657e+08
   3.5800000e+01   1.0462338e+08
   3.5820000e+01   1.1258429e+08
   3.5840000e+01   1.2429900e+08
   3.5860000e+01   1.3409743e+08
   3.5880000e+01   1.3718681e+08
   3.5900000e+01   1.3254858e+08
   3.5920000e+01   1.2317177e+08
   3.5940000e+01   1.1471998e+08
   3.5960000e+01   1.1216011e+08
   3.5980000e+01   1.1734222e+08
   3.6000000e+01   1.2771409e+08
   3.6020000e+01   1.3796770e+08
   3.6040000e+01   1.4264422e+08
   3.6060000e+01   1.3935518e+08
   3.6080000e+01   1.2981485e+08
   3.6100000e+01   1.1916699e+08
   3.6120000e+01   1.1295292e+08
   3.6140000e+01   1.1434677e+08
   3.6160000e+01   1.2222087e+08
   3.6180000e+01   1.3197085e+08
   3.6200000e+01   1.3782978e+08
   3.6220000e+01   1.3617991e+08
   3.6240000e+01   1.2736678e+08
   3.6260000e+01   1.1566673e+08
   3.6280000e+01   1.0685428e+08
   3.6300000e+01   1.0519755e+08
   3.6320000e+01   1.1105776e+08
   3.6340000e+01   1.2079372e+08
   3.6360000e+01   1.2867139e+08
   3.6380000e+01   1.3004323e+08
   3.6400000e+01   1.2383484e+08
   3.6420000e+01   1.1315541e+08
   3.6440000e+01   1.0362428e+08
   3.6460000e+01   1.0029498e+08
   3.6480000e+01   1.0498346e+08
   3.6500000e+01   1.1518894e+08
   3.6520000e+01   1.2557554e+08
   3.6540000e+01   1.3070235e+08
   3.6560000e+01   1.2815772e+08
   3.6580000e+01   1.1964206e+08
   3.6600000e+01   1.1028115e+08
   3.6620000e+01   1.0557285e+08
   3.6640000e+01   1.0867948e+08
   3.6660000e+01   1.1840294e+08
   3.6680000e+01   1.3013629e+08
   3.6700000e+01   1.3801738e+08
   3.6720000e+01   1.3844075e+08
   3.6740000e+01   1.3163647e+08
   3.6760000e+01   1.2191094e+08
   3.6780000e+01   1.1491168e+08
   3.6800000e+01   1.1495262e+08
   3.6820000e+01   1.2226524e+08
   3.6840000e+01   1.3326904e+08
   3.6860000e+01   1.4210216e+08
   3.6880000e+01   1.4419692e+08
   3.6900000e+01   1.3835472e+08
   3.6920000e+01   1.2778870e+08
   3.6940000e+01   1.1799769e+08
   3.6960000e+01   1.1416523e+08
   3.6980000e+01   1.1798734e+08
   3.7000000e+01   1.2712105e+08
   3.7020000e+01   1.3610672e+08
   3.7040000e+01   1.3968953e+08
   3.7060000e+01   1.3533054e+08
   3.7080000e+01   1.2493709e+08
   3.7100000e+01   1.1350998e+08
   3.7120000e+01   1.0676057e+08
   3.7140000e+01   1.0773302e+08
   3.7160000e+01   1.1543787e+08
   3.7180000e+01   1.2515602e+08
   3.7200000e+01   1.3122379e+08
   3.7220000e+01   1.2992696e+08
   3.7240000e+01   1.2167878e+08
   3.7260000e+01   1.1067929e+08
   3.7280000e+01   1.0273740e+08
   3.7300000e+01   1.0206175e+08
   3.7320000e+01   1.0901978e+08
   3.7340000e+01   1.1992430e+08
   3.7360000e+01   1.2902289e+08
   3.7380000e+01   1.3164052e+08
   3.7400000e+01   1.2665866e+08
   3.7420000e+01   1.1718739e+08
   3.7440000e+01   1.0877382e+08
   3.7460000e+01   1.0650605e+08
   3.7480000e+01   1.1209963e+08
   3.7500000e+01   1.2312292e+08
   3.7520000e+01   1.3411405e+08
   3.7540000e+01   1.3973699e+08
   3.7560000e+01   1.3743389e+08
   3.7580000e+01   1.2904470e+08
   3.7600000e+01   1.1953605e+08
   3.7620000e+01   1.1457397e+08
   3.7640000e+01   1.1715267e+08
   3.7660000e+01   1.2626695e+08
   3.7680000e+01   1.3713049e+08
   3.7700000e+01   1.4410156e+08
   3.7720000e+01   1.4338068e+08
   3.7740000e+01   1.3544665e+08
   3.7760000e+01   1.2439907e+08
   3.7780000e+01   1.1615339e+08
   3.7800000e+01   1.1480942e+08
   3.7820000e+01   1.2087290e+08
   3.7840000e+01   1.3054627e+08
   3.7860000e+01   1.3823907e+08
   3.7880000e+01   1.3916847e+08
   3.7900000e+01   1.3239584e+08
   3.7920000e+01   1.2092751e+08
   3.7940000e+01   1.1050125e+08
   3.7960000e+01   1.0610449e+08
   3.7980000e+01   1.0964733e+08
   3.8000000e+01   1.1859659e+08
   3.8020000e+01   1.2768510e+08
   3.8040000e+01   1.3147027e+08
   3.8060000e+01   1.2758447e+08
   3.8080000e+01   1.1775574e+08
   3.8100000e+01   1.0712752e+08
   3.8120000e+01   1.0125071e+08
   3.8140000e+01   1.0327562e+08
   3.8160000e+01   1.1207728e+08
   3.8180000e+01   1.2300479e+08
   3.8200000e+01   1.3028744e+08
   3.8220000e+01   1.3024362e+08
   3.8240000e+01   1.2321240e+08
   3.8260000e+01   1.1339421e+08
   3.8280000e+01   1.0655748e+08
   3.8300000e+01   1.0688514e+08
   3.8320000e+01   1.1473305e+08
   3.8340000e+01   1.2636971e+08
   3.8360000e+01   1.3605791e+08
   3.8380000e+01   1.3906313e+08
   3.8400000e+01   1.3431402e+08
   3.8420000e+01   1.2484454e+08
   3.8440000e+01   1.1628520e+08
   3.8460000e+01   1.1363038e+08
   3.8480000e+01   1.1871224e+08
   3.8500000e+01   1.2899031e+08
   3.8520000e+01   1.3914688e+08
   3.8540000e+01   1.4372617e+08
   3.8560000e+01   1.4033748e+08
   3.8580000e+01   1.3069407e+08
   3.8600000e+01   1.1994602e+08
   3.8620000e+01   1.1362805e+08
   3.8640000e+01   1.1492699e+08
   3.8660000e+01   1.2269905e+08
   3.8680000e+01   1.3235899e+08
   3.8700000e+01   1.3811221e+08
   3.8720000e+01   1.3637226e+08
   3.8740000e+01   1.2744612e+08
   3.8760000e+01   1.1565586e+08
   3.8780000e+01   1.0672846e+08
   3.8800000e+01   1.0498573e+08
   3.8820000e+01   1.1073408e+08
   3.8840000e+01   1.2038821e+08
   3.8860000e+01   1.2815330e+08
   3.8880000e+01   1.2944265e+08
   3.8900000e+01   1.2311604e+08
   3.8920000e+01   1.1235303e+08
   3.8940000e+01   1.0270065e+08
   3.8960000e+01   9.9292484e+07
   3.8980000e+01   1.0386054e+08
   3.9000000e+01   1.1399444e+08
   3.9020000e+01   1.2425843e+08
   3.9040000e+01   1.2931593e+08
   3.9060000e+01   1.2664275e+08
   3.9080000e+01   1.1805595e+08
   3.9100000e+01   1.0856451e+08
   3.9120000e+01   1.0378590e+08
   3.9140000e+01   1.0676610e+08
   3.9160000e+01   1.1642261e+08
   3.9180000e+01   1.2803218e+08
   3.9200000e+01   1.3584588e+08
   3.9220000e+01   1.3614321e+08
   3.9240000e+01   1.2926726e+08
   3.9260000e+01   1.1941484e+08
   3.9280000e+01   1.1234239e+08
   3.9300000e+01   1.1226110e+08
   3.9320000e+01   1.1950240e+08
   3.9340000e+01   1.3038910e+08
   3.9360000e+01   1.3914889e+08
   3.9380000e+01   1.4112814e+08
   3.9400000e+01   1.3520509e+08
   3.9420000e+01   1.2452583e+08
   3.9440000e+01   1.1464841e+08
   3.9460000e+01   1.1070924e+08
   3.9480000e+01   1.1444496e+08
   3.9500000e+01   1.2347806e+08
   3.9520000e+01   1.3237699e+08
   3.9540000e+01   1.3585994e+08
   3.9560000e+01   1.3140978e+08
   3.9580000e+01   1.2091571e+08
   3.9600000e+01   1.0939401e+08
   3.9620000e+01   1.0254783e+08
   3.9640000e+01   1.0342631e+08
   3.9660000e+01   1.1104119e+08
   3.9680000e+01   1.2066429e+08
   3.9700000e+01   1.2664628e+08
   3.9720000e+01   1.2524793e+08
   3.9740000e+01   1.1691590e+08
   3.9760000e+01   1.0580906e+08
   3.9780000e+01   9.7787611e+07
   3.9800000e+01   9.7004518e+07
   3.9820000e+01   1.0388923e+08
   3.9840000e+01   1.1468721e+08
   3.9860000e+01   1.2371569e+08
   3.9880000e+01   1.2622325e+08
   3.9900000e+01   1.2117127e+08
   3.9920000e+01   1.1158564e+08
   3.9940000e+01   1.0310414e+08
   3.9960000e+01   1.0072198e+08
   3.9980000e+01   1.0625349e+08
   4.0000000e+01   1.1716352e+08
   4.0020000e+01   1.2809652e+08
   4.0040000e+01   1.3360399e+08
   4.0060000e+01   1.3124161e+08
   4.0080000e+01   1.2273496e+08
   4.0100000e+01   1.1316514e+08
   4.0120000e+01   1.0808879e+08
   4.0140000e+01   1.1060772e+08
   4.0160000e+01   1.1961269e+08
   4.0180000e+01   1.3041801e+08
   4.0200000e+01   1.3728045e+08
   4.0220000e+01   1.3649957e+08
   4.0240000e+01   1.2845518e+08
   4.0260000e+01   1.1734566e+08
   4.0280000e+01   1.0899140e+08
   4.0300000e+01   1.0758708e+08
   4.0320000e+01   1.1354681e+08
   4.0340000e+01   1.2316116e+08
   4.0360000e+01   1.3075363e+08
   4.0380000e+01   1.3161981e+08
   4.0400000e+01   1.2474959e+08
   4.0420000e+01   1.1321095e+08
   4.0440000e+01   1.0269347e+08
   4.0460000e+01   9.8222604e+07
   4.0480000e+01   1.0168317e+08
   4.0500000e+01   1.1055691e+08
   4.0520000e+01   1.1956939e+08
   4.0540000e+01   1.2327473e+08
   4.0560000e+01   1.1931595e+08
   4.0580000e+01   1.0940105e+08
   4.0600000e+01   9.8704655e+07
   4.0620000e+01   9.2738372e+07
   4.0640000e+01   9.4703123e+07
   4.0660000e+01   1.0341433e+08
   4.0680000e+01   1.1428861e+08
   4.0700000e+01   1.2147717e+08
   4.0720000e+01   1.2138337e+08
   4.0740000e+01   1.1425280e+08
   4.0760000e+01   1.0438697e+08
   4.0780000e+01   9.7450108e+07
   4.0800000e+01   9.7733598e+07
   4.0820000e+01   1.0548518e+08
   4.0840000e+01   1.1707978e+08
   4.0860000e+01   1.2667396e+08
   4.0880000e+01   1.2963587e+08
   4.0900000e+01   1.2479203e+08
   4.0920000e+01   1.1527780e+08
   4.0940000e+01   1.0662460e+08
   4.0960000e+01   1.0392693e+08
   4.0980000e+01   1.0891852e+08
   4.1000000e+01   1.1915679e+08
   4.1020000e+01   1.2922516e+08
   4.1040000e+01   1.3376438e+08
   4.1060000e+01   1.3028752e+08
   4.1080000e+01   1.2060101e+08
   4.1100000e+01   1.0976754e+08
   4.1120000e+01   1.0340492e+08
   4.1140000e+01   1.0462482e+08
   4.1160000e+01   1.1235264e+08
   4.1180000e+01   1.2193835e+08
   4.1200000e+01   1.2764633e+08
   4.1220000e+01   1.2583323e+08
   4.1240000e+01   1.1685909e+08
   4.1260000e+01   1.0499730e+08
   4.1280000e+01   9.6021061e+07
   4.1300000e+01   9.4211632e+07
   4.1320000e+01   9.9912545e+07
   4.1340000e+01   1.0950499e+08
   4.1360000e+01   1.1722165e+08
   4.1380000e+01   1.1845256e+08
   4.1400000e+01   1.1207261e+08
   4.1420000e+01   1.0125539e+08
   4.1440000e+01   9.1545620e+07
   4.1460000e+01   8.8089997e+07
   4.1480000e+01   9.2600461e+07
   4.1500000e+01   1.0269269e+08
   4.1520000e+01   1.1289921e+08
   4.1540000e+01   1.1791739e+08
   4.1560000e+01   1.1518412e+08
   4.1580000e+01   1.0655994e+08
   4.1600000e+01   9.7005891e+07
   4.1620000e+01   9.2194800e+07
   4.1640000e+01   9.5112465e+07
   4.1660000e+01   1.0474267e+08
   4.1680000e+01   1.1628923e+08
   4.1700000e+01   1.2408085e+08
   4.1720000e+01   1.2431160e+08
   4.1740000e+01   1.1741628e+08
   4.1760000e+01   1.0749438e+08
   4.1780000e+01   1.0040603e+08
   4.1800000e+01   1.0025677e+08
   4.1820000e+01   1.0748574e+08
   4.1840000e+01   1.1830735e+08
   4.1860000e+01   1.2705628e+08
   4.1880000e+01   1.2897041e+08
   4.1900000e+01   1.2303661e+08
   4.1920000e+01   1.1229111e+08
   4.1940000e+01   1.0240480e+08
   4.1960000e+01   9.8400858e+07
   4.1980000e+01   1.0213139e+08
   4.2000000e+01   1.1110239e+08
   4.2020000e+01   1.1999820e+08
   4.2040000e+01   1.2342024e+08
   4.2060000e+01   1.1896545e+08
   4.2080000e+01   1.0841245e+08
   4.2100000e+01   9.6883425e+07
   4.2120000e+01   8.9984211e+07
   4.2140000e+01   9.0853992e+07
   4.2160000e+01   9.8423180e+07
   4.2180000e+01   1.0803631e+08
   4.2200000e+01   1.1397711e+08
   4.2220000e+01   1.1256592e+08
   4.2240000e+01   1.0419541e+08
   4.2260000e+01   9.3073035e+07
   4.2280000e+01   8.5017655e+07
   4.2300000e+01   8.4218761e+07
   4.2320000e+01   9.1075444e+07
   4.2340000e+01   1.0185779e+08
   4.2360000e+01   1.1086267e+08
   4.2380000e+01   1.1335194e+08
   4.2400000e+01   1.0827992e+08
   4.2420000e+01   9.8672051e+07
   4.2440000e+01   9.0175621e+07
   4.2460000e+01   8.7770093e+07
   4.2480000e+01   9.3292199e+07
   4.2500000e+01   1.0418019e+08
   4.2520000e+01   1.1510692e+08
   4.2540000e+01   1.2059208e+08
   4.2560000e+01   1.1822513e+08
   4.2580000e+01   1.0969370e+08
   4.2600000e+01   1.0012319e+08
   4.2620000e+01   9.5020328e+07
   4.2640000e+01   9.7545155e+07
   4.2660000e+01   1.0652263e+08
   4.2680000e+01   1.1734039e+08
   4.2700000e+01   1.2417202e+08
   4.2720000e+01   1.2340876e+08
   4.2740000e+01   1.1532854e+08
   4.2760000e+01   1.0424163e+08
   4.2780000e+01   9.5849382e+07
   4.2800000e+01   9.4472624e+07
   4.2820000e+01   1.0039594e+08
   4.2840000e+01   1.1004114e+08
   4.2860000e+01   1.1759841e+08
   4.2880000e+01   1.1849659e+08
   4.2900000e+01   1.1159043e+08
   4.2920000e+01   1.0008496e+08
   4.2940000e+01   8.9531965e+07
   4.2960000e+01   8.5096825e+07
   4.2980000e+01   8.8524866e+07
   4.3000000e+01   9.7436586e+07
   4.3020000e+01   1.0641946e+08
   4.3040000e+01   1.1016243e+08
   4.3060000e+01   1.0617622e+08
   4.3080000e+01   9.6296481e+07
   4.3100000e+01   8.5576976e+07
   4.3120000e+01   7.9643666e+07
   4.3140000e+01   8.1592332e+07
   4.3160000e+01   9.0335177e+07
   4.3180000e+01   1.0119947e+08
   4.3200000e+01   1.0841765e+08
   4.3220000e+01   1.0831743e+08
   4.3240000e+01   1.0121350e+08
   4.3260000e+01   9.1345317e+07
   4.3280000e+01   8.4432757e+07
   4.3300000e+01   8.4720490e+07
   4.3320000e+01   9.2494723e+07
   4.3340000e+01   1.0410080e+08
   4.3360000e+01   1.1371406e+08
   4.3380000e+01   1.1669396e+08
   4.3400000e+01   1.1186295e+08
   4.3420000e+01   1.0237391e+08
   4.3440000e+01   9.3727985e+07
   4.3460000e+01   9.1063603e+07
   4.3480000e+01   9.6060208e+07
   4.3500000e+01   1.0633803e+08
   4.3520000e+01   1.1641057e+08
   4.3540000e+01   1.2099256e+08
   4.3560000e+01   1.1751794e+08
   4.3580000e+01   1.0787683e+08
   4.3600000e+01   9.7044009e+07
   4.3620000e+01   9.0730782e+07
   4.3640000e+01   9.1951941e+07
   4.3660000e+01   9.9733182e+07
   4.3680000e+01   1.0932113e+08
   4.3700000e+01   1.1508490e+08
   4.3720000e+01   1.1327333e+08
   4.3740000e+01   1.0435635e+08
   4.3760000e+01   9.2495998e+07
   4.3780000e+01   8.3578272e+07
   4.3800000e+01   8.1773607e+07
   4.3820000e+01   8.7533696e+07
   4.3840000e+01   9.7135530e+07
   4.3860000e+01   1.0491082e+08
   4.3880000e+01   1.0615331e+08
   4.3900000e+01   9.9831596e+07
   4.3920000e+01   8.9026516e+07
   4.3940000e+01   7.9376225e+07
   4.3960000e+01   7.5934750e+07
   4.3980000e+01   8.0506848e+07
   4.4000000e+01   9.0616288e+07
   4.4020000e+01   1.0088534e+08
   4.4040000e+01   1.0592289e+08
   4.4060000e+01   1.0325094e+08
   4.4080000e+01   9.4648646e+07
   4.4100000e+01   8.5153849e+07
   4.4120000e+01   8.0369858e+07
   4.4140000e+01   8.3345147e+07
   4.4160000e+01   9.3008731e+07
   4.4180000e+01   1.0461142e+08
   4.4200000e+01   1.1244056e+08
   4.4220000e+01   1.1272534e+08
   4.4240000e+01   1.0587026e+08
   4.4260000e+01   9.6000326e+07
   4.4280000e+01   8.8956485e+07
   4.4300000e+01   8.8857944e+07
   4.4320000e+01   9.6137263e+07
   4.4340000e+01   1.0700796e+08
   4.4360000e+01   1.1581261e+08
   4.4380000e+01   1.1777210e+08
   4.4400000e+01   1.1189899e+08
   4.4420000e+01   1.0119433e+08
   4.4440000e+01   9.1374381e+07
   4.4460000e+01   8.7409035e+07
   4.4480000e+01   9.1211070e+07
   4.4500000e+01   1.0022103e+08
   4.4520000e+01   1.0919085e+08
   4.4540000e+01   1.1265216e+08
   4.4560000e+01   1.0827226e+08
   4.4580000e+01   9.7757943e+07
   4.4600000e+01   8.6305642e+07
   4.4620000e+01   7.9445490e+07
   4.4640000e+01   8.0394900e+07
   4.4660000e+01   8.8004757e+07
   4.4680000e+01   9.7699715e+07
   4.4700000e+01   1.0368176e+08
   4.4720000e+01   1.0235348e+08
   4.4740000e+01   9.4023755e+07
   4.4760000e+01   8.2985120e+07
   4.4780000e+01   7.4972148e+07
   4.4800000e+01   7.4257441e+07
   4.4820000e+01   8.1160857e+07
   4.4840000e+01   9.2026729e+07
   4.4860000e+01   1.0108191e+08
   4.4880000e+01   1.0365364e+08
   4.4900000e+01   9.8632945e+07
   4.4920000e+01   8.9107610e+07
   4.4940000e+01   8.0663466e+07
   4.4960000e+01   7.8341697e+07
   4.4980000e+01   8.3918847e+07
   4.5000000e+01   9.4891318e+07
   4.5020000e+01   1.0587597e+08
   4.5040000e+01   1.1144465e+08
   4.5060000e+01   1.0913774e+08
   4.5080000e+01   1.0068765e+08
   4.5100000e+01   9.1180607e+07
   4.5120000e+01   8.6157002e+07
   4.5140000e+01   8.8750615e+07
   4.5160000e+01   9.7805922e+07
   4.5180000e+01   1.0869664e+08
   4.5200000e+01   1.1560512e+08
   4.5220000e+01   1.1491616e+08
   4.5240000e+01   1.0691221e+08
   4.5260000e+01   9.5900473e+07
   4.5280000e+01   8.7584682e+07
   4.5300000e+01   8.6285723e+07
   4.5320000e+01   9.2285930e+07
   4.5340000e+01   1.0201218e+08
   4.5360000e+01   1.0964537e+08
   4.5380000e+01   1.1062739e+08
   4.5400000e+01   1.0379427e+08
   4.5420000e+01   9.2376109e+07
   4.5440000e+01   8.1893329e+07
   4.5460000e+01   7.7550118e+07
   4.5480000e+01   8.1047237e+07
   4.5500000e+01   9.0054834e+07
   4.5520000e+01   9.9105995e+07
   4.5540000e+01   1.0294739e+08
   4.5560000e+01   9.9027051e+07
   4.5580000e+01   8.9248853e+07
   4.5600000e+01   7.8592015e+07
   4.5620000e+01   7.2765125e+07
   4.5640000e+01   7.4774251e+07
   4.5660000e+01   8.3628593e+07
   4.5680000e+01   9.4551514e+07
   4.5700000e+01   1.0188474e+08
   4.5720000e+01   1.0184062e+08
   4.5740000e+01   9.4853839e+07
   4.5760000e+01   8.5040534e+07
   4.5780000e+01   7.8246048e+07
   4.5800000e+01   7.8591172e+07
   4.5820000e+01   8.6482574e+07
   4.5840000e+01   9.8150568e+07
   4.5860000e+01   1.0787851e+08
   4.5880000e+01   1.1092333e+08
   4.5900000e+01   1.0620464e+08
   4.5920000e+01   9.6782196e+07
   4.5940000e+01   8.8247352e+07
   4.5960000e+01   8.5652551e+07
   4.5980000e+01   9.0759202e+07
   4.6000000e+01   1.0111077e+08
   4.6020000e+01   1.1129123e+08
   4.6040000e+01   1.1595027e+08
   4.6060000e+01   1.1258030e+08
   4.6080000e+01   1.0301933e+08
   4.6100000e+01   9.2287532e+07
   4.6120000e+01   8.6059462e+07
   4.6140000e+01   8.7378273e+07
   4.6160000e+01   9.5250482e+07
   4.6180000e+01   1.0493306e+08
   4.6200000e+01   1.1079147e+08
   4.6220000e+01   1.0907176e+08
   4.6240000e+01   1.0025141e+08
   4.6260000e+01   8.8480406e+07
   4.6280000e+01   7.9662633e+07
   4.6300000e+01   7.7944917e+07
   4.6320000e+01   8.3810082e+07
   4.6340000e+01   9.3495775e+07
   4.6360000e+01   1.0138095e+08
   4.6380000e+01   1.0270289e+08
   4.6400000e+01   9.6495075e+07
   4.6420000e+01   8.5764850e+07
   4.6440000e+01   7.6232716e+07
   4.6460000e+01   7.2863381e+07
   4.6480000e+01   7.7557380e+07
   4.6500000e+01   8.7738391e+07
   4.6520000e+01   9.8130843e+07
   4.6540000e+01   1.0323955e+08
   4.6560000e+01   1.0069109e+08
   4.6580000e+01   9.2158707e+07
   4.6600000e+01   8.2788518e+07
   4.6620000e+01   7.8073499e+07
   4.6640000e+01   8.1175758e+07
   4.6660000e+01   9.0908065e+07
   4.6680000e+01   1.0263958e+08
   4.6700000e+01   1.1053646e+08
   4.6720000e+01   1.1095079e+08
   4.6740000e+01   1.0416190e+08
   4.6760000e+01   9.4421708e+07
   4.6780000e+01   8.7444483e+07
   4.6800000e+01   8.7475144e+07
   4.6820000e+01   9.4824135e+07
   4.6840000e+01   1.0582219e+08
   4.6860000e+01   1.1469921e+08
   4.6880000e+01   1.1678378e+08
   4.6900000e+01   1.1098368e+08
   4.6920000e+01   1.0040261e+08
   4.6940000e+01   9.0656573e+07
   4.6960000e+01   8.6813722e+07
   4.6980000e+01   9.0692768e+07
   4.7000000e+01   9.9822965e+07
   4.7020000e+01   1.0887361e+08
   4.7040000e+01   1.1245115e+08
   4.7060000e+01   1.0815539e+08
   4.7080000e+01   9.7752202e+07
   4.7100000e+01   8.6388635e+07
   4.7120000e+01   7.9634233e+07
   4.7140000e+01   8.0678965e+07
   4.7160000e+01   8.8389445e+07
   4.7180000e+01   9.8185418e+07
   4.7200000e+01   1.0426359e+08
   4.7220000e+01   1.0303914e+08
   4.7240000e+01   9.4801855e+07
   4.7260000e+01   8.3869208e+07
   4.7280000e+01   7.5945587e+07
   4.7300000e+01   7.5340711e+07
   4.7320000e+01   8.2330457e+07
   4.7340000e+01   9.3310362e+07
   4.7360000e+01   1.0244831e+08
   4.7380000e+01   1.0513674e+08
   4.7400000e+01   1.0019495e+08
   4.7420000e+01   9.0788175e+07
   4.7440000e+01   8.2420290e+07
   4.7460000e+01   8.0218983e+07
   4.7480000e+01   8.5871988e+07
   4.7500000e+01   9.6965442e+07
   4.7520000e+01   1.0802671e+08
   4.7540000e+01   1.1371476e+08
   4.7560000e+01   1.1148453e+08
   4.7580000e+01   1.0315224e+08
   4.7600000e+01   9.3721233e+07
   4.7620000e+01   8.8815830e+07
   4.7640000e+01   9.1485011e+07
   4.7660000e+01   1.0065986e+08
   4.7680000e+01   1.1162531e+08
   4.7700000e+01   1.1865391e+08
   4.7720000e+01   1.1803762e+08
   4.7740000e+01   1.1015376e+08
   4.7760000e+01   9.9212993e+07
   4.7780000e+01   9.1017138e+07
   4.7800000e+01   8.9789790e+07
   4.7820000e+01   9.5909086e+07
   4.7840000e+01   1.0570862e+08
   4.7860000e+01   1.1345924e+08
   4.7880000e+01   1.1451443e+08
   4.7900000e+01   1.0779745e+08
   4.7920000e+01   9.6451065e+07
   4.7940000e+01   8.6084016e+07
   4.7960000e+01   8.1812763e+07
   4.7980000e+01   8.5424813e+07
   4.8000000e+01   9.4506316e+07
   4.8020000e+01   1.0366999e+08
   4.8040000e+01   1.0758694e+08
   4.8060000e+01   1.0377532e+08
   4.8080000e+01   9.4074327e+07
   4.8100000e+01   8.3521968e+07
   4.8120000e+01   7.7775815e+07
   4.8140000e+01   7.9885290e+07
   4.8160000e+01   8.8824673e+07
   4.8180000e+01   9.9844289e+07
   4.8200000e+01   1.0726451e+08
   4.8220000e+01   1.0731413e+08
   4.8240000e+01   1.0041434e+08
   4.8260000e+01   9.0692156e+07
   4.8280000e+01   8.3986141e+07
   4.8300000e+01   8.4419317e+07
   4.8320000e+01   9.2402987e+07
   4.8340000e+01   1.0415478e+08
   4.8360000e+01   1.1397875e+08
   4.8380000e+01   1.1710187e+08
   4.8400000e+01   1.1248216e+08
   4.8420000e+01   1.0313223e+08
   4.8440000e+01   9.4699896e+07
   4.8460000e+01   9.2172982e+07
   4.8480000e+01   9.7385851e+07
   4.8500000e+01   1.0780223e+08
   4.8520000e+01   1.1809063e+08
   4.8540000e+01   1.2281178e+08
   4.8560000e+01   1.1954967e+08
   4.8580000e+01   1.1004783e+08
   4.8600000e+01   9.9424399e+07
   4.8620000e+01   9.3253034e+07
   4.8640000e+01   9.4681659e+07
   4.8660000e+01   1.0260925e+08
   4.8680000e+01   1.1240189e+08
   4.8700000e+01   1.1831467e+08
   4.8720000e+01   1.1670312e+08
   4.8740000e+01   1.0793650e+08
   4.8760000e+01   9.6270706e+07
   4.8780000e+01   8.7508066e+07
   4.8800000e+01   8.5892168e+07
   4.8820000e+01   9.1815906e+07
   4.8840000e+01   1.0159934e+08
   4.8860000e+01   1.0954568e+08
   4.8880000e+01   1.1096139e+08
   4.8900000e+01   1.0481477e+08
   4.8920000e+01   9.4175795e+07
   4.8940000e+01   8.4704409e+07
   4.8960000e+01   8.1424899e+07
   4.8980000e+01   8.6180710e+07
   4.9000000e+01   9.6449471e+07
   4.9020000e+01   1.0690516e+08
   4.9040000e+01   1.1209808e+08
   4.9060000e+01   1.0961363e+08
   4.9080000e+01   1.0116100e+08
   4.9100000e+01   9.1856756e+07
   4.9120000e+01   8.7216690e+07
   4.9140000e+01   9.0388981e+07
   4.9160000e+01   1.0019134e+08
   4.9180000e+01   1.1199649e+08
   4.9200000e+01   1.1995878e+08
   4.9220000e+01   1.2044789e+08
   4.9240000e+01   1.1372012e+08
   4.9260000e+01   1.0405577e+08
   4.9280000e+01   9.7135262e+07
   4.9300000e+01   9.7245264e+07
   4.9320000e+01   1.0464589e+08
   4.9340000e+01   1.1572765e+08
   4.9360000e+01   1.2465054e+08
   4.9380000e+01   1.2682152e+08
   4.9400000e+01   1.2106156e+08
   4.9420000e+01   1.1056861e+08
   4.9440000e+01   1.0085819e+08
   4.9460000e+01   9.7105375e+07
   4.9480000e+01   1.0101750e+08
   4.9500000e+01   1.1023840e+08
   4.9520000e+01   1.1932095e+08
   4.9540000e+01   1.2298728e+08
   4.9560000e+01   1.1872232e+08
   4.9580000e+01   1.0840537e+08
   4.9600000e+01   9.7071289e+07
   4.9620000e+01   9.0402212e+07
   4.9640000e+01   9.1475621e+07
   4.9660000e+01   9.9270921e+07
   4.9680000e+01   1.0909529e+08
   4.9700000e+01   1.1525585e+08
   4.9720000e+01   1.1405969e+08
   4.9740000e+01   1.0590056e+08
   4.9760000e+01   9.4997302e+07
   4.9780000e+01   8.7147080e+07
   4.9800000e+01   8.6575084e+07
   4.9820000e+01   9.3632830e+07
   4.9840000e+01   1.0465013e+08
   4.9860000e+01   1.1384978e+08
   4.9880000e+01   1.1657853e+08
   4.9900000e+01   1.1169244e+08
   4.9920000e+01   1.0232755e+08
   4.9940000e+01   9.4010593e+07
   4.9960000e+01   9.1853724e+07
   4.9980000e+01   9.7553078e+07
   5.0000000e+01   1.0869472e+08


==> data/sig/sig6_buck_example3.dat <==
   3.0000000e+01  -8.7982203e+07
   3.0020000e+01  -8.7982203e+07
   3.0040000e+01  -8.7982203e+07
   3.0060000e+01  -8.7982203e+07
   3.0080000e+01  -8.7982203e+07
   3.0100000e+01  -8.7982203e+07
   3.0120000e+01  -8.7982203e+07
   3.0140000e+01  -8.7982203e+07
   3.0160000e+01  -8.7982203e+07
   3.0180000e+01  -8.7982203e+07
   3.0200000e+01  -8.7982203e+07
   3.0220000e+01  -8.7982203e+07
   3.0240000e+01  -8.7982203e+07
   3.0260000e+01  -8.7982203e+07
   3.0280000e+01  -8.7982203e+07
   3.0300000e+01  -8.7982203e+07
   3.0320000e+01  -8.7982203e+07
   3.0340000e+01  -8.7982203e+07
   3.0360000e+01  -8.7982203e+07
   3.0380000e+01  -8.7982203e+07
   3.0400000e+01  -8.7982203e+07
   3.0420000e+01  -8.7982203e+07
   3.0440000e+01  -8.7982203e+07
   3.0460000e+01  -8.7982203e+07
   3.0480000e+01  -8.7982203e+07
   3.0500000e+01  -8.7982203e+07
   3.0520000e+01  -8.7982203e+07
   3.0540000e+01  -8.7982203e+07
   3.0560000e+01  -8.7982203e+07
   3.0580000e+01  -8.7982203e+07
   3.0600000e+01  -8.7982203e+07
   3.0620000e+01  -8.7982203e+07
   3.0640000e+01  -8.7982203e+07
   3.0660000e+01  -8.7982203e+07
   3.0680000e+01  -8.7982203e+07
   3.0700000e+01  -8.7982203e+07
   3.0720000e+01  -8.7982203e+07
   3.0740000e+01  -8.7982203e+07
   3.0760000e+01  -8.7982203e+07
   3.0780000e+01  -8.7982203e+07
   3.0800000e+01  -8.7982203e+07
   3.0820000e+01  -8.7982203e+07
   3.0840000e+01  -8.7982203e+07
   3.0860000e+01  -8.7982203e+07
   3.0880000e+01  -8.7982203e+07
   3.0900000e+01  -8.7982203e+07
   3.0920000e+01  -8.7982203e+07
   3.0940000e+01  -8.7982203e+07
   3.0960000e+01  -8.7982203e+07
   3.0980000e+01  -8.7982203e+07
   3.1000000e+01  -8.7982203e+07
   3.1020000e+01  -8.7982203e+07
   3.1040000e+01  -8.7982203e+07
   3.1060000e+01  -8.7982203e+07
   3.1080000e+01  -8.7982203e+07
   3.1100000e+01  -8.7982203e+07
   3.1120000e+01  -8.7982203e+07
   3.1140000e+01  -8.7982203e+07
   3.1160000e+01  -8.7982203e+07
   3.1180000e+01  -8.7982203e+07
   3.1200000e+01  -8.7982203e+07
   3.1220000e+01  -8.7982203e+07
   3.1240000e+01  -8.7982203e+07
   3.1260000e+01  -8.7982203e+07
   3.1280000e+01  -8.7982203e+07
   3.1300000e+01  -8.7982203e+07
   3.1320000e+01  -8.7982203e+07
   3.1340000e+01  -8.7982203e+07
   3.1360000e+01  -8.7982203e+07
   3.1380000e+01  -8.7982203e+07
   3.1400000e+01  -8.7982203e+07
   3.1420000e+01  -8.7982203e+07
   3.1440000e+01  -8.7982203e+07
   3.1460000e+01  -8.7982203e+07
   3.1480000e+01  -8.7982203e+07
   3.1500000e+01  -8.7982203e+07
   3.1520000e+01  -8.7982203e+07
   3.1540000e+01  -8.7982203e+07
   3.1560000e+01  -8.7982203e+07
   3.1580000e+01  -8.7982203e+07
   3.1600000e+01  -8.7982203e+07
   3.1620000e+01  -8.7982203e+07
   3.1640000e+01  -8.7982203e+07
   3.1660000e+01  -8.7982203e+07
   3.1680000e+01  -8.7982203e+07
   3.1700000e+01  -8.7982203e+07
   3.1720000e+01  -8.7982203e+07
   3.1740000e+01  -8.7982203e+07
   3.1760000e+01  -8.7982203e+07
   3.1780000e+01  -8.7982203e+07
   3.1800000e+01  -8.7982203e+07
   3.1820000e+01  -8.7982203e+07
   3.1840000e+01  -8.7982203e+07
   3.1860000e+01  -8.7982203e+07
   3.1880000e+01  -8.7982203e+07
   3.1900000e+01  -8.7982203e+07
   3.1920000e+01  -8.7982203e+07
   3.1940000e+01  -8.7982203e+07
   3.1960000e+01  -8.7982203e+07
   3.1980000e+01  -8.7982203e+07
   3.2000000e+01  -8.7982203e+07
   3.2020000e+01  -8.7982203e+07
   3.2040000e+01  -8.7982203e+07
   3.2060000e+01  -8.7982203e+07
   3.2080000e+01  -8.7982203e+07
   3.2100000e+01  -8.7982203e+07
   3.2120000e+01  -8.7982203e+07
   3.2140000e+01  -8.7982203e+07
   3.2160000e+01  -8.7982203e+07
   3.2180000e+01  -8.7982203e+07
   3.2200000e+01  -8.7982203e+07
   3.2220000e+01  -8.7982203e+07
   3.2240000e+01  -8.7982203e+07
   3.2260000e+01  -8.7982203e+07
   3.2280000e+01  -8.7982203e+07
   3.2300000e+01  -8.7982203e+07
   3.2320000e+01  -8.7982203e+07
   3.2340000e+01  -8.7982203e+07
   3.2360000e+01  -8.7982203e+07
   3.2380000e+01  -8.7982203e+07
   3.2400000e+01  -8.7982203e+07
   3.2420000e+01  -8.7982203e+07
   3.2440000e+01  -8.7982203e+07
   3.2460000e+01  -8.7982203e+07
   3.2480000e+01  -8.7982203e+07
   3.2500000e+01  -8.7982203e+07
   3.2520000e+01  -8.7982203e+07
   3.2540000e+01  -8.7982203e+07
   3.2560000e+01  -8.7982203e+07
   3.2580000e+01  -8.7982203e+07
   3.2600000e+01  -8.7982203e+07
   3.2620000e+01  -8.7982203e+07
   3.2640000e+01  -8.7982203e+07
   3.2660000e+01  -8.7982203e+07
   3.2680000e+01  -8.7982203e+07
   3.2700000e+01  -8.7982203e+07
   3.2720000e+01  -8.7982203e+07
   3.2740000e+01  -8.7982203e+07
   3.2760000e+01  -8.7982203e+07
   3.2780000e+01  -8.7982203e+07
   3.2800000e+01  -8.7982203e+07
   3.2820000e+01  -8.7982203e+07
   3.2840000e+01  -8.7982203e+07
   3.2860000e+01  -8.7982203e+07
   3.2880000e+01  -8.7982203e+07
   3.2900000e+01  -8.7982203e+07
   3.2920000e+01  -8.7982203e+07
   3.2940000e+01  -8.7982203e+07
   3.2960000e+01  -8.7982203e+07
   3.2980000e+01  -8.7982203e+07
   3.3000000e+01  -8.7982203e+07
   3.3020000e+01  -8.7982203e+07
   3.3040000e+01  -8.7982203e+07
   3.3060000e+01  -8.7982203e+07
   3.3080000e+01  -8.7982203e+07
   3.3100000e+01  -8.7982203e+07
   3.3120000e+01  -8.7982203e+07
   3.3140000e+01  -8.7982203e+07
   3.3160000e+01  -8.7982203e+07
   3.3180000e+01  -8.7982203e+07
   3.3200000e+01  -8.7982203e+07
   3.3220000e+01  -8.7982203e+07
   3.3240000e+01  -8.7982203e+07
   3.3260000e+01  -8.7982203e+07
   3.3280000e+01  -8.7982203e+07
   3.3300000e+01  -8.7982203e+07
   3.3320000e+01  -8.7982203e+07
   3.3340000e+01  -8.7982203e+07
   3.3360000e+01  -8.7982203e+07
   3.3380000e+01  -8.7982203e+07
   3.3400000e+01  -8.7982203e+07
   3.3420000e+01  -8.7982203e+07
   3.3440000e+01  -8.7982203e+07
   3.3460000e+01  -8.7982203e+07
   3.3480000e+01  -8.7982203e+07
   3.3500000e+01  -8.7982203e+07
   3.3520000e+01  -8.7982203e+07
   3.3540000e+01  -8.7982203e+07
   3.3560000e+01  -8.7982203e+07
   3.3580000e+01  -8.7982203e+07
   3.3600000e+01  -8.7982203e+07
   3.3620000e+01  -8.7982203e+07
   3.3640000e+01  -8.7982203e+07
   3.3660000e+01  -8.7982203e+07
   3.3680000e+01  -8.7982203e+07
   3.3700000e+01  -8.7982203e+07
   3.3720000e+01  -8.7982203e+07
   3.3740000e+01  -8.7982203e+07
   3.3760000e+01  -8.7982203e+07
   3.3780000e+01  -8.7982203e+07
   3.3800000e+01  -8.7982203e+07
   3.3820000e+01  -8.7982203e+07
   3.3840000e+01  -8.7982203e+07
   3.3860000e+01  -8.7982203e+07
   3.3880000e+01  -8.7982203e+07
   3.3900000e+01  -8.7982203e+07
   3.3920000e+01  -8.7982203e+07
   3.3940000e+01  -8.7982203e+07
   3.3960000e+01  -8.7982203e+07
   3.3980000e+01  -8.7982203e+07
   3.4000000e+01  -8.7982203e+07
   3.4020000e+01  -8.7982203e+07
   3.4040000e+01  -8.7982203e+07
   3.4060000e+01  -8.7982203e+07
   3.4080000e+01  -8.7982203e+07
   3.4100000e+01  -8.7982203e+07
   3.4120000e+01  -8.7982203e+07
   3.4140000e+01  -8.7982203e+07
   3.4160000e+01  -8.7982203e+07
   3.4180000e+01  -8.7982203e+07
   3.4200000e+01  -8.7982203e+07
   3.4220000e+01  -8.7982203e+07
   3.4240000e+01  -8.7982203e+07
   3.4260000e+01  -8.7982203e+07
   3.4280000e+01  -8.7982203e+07
   3.4300000e+01  -8.7982203e+07
   3.4320000e+01  -8.7982203e+07
   3.4340000e+01  -8.7982203e+07
   3.4360000e+01  -8.7982203e+07
   3.4380000e+01  -8.7982203e+07
   3.4400000e+01  -8.7982203e+07
   3.4420000e+01  -8.7982203e+07
   3.4440000e+01  -8.7982203e+07
   3.4460000e+01  -8.7982203e+07
   3.4480000e+01  -8.7982203e+07
   3.4500000e+01  -8.7982203e+07
   3.4520000e+01  -8.7982203e+07
   3.4540000e+01  -8.7982203e+07
   3.4560000e+01  -8.7982203e+07
   3.4580000e+01  -8.7982203e+07
   3.4600000e+01  -8.7982203e+07
   3.4620000e+01  -8.7982203e+07
   3.4640000e+01  -8.7982203e+07
   3.4660000e+01  -8.7982203e+07
   3.4680000e+01  -8.7982203e+07
   3.4700000e+01  -8.7982203e+07
   3.4720000e+01  -8.7982203e+07
   3.4740000e+01  -8.7982203e+07
   3.4760000e+01  -8.7982203e+07
   3.4780000e+01  -8.7982203e+07
   3.4800000e+01  -8.7982203e+07
   3.4820000e+01  -8.7982203e+07
   3.4840000e+01  -8.7982203e+07
   3.4860000e+01  -8.7982203e+07
   3.4880000e+01  -8.7982203e+07
   3.4900000e+01  -8.7982203e+07
   3.4920000e+01  -8.7982203e+07
   3.4940000e+01  -8.7982203e+07
   3.4960000e+01  -8.7982203e+07
   3.4980000e+01  -8.7982203e+07
   3.5000000e+01  -8.7982203e+07
   3.5020000e+01  -8.7982203e+07
   3.5040000e+01  -8.7982203e+07
   3.5060000e+01  -8.7982203e+07
   3.5080000e+01  -8.7982203e+07
   3.5100000e+01  -8.7982203e+07
   3.5120000e+01  -8.7982203e+07
   3.5140000e+01  -8.7982203e+07
   3.5160000e+01  -8.7982203e+07
   3.5180000e+01  -8.7982203e+07
   3.5200000e+01  -8.7982203e+07
   3.5220000e+01  -8.7982203e+07
   3.5240000e+01  -8.7982203e+07
   3.5260000e+01  -8.7982203e+07
   3.5280000e+01  -8.7982203e+07
   3.5300000e+01  -8.7982203e+07
   3.5320000e+01  -8.7982203e+07
   3.5340000e+01  -8.7982203e+07
   3.5360000e+01  -8.7982203e+07
   3.5380000e+01  -8.7982203e+07
   3.5400000e+01  -8.7982203e+07
   3.5420000e+01  -8.7982203e+07
   3.5440000e+01  -8.7982203e+07
   3.5460000e+01  -8.7982203e+07
   3.5480000e+01  -8.7982203e+07
   3.5500000e+01  -8.7982203e+07
   3.5520000e+01  -8.7982203e+07
   3.5540000e+01  -8.7982203e+07
   3.5560000e+01  -8.7982203e+07
   3.5580000e+01  -8.7982203e+07
   3.5600000e+01  -8.7982203e+07
   3.5620000e+01  -8.7982203e+07
   3.5640000e+01  -8.7982203e+07
   3.5660000e+01  -8.7982203e+07
   3.5680000e+01  -8.7982203e+07
   3.5700000e+01  -8.7982203e+07
   3.5720000e+01  -8.7982203e+07
   3.5740000e+01  -8.7982203e+07
   3.5760000e+01  -8.7982203e+07
   3.5780000e+01  -8.7982203e+07
   3.5800000e+01  -8.7982203e+07
   3.5820000e+01  -8.7982203e+07
   3.5840000e+01  -8.7982203e+07
   3.5860000e+01  -8.7982203e+07
   3.5880000e+01  -8.7982203e+07
   3.5900000e+01  -8.7982203e+07
   3.5920000e+01  -8.7982203e+07
   3.5940000e+01  -8.7982203e+07
   3.5960000e+01  -8.7982203e+07
   3.5980000e+01  -8.7982203e+07
   3.6000000e+01  -8.7982203e+07
   3.6020000e+01  -8.7982203e+07
   3.6040000e+01  -8.7982203e+07
   3.6060000e+01  -8.7982203e+07
   3.6080000e+01  -8.7982203e+07
   3.6100000e+01  -8.7982203e+07
   3.6120000e+01  -8.7982203e+07
   3.6140000e+01  -8.7982203e+07
   3.6160000e+01  -8.7982203e+07
   3.6180000e+01  -8.7982203e+07
   3.6200000e+01  -8.7982203e+07
   3.6220000e+01  -8.7982203e+07
   3.6240000e+01  -8.7982203e+07
   3.6260000e+01  -8.7982203e+07
   3.6280000e+01  -8.7982203e+07
   3.6300000e+01  -8.7982203e+07
   3.6320000e+01  -8.7982203e+07
   3.6340000e+01  -8.7982203e+07
   3.6360000e+01  -8.7982203e+07
   3.6380000e+01  -8.7982203e+07
   3.6400000e+01  -8.7982203e+07
   3.6420000e+01  -8.7982203e+07
   3.6440000e+01  -8.7982203e+07
   3.6460000e+01  -8.7982203e+07
   3.6480000e+01  -8.7982203e+07
   3.6500000e+01  -8.7982203e+07
   3.6520000e+01  -8.7982203e+07
   3.6540000e+01  -8.7982203e+07
   3.6560000e+01  -8.7982203e+07
   3.6580000e+01  -8.7982203e+07
   3.6600000e+01  -8.7982203e+07
   3.6620000e+01  -8.7982203e+07
   3.6640000e+01  -8.7982203e+07
   3.6660000e+01  -8.7982203e+07
   3.6680000e+01  -8.7982203e+07
   3.6700000e+01  -8.7982203e+07
   3.6720000e+01  -8.7982203e+07
   3.6740000e+01  -8.7982203e+07
   3.6760000e+01  -8.7982203e+07
   3.6780000e+01  -8.7982203e+07
   3.6800000e+01  -8.7982203e+07
   3.6820000e+01  -8.7982203e+07
   3.6840000e+01  -8.7982203e+07
   3.6860000e+01  -8.7982203e+07
   3.6880000e+01  -8.7982203e+07
   3.6900000e+01  -8.7982203e+07
   3.6920000e+01  -8.7982203e+07
   3.6940000e+01  -8.7982203e+07
   3.6960000e+01  -8.7982203e+07
   3.6980000e+01  -8.7982203e+07
   3.7000000e+01  -8.7982203e+07
   3.7020000e+01  -8.7982203e+07
   3.7040000e+01  -8.7982203e+07
   3.7060000e+01  -8.7982203e+07
   3.7080000e+01  -8.7982203e+07
   3.7100000e+01  -8.7982203e+07
   3.7120000e+01  -8.7982203e+07
   3.7140000e+01  -8.7982203e+07
   3.7160000e+01  -8.7982203e+07
   3.7180000e+01  -8.7982203e+07
   3.7200000e+01  -8.7982203e+07
   3.7220000e+01  -8.7982203e+07
   3.7240000e+01  -8.7982203e+07
   3.7260000e+01  -8.7982203e+07
   3.7280000e+01  -8.7982203e+07
   3.7300000e+01  -8.7982203e+07
   3.7320000e+01  -8.7982203e+07
   3.7340000e+01  -8.7982203e+07
   3.7360000e+01  -8.7982203e+07
   3.7380000e+01  -8.7982203e+07
   3.7400000e+01  -8.7982203e+07
   3.7420000e+01  -8.7982203e+07
   3.7440000e+01  -8.7982203e+07
   3.7460000e+01  -8.7982203e+07
   3.7480000e+01  -8.7982203e+07
   3.7500000e+01  -8.7982203e+07
   3.7520000e+01  -8.7982203e+07
   3.7540000e+01  -8.7982203e+07
   3.7560000e+01  -8.7982203e+07
   3.7580000e+01  -8.7982203e+07
   3.7600000e+01  -8.7982203e+07
   3.7620000e+01  -8.7982203e+07
   3.7640000e+01  -8.7982203e+07
   3.7660000e+01  -8.7982203e+07
   3.7680000e+01  -8.7982203e+07
   3.7700000e+01  -8.7982203e+07
   3.7720000e+01  -8.7982203e+07
   3.7740000e+01  -8.7982203e+07
   3.7760000e+01  -8.7982203e+07
   3.7780000e+01  -8.7982203e+07
   3.7800000e+01  -8.7982203e+07
   3.7820000e+01  -8.7982203e+07
   3.7840000e+01  -8.7982203e+07
   3.7860000e+01  -8.7982203e+07
   3.7880000e+01  -8.7982203e+07
   3.7900000e+01  -8.7982203e+07
   3.7920000e+01  -8.7982203e+07
   3.7940000e+01  -8.7982203e+07
   3.7960000e+01  -8.7982203e+07
   3.7980000e+01  -8.7982203e+07
   3.8000000e+01  -8.7982203e+07
   3.8020000e+01  -8.7982203e+07
   3.8040000e+01  -8.7982203e+07
   3.8060000e+01  -8.7982203e+07
   3.8080000e+01  -8.7982203e+07
   3.8100000e+01  -8.7982203e+07
   3.8120000e+01  -8.7982203e+07
   3.8140000e+01  -8.7982203e+07
   3.8160000e+01  -8.7982203e+07
   3.8180000e+01  -8.7982203e+07
   3.8200000e+01  -8.7982203e+07
   3.8220000e+01  -8.7982203e+07
   3.8240000e+01  -8.7982203e+07
   3.8260000e+01  -8.7982203e+07
   3.8280000e+01  -8.7982203e+07
   3.8300000e+01  -8.7982203e+07
   3.8320000e+01  -8.7982203e+07
   3.8340000e+01  -8.7982203e+07
   3.8360000e+01  -8.7982203e+07
   3.8380000e+01  -8.7982203e+07
   3.8400000e+01  -8.7982203e+07
   3.8420000e+01  -8.7982203e+07
   3.8440000e+01  -8.7982203e+07
   3.8460000e+01  -8.7982203e+07
   3.8480000e+01  -8.7982203e+07
   3.8500000e+01  -8.7982203e+07
   3.8520000e+01  -8.7982203e+07
   3.8540000e+01  -8.7982203e+07
   3.8560000e+01  -8.7982203e+07
   3.8580000e+01  -8.7982203e+07
   3.8600000e+01  -8.7982203e+07
   3.8620000e+01  -8.7982203e+07
   3.8640000e+01  -8.7982203e+07
   3.8660000e+01  -8.7982203e+07
   3.8680000e+01  -8.7982203e+07
   3.8700000e+01  -8.7982203e+07
   3.8720000e+01  -8.7982203e+07
   3.8740000e+01  -8.7982203e+07
   3.8760000e+01  -8.7982203e+07
   3.8780000e+01  -8.7982203e+07
   3.8800000e+01  -8.7982203e+07
   3.8820000e+01  -8.7982203e+07
   3.8840000e+01  -8.7982203e+07
   3.8860000e+01  -8.7982203e+07
   3.8880000e+01  -8.7982203e+07
   3.8900000e+01  -8.7982203e+07
   3.8920000e+01  -8.7982203e+07
   3.8940000e+01  -8.7982203e+07
   3.8960000e+01  -8.7982203e+07
   3.8980000e+01  -8.7982203e+07
   3.9000000e+01  -8.7982203e+07
   3.9020000e+01  -8.7982203e+07
   3.9040000e+01  -8.7982203e+07
   3.9060000e+01  -8.7982203e+07
   3.9080000e+01  -8.7982203e+07
   3.9100000e+01  -8.7982203e+07
   3.9120000e+01  -8.7982203e+07
   3.9140000e+01  -8.7982203e+07
   3.9160000e+01  -8.7982203e+07
   3.9180000e+01  -8.7982203e+07
   3.9200000e+01  -8.7982203e+07
   3.9220000e+01  -8.7982203e+07
   3.9240000e+01  -8.7982203e+07
   3.9260000e+01  -8.7982203e+07
   3.9280000e+01  -8.7982203e+07
   3.9300000e+01  -8.7982203e+07
   3.9320000e+01  -8.7982203e+07
   3.9340000e+01  -8.7982203e+07
   3.9360000e+01  -8.7982203e+07
   3.9380000e+01  -8.7982203e+07
   3.9400000e+01  -8.7982203e+07
   3.9420000e+01  -8.7982203e+07
   3.9440000e+01  -8.7982203e+07
   3.9460000e+01  -8.7982203e+07
   3.9480000e+01  -8.7982203e+07
   3.9500000e+01  -8.7982203e+07
   3.9520000e+01  -8.7982203e+07
   3.9540000e+01  -8.7982203e+07
   3.9560000e+01  -8.7982203e+07
   3.9580000e+01  -8.7982203e+07
   3.9600000e+01  -8.7982203e+07
   3.9620000e+01  -8.7982203e+07
   3.9640000e+01  -8.7982203e+07
   3.9660000e+01  -8.7982203e+07
   3.9680000e+01  -8.7982203e+07
   3.9700000e+01  -8.7982203e+07
   3.9720000e+01  -8.7982203e+07
   3.9740000e+01  -8.7982203e+07
   3.9760000e+01  -8.7982203e+07
   3.9780000e+01  -8.7982203e+07
   3.9800000e+01  -8.7982203e+07
   3.9820000e+01  -8.7982203e+07
   3.9840000e+01  -8.7982203e+07
   3.9860000e+01  -8.7982203e+07
   3.9880000e+01  -8.7982203e+07
   3.9900000e+01  -8.7982203e+07
   3.9920000e+01  -8.7982203e+07
   3.9940000e+01  -8.7982203e+07
   3.9960000e+01  -8.7982203e+07
   3.9980000e+01  -8.7982203e+07
   4.0000000e+01  -8.7982203e+07
   4.0020000e+01  -8.7982203e+07
   4.0040000e+01  -8.7982203e+07
   4.0060000e+01  -8.7982203e+07
   4.0080000e+01  -8.7982203e+07
   4.0100000e+01  -8.7982203e+07
   4.0120000e+01  -8.7982203e+07
   4.0140000e+01  -8.7982203e+07
   4.0160000e+01  -8.7982203e+07
   4.0180000e+01  -8.7982203e+07
   4.0200000e+01  -8.7982203e+07
   4.0220000e+01  -8.7982203e+07
   4.0240000e+01  -8.7982203e+07
   4.0260000e+01  -8.7982203e+07
   4.0280000e+01  -8.7982203e+07
   4.0300000e+01  -8.7982203e+07
   4.0320000e+01  -8.7982203e+07
   4.0340000e+01  -8.7982203e+07
   4.0360000e+01  -8.7982203e+07
   4.0380000e+01  -8.7982203e+07
   4.0400000e+01  -8.7982203e+07
   4.0420000e+01  -8.7982203e+07
   4.0440000e+01  -8.7982203e+07
   4.0460000e+01  -8.7982203e+07
   4.0480000e+01  -8.7982203e+07
   4.0500000e+01  -8.7982203e+07
   4.0520000e+01  -8.7982203e+07
   4.0540000e+01  -8.7982203e+07
   4.0560000e+01  -8.7982203e+07
   4.0580000e+01  -8.7982203e+07
   4.0600000e+01  -8.7982203e+07
   4.0620000e+01  -8.7982203e+07
   4.0640000e+01  -8.7982203e+07
   4.0660000e+01  -8.7982203e+07
   4.0680000e+01  -8.7982203e+07
   4.0700000e+01  -8.7982203e+07
   4.0720000e+01  -8.7982203e+07
   4.0740000e+01  -8.7982203e+07
   4.0760000e+01  -8.7982203e+07
   4.0780000e+01  -8.7982203e+07
   4.0800000e+01  -8.7982203e+07
   4.0820000e+01  -8.7982203e+07
   4.0840000e+01  -8.7982203e+07
   4.0860000e+01  -8.7982203e+07
   4.0880000e+01  -8.7982203e+07
   4.0900000e+01  -8.7982203e+07
   4.0920000e+01  -8.7982203e+07
   4.0940000e+01  -8.7982203e+07
   4.0960000e+01  -8.7982203e+07
   4.0980000e+01  -8.7982203e+07
   4.1000000e+01  -8.7982203e+07
   4.1020000e+01  -8.7982203e+07
   4.1040000e+01  -8.7982203e+07
   4.1060000e+01  -8.7982203e+07
   4.1080000e+01  -8.7982203e+07
   4.1100000e+01  -8.7982203e+07
   4.1120000e+01  -8.7982203e+07
   4.1140000e+01  -8.7982203e+07
   4.1160000e+01  -8.7982203e+07
   4.1180000e+01  -8.7982203e+07
   4.1200000e+01  -8.7982203e+07
   4.1220000e+01  -8.7982203e+07
   4.1240000e+01  -8.7982203e+07
   4.1260000e+01  -8.7982203e+07
   4.1280000e+01  -8.7982203e+07
   4.1300000e+01  -8.7982203e+07
   4.1320000e+01  -8.7982203e+07
   4.1340000e+01  -8.7982203e+07
   4.1360000e+01  -8.7982203e+07
   4.1380000e+01  -8.7982203e+07
   4.1400000e+01  -8.7982203e+07
   4.1420000e+01  -8.7982203e+07
   4.1440000e+01  -8.7982203e+07
   4.1460000e+01  -8.7982203e+07
   4.1480000e+01  -8.7982203e+07
   4.1500000e+01  -8.7982203e+07
   4.1520000e+01  -8.7982203e+07
   4.1540000e+01  -8.7982203e+07
   4.1560000e+01  -8.7982203e+07
   4.1580000e+01  -8.7982203e+07
   4.1600000e+01  -8.7982203e+07
   4.1620000e+01  -8.7982203e+07
   4.1640000e+01  -8.7982203e+07
   4.1660000e+01  -8.7982203e+07
   4.1680000e+01  -8.7982203e+07
   4.1700000e+01  -8.7982203e+07
   4.1720000e+01  -8.7982203e+07
   4.1740000e+01  -8.7982203e+07
   4.1760000e+01  -8.7982203e+07
   4.1780000e+01  -8.7982203e+07
   4.1800000e+01  -8.7982203e+07
   4.1820000e+01  -8.7982203e+07
   4.1840000e+01  -8.7982203e+07
   4.1860000e+01  -8.7982203e+07
   4.1880000e+01  -8.7982203e+07
   4.1900000e+01  -8.7982203e+07
   4.1920000e+01  -8.7982203e+07
   4.1940000e+01  -8.7982203e+07
   4.1960000e+01  -8.7982203e+07
   4.1980000e+01  -8.7982203e+07
   4.2000000e+01  -8.7982203e+07
   4.2020000e+01  -8.7982203e+07
   4.2040000e+01  -8.7982203e+07
   4.2060000e+01  -8.7982203e+07
   4.2080000e+01  -8.7982203e+07
   4.2100000e+01  -8.7982203e+07
   4.2120000e+01  -8.7982203e+07
   4.2140000e+01  -8.7982203e+07
   4.2160000e+01  -8.7982203e+07
   4.2180000e+01  -8.7982203e+07
   4.2200000e+01  -8.7982203e+07
   4.2220000e+01  -8.7982203e+07
   4.2240000e+01  -8.7982203e+07
   4.2260000e+01  -8.7982203e+07
   4.2280000e+01  -8.7982203e+07
   4.2300000e+01  -8.7982203e+07
   4.2320000e+01  -8.7982203e+07
   4.2340000e+01  -8.7982203e+07
   4.2360000e+01  -8.7982203e+07
   4.2380000e+01  -8.7982203e+07
   4.2400000e+01  -8.7982203e+07
   4.2420000e+01  -8.7982203e+07
   4.2440000e+01  -8.7982203e+07
   4.2460000e+01  -8.7982203e+07
   4.2480000e+01  -8.7982203e+07
   4.2500000e+01  -8.7982203e+07
   4.2520000e+01  -8.7982203e+07
   4.2540000e+01  -8.7982203e+07
   4.2560000e+01  -8.7982203e+07
   4.2580000e+01  -8.7982203e+07
   4.2600000e+01  -8.7982203e+07
   4.2620000e+01  -8.7982203e+07
   4.2640000e+01  -8.7982203e+07
   4.2660000e+01  -8.7982203e+07
   4.2680000e+01  -8.7982203e+07
   4.2700000e+01  -8.7982203e+07
   4.2720000e+01  -8.7982203e+07
   4.2740000e+01  -8.7982203e+07
   4.2760000e+01  -8.7982203e+07
   4.2780000e+01  -8.7982203e+07
   4.2800000e+01  -8.7982203e+07
   4.2820000e+01  -8.7982203e+07
   4.2840000e+01  -8.7982203e+07
   4.2860000e+01  -8.7982203e+07
   4.2880000e+01  -8.7982203e+07
   4.2900000e+01  -8.7982203e+07
   4.2920000e+01  -8.7982203e+07
   4.2940000e+01  -8.7982203e+07
   4.2960000e+01  -8.7982203e+07
   4.2980000e+01  -8.7982203e+07
   4.3000000e+01  -8.7982203e+07
   4.3020000e+01  -8.7982203e+07
   4.3040000e+01  -8.7982203e+07
   4.3060000e+01  -8.7982203e+07
   4.3080000e+01  -8.7982203e+07
   4.3100000e+01  -8.7982203e+07
   4.3120000e+01  -8.7982203e+07
   4.3140000e+01  -8.7982203e+07
   4.3160000e+01  -8.7982203e+07
   4.3180000e+01  -8.7982203e+07
   4.3200000e+01  -8.7982203e+07
   4.3220000e+01  -8.7982203e+07
   4.3240000e+01  -8.7982203e+07
   4.3260000e+01  -8.7982203e+07
   4.3280000e+01  -8.7982203e+07
   4.3300000e+01  -8.7982203e+07
   4.3320000e+01  -8.7982203e+07
   4.3340000e+01  -8.7982203e+07
   4.3360000e+01  -8.7982203e+07
   4.3380000e+01  -8.7982203e+07
   4.3400000e+01  -8.7982203e+07
   4.3420000e+01  -8.7982203e+07
   4.3440000e+01  -8.7982203e+07
   4.3460000e+01  -8.7982203e+07
   4.3480000e+01  -8.7982203e+07
   4.3500000e+01  -8.7982203e+07
   4.3520000e+01  -8.7982203e+07
   4.3540000e+01  -8.7982203e+07
   4.3560000e+01  -8.7982203e+07
   4.3580000e+01  -8.7982203e+07
   4.3600000e+01  -8.7982203e+07
   4.3620000e+01  -8.7982203e+07
   4.3640000e+01  -8.7982203e+07
   4.3660000e+01  -8.7982203e+07
   4.3680000e+01  -8.7982203e+07
   4.3700000e+01  -8.7982203e+07
   4.3720000e+01  -8.7982203e+07
   4.3740000e+01  -8.7982203e+07
   4.3760000e+01  -8.7982203e+07
   4.3780000e+01  -8.7982203e+07
   4.3800000e+01  -8.7982203e+07
   4.3820000e+01  -8.7982203e+07
   4.3840000e+01  -8.7982203e+07
   4.3860000e+01  -8.7982203e+07
   4.3880000e+01  -8.7982203e+07
   4.3900000e+01  -8.7982203e+07
   4.3920000e+01  -8.7982203e+07
   4.3940000e+01  -8.7982203e+07
   4.3960000e+01  -8.7982203e+07
   4.3980000e+01  -8.7982203e+07
   4.4000000e+01  -8.7982203e+07
   4.4020000e+01  -8.7982203e+07
   4.4040000e+01  -8.7982203e+07
   4.4060000e+01  -8.7982203e+07
   4.4080000e+01  -8.7982203e+07
   4.4100000e+01  -8.7982203e+07
   4.4120000e+01  -8.7982203e+07
   4.4140000e+01  -8.7982203e+07
   4.4160000e+01  -8.7982203e+07
   4.4180000e+01  -8.7982203e+07
   4.4200000e+01  -8.7982203e+07
   4.4220000e+01  -8.7982203e+07
   4.4240000e+01  -8.7982203e+07
   4.4260000e+01  -8.7982203e+07
   4.4280000e+01  -8.7982203e+07
   4.4300000e+01  -8.7982203e+07
   4.4320000e+01  -8.7982203e+07
   4.4340000e+01  -8.7982203e+07
   4.4360000e+01  -8.7982203e+07
   4.4380000e+01  -8.7982203e+07
   4.4400000e+01  -8.7982203e+07
   4.4420000e+01  -8.7982203e+07
   4.4440000e+01  -8.7982203e+07
   4.4460000e+01  -8.7982203e+07
   4.4480000e+01  -8.7982203e+07
   4.4500000e+01  -8.7982203e+07
   4.4520000e+01  -8.7982203e+07
   4.4540000e+01  -8.7982203e+07
   4.4560000e+01  -8.7982203e+07
   4.4580000e+01  -8.7982203e+07
   4.4600000e+01  -8.7982203e+07
   4.4620000e+01  -8.7982203e+07
   4.4640000e+01  -8.7982203e+07
   4.4660000e+01  -8.7982203e+07
   4.4680000e+01  -8.7982203e+07
   4.4700000e+01  -8.7982203e+07
   4.4720000e+01  -8.7982203e+07
   4.4740000e+01  -8.7982203e+07
   4.4760000e+01  -8.7982203e+07
   4.4780000e+01  -8.7982203e+07
   4.4800000e+01  -8.7982203e+07
   4.4820000e+01  -8.7982203e+07
   4.4840000e+01  -8.7982203e+07
   4.4860000e+01  -8.7982203e+07
   4.4880000e+01  -8.7982203e+07
   4.4900000e+01  -8.7982203e+07
   4.4920000e+01  -8.7982203e+07
   4.4940000e+01  -8.7982203e+07
   4.4960000e+01  -8.7982203e+07
   4.4980000e+01  -8.7982203e+07
   4.5000000e+01  -8.7982203e+07
   4.5020000e+01  -8.7982203e+07
   4.5040000e+01  -8.7982203e+07
   4.5060000e+01  -8.7982203e+07
   4.5080000e+01  -8.7982203e+07
   4.5100000e+01  -8.7982203e+07
   4.5120000e+01  -8.7982203e+07
   4.5140000e+01  -8.7982203e+07
   4.5160000e+01  -8.7982203e+07
   4.5180000e+01  -8.7982203e+07
   4.5200000e+01  -8.7982203e+07
   4.5220000e+01  -8.7982203e+07
   4.5240000e+01  -8.7982203e+07
   4.5260000e+01  -8.7982203e+07
   4.5280000e+01  -8.7982203e+07
   4.5300000e+01  -8.7982203e+07
   4.5320000e+01  -8.7982203e+07
   4.5340000e+01  -8.7982203e+07
   4.5360000e+01  -8.7982203e+07
   4.5380000e+01  -8.7982203e+07
   4.5400000e+01  -8.7982203e+07
   4.5420000e+01  -8.7982203e+07
   4.5440000e+01  -8.7982203e+07
   4.5460000e+01  -8.7982203e+07
   4.5480000e+01  -8.7982203e+07
   4.5500000e+01  -8.7982203e+07
   4.5520000e+01  -8.7982203e+07
   4.5540000e+01  -8.7982203e+07
   4.5560000e+01  -8.7982203e+07
   4.5580000e+01  -8.7982203e+07
   4.5600000e+01  -8.7982203e+07
   4.5620000e+01  -8.7982203e+07
   4.5640000e+01  -8.7982203e+07
   4.5660000e+01  -8.7982203e+07
   4.5680000e+01  -8.7982203e+07
   4.5700000e+01  -8.7982203e+07
   4.5720000e+01  -8.7982203e+07
   4.5740000e+01  -8.7982203e+07
   4.5760000e+01  -8.7982203e+07
   4.5780000e+01  -8.7982203e+07
   4.5800000e+01  -8.7982203e+07
   4.5820000e+01  -8.7982203e+07
   4.5840000e+01  -8.7982203e+07
   4.5860000e+01  -8.7982203e+07
   4.5880000e+01  -8.7982203e+07
   4.5900000e+01  -8.7982203e+07
   4.5920000e+01  -8.7982203e+07
   4.5940000e+01  -8.7982203e+07
   4.5960000e+01  -8.7982203e+07
   4.5980000e+01  -8.7982203e+07
   4.6000000e+01  -8.7982203e+07
   4.6020000e+01  -8.7982203e+07
   4.6040000e+01  -8.7982203e+07
   4.6060000e+01  -8.7982203e+07
   4.6080000e+01  -8.7982203e+07
   4.6100000e+01  -8.7982203e+07
   4.6120000e+01  -8.7982203e+07
   4.6140000e+01  -8.7982203e+07
   4.6160000e+01  -8.7982203e+07
   4.6180000e+01  -8.7982203e+07
   4.6200000e+01  -8.7982203e+07
   4.6220000e+01  -8.7982203e+07
   4.6240000e+01  -8.7982203e+07
   4.6260000e+01  -8.7982203e+07
   4.6280000e+01  -8.7982203e+07
   4.6300000e+01  -8.7982203e+07
   4.6320000e+01  -8.7982203e+07
   4.6340000e+01  -8.7982203e+07
   4.6360000e+01  -8.7982203e+07
   4.6380000e+01  -8.7982203e+07
   4.6400000e+01  -8.7982203e+07
   4.6420000e+01  -8.7982203e+07
   4.6440000e+01  -8.7982203e+07
   4.6460000e+01  -8.7982203e+07
   4.6480000e+01  -8.7982203e+07
   4.6500000e+01  -8.7982203e+07
   4.6520000e+01  -8.7982203e+07
   4.6540000e+01  -8.7982203e+07
   4.6560000e+01  -8.7982203e+07
   4.6580000e+01  -8.7982203e+07
   4.6600000e+01  -8.7982203e+07
   4.6620000e+01  -8.7982203e+07
   4.6640000e+01  -8.7982203e+07
   4.6660000e+01  -8.7982203e+07
   4.6680000e+01  -8.7982203e+07
   4.6700000e+01  -8.7982203e+07
   4.6720000e+01  -8.7982203e+07
   4.6740000e+01  -8.7982203e+07
   4.6760000e+01  -8.7982203e+07
   4.6780000e+01  -8.7982203e+07
   4.6800000e+01  -8.7982203e+07
   4.6820000e+01  -8.7982203e+07
   4.6840000e+01  -8.7982203e+07
   4.6860000e+01  -8.7982203e+07
   4.6880000e+01  -8.7982203e+07
   4.6900000e+01  -8.7982203e+07
   4.6920000e+01  -8.7982203e+07
   4.6940000e+01  -8.7982203e+07
   4.6960000e+01  -8.7982203e+07
   4.6980000e+01  -8.7982203e+07
   4.7000000e+01  -8.7982203e+07
   4.7020000e+01  -8.7982203e+07
   4.7040000e+01  -8.7982203e+07
   4.7060000e+01  -8.7982203e+07
   4.7080000e+01  -8.7982203e+07
   4.7100000e+01  -8.7982203e+07
   4.7120000e+01  -8.7982203e+07
   4.7140000e+01  -8.7982203e+07
   4.7160000e+01  -8.7982203e+07
   4.7180000e+01  -8.7982203e+07
   4.7200000e+01  -8.7982203e+07
   4.7220000e+01  -8.7982203e+07
   4.7240000e+01  -8.7982203e+07
   4.7260000e+01  -8.7982203e+07
   4.7280000e+01  -8.7982203e+07
   4.7300000e+01  -8.7982203e+07
   4.7320000e+01  -8.7982203e+07
   4.7340000e+01  -8.7982203e+07
   4.7360000e+01  -8.7982203e+07
   4.7380000e+01  -8.7982203e+07
   4.7400000e+01  -8.7982203e+07
   4.7420000e+01  -8.7982203e+07
   4.7440000e+01  -8.7982203e+07
   4.7460000e+01  -8.7982203e+07
   4.7480000e+01  -8.7982203e+07
   4.7500000e+01  -8.7982203e+07
   4.7520000e+01  -8.7982203e+07
   4.7540000e+01  -8.7982203e+07
   4.7560000e+01  -8.7982203e+07
   4.7580000e+01  -8.7982203e+07
   4.7600000e+01  -8.7982203e+07
   4.7620000e+01  -8.7982203e+07
   4.7640000e+01  -8.7982203e+07
   4.7660000e+01  -8.7982203e+07
   4.7680000e+01  -8.7982203e+07
   4.7700000e+01  -8.7982203e+07
   4.7720000e+01  -8.7982203e+07
   4.7740000e+01  -8.7982203e+07
   4.7760000e+01  -8.7982203e+07
   4.7780000e+01  -8.7982203e+07
   4.7800000e+01  -8.7982203e+07
   4.7820000e+01  -8.7982203e+07
   4.7840000e+01  -8.7982203e+07
   4.7860000e+01  -8.7982203e+07
   4.7880000e+01  -8.7982203e+07
   4.7900000e+01  -8.7982203e+07
   4.7920000e+01  -8.7982203e+07
   4.7940000e+01  -8.7982203e+07
   4.7960000e+01  -8.7982203e+07
   4.7980000e+01  -8.7982203e+07
   4.8000000e+01  -8.7982203e+07
   4.8020000e+01  -8.7982203e+07
   4.8040000e+01  -8.7982203e+07
   4.8060000e+01  -8.7982203e+07
   4.8080000e+01  -8.7982203e+07
   4.8100000e+01  -8.7982203e+07
   4.8120000e+01  -8.7982203e+07
   4.8140000e+01  -8.7982203e+07
   4.8160000e+01  -8.7982203e+07
   4.8180000e+01  -8.7982203e+07
   4.8200000e+01  -8.7982203e+07
   4.8220000e+01  -8.7982203e+07
   4.8240000e+01  -8.7982203e+07
   4.8260000e+01  -8.7982203e+07
   4.8280000e+01  -8.7982203e+07
   4.8300000e+01  -8.7982203e+07
   4.8320000e+01  -8.7982203e+07
   4.8340000e+01  -8.7982203e+07
   4.8360000e+01  -8.7982203e+07
   4.8380000e+01  -8.7982203e+07
   4.8400000e+01  -8.7982203e+07
   4.8420000e+01  -8.7982203e+07
   4.8440000e+01  -8.7982203e+07
   4.8460000e+01  -8.7982203e+07
   4.8480000e+01  -8.7982203e+07
   4.8500000e+01  -8.7982203e+07
   4.8520000e+01  -8.7982203e+07
   4.8540000e+01  -8.7982203e+07
   4.8560000e+01  -8.7982203e+07
   4.8580000e+01  -8.7982203e+07
   4.8600000e+01  -8.7982203e+07
   4.8620000e+01  -8.7982203e+07
   4.8640000e+01  -8.7982203e+07
   4.8660000e+01  -8.7982203e+07
   4.8680000e+01  -8.7982203e+07
   4.8700000e+01  -8.7982203e+07
   4.8720000e+01  -8.7982203e+07
   4.8740000e+01  -8.7982203e+07
   4.8760000e+01  -8.7982203e+07
   4.8780000e+01  -8.7982203e+07
   4.8800000e+01  -8.7982203e+07
   4.8820000e+01  -8.7982203e+07
   4.8840000e+01  -8.7982203e+07
   4.8860000e+01  -8.7982203e+07
   4.8880000e+01  -8.7982203e+07
   4.8900000e+01  -8.7982203e+07
   4.8920000e+01  -8.7982203e+07
   4.8940000e+01  -8.7982203e+07
   4.8960000e+01  -8.7982203e+07
   4.8980000e+01  -8.7982203e+07
   4.9000000e+01  -8.7982203e+07
   4.9020000e+01  -8.7982203e+07
   4.9040000e+01  -8.7982203e+07
   4.9060000e+01  -8.7982203e+07
   4.9080000e+01  -8.7982203e+07
   4.9100000e+01  -8.7982203e+07
   4.9120000e+01  -8.7982203e+07
   4.9140000e+01  -8.7982203e+07
   4.9160000e+01  -8.7982203e+07
   4.9180000e+01  -8.7982203e+07
   4.9200000e+01  -8.7982203e+07
   4.9220000e+01  -8.7982203e+07
   4.9240000e+01  -8.7982203e+07
   4.9260000e+01  -8.7982203e+07
   4.9280000e+01  -8.7982203e+07
   4.9300000e+01  -8.7982203e+07
   4.9320000e+01  -8.7982203e+07
   4.9340000e+01  -8.7982203e+07
   4.9360000e+01  -8.7982203e+07
   4.9380000e+01  -8.7982203e+07
   4.9400000e+01  -8.7982203e+07
   4.9420000e+01  -8.7982203e+07
   4.9440000e+01  -8.7982203e+07
   4.9460000e+01  -8.7982203e+07
   4.9480000e+01  -8.7982203e+07
   4.9500000e+01  -8.7982203e+07
   4.9520000e+01  -8.7982203e+07
   4.9540000e+01  -8.7982203e+07
   4.9560000e+01  -8.7982203e+07
   4.9580000e+01  -8.7982203e+07
   4.9600000e+01  -8.7982203e+07
   4.9620000e+01  -8.7982203e+07
   4.9640000e+01  -8.7982203e+07
   4.9660000e+01  -8.7982203e+07
   4.9680000e+01  -8.7982203e+07
   4.9700000e+01  -8.7982203e+07
   4.9720000e+01  -8.7982203e+07
   4.9740000e+01  -8.7982203e+07
   4.9760000e+01  -8.7982203e+07
   4.9780000e+01  -8.7982203e+07
   4.9800000e+01  -8.7982203e+07
   4.9820000e+01  -8.7982203e+07
   4.9840000e+01  -8.7982203e+07
   4.9860000e+01  -8.7982203e+07
   4.9880000e+01  -8.7982203e+07
   4.9900000e+01  -8.7982203e+07
   4.9920000e+01  -8.7982203e+07
   4.9940000e+01  -8.7982203e+07
   4.9960000e+01  -8.7982203e+07
   4.9980000e+01  -8.7982203e+07
   5.0000000e+01  -8.7982203e+07


==> data/sig/sig6_example3.dat <==
   3.0000000e+01  -5.7800015e+07
   3.0020000e+01  -6.4496384e+07
   3.0040000e+01  -6.7947071e+07
   3.0060000e+01  -6.6563562e+07
   3.0080000e+01  -6.1490856e+07
   3.0100000e+01  -5.5730628e+07
   3.0120000e+01  -5.2737467e+07
   3.0140000e+01  -5.4337584e+07
   3.0160000e+01  -5.9902910e+07
   3.0180000e+01  -6.6550816e+07
   3.0200000e+01  -7.0803881e+07
   3.0220000e+01  -7.0416835e+07
   3.0240000e+01  -6.5601213e+07
   3.0260000e+01  -5.8939866e+07
   3.0280000e+01  -5.3931678e+07
   3.0300000e+01  -5.3174131e+07
   3.0320000e+01  -5.6874094e+07
   3.0340000e+01  -6.2819265e+07
   3.0360000e+01  -6.7511615e+07
   3.0380000e+01  -6.8138852e+07
   3.0400000e+01  -6.4036301e+07
   3.0420000e+01  -5.7123378e+07
   3.0440000e+01  -5.0797841e+07
   3.0460000e+01  -4.8187717e+07
   3.0480000e+01  -5.0362197e+07
   3.0500000e+01  -5.5878649e+07
   3.0520000e+01  -6.1424027e+07
   3.0540000e+01  -6.3803047e+07
   3.0560000e+01  -6.1455256e+07
   3.0580000e+01  -5.5554366e+07
   3.0600000e+01  -4.9106140e+07
   3.0620000e+01  -4.5606889e+07
   3.0640000e+01  -4.6863937e+07
   3.0660000e+01  -5.2297367e+07
   3.0680000e+01  -5.8975785e+07
   3.0700000e+01  -6.3481475e+07
   3.0720000e+01  -6.3490212e+07
   3.0740000e+01  -5.9284731e+07
   3.0760000e+01  -5.3353929e+07
   3.0780000e+01  -4.9260576e+07
   3.0800000e+01  -4.9511067e+07
   3.0820000e+01  -5.4350866e+07
   3.0840000e+01  -6.1489817e+07
   3.0860000e+01  -6.7442120e+07
   3.0880000e+01  -6.9337896e+07
   3.0900000e+01  -6.6501722e+07
   3.0920000e+01  -6.0819081e+07
   3.0940000e+01  -5.5658110e+07
   3.0960000e+01  -5.4126703e+07
   3.0980000e+01  -5.7265892e+07
   3.1000000e+01  -6.3604989e+07
   3.1020000e+01  -6.9832857e+07
   3.1040000e+01  -7.2703200e+07
   3.1060000e+01  -7.0695882e+07
   3.1080000e+01  -6.4914939e+07
   3.1100000e+01  -5.8433197e+07
   3.1120000e+01  -5.4672231e+07
   3.1140000e+01  -5.5524106e+07
   3.1160000e+01  -6.0337548e+07
   3.1180000e+01  -6.6277293e+07
   3.1200000e+01  -6.9864405e+07
   3.1220000e+01  -6.8867463e+07
   3.1240000e+01  -6.3529585e+07
   3.1260000e+01  -5.6416190e+07
   3.1280000e+01  -5.1077176e+07
   3.1300000e+01  -5.0079064e+07
   3.1320000e+01  -5.3673382e+07
   3.1340000e+01  -5.9613472e+07
   3.1360000e+01  -6.4435502e+07
   3.1380000e+01  -6.5285332e+07
   3.1400000e+01  -6.1536322e+07
   3.1420000e+01  -5.5052130e+07
   3.1440000e+01  -4.9279787e+07
   3.1460000e+01  -4.7270602e+07
   3.1480000e+01  -5.0158573e+07
   3.1500000e+01  -5.6391183e+07
   3.1520000e+01  -6.2749286e+07
   3.1540000e+01  -6.5889299e+07
   3.1560000e+01  -6.4377905e+07
   3.1580000e+01  -5.9217826e+07
   3.1600000e+01  -5.3555067e+07
   3.1620000e+01  -5.0716106e+07
   3.1640000e+01  -5.2642233e+07
   3.1660000e+01  -5.8594167e+07
   3.1680000e+01  -6.5769726e+07
   3.1700000e+01  -7.0601311e+07
   3.1720000e+01  -7.0891919e+07
   3.1740000e+01  -6.6791804e+07
   3.1760000e+01  -6.0903389e+07
   3.1780000e+01  -5.6688107e+07
   3.1800000e+01  -5.6741707e+07
   3.1820000e+01  -6.1243890e+07
   3.1840000e+01  -6.7967433e+07
   3.1860000e+01  -7.3398811e+07
   3.1880000e+01  -7.4695516e+07
   3.1900000e+01  -7.1205205e+07
   3.1920000e+01  -6.4792526e+07
   3.1940000e+01  -5.8903674e+07
   3.1960000e+01  -5.6585555e+07
   3.1980000e+01  -5.8986524e+07
   3.2000000e+01  -6.4562894e+07
   3.2020000e+01  -7.0105928e+07
   3.2040000e+01  -7.2305420e+07
   3.2060000e+01  -6.9727330e+07
   3.2080000e+01  -6.3424375e+07
   3.2100000e+01  -5.6541312e+07
   3.2120000e+01  -5.2458503e+07
   3.2140000e+01  -5.3122367e+07
   3.2160000e+01  -5.7845067e+07
   3.2180000e+01  -6.3832200e+07
   3.2200000e+01  -6.7559231e+07
   3.2220000e+01  -6.6842090e+07
   3.2240000e+01  -6.1857467e+07
   3.2260000e+01  -5.5232842e+07
   3.2280000e+01  -5.0436594e+07
   3.2300000e+01  -5.0094824e+07
   3.2320000e+01  -5.4378253e+07
   3.2340000e+01  -6.1084196e+07
   3.2360000e+01  -6.6674389e+07
   3.2380000e+01  -6.8331696e+07
   3.2400000e+01  -6.5356805e+07
   3.2420000e+01  -5.9652103e+07
   3.2440000e+01  -5.4593099e+07
   3.2460000e+01  -5.3268861e+07
   3.2480000e+01  -5.6745744e+07
   3.2500000e+01  -6.3509946e+07
   3.2520000e+01  -7.0276566e+07
   3.2540000e+01  -7.3748035e+07
   3.2560000e+01  -7.2429624e+07
   3.2580000e+01  -6.7369430e+07
   3.2600000e+01  -6.1671316e+07
   3.2620000e+01  -5.8691618e+07
   3.2640000e+01  -6.0356825e+07
   3.2660000e+01  -6.5945897e+07
   3.2680000e+01  -7.2653944e+07
   3.2700000e+01  -7.6939305e+07
   3.2720000e+01  -7.6595371e+07
   3.2740000e+01  -7.1815358e+07
   3.2760000e+01  -6.5183553e+07
   3.2780000e+01  -6.0216500e+07
   3.2800000e+01  -5.9487592e+07
   3.2820000e+01  -6.3237182e+07
   3.2840000e+01  -6.9212627e+07
   3.2860000e+01  -7.3955492e+07
   3.2880000e+01  -7.4609249e+07
   3.2900000e+01  -7.0548053e+07
   3.2920000e+01  -6.3659861e+07
   3.2940000e+01  -5.7369467e+07
   3.2960000e+01  -5.4789191e+07
   3.2980000e+01  -5.7002849e+07
   3.3000000e+01  -6.2552399e+07
   3.3020000e+01  -6.8140577e+07
   3.3040000e+01  -7.0547958e+07
   3.3060000e+01  -6.8237588e+07
   3.3080000e+01  -6.2360404e+07
   3.3100000e+01  -5.5944105e+07
   3.3120000e+01  -5.2471465e+07
   3.3140000e+01  -5.3763424e+07
   3.3160000e+01  -5.9227948e+07
   3.3180000e+01  -6.5944544e+07
   3.3200000e+01  -7.0479156e+07
   3.3220000e+01  -7.0521460e+07
   3.3240000e+01  -6.6338946e+07
   3.3260000e+01  -6.0438091e+07
   3.3280000e+01  -5.6365087e+07
   3.3300000e+01  -5.6651775e+07
   3.3320000e+01  -6.1512212e+07
   3.3340000e+01  -6.8693631e+07
   3.3360000e+01  -7.4665230e+07
   3.3380000e+01  -7.6597987e+07
   3.3400000e+01  -7.3779167e+07
   3.3420000e+01  -6.8123969e+07
   3.3440000e+01  -6.2982153e+07
   3.3460000e+01  -6.1477575e+07
   3.3480000e+01  -6.4639891e+07
   3.3500000e+01  -7.1010158e+07
   3.3520000e+01  -7.7260219e+07
   3.3540000e+01  -8.0161094e+07
   3.3560000e+01  -7.8167903e+07
   3.3580000e+01  -7.2416342e+07
   3.3600000e+01  -6.5940044e+07
   3.3620000e+01  -6.2215206e+07
   3.3640000e+01  -6.3069344e+07
   3.3660000e+01  -6.7926696e+07
   3.3680000e+01  -7.3868708e+07
   3.3700000e+01  -7.7497181e+07
   3.3720000e+01  -7.6500906e+07
   3.3740000e+01  -7.1196053e+07
   3.3760000e+01  -6.4082153e+07
   3.3780000e+01  -5.8773500e+07
   3.3800000e+01  -5.7778732e+07
   3.3820000e+01  -6.1404390e+07
   3.3840000e+01  -6.7353758e+07
   3.3860000e+01  -7.2202101e+07
   3.3880000e+01  -7.3063089e+07
   3.3900000e+01  -6.9330441e+07
   3.3920000e+01  -6.2858271e+07
   3.3940000e+01  -5.7095031e+07
   3.3960000e+01  -5.5105939e+07
   3.3980000e+01  -5.7997261e+07
   3.4000000e+01  -6.4262992e+07
   3.4020000e+01  -7.0614396e+07
   3.4040000e+01  -7.3794472e+07
   3.4060000e+01  -7.2265562e+07
   3.4080000e+01  -6.7144367e+07
   3.4100000e+01  -6.1460939e+07
   3.4120000e+01  -5.8659989e+07
   3.4140000e+01  -6.0569268e+07
   3.4160000e+01  -6.6560385e+07
   3.4180000e+01  -7.3722188e+07
   3.4200000e+01  -7.8588729e+07
   3.4220000e+01  -7.8865838e+07
   3.4240000e+01  -7.4791328e+07
   3.4260000e+01  -6.8890856e+07
   3.4280000e+01  -6.4696543e+07
   3.4300000e+01  -6.4741906e+07
   3.4320000e+01  -6.9266055e+07
   3.4340000e+01  -7.5984923e+07
   3.4360000e+01  -8.1434016e+07
   3.4380000e+01  -8.2728965e+07
   3.4400000e+01  -7.9244297e+07
   3.4420000e+01  -7.2834316e+07
   3.4440000e+01  -6.6942273e+07
   3.4460000e+01  -6.4632377e+07
   3.4480000e+01  -6.7029848e+07
   3.4500000e+01  -7.2617066e+07
   3.4520000e+01  -7.8157088e+07
   3.4540000e+01  -8.0364440e+07
   3.4560000e+01  -7.7780970e+07
   3.4580000e+01  -7.1479401e+07
   3.4600000e+01  -6.4592569e+07
   3.4620000e+01  -6.0506043e+07
   3.4640000e+01  -6.1172863e+07
   3.4660000e+01  -6.5890388e+07
   3.4680000e+01  -7.1882537e+07
   3.4700000e+01  -7.5604373e+07
   3.4720000e+01  -7.4886201e+07
   3.4740000e+01  -6.9895621e+07
   3.4760000e+01  -6.3265036e+07
   3.4780000e+01  -5.8462775e+07
   3.4800000e+01  -5.8116406e+07
   3.4820000e+01  -6.2395638e+07
   3.4840000e+01  -6.9097911e+07
   3.4860000e+01  -7.4684538e+07
   3.4880000e+01  -7.6334123e+07
   3.4900000e+01  -7.3353303e+07
   3.4920000e+01  -6.7636860e+07
   3.4940000e+01  -6.2571218e+07
   3.4960000e+01  -6.1234128e+07
   3.4980000e+01  -6.4709137e+07
   3.5000000e+01  -7.1457610e+07
   3.5020000e+01  -7.8227317e+07
   3.5040000e+01  -8.1677140e+07
   3.5060000e+01  -8.0360289e+07
   3.5080000e+01  -7.5275816e+07
   3.5100000e+01  -6.9574305e+07
   3.5120000e+01  -6.6573607e+07
   3.5140000e+01  -6.8233721e+07
   3.5160000e+01  -7.3805073e+07
   3.5180000e+01  -8.0508043e+07
   3.5200000e+01  -8.4774268e+07
   3.5220000e+01  -8.4422604e+07
   3.5240000e+01  -7.9619563e+07
   3.5260000e+01  -7.2978636e+07
   3.5280000e+01  -6.7984985e+07
   3.5300000e+01  -6.7251994e+07
   3.5320000e+01  -7.0971421e+07
   3.5340000e+01  -7.6948151e+07
   3.5360000e+01  -8.1658091e+07
   3.5380000e+01  -8.2309617e+07
   3.5400000e+01  -7.8216648e+07
   3.5420000e+01  -7.1316855e+07
   3.5440000e+01  -6.5000384e+07
   3.5460000e+01  -6.2402202e+07
   3.5480000e+01  -6.4596970e+07
   3.5500000e+01  -7.0124404e+07
   3.5520000e+01  -7.5699569e+07
   3.5540000e+01  -7.8076475e+07
   3.5560000e+01  -7.5757311e+07
   3.5580000e+01  -6.9839988e+07
   3.5600000e+01  -6.3418465e+07
   3.5620000e+01  -5.9901579e+07
   3.5640000e+01  -6.1192254e+07
   3.5660000e+01  -6.6611264e+07
   3.5680000e+01  -7.3330302e+07
   3.5700000e+01  -7.7814560e+07
   3.5720000e+01  -7.7860109e+07
   3.5740000e+01  -7.3622861e+07
   3.5760000e+01  -6.7721248e+07
   3.5780000e+01  -6.3598010e+07
   3.5800000e+01  -6.3876426e+07
   3.5820000e+01  -6.8697829e+07
   3.5840000e+01  -7.5861609e+07
   3.5860000e+01  -8.1803327e+07
   3.5880000e+01  -8.3707284e+07
   3.5900000e+01  -8.0864267e+07
   3.5920000e+01  -7.5169628e+07
   3.5940000e+01  -7.0009268e+07
   3.5960000e+01  -6.8460449e+07
   3.5980000e+01  -7.1607547e+07
   3.6000000e+01  -7.7935436e+07
   3.6020000e+01  -8.4167121e+07
   3.6040000e+01  -8.7027902e+07
   3.6060000e+01  -8.5010428e+07
   3.6080000e+01  -7.9217728e+07
   3.6100000e+01  -7.2715043e+07
   3.6120000e+01  -6.8948573e+07
   3.6140000e+01  -6.9776930e+07
   3.6160000e+01  -7.4595218e+07
   3.6180000e+01  -8.0509563e+07
   3.6200000e+01  -8.4100384e+07
   3.6220000e+01  -8.3072176e+07
   3.6240000e+01  -7.7728190e+07
   3.6260000e+01  -7.0579223e+07
   3.6280000e+01  -6.5232241e+07
   3.6300000e+01  -6.4200605e+07
   3.6320000e+01  -6.7792204e+07
   3.6340000e+01  -7.3703009e+07
   3.6360000e+01  -7.8517557e+07
   3.6380000e+01  -7.9339961e+07
   3.6400000e+01  -7.5566781e+07
   3.6420000e+01  -6.9058927e+07
   3.6440000e+01  -6.3249345e+07
   3.6460000e+01  -6.1227714e+07
   3.6480000e+01  -6.4073201e+07
   3.6500000e+01  -7.0306644e+07
   3.6520000e+01  -7.6613646e+07
   3.6540000e+01  -7.9759030e+07
   3.6560000e+01  -7.8183856e+07
   3.6580000e+01  -7.3025059e+07
   3.6600000e+01  -6.7294661e+07
   3.6620000e+01  -6.4454597e+07
   3.6640000e+01  -6.6319101e+07
   3.6660000e+01  -7.2272421e+07
   3.6680000e+01  -7.9387641e+07
   3.6700000e+01  -8.4220185e+07
   3.6720000e+01  -8.4442353e+07
   3.6740000e+01  -8.0337487e+07
   3.6760000e+01  -7.4375488e+07
   3.6780000e+01  -7.0152369e+07
   3.6800000e+01  -7.0136927e+07
   3.6820000e+01  -7.4632154e+07
   3.6840000e+01  -8.1292700e+07
   3.6860000e+01  -8.6711140e+07
   3.6880000e+01  -8.7947103e+07
   3.6900000e+01  -8.4427841e+07
   3.6920000e+01  -7.7958819e+07
   3.6940000e+01  -7.2028169e+07
   3.6960000e+01  -6.9662544e+07
   3.6980000e+01  -7.2020288e+07
   3.7000000e+01  -7.7554254e+07
   3.7020000e+01  -8.3053903e+07
   3.7040000e+01  -8.5208027e+07
   3.7060000e+01  -8.2578795e+07
   3.7080000e+01  -7.6227129e+07
   3.7100000e+01  -6.9285380e+07
   3.7120000e+01  -6.5157384e+07
   3.7140000e+01  -6.5762143e+07
   3.7160000e+01  -7.0446360e+07
   3.7180000e+01  -7.6372130e+07
   3.7200000e+01  -8.0063477e+07
   3.7220000e+01  -7.9274269e+07
   3.7240000e+01  -7.4252852e+07
   3.7260000e+01  -6.7548328e+07
   3.7280000e+01  -6.2714276e+07
   3.7300000e+01  -6.2297394e+07
   3.7320000e+01  -6.6542060e+07
   3.7340000e+01  -7.3179978e+07
   3.7360000e+01  -7.8727374e+07
   3.7380000e+01  -8.0313995e+07
   3.7400000e+01  -7.7290219e+07
   3.7420000e+01  -7.1509417e+07
   3.7440000e+01  -6.6398475e+07
   3.7460000e+01  -6.5000862e+07
   3.7480000e+01  -6.8426617e+07
   3.7500000e+01  -7.5122844e+07
   3.7520000e+01  -8.1836555e+07
   3.7540000e+01  -8.5239157e+07
   3.7560000e+01  -8.3859284e+07
   3.7580000e+01  -7.8728919e+07
   3.7600000e+01  -7.2959963e+07
   3.7620000e+01  -6.9916021e+07
   3.7640000e+01  -7.1508352e+07
   3.7660000e+01  -7.7037768e+07
   3.7680000e+01  -8.3676876e+07
   3.7700000e+01  -8.7894374e+07
   3.7720000e+01  -8.7485180e+07
   3.7740000e+01  -8.2622156e+07
   3.7760000e+01  -7.5929434e+07
   3.7780000e+01  -7.0870231e+07
   3.7800000e+01  -7.0089223e+07
   3.7820000e+01  -7.3743689e+07
   3.7840000e+01  -7.9674285e+07
   3.7860000e+01  -8.4318397e+07
   3.7880000e+01  -8.4923207e+07
   3.7900000e+01  -8.0761472e+07
   3.7920000e+01  -7.3812399e+07
   3.7940000e+01  -6.7427937e+07
   3.7960000e+01  -6.4778974e+07
   3.7980000e+01  -6.6909549e+07
   3.8000000e+01  -7.2386670e+07
   3.8020000e+01  -7.7898776e+07
   3.8040000e+01  -8.0223636e+07
   3.8060000e+01  -7.7841264e+07
   3.8080000e+01  -7.1865619e+07
   3.8100000e+01  -6.5385454e+07
   3.8120000e+01  -6.1804022e+07
   3.8140000e+01  -6.3043597e+07
   3.8160000e+01  -6.8396075e+07
   3.8180000e+01  -7.5066933e+07
   3.8200000e+01  -7.9484283e+07
   3.8220000e+01  -7.9478802e+07
   3.8240000e+01  -7.5173584e+07
   3.8260000e+01  -6.9217742e+07
   3.8280000e+01  -6.5028376e+07
   3.8300000e+01  -6.5251184e+07
   3.8320000e+01  -7.0011906e+07
   3.8340000e+01  -7.7118734e+07
   3.8360000e+01  -8.3001344e+07
   3.8380000e+01  -8.4847949e+07
   3.8400000e+01  -8.1939828e+07
   3.8420000e+01  -7.6190851e+07
   3.8440000e+01  -7.0959630e+07
   3.8460000e+01  -6.9360821e+07
   3.8480000e+01  -7.2438148e+07
   3.8500000e+01  -7.8716837e+07
   3.8520000e+01  -8.4882043e+07
   3.8540000e+01  -8.7689623e+07
   3.8560000e+01  -8.5606564e+07
   3.8580000e+01  -7.9754625e+07
   3.8600000e+01  -7.3189809e+07
   3.8620000e+01  -6.9358404e+07
   3.8640000e+01  -7.0133756e+07
   3.8660000e+01  -7.4882232e+07
   3.8680000e+01  -8.0750912e+07
   3.8700000e+01  -8.4267468e+07
   3.8720000e+01  -8.3194209e+07
   3.8740000e+01  -7.7771421e+07
   3.8760000e+01  -7.0578500e+07
   3.8780000e+01  -6.5148398e+07
   3.8800000e+01  -6.4079931e+07
   3.8820000e+01  -6.7585620e+07
   3.8840000e+01  -7.3465252e+07
   3.8860000e+01  -7.8193360e+07
   3.8880000e+01  -7.8981165e+07
   3.8900000e+01  -7.5123527e+07
   3.8920000e+01  -6.8573148e+07
   3.8940000e+01  -6.2685287e+07
   3.8960000e+01  -6.0614878e+07
   3.8980000e+01  -6.3393457e+07
   3.9000000e+01  -6.9570403e+07
   3.9020000e+01  -7.5822776e+07
   3.9040000e+01  -7.8899966e+07
   3.9060000e+01  -7.7277023e+07
   3.9080000e+01  -7.2041667e+07
   3.9100000e+01  -6.6264977e+07
   3.9120000e+01  -6.3349188e+07
   3.9140000e+01  -6.5168431e+07
   3.9160000e+01  -7.1050170e+07
   3.9180000e+01  -7.8121137e+07
   3.9200000e+01  -8.2882191e+07
   3.9220000e+01  -8.3057764e+07
   3.9240000e+01  -7.8879949e+07
   3.9260000e+01  -7.2867804e+07
   3.9280000e+01  -6.8573847e+07
   3.9300000e+01  -6.8508706e+07
   3.9320000e+01  -7.2936831e+07
   3.9340000e+01  -7.9549388e+07
   3.9360000e+01  -8.4902417e+07
   3.9380000e+01  -8.6086315e+07
   3.9400000e+01  -8.2503217e+07
   3.9420000e+01  -7.5974944e+07
   3.9440000e+01  -6.9984257e+07
   3.9460000e+01  -6.7558494e+07
   3.9480000e+01  -6.9858848e+07
   3.9500000e+01  -7.5337969e+07
   3.9520000e+01  -8.0777774e+07
   3.9540000e+01  -8.2880014e+07
   3.9560000e+01  -8.0185459e+07
   3.9580000e+01  -7.3781914e+07
   3.9600000e+01  -6.6771306e+07
   3.9620000e+01  -6.2595086e+07
   3.9640000e+01  -6.3130928e+07
   3.9660000e+01  -6.7772320e+07
   3.9680000e+01  -7.3630578e+07
   3.9700000e+01  -7.7277790e+07
   3.9720000e+01  -7.6422019e+07
   3.9740000e+01  -7.1350760e+07
   3.9760000e+01  -6.4579853e+07
   3.9780000e+01  -5.9696772e+07
   3.9800000e+01  -5.9213244e+07
   3.9820000e+01  -6.3416234e+07
   3.9840000e+01  -6.9986613e+07
   3.9860000e+01  -7.5495339e+07
   3.9880000e+01  -7.7012769e+07
   3.9900000e+01  -7.3946656e+07
   3.9920000e+01  -6.8096223e+07
   3.9940000e+01  -6.2940796e+07
   3.9960000e+01  -6.1477389e+07
   3.9980000e+01  -6.4859332e+07
   4.0000000e+01  -7.1497007e+07
   4.0020000e+01  -7.8163155e+07
   4.0040000e+01  -8.1512375e+07
   4.0060000e+01  -8.0077377e+07
   4.0080000e+01  -7.4894345e+07
   4.0100000e+01  -6.9068008e+07
   4.0120000e+01  -6.5972191e+07
   4.0140000e+01  -6.7510674e+07
   4.0160000e+01  -7.2992541e+07
   4.0180000e+01  -7.9577276e+07
   4.0200000e+01  -8.3751856e+07
   4.0220000e+01  -8.3280687e+07
   4.0240000e+01  -7.8377472e+07
   4.0260000e+01  -7.1615947e+07
   4.0280000e+01  -6.6521537e+07
   4.0300000e+01  -6.5669822e+07
   4.0320000e+01  -6.9297402e+07
   4.0340000e+01  -7.5155946e+07
   4.0360000e+01  -7.9777134e+07
   4.0380000e+01  -8.0307626e+07
   4.0400000e+01  -7.6118419e+07
   4.0420000e+01  -6.9096735e+07
   4.0440000e+01  -6.2679537e+07
   4.0460000e+01  -5.9964637e+07
   4.0480000e+01  -6.2062857e+07
   4.0500000e+01  -6.7479857e+07
   4.0520000e+01  -7.2959471e+07
   4.0540000e+01  -7.5226439e+07
   4.0560000e+01  -7.2804807e+07
   4.0580000e+01  -6.6774499e+07
   4.0600000e+01  -6.0247509e+07
   4.0620000e+01  -5.6619471e+07
   4.0640000e+01  -5.7809466e+07
   4.0660000e+01  -6.3125585e+07
   4.0680000e+01  -6.9742806e+07
   4.0700000e+01  -7.4131571e+07
   4.0720000e+01  -7.4062762e+07
   4.0740000e+01  -6.9732880e+07
   4.0760000e+01  -6.3708016e+07
   4.0780000e+01  -5.9494856e+07
   4.0800000e+01  -5.9655303e+07
   4.0820000e+01  -6.4389874e+07
   4.0840000e+01  -7.1445328e+07
   4.0860000e+01  -7.7295555e+07
   4.0880000e+01  -7.9095665e+07
   4.0900000e+01  -7.6147039e+07
   4.0920000e+01  -7.0354200e+07
   4.0940000e+01  -6.5077199e+07
   4.0960000e+01  -6.3441672e+07
   4.0980000e+01  -6.6473245e+07
   4.1000000e+01  -7.2721180e+07
   4.1020000e+01  -7.8842496e+07
   4.1040000e+01  -8.1617110e+07
   4.1060000e+01  -7.9489540e+07
   4.1080000e+01  -7.3600648e+07
   4.1100000e+01  -6.6990159e+07
   4.1120000e+01  -6.3124184e+07
   4.1140000e+01  -6.3856991e+07
   4.1160000e+01  -6.8573930e+07
   4.1180000e+01  -7.4406277e+07
   4.1200000e+01  -7.7886117e+07
   4.1220000e+01  -7.6780743e+07
   4.1240000e+01  -7.1312472e+07
   4.1260000e+01  -6.4090293e+07
   4.1280000e+01  -5.8612208e+07
   4.1300000e+01  -5.7519916e+07
   4.1320000e+01  -6.0980405e+07
   4.1340000e+01  -6.6840737e+07
   4.1360000e+01  -7.1525198e+07
   4.1380000e+01  -7.2290164e+07
   4.1400000e+01  -6.8390556e+07
   4.1420000e+01  -6.1809012e+07
   4.1440000e+01  -5.5885492e+07
   4.1460000e+01  -5.3781403e+07
   4.1480000e+01  -5.6531405e+07
   4.1500000e+01  -6.2678647e+07
   4.1520000e+01  -6.8903117e+07
   4.1540000e+01  -7.1952203e+07
   4.1560000e+01  -7.0297292e+07
   4.1580000e+01  -6.5031940e+07
   4.1600000e+01  -5.9222189e+07
   4.1620000e+01  -5.6278160e+07
   4.1640000e+01  -5.8068354e+07
   4.1660000e+01  -6.3925735e+07
   4.1680000e+01  -7.0972578e+07
   4.1700000e+01  -7.5705759e+07
   4.1720000e+01  -7.5860870e+07
   4.1740000e+01  -7.1645657e+07
   4.1760000e+01  -6.5617399e+07
   4.1780000e+01  -6.1282368e+07
   4.1800000e+01  -6.1206886e+07
   4.1820000e+01  -6.5597261e+07
   4.1840000e+01  -7.2204235e+07
   4.1860000e+01  -7.7518517e+07
   4.1880000e+01  -7.8699109e+07
   4.1900000e+01  -7.5069719e+07
   4.1920000e+01  -6.8540188e+07
   4.1940000e+01  -6.2499818e+07
   4.1960000e+01  -6.0076962e+07
   4.1980000e+01  -6.2331706e+07
   4.2000000e+01  -6.7817451e+07
   4.2020000e+01  -7.3214708e+07
   4.2040000e+01  -7.5321349e+07
   4.2060000e+01  -7.2585068e+07
   4.2080000e+01  -6.6177142e+07
   4.2100000e+01  -5.9132873e+07
   4.2120000e+01  -5.4942863e+07
   4.2140000e+01  -5.5460861e+07
   4.2160000e+01  -6.0082595e+07
   4.2180000e+01  -6.5933983e+07
   4.2200000e+01  -6.9557012e+07
   4.2220000e+01  -6.8695206e+07
   4.2240000e+01  -6.3595306e+07
   4.2260000e+01  -5.6818065e+07
   4.2280000e+01  -5.1906215e+07
   4.2300000e+01  -5.1420332e+07
   4.2320000e+01  -5.5599968e+07
   4.2340000e+01  -6.2169993e+07
   4.2360000e+01  -6.7659227e+07
   4.2380000e+01  -6.9173035e+07
   4.2400000e+01  -6.6085626e+07
   4.2420000e+01  -6.0229528e+07
   4.2440000e+01  -5.5052400e+07
   4.2460000e+01  -5.3585528e+07
   4.2480000e+01  -5.6952714e+07
   4.2500000e+01  -6.3586789e+07
   4.2520000e+01  -7.0246055e+07
   4.2540000e+01  -7.3585803e+07
   4.2560000e+01  -7.2145381e+07
   4.2580000e+01  -6.6948181e+07
   4.2600000e+01  -6.1115779e+07
   4.2620000e+01  -5.8008382e+07
   4.2640000e+01  -5.9543372e+07
   4.2660000e+01  -6.5020245e+07
   4.2680000e+01  -7.1601304e+07
   4.2700000e+01  -7.5775993e+07
   4.2720000e+01  -7.5292911e+07
   4.2740000e+01  -7.0393686e+07
   4.2760000e+01  -6.3612533e+07
   4.2780000e+01  -5.8527008e+07
   4.2800000e+01  -5.7657338e+07
   4.2820000e+01  -6.1298322e+07
   4.2840000e+01  -6.7143063e+07
   4.2860000e+01  -7.1779412e+07
   4.2880000e+01  -7.2292807e+07
   4.2900000e+01  -6.8119267e+07
   4.2920000e+01  -6.1074715e+07
   4.2940000e+01  -5.4676052e+07
   4.2960000e+01  -5.1939290e+07
   4.2980000e+01  -5.4061229e+07
   4.3000000e+01  -5.9460228e+07
   4.3020000e+01  -6.4966303e+07
   4.3040000e+01  -6.7214637e+07
   4.3060000e+01  -6.4816278e+07
   4.3080000e+01  -5.8767816e+07
   4.3100000e+01  -5.2257762e+07
   4.3120000e+01  -4.8621166e+07
   4.3140000e+01  -4.9823772e+07
   4.3160000e+01  -5.5143266e+07
   4.3180000e+01  -6.1771075e+07
   4.3200000e+01  -6.6166400e+07
   4.3220000e+01  -6.6105365e+07
   4.3240000e+01  -6.1780024e+07
   4.3260000e+01  -5.5760187e+07
   4.3280000e+01  -5.1554754e+07
   4.3300000e+01  -5.1720831e+07
   4.3320000e+01  -5.6470399e+07
   4.3340000e+01  -6.3532692e+07
   4.3360000e+01  -6.9401711e+07
   4.3380000e+01  -7.1204193e+07
   4.3400000e+01  -6.8276430e+07
   4.3420000e+01  -6.2477745e+07
   4.3440000e+01  -5.7228218e+07
   4.3460000e+01  -5.5583666e+07
   4.3480000e+01  -5.8650486e+07
   4.3500000e+01  -6.4892438e+07
   4.3520000e+01  -7.1049915e+07
   4.3540000e+01  -7.3820192e+07
   4.3560000e+01  -7.1724497e+07
   4.3580000e+01  -6.5829928e+07
   4.3600000e+01  -5.9249854e+07
   4.3620000e+01  -5.5380705e+07
   4.3640000e+01  -5.6145976e+07
   4.3660000e+01  -6.0866700e+07
   4.3680000e+01  -6.6730906e+07
   4.3700000e+01  -7.0218445e+07
   4.3720000e+01  -6.9139760e+07
   4.3740000e+01  -6.3680206e+07
   4.3760000e+01  -5.6478643e+07
   4.3780000e+01  -5.1016650e+07
   4.3800000e+01  -4.9939709e+07
   4.3820000e+01  -5.3430180e+07
   4.3840000e+01  -5.9300118e+07
   4.3860000e+01  -6.4022979e+07
   4.3880000e+01  -6.4792529e+07
   4.3900000e+01  -6.0929665e+07
   4.3920000e+01  -5.4352620e+07
   4.3940000e+01  -4.8462715e+07
   4.3960000e+01  -4.6369683e+07
   4.3980000e+01  -4.9152625e+07
   4.4000000e+01  -5.5320533e+07
   4.4020000e+01  -6.1573099e+07
   4.4040000e+01  -6.4650221e+07
   4.4060000e+01  -6.3014016e+07
   4.4080000e+01  -5.7780154e+07
   4.4100000e+01  -5.1985454e+07
   4.4120000e+01  -4.9074983e+07
   4.4140000e+01  -5.0885047e+07
   4.4160000e+01  -5.6778482e+07
   4.4180000e+01  -6.3848400e+07
   4.4200000e+01  -6.8618604e+07
   4.4220000e+01  -6.8794186e+07
   4.4240000e+01  -6.4613726e+07
   4.4260000e+01  -5.8606403e+07
   4.4280000e+01  -5.4302990e+07
   4.4300000e+01  -5.4256738e+07
   4.4320000e+01  -5.8676669e+07
   4.4340000e+01  -6.5321497e+07
   4.4360000e+01  -7.0661336e+07
   4.4380000e+01  -7.1883687e+07
   4.4400000e+01  -6.8272163e+07
   4.4420000e+01  -6.1788382e+07
   4.4440000e+01  -5.5760468e+07
   4.4460000e+01  -5.3389193e+07
   4.4480000e+01  -5.5659262e+07
   4.4500000e+01  -6.1197232e+07
   4.4520000e+01  -6.6617095e+07
   4.4540000e+01  -6.8768756e+07
   4.4560000e+01  -6.6059656e+07
   4.4580000e+01  -5.9689617e+07
   4.4600000e+01  -5.2675441e+07
   4.4620000e+01  -4.8522342e+07
   4.4640000e+01  -4.9075698e+07
   4.4660000e+01  -5.3735875e+07
   4.4680000e+01  -5.9626743e+07
   4.4700000e+01  -6.3287630e+07
   4.4720000e+01  -6.2463852e+07
   4.4740000e+01  -5.7400432e+07
   4.4760000e+01  -5.0659876e+07
   4.4780000e+01  -4.5784020e+07
   4.4800000e+01  -4.5340920e+07
   4.4820000e+01  -4.9554728e+07
   4.4840000e+01  -5.6176398e+07
   4.4860000e+01  -6.1695439e+07
   4.4880000e+01  -6.3263810e+07
   4.4900000e+01  -6.0202261e+07
   4.4920000e+01  -5.4400231e+07
   4.4940000e+01  -4.9248102e+07
   4.4960000e+01  -4.7838822e+07
   4.4980000e+01  -5.1232037e+07
   4.5000000e+01  -5.7928805e+07
   4.5020000e+01  -6.4614181e+07
   4.5040000e+01  -6.8016902e+07
   4.5060000e+01  -6.6600709e+07
   4.5080000e+01  -6.1465278e+07
   4.5100000e+01  -5.5655063e+07
   4.5120000e+01  -5.2612822e+07
   4.5140000e+01  -5.4170935e+07
   4.5160000e+01  -5.9715744e+07
   4.5180000e+01  -6.6325135e+07
   4.5200000e+01  -7.0561409e+07
   4.5220000e+01  -7.0114306e+07
   4.5240000e+01  -6.5265026e+07
   4.5260000e+01  -5.8527962e+07
   4.5280000e+01  -5.3485265e+07
   4.5300000e+01  -5.2668123e+07
   4.5320000e+01  -5.6349310e+07
   4.5340000e+01  -6.2253935e+07
   4.5360000e+01  -6.6926637e+07
   4.5380000e+01  -6.7502588e+07
   4.5400000e+01  -6.3362176e+07
   4.5420000e+01  -5.6378213e+07
   4.5440000e+01  -5.0015063e+07
   4.5460000e+01  -4.7337737e+07
   4.5480000e+01  -4.9499669e+07
   4.5500000e+01  -5.4960322e+07
   4.5520000e+01  -6.0506588e+07
   4.5540000e+01  -6.2817552e+07
   4.5560000e+01  -6.0458032e+07
   4.5580000e+01  -5.4468636e+07
   4.5600000e+01  -4.8001315e+07
   4.5620000e+01  -4.4419248e+07
   4.5640000e+01  -4.5672649e+07
   4.5660000e+01  -5.1043894e+07
   4.5680000e+01  -5.7728639e+07
   4.5700000e+01  -6.2171827e+07
   4.5720000e+01  -6.2170694e+07
   4.5740000e+01  -5.7888133e+07
   4.5760000e+01  -5.1929973e+07
   4.5780000e+01  -4.7767382e+07
   4.5800000e+01  -4.7994571e+07
   4.5820000e+01  -5.2794094e+07
   4.5840000e+01  -5.9912992e+07
   4.5860000e+01  -6.5838784e+07
   4.5880000e+01  -6.7692247e+07
   4.5900000e+01  -6.4823185e+07
   4.5920000e+01  -5.9072343e+07
   4.5940000e+01  -5.3883352e+07
   4.5960000e+01  -5.2285449e+07
   4.5980000e+01  -5.5417870e+07
   4.6000000e+01  -6.1704914e+07
   4.6020000e+01  -6.7931805e+07
   4.6040000e+01  -7.0744734e+07
   4.6060000e+01  -6.8718874e+07
   4.6080000e+01  -6.2864144e+07
   4.6100000e+01  -5.6355816e+07
   4.6120000e+01  -5.2524352e+07
   4.6140000e+01  -5.3365536e+07
   4.6160000e+01  -5.8124807e+07
   4.6180000e+01  -6.4064082e+07
   4.6200000e+01  -6.7595342e+07
   4.6220000e+01  -6.6583430e+07
   4.6240000e+01  -6.1174783e+07
   4.6260000e+01  -5.4031822e+07
   4.6280000e+01  -4.8626974e+07
   4.6300000e+01  -4.7605631e+07
   4.6320000e+01  -5.1158050e+07
   4.6340000e+01  -5.7082028e+07
   4.6360000e+01  -6.1869788e+07
   4.6380000e+01  -6.2691010e+07
   4.6400000e+01  -5.8892577e+07
   4.6420000e+01  -5.2367673e+07
   4.6440000e+01  -4.6539808e+07
   4.6460000e+01  -4.4502146e+07
   4.6480000e+01  -4.7347538e+07
   4.6500000e+01  -5.3570705e+07
   4.6520000e+01  -5.9889756e+07
   4.6540000e+01  -6.3017501e+07
   4.6560000e+01  -6.1450835e+07
   4.6580000e+01  -5.6264708e+07
   4.6600000e+01  -5.0539434e+07
   4.6620000e+01  -4.7678340e+07
   4.6640000e+01  -4.9557383e+07
   4.6660000e+01  -5.5502292e+07
   4.6680000e+01  -6.2641353e+07
   4.6700000e+01  -6.7463509e+07
   4.6720000e+01  -6.7706458e+07
   4.6740000e+01  -6.3579296e+07
   4.6760000e+01  -5.7636305e+07
   4.6780000e+01  -5.3388613e+07
   4.6800000e+01  -5.3406082e+07
   4.6820000e+01  -5.7882940e+07
   4.6840000e+01  -6.4591884e+07
   4.6860000e+01  -6.9990208e+07
   4.6880000e+01  -7.1272544e+07
   4.6900000e+01  -6.7725124e+07
   4.6920000e+01  -6.1292811e+07
   4.6940000e+01  -5.5337326e+07
   4.6960000e+01  -5.3010538e+07
   4.6980000e+01  -5.5359215e+07
   4.7000000e+01  -6.0938586e+07
   4.7020000e+01  -6.6439320e+07
   4.7040000e+01  -6.8631390e+07
   4.7060000e+01  -6.6001961e+07
   4.7080000e+01  -5.9674667e+07
   4.7100000e+01  -5.2734620e+07
   4.7120000e+01  -4.8632291e+07
   4.7140000e+01  -4.9250767e+07
   4.7160000e+01  -5.3971501e+07
   4.7180000e+01  -5.9919844e+07
   4.7200000e+01  -6.3646574e+07
   4.7220000e+01  -6.2876794e+07
   4.7240000e+01  -5.7880713e+07
   4.7260000e+01  -5.1192224e+07
   4.7280000e+01  -4.6385910e+07
   4.7300000e+01  -4.5992547e+07
   4.7320000e+01  -5.0278043e+07
   4.7340000e+01  -5.6948962e+07
   4.7360000e+01  -6.2538392e+07
   4.7380000e+01  -6.4158339e+07
   4.7400000e+01  -6.1163783e+07
   4.7420000e+01  -5.5416169e+07
   4.7440000e+01  -5.0327993e+07
   4.7460000e+01  -4.8976636e+07
   4.7480000e+01  -5.2428685e+07
   4.7500000e+01  -5.9190374e+07
   4.7520000e+01  -6.5925727e+07
   4.7540000e+01  -6.9402016e+07
   4.7560000e+01  -6.8028407e+07
   4.7580000e+01  -6.2970604e+07
   4.7600000e+01  -5.7202142e+07
   4.7620000e+01  -5.4235298e+07
   4.7640000e+01  -5.5838582e+07
   4.7660000e+01  -6.1454386e+07
   4.7680000e+01  -6.8112677e+07
   4.7700000e+01  -7.2415566e+07
   4.7720000e+01  -7.2021951e+07
   4.7740000e+01  -6.7233939e+07
   4.7760000e+01  -6.0555806e+07
   4.7780000e+01  -5.5569570e+07
   4.7800000e+01  -5.4813899e+07
   4.7820000e+01  -5.8550074e+07
   4.7840000e+01  -6.4515407e+07
   4.7860000e+01  -6.9242905e+07
   4.7880000e+01  -6.9880796e+07
   4.7900000e+01  -6.5791847e+07
   4.7920000e+01  -5.8875072e+07
   4.7940000e+01  -5.2557439e+07
   4.7960000e+01  -4.9952106e+07
   4.7980000e+01  -5.2154904e+07
   4.8000000e+01  -5.7689511e+07
   4.8020000e+01  -6.3274125e+07
   4.8040000e+01  -6.5660710e+07
   4.8060000e+01  -6.3337876e+07
   4.8080000e+01  -5.7425601e+07
   4.8100000e+01  -5.0994744e+07
   4.8120000e+01  -4.7488161e+07
   4.8140000e+01  -4.8779321e+07
   4.8160000e+01  -5.4223024e+07
   4.8180000e+01  -6.0945568e+07
   4.8200000e+01  -6.5461820e+07
   4.8220000e+01  -6.5496271e+07
   4.8240000e+01  -6.1289556e+07
   4.8260000e+01  -5.5365944e+07
   4.8280000e+01  -5.1277706e+07
   4.8300000e+01  -5.1542079e+07
   4.8320000e+01  -5.6409555e+07
   4.8340000e+01  -6.3570495e+07
   4.8360000e+01  -6.9557728e+07
   4.8380000e+01  -7.1459201e+07
   4.8400000e+01  -6.8645650e+07
   4.8420000e+01  -6.2950210e+07
   4.8440000e+01  -5.7809014e+07
   4.8460000e+01  -5.6272778e+07
   4.8480000e+01  -5.9446296e+07
   4.8500000e+01  -6.5796474e+07
   4.8520000e+01  -7.2063445e+07
   4.8540000e+01  -7.4937978e+07
   4.8560000e+01  -7.2954064e+07
   4.8580000e+01  -6.7161333e+07
   4.8600000e+01  -6.0693412e+07
   4.8620000e+01  -5.6926024e+07
   4.8640000e+01  -5.7803560e+07
   4.8660000e+01  -6.2626844e+07
   4.8680000e+01  -6.8601478e+07
   4.8700000e+01  -7.2194825e+07
   4.8720000e+01  -7.1220770e+07
   4.8740000e+01  -6.5872644e+07
   4.8760000e+01  -5.8770187e+07
   4.8780000e+01  -5.3422312e+07
   4.8800000e+01  -5.2444584e+07
   4.8820000e+01  -5.6046233e+07
   4.8840000e+01  -6.2018998e+07
   4.8860000e+01  -6.6849215e+07
   4.8880000e+01  -6.7723126e+07
   4.8900000e+01  -6.3967182e+07
   4.8920000e+01  -5.7493211e+07
   4.8940000e+01  -5.1711735e+07
   4.8960000e+01  -4.9719164e+07
   4.8980000e+01  -5.2613150e+07
   4.9000000e+01  -5.8876114e+07
   4.9020000e+01  -6.5245719e+07
   4.9040000e+01  -6.8409646e+07
   4.9060000e+01  -6.6898151e+07
   4.9080000e+01  -6.1744835e+07
   4.9100000e+01  -5.6078319e+07
   4.9120000e+01  -5.3246721e+07
   4.9140000e+01  -5.5183870e+07
   4.9160000e+01  -6.1155286e+07
   4.9180000e+01  -6.8352307e+07
   4.9200000e+01  -7.3197929e+07
   4.9220000e+01  -7.3502729e+07
   4.9240000e+01  -6.9396898e+07
   4.9260000e+01  -6.3517485e+07
   4.9280000e+01  -5.9292111e+07
   4.9300000e+01  -5.9366768e+07
   4.9320000e+01  -6.3870703e+07
   4.9340000e+01  -7.0626665e+07
   4.9360000e+01  -7.6059652e+07
   4.9380000e+01  -7.7380988e+07
   4.9400000e+01  -7.3877515e+07
   4.9420000e+01  -6.7476510e+07
   4.9440000e+01  -6.1573222e+07
   4.9460000e+01  -5.9268673e+07
   4.9480000e+01  -6.1672786e+07
   4.9500000e+01  -6.7269518e+07
   4.9520000e+01  -7.2823902e+07
   4.9540000e+01  -7.5035734e+07
   4.9560000e+01  -7.2457923e+07
   4.9580000e+01  -6.6153287e+07
   4.9600000e+01  -5.9264881e+07
   4.9620000e+01  -5.5182794e+07
   4.9640000e+01  -5.5852217e+07
   4.9660000e+01  -6.0589774e+07
   4.9680000e+01  -6.6586756e+07
   4.9700000e+01  -7.0331116e+07
   4.9720000e+01  -6.9609066e+07
   4.9740000e+01  -6.4632815e+07
   4.9760000e+01  -5.7991972e+07
   4.9780000e+01  -5.3205468e+07
   4.9800000e+01  -5.2855836e+07
   4.9820000e+01  -5.7161676e+07
   4.9840000e+01  -6.3869521e+07
   4.9860000e+01  -6.9482708e+07
   4.9880000e+01  -7.1136603e+07
   4.9900000e+01  -6.8168259e+07
   4.9920000e+01  -6.2455823e+07
   4.9940000e+01  -5.7392696e+07
   4.9960000e+01  -5.6074572e+07
   4.9980000e+01  -5.9551210e+07
   5.0000000e+01  -6.6338827e+07


==> data/sig/sig7_buck_example3.dat <==
   3.0000000e+01  -2.4200563e+08
   3.0020000e+01  -2.4200563e+08
   3.0040000e+01  -2.4200563e+08
   3.0060000e+01  -2.4200563e+08
   3.0080000e+01  -2.4200563e+08
   3.0100000e+01  -2.4200563e+08
   3.0120000e+01  -2.4200563e+08
   3.0140000e+01  -2.4200563e+08
   3.0160000e+01  -2.4200563e+08
   3.0180000e+01  -2.4200563e+08
   3.0200000e+01  -2.4200563e+08
   3.0220000e+01  -2.4200563e+08
   3.0240000e+01  -2.4200563e+08
   3.0260000e+01  -2.4200563e+08
   3.0280000e+01  -2.4200563e+08
   3.0300000e+01  -2.4200563e+08
   3.0320000e+01  -2.4200563e+08
   3.0340000e+01  -2.4200563e+08
   3.0360000e+01  -2.4200563e+08
   3.0380000e+01  -2.4200563e+08
   3.0400000e+01  -2.4200563e+08
   3.0420000e+01  -2.4200563e+08
   3.0440000e+01  -2.4200563e+08
   3.0460000e+01  -2.4200563e+08
   3.0480000e+01  -2.4200563e+08
   3.0500000e+01  -2.4200563e+08
   3.0520000e+01  -2.4200563e+08
   3.0540000e+01  -2.4200563e+08
   3.0560000e+01  -2.4200563e+08
   3.0580000e+01  -2.4200563e+08
   3.0600000e+01  -2.4200563e+08
   3.0620000e+01  -2.4200563e+08
   3.0640000e+01  -2.4200563e+08
   3.0660000e+01  -2.4200563e+08
   3.0680000e+01  -2.4200563e+08
   3.0700000e+01  -2.4200563e+08
   3.0720000e+01  -2.4200563e+08
   3.0740000e+01  -2.4200563e+08
   3.0760000e+01  -2.4200563e+08
   3.0780000e+01  -2.4200563e+08
   3.0800000e+01  -2.4200563e+08
   3.0820000e+01  -2.4200563e+08
   3.0840000e+01  -2.4200563e+08
   3.0860000e+01  -2.4200563e+08
   3.0880000e+01  -2.4200563e+08
   3.0900000e+01  -2.4200563e+08
   3.0920000e+01  -2.4200563e+08
   3.0940000e+01  -2.4200563e+08
   3.0960000e+01  -2.4200563e+08
   3.0980000e+01  -2.4200563e+08
   3.1000000e+01  -2.4200563e+08
   3.1020000e+01  -2.4200563e+08
   3.1040000e+01  -2.4200563e+08
   3.1060000e+01  -2.4200563e+08
   3.1080000e+01  -2.4200563e+08
   3.1100000e+01  -2.4200563e+08
   3.1120000e+01  -2.4200563e+08
   3.1140000e+01  -2.4200563e+08
   3.1160000e+01  -2.4200563e+08
   3.1180000e+01  -2.4200563e+08
   3.1200000e+01  -2.4200563e+08
   3.1220000e+01  -2.4200563e+08
   3.1240000e+01  -2.4200563e+08
   3.1260000e+01  -2.4200563e+08
   3.1280000e+01  -2.4200563e+08
   3.1300000e+01  -2.4200563e+08
   3.1320000e+01  -2.4200563e+08
   3.1340000e+01  -2.4200563e+08
   3.1360000e+01  -2.4200563e+08
   3.1380000e+01  -2.4200563e+08
   3.1400000e+01  -2.4200563e+08
   3.1420000e+01  -2.4200563e+08
   3.1440000e+01  -2.4200563e+08
   3.1460000e+01  -2.4200563e+08
   3.1480000e+01  -2.4200563e+08
   3.1500000e+01  -2.4200563e+08
   3.1520000e+01  -2.4200563e+08
   3.1540000e+01  -2.4200563e+08
   3.1560000e+01  -2.4200563e+08
   3.1580000e+01  -2.4200563e+08
   3.1600000e+01  -2.4200563e+08
   3.1620000e+01  -2.4200563e+08
   3.1640000e+01  -2.4200563e+08
   3.1660000e+01  -2.4200563e+08
   3.1680000e+01  -2.4200563e+08
   3.1700000e+01  -2.4200563e+08
   3.1720000e+01  -2.4200563e+08
   3.1740000e+01  -2.4200563e+08
   3.1760000e+01  -2.4200563e+08
   3.1780000e+01  -2.4200563e+08
   3.1800000e+01  -2.4200563e+08
   3.1820000e+01  -2.4200563e+08
   3.1840000e+01  -2.4200563e+08
   3.1860000e+01  -2.4200563e+08
   3.1880000e+01  -2.4200563e+08
   3.1900000e+01  -2.4200563e+08
   3.1920000e+01  -2.4200563e+08
   3.1940000e+01  -2.4200563e+08
   3.1960000e+01  -2.4200563e+08
   3.1980000e+01  -2.4200563e+08
   3.2000000e+01  -2.4200563e+08
   3.2020000e+01  -2.4200563e+08
   3.2040000e+01  -2.4200563e+08
   3.2060000e+01  -2.4200563e+08
   3.2080000e+01  -2.4200563e+08
   3.2100000e+01  -2.4200563e+08
   3.2120000e+01  -2.4200563e+08
   3.2140000e+01  -2.4200563e+08
   3.2160000e+01  -2.4200563e+08
   3.2180000e+01  -2.4200563e+08
   3.2200000e+01  -2.4200563e+08
   3.2220000e+01  -2.4200563e+08
   3.2240000e+01  -2.4200563e+08
   3.2260000e+01  -2.4200563e+08
   3.2280000e+01  -2.4200563e+08
   3.2300000e+01  -2.4200563e+08
   3.2320000e+01  -2.4200563e+08
   3.2340000e+01  -2.4200563e+08
   3.2360000e+01  -2.4200563e+08
   3.2380000e+01  -2.4200563e+08
   3.2400000e+01  -2.4200563e+08
   3.2420000e+01  -2.4200563e+08
   3.2440000e+01  -2.4200563e+08
   3.2460000e+01  -2.4200563e+08
   3.2480000e+01  -2.4200563e+08
   3.2500000e+01  -2.4200563e+08
   3.2520000e+01  -2.4200563e+08
   3.2540000e+01  -2.4200563e+08
   3.2560000e+01  -2.4200563e+08
   3.2580000e+01  -2.4200563e+08
   3.2600000e+01  -2.4200563e+08
   3.2620000e+01  -2.4200563e+08
   3.2640000e+01  -2.4200563e+08
   3.2660000e+01  -2.4200563e+08
   3.2680000e+01  -2.4200563e+08
   3.2700000e+01  -2.4200563e+08
   3.2720000e+01  -2.4200563e+08
   3.2740000e+01  -2.4200563e+08
   3.2760000e+01  -2.4200563e+08
   3.2780000e+01  -2.4200563e+08
   3.2800000e+01  -2.4200563e+08
   3.2820000e+01  -2.4200563e+08
   3.2840000e+01  -2.4200563e+08
   3.2860000e+01  -2.4200563e+08
   3.2880000e+01  -2.4200563e+08
   3.2900000e+01  -2.4200563e+08
   3.2920000e+01  -2.4200563e+08
   3.2940000e+01  -2.4200563e+08
   3.2960000e+01  -2.4200563e+08
   3.2980000e+01  -2.4200563e+08
   3.3000000e+01  -2.4200563e+08
   3.3020000e+01  -2.4200563e+08
   3.3040000e+01  -2.4200563e+08
   3.3060000e+01  -2.4200563e+08
   3.3080000e+01  -2.4200563e+08
   3.3100000e+01  -2.4200563e+08
   3.3120000e+01  -2.4200563e+08
   3.3140000e+01  -2.4200563e+08
   3.3160000e+01  -2.4200563e+08
   3.3180000e+01  -2.4200563e+08
   3.3200000e+01  -2.4200563e+08
   3.3220000e+01  -2.4200563e+08
   3.3240000e+01  -2.4200563e+08
   3.3260000e+01  -2.4200563e+08
   3.3280000e+01  -2.4200563e+08
   3.3300000e+01  -2.4200563e+08
   3.3320000e+01  -2.4200563e+08
   3.3340000e+01  -2.4200563e+08
   3.3360000e+01  -2.4200563e+08
   3.3380000e+01  -2.4200563e+08
   3.3400000e+01  -2.4200563e+08
   3.3420000e+01  -2.4200563e+08
   3.3440000e+01  -2.4200563e+08
   3.3460000e+01  -2.4200563e+08
   3.3480000e+01  -2.4200563e+08
   3.3500000e+01  -2.4200563e+08
   3.3520000e+01  -2.4200563e+08
   3.3540000e+01  -2.4200563e+08
   3.3560000e+01  -2.4200563e+08
   3.3580000e+01  -2.4200563e+08
   3.3600000e+01  -2.4200563e+08
   3.3620000e+01  -2.4200563e+08
   3.3640000e+01  -2.4200563e+08
   3.3660000e+01  -2.4200563e+08
   3.3680000e+01  -2.4200563e+08
   3.3700000e+01  -2.4200563e+08
   3.3720000e+01  -2.4200563e+08
   3.3740000e+01  -2.4200563e+08
   3.3760000e+01  -2.4200563e+08
   3.3780000e+01  -2.4200563e+08
   3.3800000e+01  -2.4200563e+08
   3.3820000e+01  -2.4200563e+08
   3.3840000e+01  -2.4200563e+08
   3.3860000e+01  -2.4200563e+08
   3.3880000e+01  -2.4200563e+08
   3.3900000e+01  -2.4200563e+08
   3.3920000e+01  -2.4200563e+08
   3.3940000e+01  -2.4200563e+08
   3.3960000e+01  -2.4200563e+08
   3.3980000e+01  -2.4200563e+08
   3.4000000e+01  -2.4200563e+08
   3.4020000e+01  -2.4200563e+08
   3.4040000e+01  -2.4200563e+08
   3.4060000e+01  -2.4200563e+08
   3.4080000e+01  -2.4200563e+08
   3.4100000e+01  -2.4200563e+08
   3.4120000e+01  -2.4200563e+08
   3.4140000e+01  -2.4200563e+08
   3.4160000e+01  -2.4200563e+08
   3.4180000e+01  -2.4200563e+08
   3.4200000e+01  -2.4200563e+08
   3.4220000e+01  -2.4200563e+08
   3.4240000e+01  -2.4200563e+08
   3.4260000e+01  -2.4200563e+08
   3.4280000e+01  -2.4200563e+08
   3.4300000e+01  -2.4200563e+08
   3.4320000e+01  -2.4200563e+08
   3.4340000e+01  -2.4200563e+08
   3.4360000e+01  -2.4200563e+08
   3.4380000e+01  -2.4200563e+08
   3.4400000e+01  -2.4200563e+08
   3.4420000e+01  -2.4200563e+08
   3.4440000e+01  -2.4200563e+08
   3.4460000e+01  -2.4200563e+08
   3.4480000e+01  -2.4200563e+08
   3.4500000e+01  -2.4200563e+08
   3.4520000e+01  -2.4200563e+08
   3.4540000e+01  -2.4200563e+08
   3.4560000e+01  -2.4200563e+08
   3.4580000e+01  -2.4200563e+08
   3.4600000e+01  -2.4200563e+08
   3.4620000e+01  -2.4200563e+08
   3.4640000e+01  -2.4200563e+08
   3.4660000e+01  -2.4200563e+08
   3.4680000e+01  -2.4200563e+08
   3.4700000e+01  -2.4200563e+08
   3.4720000e+01  -2.4200563e+08
   3.4740000e+01  -2.4200563e+08
   3.4760000e+01  -2.4200563e+08
   3.4780000e+01  -2.4200563e+08
   3.4800000e+01  -2.4200563e+08
   3.4820000e+01  -2.4200563e+08
   3.4840000e+01  -2.4200563e+08
   3.4860000e+01  -2.4200563e+08
   3.4880000e+01  -2.4200563e+08
   3.4900000e+01  -2.4200563e+08
   3.4920000e+01  -2.4200563e+08
   3.4940000e+01  -2.4200563e+08
   3.4960000e+01  -2.4200563e+08
   3.4980000e+01  -2.4200563e+08
   3.5000000e+01  -2.4200563e+08
   3.5020000e+01  -2.4200563e+08
   3.5040000e+01  -2.4200563e+08
   3.5060000e+01  -2.4200563e+08
   3.5080000e+01  -2.4200563e+08
   3.5100000e+01  -2.4200563e+08
   3.5120000e+01  -2.4200563e+08
   3.5140000e+01  -2.4200563e+08
   3.5160000e+01  -2.4200563e+08
   3.5180000e+01  -2.4200563e+08
   3.5200000e+01  -2.4200563e+08
   3.5220000e+01  -2.4200563e+08
   3.5240000e+01  -2.4200563e+08
   3.5260000e+01  -2.4200563e+08
   3.5280000e+01  -2.4200563e+08
   3.5300000e+01  -2.4200563e+08
   3.5320000e+01  -2.4200563e+08
   3.5340000e+01  -2.4200563e+08
   3.5360000e+01  -2.4200563e+08
   3.5380000e+01  -2.4200563e+08
   3.5400000e+01  -2.4200563e+08
   3.5420000e+01  -2.4200563e+08
   3.5440000e+01  -2.4200563e+08
   3.5460000e+01  -2.4200563e+08
   3.5480000e+01  -2.4200563e+08
   3.5500000e+01  -2.4200563e+08
   3.5520000e+01  -2.4200563e+08
   3.5540000e+01  -2.4200563e+08
   3.5560000e+01  -2.4200563e+08
   3.5580000e+01  -2.4200563e+08
   3.5600000e+01  -2.4200563e+08
   3.5620000e+01  -2.4200563e+08
   3.5640000e+01  -2.4200563e+08
   3.5660000e+01  -2.4200563e+08
   3.5680000e+01  -2.4200563e+08
   3.5700000e+01  -2.4200563e+08
   3.5720000e+01  -2.4200563e+08
   3.5740000e+01  -2.4200563e+08
   3.5760000e+01  -2.4200563e+08
   3.5780000e+01  -2.4200563e+08
   3.5800000e+01  -2.4200563e+08
   3.5820000e+01  -2.4200563e+08
   3.5840000e+01  -2.4200563e+08
   3.5860000e+01  -2.4200563e+08
   3.5880000e+01  -2.4200563e+08
   3.5900000e+01  -2.4200563e+08
   3.5920000e+01  -2.4200563e+08
   3.5940000e+01  -2.4200563e+08
   3.5960000e+01  -2.4200563e+08
   3.5980000e+01  -2.4200563e+08
   3.6000000e+01  -2.4200563e+08
   3.6020000e+01  -2.4200563e+08
   3.6040000e+01  -2.4200563e+08
   3.6060000e+01  -2.4200563e+08
   3.6080000e+01  -2.4200563e+08
   3.6100000e+01  -2.4200563e+08
   3.6120000e+01  -2.4200563e+08
   3.6140000e+01  -2.4200563e+08
   3.6160000e+01  -2.4200563e+08
   3.6180000e+01  -2.4200563e+08
   3.6200000e+01  -2.4200563e+08
   3.6220000e+01  -2.4200563e+08
   3.6240000e+01  -2.4200563e+08
   3.6260000e+01  -2.4200563e+08
   3.6280000e+01  -2.4200563e+08
   3.6300000e+01  -2.4200563e+08
   3.6320000e+01  -2.4200563e+08
   3.6340000e+01  -2.4200563e+08
   3.6360000e+01  -2.4200563e+08
   3.6380000e+01  -2.4200563e+08
   3.6400000e+01  -2.4200563e+08
   3.6420000e+01  -2.4200563e+08
   3.6440000e+01  -2.4200563e+08
   3.6460000e+01  -2.4200563e+08
   3.6480000e+01  -2.4200563e+08
   3.6500000e+01  -2.4200563e+08
   3.6520000e+01  -2.4200563e+08
   3.6540000e+01  -2.4200563e+08
   3.6560000e+01  -2.4200563e+08
   3.6580000e+01  -2.4200563e+08
   3.6600000e+01  -2.4200563e+08
   3.6620000e+01  -2.4200563e+08
   3.6640000e+01  -2.4200563e+08
   3.6660000e+01  -2.4200563e+08
   3.6680000e+01  -2.4200563e+08
   3.6700000e+01  -2.4200563e+08
   3.6720000e+01  -2.4200563e+08
   3.6740000e+01  -2.4200563e+08
   3.6760000e+01  -2.4200563e+08
   3.6780000e+01  -2.4200563e+08
   3.6800000e+01  -2.4200563e+08
   3.6820000e+01  -2.4200563e+08
   3.6840000e+01  -2.4200563e+08
   3.6860000e+01  -2.4200563e+08
   3.6880000e+01  -2.4200563e+08
   3.6900000e+01  -2.4200563e+08
   3.6920000e+01  -2.4200563e+08
   3.6940000e+01  -2.4200563e+08
   3.6960000e+01  -2.4200563e+08
   3.6980000e+01  -2.4200563e+08
   3.7000000e+01  -2.4200563e+08
   3.7020000e+01  -2.4200563e+08
   3.7040000e+01  -2.4200563e+08
   3.7060000e+01  -2.4200563e+08
   3.7080000e+01  -2.4200563e+08
   3.7100000e+01  -2.4200563e+08
   3.7120000e+01  -2.4200563e+08
   3.7140000e+01  -2.4200563e+08
   3.7160000e+01  -2.4200563e+08
   3.7180000e+01  -2.4200563e+08
   3.7200000e+01  -2.4200563e+08
   3.7220000e+01  -2.4200563e+08
   3.7240000e+01  -2.4200563e+08
   3.7260000e+01  -2.4200563e+08
   3.7280000e+01  -2.4200563e+08
   3.7300000e+01  -2.4200563e+08
   3.7320000e+01  -2.4200563e+08
   3.7340000e+01  -2.4200563e+08
   3.7360000e+01  -2.4200563e+08
   3.7380000e+01  -2.4200563e+08
   3.7400000e+01  -2.4200563e+08
   3.7420000e+01  -2.4200563e+08
   3.7440000e+01  -2.4200563e+08
   3.7460000e+01  -2.4200563e+08
   3.7480000e+01  -2.4200563e+08
   3.7500000e+01  -2.4200563e+08
   3.7520000e+01  -2.4200563e+08
   3.7540000e+01  -2.4200563e+08
   3.7560000e+01  -2.4200563e+08
   3.7580000e+01  -2.4200563e+08
   3.7600000e+01  -2.4200563e+08
   3.7620000e+01  -2.4200563e+08
   3.7640000e+01  -2.4200563e+08
   3.7660000e+01  -2.4200563e+08
   3.7680000e+01  -2.4200563e+08
   3.7700000e+01  -2.4200563e+08
   3.7720000e+01  -2.4200563e+08
   3.7740000e+01  -2.4200563e+08
   3.7760000e+01  -2.4200563e+08
   3.7780000e+01  -2.4200563e+08
   3.7800000e+01  -2.4200563e+08
   3.7820000e+01  -2.4200563e+08
   3.7840000e+01  -2.4200563e+08
   3.7860000e+01  -2.4200563e+08
   3.7880000e+01  -2.4200563e+08
   3.7900000e+01  -2.4200563e+08
   3.7920000e+01  -2.4200563e+08
   3.7940000e+01  -2.4200563e+08
   3.7960000e+01  -2.4200563e+08
   3.7980000e+01  -2.4200563e+08
   3.8000000e+01  -2.4200563e+08
   3.8020000e+01  -2.4200563e+08
   3.8040000e+01  -2.4200563e+08
   3.8060000e+01  -2.4200563e+08
   3.8080000e+01  -2.4200563e+08
   3.8100000e+01  -2.4200563e+08
   3.8120000e+01  -2.4200563e+08
   3.8140000e+01  -2.4200563e+08
   3.8160000e+01  -2.4200563e+08
   3.8180000e+01  -2.4200563e+08
   3.8200000e+01  -2.4200563e+08
   3.8220000e+01  -2.4200563e+08
   3.8240000e+01  -2.4200563e+08
   3.8260000e+01  -2.4200563e+08
   3.8280000e+01  -2.4200563e+08
   3.8300000e+01  -2.4200563e+08
   3.8320000e+01  -2.4200563e+08
   3.8340000e+01  -2.4200563e+08
   3.8360000e+01  -2.4200563e+08
   3.8380000e+01  -2.4200563e+08
   3.8400000e+01  -2.4200563e+08
   3.8420000e+01  -2.4200563e+08
   3.8440000e+01  -2.4200563e+08
   3.8460000e+01  -2.4200563e+08
   3.8480000e+01  -2.4200563e+08
   3.8500000e+01  -2.4200563e+08
   3.8520000e+01  -2.4200563e+08
   3.8540000e+01  -2.4200563e+08
   3.8560000e+01  -2.4200563e+08
   3.8580000e+01  -2.4200563e+08
   3.8600000e+01  -2.4200563e+08
   3.8620000e+01  -2.4200563e+08
   3.8640000e+01  -2.4200563e+08
   3.8660000e+01  -2.4200563e+08
   3.8680000e+01  -2.4200563e+08
   3.8700000e+01  -2.4200563e+08
   3.8720000e+01  -2.4200563e+08
   3.8740000e+01  -2.4200563e+08
   3.8760000e+01  -2.4200563e+08
   3.8780000e+01  -2.4200563e+08
   3.8800000e+01  -2.4200563e+08
   3.8820000e+01  -2.4200563e+08
   3.8840000e+01  -2.4200563e+08
   3.8860000e+01  -2.4200563e+08
   3.8880000e+01  -2.4200563e+08
   3.8900000e+01  -2.4200563e+08
   3.8920000e+01  -2.4200563e+08
   3.8940000e+01  -2.4200563e+08
   3.8960000e+01  -2.4200563e+08
   3.8980000e+01  -2.4200563e+08
   3.9000000e+01  -2.4200563e+08
   3.9020000e+01  -2.4200563e+08
   3.9040000e+01  -2.4200563e+08
   3.9060000e+01  -2.4200563e+08
   3.9080000e+01  -2.4200563e+08
   3.9100000e+01  -2.4200563e+08
   3.9120000e+01  -2.4200563e+08
   3.9140000e+01  -2.4200563e+08
   3.9160000e+01  -2.4200563e+08
   3.9180000e+01  -2.4200563e+08
   3.9200000e+01  -2.4200563e+08
   3.9220000e+01  -2.4200563e+08
   3.9240000e+01  -2.4200563e+08
   3.9260000e+01  -2.4200563e+08
   3.9280000e+01  -2.4200563e+08
   3.9300000e+01  -2.4200563e+08
   3.9320000e+01  -2.4200563e+08
   3.9340000e+01  -2.4200563e+08
   3.9360000e+01  -2.4200563e+08
   3.9380000e+01  -2.4200563e+08
   3.9400000e+01  -2.4200563e+08
   3.9420000e+01  -2.4200563e+08
   3.9440000e+01  -2.4200563e+08
   3.9460000e+01  -2.4200563e+08
   3.9480000e+01  -2.4200563e+08
   3.9500000e+01  -2.4200563e+08
   3.9520000e+01  -2.4200563e+08
   3.9540000e+01  -2.4200563e+08
   3.9560000e+01  -2.4200563e+08
   3.9580000e+01  -2.4200563e+08
   3.9600000e+01  -2.4200563e+08
   3.9620000e+01  -2.4200563e+08
   3.9640000e+01  -2.4200563e+08
   3.9660000e+01  -2.4200563e+08
   3.9680000e+01  -2.4200563e+08
   3.9700000e+01  -2.4200563e+08
   3.9720000e+01  -2.4200563e+08
   3.9740000e+01  -2.4200563e+08
   3.9760000e+01  -2.4200563e+08
   3.9780000e+01  -2.4200563e+08
   3.9800000e+01  -2.4200563e+08
   3.9820000e+01  -2.4200563e+08
   3.9840000e+01  -2.4200563e+08
   3.9860000e+01  -2.4200563e+08
   3.9880000e+01  -2.4200563e+08
   3.9900000e+01  -2.4200563e+08
   3.9920000e+01  -2.4200563e+08
   3.9940000e+01  -2.4200563e+08
   3.9960000e+01  -2.4200563e+08
   3.9980000e+01  -2.4200563e+08
   4.0000000e+01  -2.4200563e+08
   4.0020000e+01  -2.4200563e+08
   4.0040000e+01  -2.4200563e+08
   4.0060000e+01  -2.4200563e+08
   4.0080000e+01  -2.4200563e+08
   4.0100000e+01  -2.4200563e+08
   4.0120000e+01  -2.4200563e+08
   4.0140000e+01  -2.4200563e+08
   4.0160000e+01  -2.4200563e+08
   4.0180000e+01  -2.4200563e+08
   4.0200000e+01  -2.4200563e+08
   4.0220000e+01  -2.4200563e+08
   4.0240000e+01  -2.4200563e+08
   4.0260000e+01  -2.4200563e+08
   4.0280000e+01  -2.4200563e+08
   4.0300000e+01  -2.4200563e+08
   4.0320000e+01  -2.4200563e+08
   4.0340000e+01  -2.4200563e+08
   4.0360000e+01  -2.4200563e+08
   4.0380000e+01  -2.4200563e+08
   4.0400000e+01  -2.4200563e+08
   4.0420000e+01  -2.4200563e+08
   4.0440000e+01  -2.4200563e+08
   4.0460000e+01  -2.4200563e+08
   4.0480000e+01  -2.4200563e+08
   4.0500000e+01  -2.4200563e+08
   4.0520000e+01  -2.4200563e+08
   4.0540000e+01  -2.4200563e+08
   4.0560000e+01  -2.4200563e+08
   4.0580000e+01  -2.4200563e+08
   4.0600000e+01  -2.4200563e+08
   4.0620000e+01  -2.4200563e+08
   4.0640000e+01  -2.4200563e+08
   4.0660000e+01  -2.4200563e+08
   4.0680000e+01  -2.4200563e+08
   4.0700000e+01  -2.4200563e+08
   4.0720000e+01  -2.4200563e+08
   4.0740000e+01  -2.4200563e+08
   4.0760000e+01  -2.4200563e+08
   4.0780000e+01  -2.4200563e+08
   4.0800000e+01  -2.4200563e+08
   4.0820000e+01  -2.4200563e+08
   4.0840000e+01  -2.4200563e+08
   4.0860000e+01  -2.4200563e+08
   4.0880000e+01  -2.4200563e+08
   4.0900000e+01  -2.4200563e+08
   4.0920000e+01  -2.4200563e+08
   4.0940000e+01  -2.4200563e+08
   4.0960000e+01  -2.4200563e+08
   4.0980000e+01  -2.4200563e+08
   4.1000000e+01  -2.4200563e+08
   4.1020000e+01  -2.4200563e+08
   4.1040000e+01  -2.4200563e+08
   4.1060000e+01  -2.4200563e+08
   4.1080000e+01  -2.4200563e+08
   4.1100000e+01  -2.4200563e+08
   4.1120000e+01  -2.4200563e+08
   4.1140000e+01  -2.4200563e+08
   4.1160000e+01  -2.4200563e+08
   4.1180000e+01  -2.4200563e+08
   4.1200000e+01  -2.4200563e+08
   4.1220000e+01  -2.4200563e+08
   4.1240000e+01  -2.4200563e+08
   4.1260000e+01  -2.4200563e+08
   4.1280000e+01  -2.4200563e+08
   4.1300000e+01  -2.4200563e+08
   4.1320000e+01  -2.4200563e+08
   4.1340000e+01  -2.4200563e+08
   4.1360000e+01  -2.4200563e+08
   4.1380000e+01  -2.4200563e+08
   4.1400000e+01  -2.4200563e+08
   4.1420000e+01  -2.4200563e+08
   4.1440000e+01  -2.4200563e+08
   4.1460000e+01  -2.4200563e+08
   4.1480000e+01  -2.4200563e+08
   4.1500000e+01  -2.4200563e+08
   4.1520000e+01  -2.4200563e+08
   4.1540000e+01  -2.4200563e+08
   4.1560000e+01  -2.4200563e+08
   4.1580000e+01  -2.4200563e+08
   4.1600000e+01  -2.4200563e+08
   4.1620000e+01  -2.4200563e+08
   4.1640000e+01  -2.4200563e+08
   4.1660000e+01  -2.4200563e+08
   4.1680000e+01  -2.4200563e+08
   4.1700000e+01  -2.4200563e+08
   4.1720000e+01  -2.4200563e+08
   4.1740000e+01  -2.4200563e+08
   4.1760000e+01  -2.4200563e+08
   4.1780000e+01  -2.4200563e+08
   4.1800000e+01  -2.4200563e+08
   4.1820000e+01  -2.4200563e+08
   4.1840000e+01  -2.4200563e+08
   4.1860000e+01  -2.4200563e+08
   4.1880000e+01  -2.4200563e+08
   4.1900000e+01  -2.4200563e+08
   4.1920000e+01  -2.4200563e+08
   4.1940000e+01  -2.4200563e+08
   4.1960000e+01  -2.4200563e+08
   4.1980000e+01  -2.4200563e+08
   4.2000000e+01  -2.4200563e+08
   4.2020000e+01  -2.4200563e+08
   4.2040000e+01  -2.4200563e+08
   4.2060000e+01  -2.4200563e+08
   4.2080000e+01  -2.4200563e+08
   4.2100000e+01  -2.4200563e+08
   4.2120000e+01  -2.4200563e+08
   4.2140000e+01  -2.4200563e+08
   4.2160000e+01  -2.4200563e+08
   4.2180000e+01  -2.4200563e+08
   4.2200000e+01  -2.4200563e+08
   4.2220000e+01  -2.4200563e+08
   4.2240000e+01  -2.4200563e+08
   4.2260000e+01  -2.4200563e+08
   4.2280000e+01  -2.4200563e+08
   4.2300000e+01  -2.4200563e+08
   4.2320000e+01  -2.4200563e+08
   4.2340000e+01  -2.4200563e+08
   4.2360000e+01  -2.4200563e+08
   4.2380000e+01  -2.4200563e+08
   4.2400000e+01  -2.4200563e+08
   4.2420000e+01  -2.4200563e+08
   4.2440000e+01  -2.4200563e+08
   4.2460000e+01  -2.4200563e+08
   4.2480000e+01  -2.4200563e+08
   4.2500000e+01  -2.4200563e+08
   4.2520000e+01  -2.4200563e+08
   4.2540000e+01  -2.4200563e+08
   4.2560000e+01  -2.4200563e+08
   4.2580000e+01  -2.4200563e+08
   4.2600000e+01  -2.4200563e+08
   4.2620000e+01  -2.4200563e+08
   4.2640000e+01  -2.4200563e+08
   4.2660000e+01  -2.4200563e+08
   4.2680000e+01  -2.4200563e+08
   4.2700000e+01  -2.4200563e+08
   4.2720000e+01  -2.4200563e+08
   4.2740000e+01  -2.4200563e+08
   4.2760000e+01  -2.4200563e+08
   4.2780000e+01  -2.4200563e+08
   4.2800000e+01  -2.4200563e+08
   4.2820000e+01  -2.4200563e+08
   4.2840000e+01  -2.4200563e+08
   4.2860000e+01  -2.4200563e+08
   4.2880000e+01  -2.4200563e+08
   4.2900000e+01  -2.4200563e+08
   4.2920000e+01  -2.4200563e+08
   4.2940000e+01  -2.4200563e+08
   4.2960000e+01  -2.4200563e+08
   4.2980000e+01  -2.4200563e+08
   4.3000000e+01  -2.4200563e+08
   4.3020000e+01  -2.4200563e+08
   4.3040000e+01  -2.4200563e+08
   4.3060000e+01  -2.4200563e+08
   4.3080000e+01  -2.4200563e+08
   4.3100000e+01  -2.4200563e+08
   4.3120000e+01  -2.4200563e+08
   4.3140000e+01  -2.4200563e+08
   4.3160000e+01  -2.4200563e+08
   4.3180000e+01  -2.4200563e+08
   4.3200000e+01  -2.4200563e+08
   4.3220000e+01  -2.4200563e+08
   4.3240000e+01  -2.4200563e+08
   4.3260000e+01  -2.4200563e+08
   4.3280000e+01  -2.4200563e+08
   4.3300000e+01  -2.4200563e+08
   4.3320000e+01  -2.4200563e+08
   4.3340000e+01  -2.4200563e+08
   4.3360000e+01  -2.4200563e+08
   4.3380000e+01  -2.4200563e+08
   4.3400000e+01  -2.4200563e+08
   4.3420000e+01  -2.4200563e+08
   4.3440000e+01  -2.4200563e+08
   4.3460000e+01  -2.4200563e+08
   4.3480000e+01  -2.4200563e+08
   4.3500000e+01  -2.4200563e+08
   4.3520000e+01  -2.4200563e+08
   4.3540000e+01  -2.4200563e+08
   4.3560000e+01  -2.4200563e+08
   4.3580000e+01  -2.4200563e+08
   4.3600000e+01  -2.4200563e+08
   4.3620000e+01  -2.4200563e+08
   4.3640000e+01  -2.4200563e+08
   4.3660000e+01  -2.4200563e+08
   4.3680000e+01  -2.4200563e+08
   4.3700000e+01  -2.4200563e+08
   4.3720000e+01  -2.4200563e+08
   4.3740000e+01  -2.4200563e+08
   4.3760000e+01  -2.4200563e+08
   4.3780000e+01  -2.4200563e+08
   4.3800000e+01  -2.4200563e+08
   4.3820000e+01  -2.4200563e+08
   4.3840000e+01  -2.4200563e+08
   4.3860000e+01  -2.4200563e+08
   4.3880000e+01  -2.4200563e+08
   4.3900000e+01  -2.4200563e+08
   4.3920000e+01  -2.4200563e+08
   4.3940000e+01  -2.4200563e+08
   4.3960000e+01  -2.4200563e+08
   4.3980000e+01  -2.4200563e+08
   4.4000000e+01  -2.4200563e+08
   4.4020000e+01  -2.4200563e+08
   4.4040000e+01  -2.4200563e+08
   4.4060000e+01  -2.4200563e+08
   4.4080000e+01  -2.4200563e+08
   4.4100000e+01  -2.4200563e+08
   4.4120000e+01  -2.4200563e+08
   4.4140000e+01  -2.4200563e+08
   4.4160000e+01  -2.4200563e+08
   4.4180000e+01  -2.4200563e+08
   4.4200000e+01  -2.4200563e+08
   4.4220000e+01  -2.4200563e+08
   4.4240000e+01  -2.4200563e+08
   4.4260000e+01  -2.4200563e+08
   4.4280000e+01  -2.4200563e+08
   4.4300000e+01  -2.4200563e+08
   4.4320000e+01  -2.4200563e+08
   4.4340000e+01  -2.4200563e+08
   4.4360000e+01  -2.4200563e+08
   4.4380000e+01  -2.4200563e+08
   4.4400000e+01  -2.4200563e+08
   4.4420000e+01  -2.4200563e+08
   4.4440000e+01  -2.4200563e+08
   4.4460000e+01  -2.4200563e+08
   4.4480000e+01  -2.4200563e+08
   4.4500000e+01  -2.4200563e+08
   4.4520000e+01  -2.4200563e+08
   4.4540000e+01  -2.4200563e+08
   4.4560000e+01  -2.4200563e+08
   4.4580000e+01  -2.4200563e+08
   4.4600000e+01  -2.4200563e+08
   4.4620000e+01  -2.4200563e+08
   4.4640000e+01  -2.4200563e+08
   4.4660000e+01  -2.4200563e+08
   4.4680000e+01  -2.4200563e+08
   4.4700000e+01  -2.4200563e+08
   4.4720000e+01  -2.4200563e+08
   4.4740000e+01  -2.4200563e+08
   4.4760000e+01  -2.4200563e+08
   4.4780000e+01  -2.4200563e+08
   4.4800000e+01  -2.4200563e+08
   4.4820000e+01  -2.4200563e+08
   4.4840000e+01  -2.4200563e+08
   4.4860000e+01  -2.4200563e+08
   4.4880000e+01  -2.4200563e+08
   4.4900000e+01  -2.4200563e+08
   4.4920000e+01  -2.4200563e+08
   4.4940000e+01  -2.4200563e+08
   4.4960000e+01  -2.4200563e+08
   4.4980000e+01  -2.4200563e+08
   4.5000000e+01  -2.4200563e+08
   4.5020000e+01  -2.4200563e+08
   4.5040000e+01  -2.4200563e+08
   4.5060000e+01  -2.4200563e+08
   4.5080000e+01  -2.4200563e+08
   4.5100000e+01  -2.4200563e+08
   4.5120000e+01  -2.4200563e+08
   4.5140000e+01  -2.4200563e+08
   4.5160000e+01  -2.4200563e+08
   4.5180000e+01  -2.4200563e+08
   4.5200000e+01  -2.4200563e+08
   4.5220000e+01  -2.4200563e+08
   4.5240000e+01  -2.4200563e+08
   4.5260000e+01  -2.4200563e+08
   4.5280000e+01  -2.4200563e+08
   4.5300000e+01  -2.4200563e+08
   4.5320000e+01  -2.4200563e+08
   4.5340000e+01  -2.4200563e+08
   4.5360000e+01  -2.4200563e+08
   4.5380000e+01  -2.4200563e+08
   4.5400000e+01  -2.4200563e+08
   4.5420000e+01  -2.4200563e+08
   4.5440000e+01  -2.4200563e+08
   4.5460000e+01  -2.4200563e+08
   4.5480000e+01  -2.4200563e+08
   4.5500000e+01  -2.4200563e+08
   4.5520000e+01  -2.4200563e+08
   4.5540000e+01  -2.4200563e+08
   4.5560000e+01  -2.4200563e+08
   4.5580000e+01  -2.4200563e+08
   4.5600000e+01  -2.4200563e+08
   4.5620000e+01  -2.4200563e+08
   4.5640000e+01  -2.4200563e+08
   4.5660000e+01  -2.4200563e+08
   4.5680000e+01  -2.4200563e+08
   4.5700000e+01  -2.4200563e+08
   4.5720000e+01  -2.4200563e+08
   4.5740000e+01  -2.4200563e+08
   4.5760000e+01  -2.4200563e+08
   4.5780000e+01  -2.4200563e+08
   4.5800000e+01  -2.4200563e+08
   4.5820000e+01  -2.4200563e+08
   4.5840000e+01  -2.4200563e+08
   4.5860000e+01  -2.4200563e+08
   4.5880000e+01  -2.4200563e+08
   4.5900000e+01  -2.4200563e+08
   4.5920000e+01  -2.4200563e+08
   4.5940000e+01  -2.4200563e+08
   4.5960000e+01  -2.4200563e+08
   4.5980000e+01  -2.4200563e+08
   4.6000000e+01  -2.4200563e+08
   4.6020000e+01  -2.4200563e+08
   4.6040000e+01  -2.4200563e+08
   4.6060000e+01  -2.4200563e+08
   4.6080000e+01  -2.4200563e+08
   4.6100000e+01  -2.4200563e+08
   4.6120000e+01  -2.4200563e+08
   4.6140000e+01  -2.4200563e+08
   4.6160000e+01  -2.4200563e+08
   4.6180000e+01  -2.4200563e+08
   4.6200000e+01  -2.4200563e+08
   4.6220000e+01  -2.4200563e+08
   4.6240000e+01  -2.4200563e+08
   4.6260000e+01  -2.4200563e+08
   4.6280000e+01  -2.4200563e+08
   4.6300000e+01  -2.4200563e+08
   4.6320000e+01  -2.4200563e+08
   4.6340000e+01  -2.4200563e+08
   4.6360000e+01  -2.4200563e+08
   4.6380000e+01  -2.4200563e+08
   4.6400000e+01  -2.4200563e+08
   4.6420000e+01  -2.4200563e+08
   4.6440000e+01  -2.4200563e+08
   4.6460000e+01  -2.4200563e+08
   4.6480000e+01  -2.4200563e+08
   4.6500000e+01  -2.4200563e+08
   4.6520000e+01  -2.4200563e+08
   4.6540000e+01  -2.4200563e+08
   4.6560000e+01  -2.4200563e+08
   4.6580000e+01  -2.4200563e+08
   4.6600000e+01  -2.4200563e+08
   4.6620000e+01  -2.4200563e+08
   4.6640000e+01  -2.4200563e+08
   4.6660000e+01  -2.4200563e+08
   4.6680000e+01  -2.4200563e+08
   4.6700000e+01  -2.4200563e+08
   4.6720000e+01  -2.4200563e+08
   4.6740000e+01  -2.4200563e+08
   4.6760000e+01  -2.4200563e+08
   4.6780000e+01  -2.4200563e+08
   4.6800000e+01  -2.4200563e+08
   4.6820000e+01  -2.4200563e+08
   4.6840000e+01  -2.4200563e+08
   4.6860000e+01  -2.4200563e+08
   4.6880000e+01  -2.4200563e+08
   4.6900000e+01  -2.4200563e+08
   4.6920000e+01  -2.4200563e+08
   4.6940000e+01  -2.4200563e+08
   4.6960000e+01  -2.4200563e+08
   4.6980000e+01  -2.4200563e+08
   4.7000000e+01  -2.4200563e+08
   4.7020000e+01  -2.4200563e+08
   4.7040000e+01  -2.4200563e+08
   4.7060000e+01  -2.4200563e+08
   4.7080000e+01  -2.4200563e+08
   4.7100000e+01  -2.4200563e+08
   4.7120000e+01  -2.4200563e+08
   4.7140000e+01  -2.4200563e+08
   4.7160000e+01  -2.4200563e+08
   4.7180000e+01  -2.4200563e+08
   4.7200000e+01  -2.4200563e+08
   4.7220000e+01  -2.4200563e+08
   4.7240000e+01  -2.4200563e+08
   4.7260000e+01  -2.4200563e+08
   4.7280000e+01  -2.4200563e+08
   4.7300000e+01  -2.4200563e+08
   4.7320000e+01  -2.4200563e+08
   4.7340000e+01  -2.4200563e+08
   4.7360000e+01  -2.4200563e+08
   4.7380000e+01  -2.4200563e+08
   4.7400000e+01  -2.4200563e+08
   4.7420000e+01  -2.4200563e+08
   4.7440000e+01  -2.4200563e+08
   4.7460000e+01  -2.4200563e+08
   4.7480000e+01  -2.4200563e+08
   4.7500000e+01  -2.4200563e+08
   4.7520000e+01  -2.4200563e+08
   4.7540000e+01  -2.4200563e+08
   4.7560000e+01  -2.4200563e+08
   4.7580000e+01  -2.4200563e+08
   4.7600000e+01  -2.4200563e+08
   4.7620000e+01  -2.4200563e+08
   4.7640000e+01  -2.4200563e+08
   4.7660000e+01  -2.4200563e+08
   4.7680000e+01  -2.4200563e+08
   4.7700000e+01  -2.4200563e+08
   4.7720000e+01  -2.4200563e+08
   4.7740000e+01  -2.4200563e+08
   4.7760000e+01  -2.4200563e+08
   4.7780000e+01  -2.4200563e+08
   4.7800000e+01  -2.4200563e+08
   4.7820000e+01  -2.4200563e+08
   4.7840000e+01  -2.4200563e+08
   4.7860000e+01  -2.4200563e+08
   4.7880000e+01  -2.4200563e+08
   4.7900000e+01  -2.4200563e+08
   4.7920000e+01  -2.4200563e+08
   4.7940000e+01  -2.4200563e+08
   4.7960000e+01  -2.4200563e+08
   4.7980000e+01  -2.4200563e+08
   4.8000000e+01  -2.4200563e+08
   4.8020000e+01  -2.4200563e+08
   4.8040000e+01  -2.4200563e+08
   4.8060000e+01  -2.4200563e+08
   4.8080000e+01  -2.4200563e+08
   4.8100000e+01  -2.4200563e+08
   4.8120000e+01  -2.4200563e+08
   4.8140000e+01  -2.4200563e+08
   4.8160000e+01  -2.4200563e+08
   4.8180000e+01  -2.4200563e+08
   4.8200000e+01  -2.4200563e+08
   4.8220000e+01  -2.4200563e+08
   4.8240000e+01  -2.4200563e+08
   4.8260000e+01  -2.4200563e+08
   4.8280000e+01  -2.4200563e+08
   4.8300000e+01  -2.4200563e+08
   4.8320000e+01  -2.4200563e+08
   4.8340000e+01  -2.4200563e+08
   4.8360000e+01  -2.4200563e+08
   4.8380000e+01  -2.4200563e+08
   4.8400000e+01  -2.4200563e+08
   4.8420000e+01  -2.4200563e+08
   4.8440000e+01  -2.4200563e+08
   4.8460000e+01  -2.4200563e+08
   4.8480000e+01  -2.4200563e+08
   4.8500000e+01  -2.4200563e+08
   4.8520000e+01  -2.4200563e+08
   4.8540000e+01  -2.4200563e+08
   4.8560000e+01  -2.4200563e+08
   4.8580000e+01  -2.4200563e+08
   4.8600000e+01  -2.4200563e+08
   4.8620000e+01  -2.4200563e+08
   4.8640000e+01  -2.4200563e+08
   4.8660000e+01  -2.4200563e+08
   4.8680000e+01  -2.4200563e+08
   4.8700000e+01  -2.4200563e+08
   4.8720000e+01  -2.4200563e+08
   4.8740000e+01  -2.4200563e+08
   4.8760000e+01  -2.4200563e+08
   4.8780000e+01  -2.4200563e+08
   4.8800000e+01  -2.4200563e+08
   4.8820000e+01  -2.4200563e+08
   4.8840000e+01  -2.4200563e+08
   4.8860000e+01  -2.4200563e+08
   4.8880000e+01  -2.4200563e+08
   4.8900000e+01  -2.4200563e+08
   4.8920000e+01  -2.4200563e+08
   4.8940000e+01  -2.4200563e+08
   4.8960000e+01  -2.4200563e+08
   4.8980000e+01  -2.4200563e+08
   4.9000000e+01  -2.4200563e+08
   4.9020000e+01  -2.4200563e+08
   4.9040000e+01  -2.4200563e+08
   4.9060000e+01  -2.4200563e+08
   4.9080000e+01  -2.4200563e+08
   4.9100000e+01  -2.4200563e+08
   4.9120000e+01  -2.4200563e+08
   4.9140000e+01  -2.4200563e+08
   4.9160000e+01  -2.4200563e+08
   4.9180000e+01  -2.4200563e+08
   4.9200000e+01  -2.4200563e+08
   4.9220000e+01  -2.4200563e+08
   4.9240000e+01  -2.4200563e+08
   4.9260000e+01  -2.4200563e+08
   4.9280000e+01  -2.4200563e+08
   4.9300000e+01  -2.4200563e+08
   4.9320000e+01  -2.4200563e+08
   4.9340000e+01  -2.4200563e+08
   4.9360000e+01  -2.4200563e+08
   4.9380000e+01  -2.4200563e+08
   4.9400000e+01  -2.4200563e+08
   4.9420000e+01  -2.4200563e+08
   4.9440000e+01  -2.4200563e+08
   4.9460000e+01  -2.4200563e+08
   4.9480000e+01  -2.4200563e+08
   4.9500000e+01  -2.4200563e+08
   4.9520000e+01  -2.4200563e+08
   4.9540000e+01  -2.4200563e+08
   4.9560000e+01  -2.4200563e+08
   4.9580000e+01  -2.4200563e+08
   4.9600000e+01  -2.4200563e+08
   4.9620000e+01  -2.4200563e+08
   4.9640000e+01  -2.4200563e+08
   4.9660000e+01  -2.4200563e+08
   4.9680000e+01  -2.4200563e+08
   4.9700000e+01  -2.4200563e+08
   4.9720000e+01  -2.4200563e+08
   4.9740000e+01  -2.4200563e+08
   4.9760000e+01  -2.4200563e+08
   4.9780000e+01  -2.4200563e+08
   4.9800000e+01  -2.4200563e+08
   4.9820000e+01  -2.4200563e+08
   4.9840000e+01  -2.4200563e+08
   4.9860000e+01  -2.4200563e+08
   4.9880000e+01  -2.4200563e+08
   4.9900000e+01  -2.4200563e+08
   4.9920000e+01  -2.4200563e+08
   4.9940000e+01  -2.4200563e+08
   4.9960000e+01  -2.4200563e+08
   4.9980000e+01  -2.4200563e+08
   5.0000000e+01  -2.4200563e+08


==> data/sig/sig7_example3.dat <==
   3.0000000e+01  -1.3129084e+08
   3.0020000e+01  -1.4656857e+08
   3.0040000e+01  -1.5438064e+08
   3.0060000e+01  -1.5127062e+08
   3.0080000e+01  -1.3968853e+08
   3.0100000e+01  -1.2661535e+08
   3.0120000e+01  -1.1977549e+08
   3.0140000e+01  -1.2344056e+08
   3.0160000e+01  -1.3608299e+08
   3.0180000e+01  -1.5122427e+08
   3.0200000e+01  -1.6089936e+08
   3.0220000e+01  -1.6001730e+08
   3.0240000e+01  -1.4906203e+08
   3.0260000e+01  -1.3389584e+08
   3.0280000e+01  -1.2250872e+08
   3.0300000e+01  -1.2078090e+08
   3.0320000e+01  -1.2920102e+08
   3.0340000e+01  -1.4272957e+08
   3.0360000e+01  -1.5340785e+08
   3.0380000e+01  -1.5483813e+08
   3.0400000e+01  -1.4549975e+08
   3.0420000e+01  -1.2977084e+08
   3.0440000e+01  -1.1538245e+08
   3.0460000e+01  -1.0944130e+08
   3.0480000e+01  -1.1439802e+08
   3.0500000e+01  -1.2693113e+08
   3.0520000e+01  -1.3957285e+08
   3.0540000e+01  -1.4495759e+08
   3.0560000e+01  -1.3964868e+08
   3.0580000e+01  -1.2618703e+08
   3.0600000e+01  -1.1155427e+08
   3.0620000e+01  -1.0356047e+08
   3.0640000e+01  -1.0645406e+08
   3.0660000e+01  -1.1877801e+08
   3.0680000e+01  -1.3400643e+08
   3.0700000e+01  -1.4422502e+08
   3.0720000e+01  -1.4427658e+08
   3.0740000e+01  -1.3467717e+08
   3.0760000e+01  -1.2120827e+08
   3.0780000e+01  -1.1187526e+08
   3.0800000e+01  -1.1246144e+08
   3.0820000e+01  -1.2345719e+08
   3.0840000e+01  -1.3970784e+08
   3.0860000e+01  -1.5325121e+08
   3.0880000e+01  -1.5756074e+08
   3.0900000e+01  -1.5111699e+08
   3.0920000e+01  -1.3816512e+08
   3.0940000e+01  -1.2644507e+08
   3.0960000e+01  -1.2293590e+08
   3.0980000e+01  -1.3010071e+08
   3.1000000e+01  -1.4450514e+08
   3.1020000e+01  -1.5869507e+08
   3.1040000e+01  -1.6521798e+08
   3.1060000e+01  -1.6065525e+08
   3.1080000e+01  -1.4749463e+08
   3.1100000e+01  -1.3274371e+08
   3.1120000e+01  -1.2419229e+08
   3.1140000e+01  -1.2612259e+08
   3.1160000e+01  -1.3708463e+08
   3.1180000e+01  -1.5059305e+08
   3.1200000e+01  -1.5876576e+08
   3.1220000e+01  -1.5649225e+08
   3.1240000e+01  -1.4434673e+08
   3.1260000e+01  -1.2815941e+08
   3.1280000e+01  -1.1601637e+08
   3.1300000e+01  -1.1374310e+08
   3.1320000e+01  -1.2192454e+08
   3.1340000e+01  -1.3543507e+08
   3.1360000e+01  -1.4641219e+08
   3.1380000e+01  -1.4834532e+08
   3.1400000e+01  -1.3981236e+08
   3.1420000e+01  -1.2506355e+08
   3.1440000e+01  -1.1192478e+08
   3.1460000e+01  -1.0736675e+08
   3.1480000e+01  -1.1391886e+08
   3.1500000e+01  -1.2811894e+08
   3.1520000e+01  -1.4255913e+08
   3.1540000e+01  -1.4973550e+08
   3.1560000e+01  -1.4626267e+08
   3.1580000e+01  -1.3455215e+08
   3.1600000e+01  -1.2163733e+08
   3.1620000e+01  -1.1520686e+08
   3.1640000e+01  -1.1956111e+08
   3.1660000e+01  -1.3312727e+08
   3.1680000e+01  -1.4942983e+08
   3.1700000e+01  -1.6045202e+08
   3.1720000e+01  -1.6108792e+08
   3.1740000e+01  -1.5177796e+08
   3.1760000e+01  -1.3835559e+08
   3.1780000e+01  -1.2878234e+08
   3.1800000e+01  -1.2888780e+08
   3.1820000e+01  -1.3914481e+08
   3.1840000e+01  -1.5443650e+08
   3.1860000e+01  -1.6680470e+08
   3.1880000e+01  -1.6975842e+08
   3.1900000e+01  -1.6180371e+08
   3.1920000e+01  -1.4722352e+08
   3.1940000e+01  -1.3380238e+08
   3.1960000e+01  -1.2855129e+08
   3.1980000e+01  -1.3399195e+08
   3.2000000e+01  -1.4670234e+08
   3.2020000e+01  -1.5930182e+08
   3.2040000e+01  -1.6432367e+08
   3.2060000e+01  -1.5844368e+08
   3.2080000e+01  -1.4410853e+08
   3.2100000e+01  -1.2843941e+08
   3.2120000e+01  -1.1915731e+08
   3.2140000e+01  -1.2066392e+08
   3.2160000e+01  -1.3141276e+08
   3.2180000e+01  -1.4503213e+08
   3.2200000e+01  -1.5352248e+08
   3.2220000e+01  -1.5188002e+08
   3.2240000e+01  -1.4054912e+08
   3.2260000e+01  -1.2546233e+08
   3.2280000e+01  -1.1456416e+08
   3.2300000e+01  -1.1377675e+08
   3.2320000e+01  -1.2352733e+08
   3.2340000e+01  -1.3878099e+08
   3.2360000e+01  -1.5150433e+08
   3.2380000e+01  -1.5527604e+08
   3.2400000e+01  -1.4850292e+08
   3.2420000e+01  -1.3552413e+08
   3.2440000e+01  -1.2400681e+08
   3.2460000e+01  -1.2100257e+08
   3.2480000e+01  -1.2890046e+08
   3.2500000e+01  -1.4430470e+08
   3.2520000e+01  -1.5968997e+08
   3.2540000e+01  -1.6760886e+08
   3.2560000e+01  -1.6458689e+08
   3.2580000e+01  -1.5309131e+08
   3.2600000e+01  -1.4009566e+08
   3.2620000e+01  -1.3334452e+08
   3.2640000e+01  -1.3710335e+08
   3.2660000e+01  -1.4984913e+08
   3.2680000e+01  -1.6509633e+08
   3.2700000e+01  -1.7486678e+08
   3.2720000e+01  -1.7407764e+08
   3.2740000e+01  -1.6319300e+08
   3.2760000e+01  -1.4810858e+08
   3.2780000e+01  -1.3678711e+08
   3.2800000e+01  -1.3515451e+08
   3.2820000e+01  -1.4365536e+08
   3.2840000e+01  -1.5729217e+08
   3.2860000e+01  -1.6805142e+08
   3.2880000e+01  -1.6957673e+08
   3.2900000e+01  -1.6030013e+08
   3.2920000e+01  -1.4464865e+08
   3.2940000e+01  -1.3031627e+08
   3.2960000e+01  -1.2445990e+08
   3.2980000e+01  -1.2948793e+08
   3.3000000e+01  -1.4212102e+08
   3.3020000e+01  -1.5483852e+08
   3.3040000e+01  -1.6031536e+08
   3.3060000e+01  -1.5506480e+08
   3.3080000e+01  -1.4167643e+08
   3.3100000e+01  -1.2709352e+08
   3.3120000e+01  -1.1917438e+08
   3.3140000e+01  -1.2213355e+08
   3.3160000e+01  -1.3454536e+08
   3.3180000e+01  -1.4985061e+08
   3.3200000e+01  -1.6015089e+08
   3.3220000e+01  -1.6026659e+08
   3.3240000e+01  -1.5072848e+08
   3.3260000e+01  -1.3731206e+08
   3.3280000e+01  -1.2803764e+08
   3.3300000e+01  -1.2868762e+08
   3.3320000e+01  -1.3975560e+08
   3.3340000e+01  -1.5608302e+08
   3.3360000e+01  -1.6969626e+08
   3.3380000e+01  -1.7407379e+08
   3.3400000e+01  -1.6767791e+08
   3.3420000e+01  -1.5478226e+08
   3.3440000e+01  -1.4309970e+08
   3.3460000e+01  -1.3965691e+08
   3.3480000e+01  -1.4686880e+08
   3.3500000e+01  -1.6135515e+08
   3.3520000e+01  -1.7559358e+08
   3.3540000e+01  -1.8219131e+08
   3.3560000e+01  -1.7765977e+08
   3.3580000e+01  -1.6455630e+08
   3.3600000e+01  -1.4982737e+08
   3.3620000e+01  -1.4133413e+08
   3.3640000e+01  -1.4329851e+08
   3.3660000e+01  -1.5433113e+08
   3.3680000e+01  -1.6788136e+08
   3.3700000e+01  -1.7611966e+08
   3.3720000e+01  -1.7387459e+08
   3.3740000e+01  -1.6177614e+08
   3.3760000e+01  -1.4560611e+08
   3.3780000e+01  -1.3350654e+08
   3.3800000e+01  -1.3126167e+08
   3.3820000e+01  -1.3949690e+08
   3.3840000e+01  -1.5304929e+08
   3.3860000e+01  -1.6407615e+08
   3.3880000e+01  -1.6604452e+08
   3.3900000e+01  -1.5754091e+08
   3.3920000e+01  -1.4281649e+08
   3.3940000e+01  -1.2969904e+08
   3.3960000e+01  -1.2517314e+08
   3.3980000e+01  -1.3175735e+08
   3.4000000e+01  -1.4600248e+08
   3.4020000e+01  -1.6047709e+08
   3.4040000e+01  -1.6769267e+08
   3.4060000e+01  -1.6423756e+08
   3.4080000e+01  -1.5255290e+08
   3.4100000e+01  -1.3964446e+08
   3.4120000e+01  -1.3324479e+08
   3.4140000e+01  -1.3761225e+08
   3.4160000e+01  -1.5122474e+08
   3.4180000e+01  -1.6754340e+08
   3.4200000e+01  -1.7861083e+08
   3.4220000e+01  -1.7924755e+08
   3.4240000e+01  -1.6996810e+08
   3.4260000e+01  -1.5653422e+08
   3.4280000e+01  -1.4698927e+08
   3.4300000e+01  -1.4709117e+08
   3.4320000e+01  -1.5738696e+08
   3.4340000e+01  -1.7268446e+08
   3.4360000e+01  -1.8508945e+08
   3.4380000e+01  -1.8803967e+08
   3.4400000e+01  -1.8010483e+08
   3.4420000e+01  -1.6550868e+08
   3.4440000e+01  -1.5210029e+08
   3.4460000e+01  -1.4683949e+08
   3.4480000e+01  -1.5230065e+08
   3.4500000e+01  -1.6501458e+08
   3.4520000e+01  -1.7763270e+08
   3.4540000e+01  -1.8265604e+08
   3.4560000e+01  -1.7677488e+08
   3.4580000e+01  -1.6243255e+08
   3.4600000e+01  -1.4674820e+08
   3.4620000e+01  -1.3746563e+08
   3.4640000e+01  -1.3896120e+08
   3.4660000e+01  -1.4972438e+08
   3.4680000e+01  -1.6333489e+08
   3.4700000e+01  -1.7183864e+08
   3.4720000e+01  -1.7017349e+08
   3.4740000e+01  -1.5884313e+08
   3.4760000e+01  -1.4372187e+08
   3.4780000e+01  -1.3282393e+08
   3.4800000e+01  -1.3200742e+08
   3.4820000e+01  -1.4177068e+08
   3.4840000e+01  -1.5700104e+08
   3.4860000e+01  -1.6973865e+08
   3.4880000e+01  -1.7347617e+08
   3.4900000e+01  -1.6670459e+08
   3.4920000e+01  -1.5367898e+08
   3.4940000e+01  -1.4215801e+08
   3.4960000e+01  -1.3911216e+08
   3.4980000e+01  -1.4701412e+08
   3.5000000e+01  -1.6238795e+08
   3.5020000e+01  -1.7777699e+08
   3.5040000e+01  -1.8566152e+08
   3.5060000e+01  -1.8262780e+08
   3.5080000e+01  -1.7108689e+08
   3.5100000e+01  -1.5806945e+08
   3.5120000e+01  -1.5127592e+08
   3.5140000e+01  -1.5501857e+08
   3.5160000e+01  -1.6773345e+08
   3.5180000e+01  -1.8296628e+08
   3.5200000e+01  -1.9270525e+08
   3.5220000e+01  -1.9188655e+08
   3.5240000e+01  -1.8096138e+08
   3.5260000e+01  -1.6583205e+08
   3.5280000e+01  -1.5447365e+08
   3.5300000e+01  -1.5279594e+08
   3.5320000e+01  -1.6127452e+08
   3.5340000e+01  -1.7486765e+08
   3.5360000e+01  -1.8560807e+08
   3.5380000e+01  -1.8707757e+08
   3.5400000e+01  -1.7777160e+08
   3.5420000e+01  -1.6205133e+08
   3.5440000e+01  -1.4768598e+08
   3.5460000e+01  -1.4176369e+08
   3.5480000e+01  -1.4676767e+08
   3.5500000e+01  -1.5934251e+08
   3.5520000e+01  -1.7203843e+08
   3.5540000e+01  -1.7745072e+08
   3.5560000e+01  -1.7216741e+08
   3.5580000e+01  -1.5870244e+08
   3.5600000e+01  -1.4407974e+08
   3.5620000e+01  -1.3608589e+08
   3.5640000e+01  -1.3901112e+08
   3.5660000e+01  -1.5135901e+08
   3.5680000e+01  -1.6663211e+08
   3.5700000e+01  -1.7686842e+08
   3.5720000e+01  -1.7693889e+08
   3.5740000e+01  -1.6732800e+08
   3.5760000e+01  -1.5385456e+08
   3.5780000e+01  -1.4450833e+08
   3.5800000e+01  -1.4510457e+08
   3.5820000e+01  -1.5611062e+08
   3.5840000e+01  -1.7238927e+08
   3.5860000e+01  -1.8594064e+08
   3.5880000e+01  -1.9026073e+08
   3.5900000e+01  -1.8379229e+08
   3.5920000e+01  -1.7082713e+08
   3.5940000e+01  -1.5907008e+08
   3.5960000e+01  -1.5555760e+08
   3.5980000e+01  -1.6270607e+08
   3.6000000e+01  -1.7712577e+08
   3.6020000e+01  -1.9130619e+08
   3.6040000e+01  -1.9782792e+08
   3.6060000e+01  -1.9323078e+08
   3.6080000e+01  -1.8003738e+08
   3.6100000e+01  -1.6523843e+08
   3.6120000e+01  -1.5665428e+08
   3.6140000e+01  -1.5855585e+08
   3.6160000e+01  -1.6950447e+08
   3.6180000e+01  -1.8299591e+08
   3.6200000e+01  -1.9114677e+08
   3.6220000e+01  -1.8883426e+08
   3.6240000e+01  -1.7663660e+08
   3.6260000e+01  -1.6039182e+08
   3.6280000e+01  -1.4819075e+08
   3.6300000e+01  -1.4587635e+08
   3.6320000e+01  -1.5401785e+08
   3.6340000e+01  -1.6750541e+08
   3.6360000e+01  -1.7843965e+08
   3.6380000e+01  -1.8033399e+08
   3.6400000e+01  -1.7173021e+08
   3.6420000e+01  -1.5691947e+08
   3.6440000e+01  -1.4370161e+08
   3.6460000e+01  -1.3908925e+08
   3.6480000e+01  -1.4558296e+08
   3.6500000e+01  -1.5974618e+08
   3.6520000e+01  -1.7413356e+08
   3.6540000e+01  -1.8126173e+08
   3.6560000e+01  -1.7771027e+08
   3.6580000e+01  -1.6592848e+08
   3.6600000e+01  -1.5291812e+08
   3.6620000e+01  -1.4642199e+08
   3.6640000e+01  -1.5069401e+08
   3.6660000e+01  -1.6421612e+08
   3.6680000e+01  -1.8044425e+08
   3.6700000e+01  -1.9141699e+08
   3.6720000e+01  -1.9195688e+08
   3.6740000e+01  -1.8257091e+08
   3.6760000e+01  -1.6903452e+08
   3.6780000e+01  -1.5938043e+08
   3.6800000e+01  -1.5938470e+08
   3.6820000e+01  -1.6957811e+08
   3.6840000e+01  -1.8478239e+08
   3.6860000e+01  -1.9708510e+08
   3.6880000e+01  -1.9993494e+08
   3.6900000e+01  -1.9188861e+08
   3.6920000e+01  -1.7718362e+08
   3.6940000e+01  -1.6365986e+08
   3.6960000e+01  -1.5829356e+08
   3.6980000e+01  -1.6364461e+08
   3.7000000e+01  -1.7625990e+08
   3.7020000e+01  -1.8876867e+08
   3.7040000e+01  -1.9368933e+08
   3.7060000e+01  -1.8769042e+08
   3.7080000e+01  -1.7323586e+08
   3.7100000e+01  -1.5743005e+08
   3.7120000e+01  -1.4803436e+08
   3.7140000e+01  -1.4941597e+08
   3.7160000e+01  -1.6007060e+08
   3.7180000e+01  -1.7357232e+08
   3.7200000e+01  -1.8196420e+08
   3.7220000e+01  -1.8018373e+08
   3.7240000e+01  -1.6873317e+08
   3.7260000e+01  -1.5348931e+08
   3.7280000e+01  -1.4247198e+08
   3.7300000e+01  -1.4153522e+08
   3.7320000e+01  -1.5118774e+08
   3.7340000e+01  -1.6630093e+08
   3.7360000e+01  -1.7892925e+08
   3.7380000e+01  -1.8254311e+08
   3.7400000e+01  -1.7565482e+08
   3.7420000e+01  -1.6249778e+08
   3.7440000e+01  -1.5085804e+08
   3.7460000e+01  -1.4768270e+08
   3.7480000e+01  -1.5547298e+08
   3.7500000e+01  -1.7072166e+08
   3.7520000e+01  -1.8600229e+08
   3.7540000e+01  -1.9375619e+08
   3.7560000e+01  -1.9060832e+08
   3.7580000e+01  -1.7892742e+08
   3.7600000e+01  -1.6579253e+08
   3.7620000e+01  -1.5885952e+08
   3.7640000e+01  -1.6248926e+08
   3.7660000e+01  -1.7507200e+08
   3.7680000e+01  -1.9019286e+08
   3.7700000e+01  -1.9980055e+08
   3.7720000e+01  -1.9886033e+08
   3.7740000e+01  -1.8779924e+08
   3.7760000e+01  -1.7253966e+08
   3.7780000e+01  -1.6104719e+08
   3.7800000e+01  -1.5924091e+08
   3.7820000e+01  -1.6759310e+08
   3.7840000e+01  -1.8106081e+08
   3.7860000e+01  -1.9167586e+08
   3.7880000e+01  -1.9301409e+08
   3.7900000e+01  -1.8357673e+08
   3.7920000e+01  -1.6771706e+08
   3.7940000e+01  -1.5322039e+08
   3.7960000e+01  -1.4715856e+08
   3.7980000e+01  -1.5204011e+08
   3.8000000e+01  -1.6447762e+08
   3.8020000e+01  -1.7705608e+08
   3.8040000e+01  -1.8232527e+08
   3.8060000e+01  -1.7692055e+08
   3.8080000e+01  -1.6330390e+08
   3.8100000e+01  -1.4855788e+08
   3.8120000e+01  -1.4041247e+08
   3.8140000e+01  -1.4322039e+08
   3.8160000e+01  -1.5542190e+08
   3.8180000e+01  -1.7058191e+08
   3.8200000e+01  -1.8066957e+08
   3.8220000e+01  -1.8062316e+08
   3.8240000e+01  -1.7085526e+08
   3.8260000e+01  -1.5726230e+08
   3.8280000e+01  -1.4775699e+08
   3.8300000e+01  -1.4823906e+08
   3.8320000e+01  -1.5909130e+08
   3.8340000e+01  -1.7525982e+08
   3.8360000e+01  -1.8865919e+08
   3.8380000e+01  -1.9286273e+08
   3.8400000e+01  -1.8623922e+08
   3.8420000e+01  -1.7314813e+08
   3.8440000e+01  -1.6123854e+08
   3.8460000e+01  -1.5759829e+08
   3.8480000e+01  -1.6460396e+08
   3.8500000e+01  -1.7889686e+08
   3.8520000e+01  -1.9294001e+08
   3.8540000e+01  -1.9932905e+08
   3.8560000e+01  -1.9459201e+08
   3.8580000e+01  -1.8125712e+08
   3.8600000e+01  -1.6631820e+08
   3.8620000e+01  -1.5759061e+08
   3.8640000e+01  -1.5936049e+08
   3.8660000e+01  -1.7016727e+08
   3.8680000e+01  -1.8353437e+08
   3.8700000e+01  -1.9153822e+08
   3.8720000e+01  -1.8910096e+08
   3.8740000e+01  -1.7674673e+08
   3.8760000e+01  -1.6037659e+08
   3.8780000e+01  -1.4801641e+08
   3.8800000e+01  -1.4558250e+08
   3.8820000e+01  -1.5356929e+08
   3.8840000e+01  -1.6694254e+08
   3.8860000e+01  -1.7772229e+08
   3.8880000e+01  -1.7949974e+08
   3.8900000e+01  -1.7073545e+08
   3.8920000e+01  -1.5580455e+08
   3.8940000e+01  -1.4242361e+08
   3.8960000e+01  -1.3769575e+08
   3.8980000e+01  -1.4403013e+08
   3.9000000e+01  -1.5808447e+08
   3.9020000e+01  -1.7231386e+08
   3.9040000e+01  -1.7933159e+08
   3.9060000e+01  -1.7561834e+08
   3.9080000e+01  -1.6371964e+08
   3.9100000e+01  -1.5054803e+08
   3.9120000e+01  -1.4393305e+08
   3.9140000e+01  -1.4805295e+08
   3.9160000e+01  -1.6145685e+08
   3.9180000e+01  -1.7754129e+08
   3.9200000e+01  -1.8839040e+08
   3.9220000e+01  -1.8878767e+08
   3.9240000e+01  -1.7926879e+08
   3.9260000e+01  -1.6559077e+08
   3.9280000e+01  -1.5580008e+08
   3.9300000e+01  -1.5567072e+08
   3.9320000e+01  -1.6572851e+08
   3.9340000e+01  -1.8080814e+08
   3.9360000e+01  -1.9297105e+08
   3.9380000e+01  -1.9569890e+08
   3.9400000e+01  -1.8750294e+08
   3.9420000e+01  -1.7267718e+08
   3.9440000e+01  -1.5899848e+08
   3.9460000e+01  -1.5351807e+08
   3.9480000e+01  -1.5871638e+08
   3.9500000e+01  -1.7122447e+08
   3.9520000e+01  -1.8358169e+08
   3.9540000e+01  -1.8839404e+08
   3.9560000e+01  -1.8224027e+08
   3.9580000e+01  -1.6767243e+08
   3.9600000e+01  -1.5171126e+08
   3.9620000e+01  -1.4220312e+08
   3.9640000e+01  -1.4343492e+08
   3.9660000e+01  -1.5398195e+08
   3.9680000e+01  -1.6733766e+08
   3.9700000e+01  -1.7562182e+08
   3.9720000e+01  -1.7369294e+08
   3.9740000e+01  -1.6212994e+08
   3.9760000e+01  -1.4673686e+08
   3.9780000e+01  -1.3560576e+08
   3.9800000e+01  -1.3452685e+08
   3.9820000e+01  -1.4406744e+08
   3.9840000e+01  -1.5904703e+08
   3.9860000e+01  -1.7156045e+08
   3.9880000e+01  -1.7504338e+08
   3.9900000e+01  -1.6803243e+08
   3.9920000e+01  -1.5474547e+08
   3.9940000e+01  -1.4297949e+08
   3.9960000e+01  -1.3968043e+08
   3.9980000e+01  -1.4734682e+08
   4.0000000e+01  -1.6247951e+08
   4.0020000e+01  -1.7763586e+08
   4.0040000e+01  -1.8527620e+08
   4.0060000e+01  -1.8199757e+08
   4.0080000e+01  -1.7020360e+08
   4.0100000e+01  -1.5693294e+08
   4.0120000e+01  -1.4989281e+08
   4.0140000e+01  -1.5338772e+08
   4.0160000e+01  -1.6587169e+08
   4.0180000e+01  -1.8085871e+08
   4.0200000e+01  -1.9036953e+08
   4.0220000e+01  -1.8929270e+08
   4.0240000e+01  -1.7813091e+08
   4.0260000e+01  -1.6273435e+08
   4.0280000e+01  -1.5114018e+08
   4.0300000e+01  -1.4920318e+08
   4.0320000e+01  -1.5745662e+08
   4.0340000e+01  -1.7079987e+08
   4.0360000e+01  -1.8131608e+08
   4.0380000e+01  -1.8252992e+08
   4.0400000e+01  -1.7298966e+08
   4.0420000e+01  -1.5700450e+08
   4.0440000e+01  -1.4240395e+08
   4.0460000e+01  -1.3622132e+08
   4.0480000e+01  -1.4100230e+08
   4.0500000e+01  -1.5332609e+08
   4.0520000e+01  -1.6580419e+08
   4.0540000e+01  -1.7096235e+08
   4.0560000e+01  -1.6545201e+08
   4.0580000e+01  -1.5172492e+08
   4.0600000e+01  -1.3687016e+08
   4.0620000e+01  -1.2861890e+08
   4.0640000e+01  -1.3132126e+08
   4.0660000e+01  -1.4342314e+08
   4.0680000e+01  -1.5848074e+08
   4.0700000e+01  -1.6847005e+08
   4.0720000e+01  -1.6831930e+08
   4.0740000e+01  -1.5845143e+08
   4.0760000e+01  -1.4475178e+08
   4.0780000e+01  -1.3514977e+08
   4.0800000e+01  -1.3552696e+08
   4.0820000e+01  -1.4629039e+08
   4.0840000e+01  -1.6235555e+08
   4.0860000e+01  -1.7567069e+08
   4.0880000e+01  -1.7976780e+08
   4.0900000e+01  -1.7305958e+08
   4.0920000e+01  -1.5985952e+08
   4.0940000e+01  -1.4786584e+08
   4.0960000e+01  -1.4412061e+08
   4.0980000e+01  -1.5104578e+08
   4.1000000e+01  -1.6524020e+08
   4.1020000e+01  -1.7920370e+08
   4.1040000e+01  -1.8549628e+08
   4.1060000e+01  -1.8067610e+08
   4.1080000e+01  -1.6724433e+08
   4.1100000e+01  -1.5222086e+08
   4.1120000e+01  -1.4339991e+08
   4.1140000e+01  -1.4508875e+08
   4.1160000e+01  -1.5580834e+08
   4.1180000e+01  -1.6909658e+08
   4.1200000e+01  -1.7701620e+08
   4.1220000e+01  -1.7449675e+08
   4.1240000e+01  -1.6205905e+08
   4.1260000e+01  -1.4560335e+08
   4.1280000e+01  -1.3316395e+08
   4.1300000e+01  -1.3064648e+08
   4.1320000e+01  -1.3856052e+08
   4.1340000e+01  -1.5185403e+08
   4.1360000e+01  -1.6256292e+08
   4.1380000e+01  -1.6426134e+08
   4.1400000e+01  -1.5542327e+08
   4.1420000e+01  -1.4041396e+08
   4.1440000e+01  -1.2695869e+08
   4.1460000e+01  -1.2215721e+08
   4.1480000e+01  -1.2842131e+08
   4.1500000e+01  -1.4240729e+08
   4.1520000e+01  -1.5656950e+08
   4.1540000e+01  -1.6351896e+08
   4.1560000e+01  -1.5973828e+08
   4.1580000e+01  -1.4776918e+08
   4.1600000e+01  -1.3453118e+08
   4.1620000e+01  -1.2784823e+08
   4.1640000e+01  -1.3190600e+08
   4.1660000e+01  -1.4524780e+08
   4.1680000e+01  -1.6127242e+08
   4.1700000e+01  -1.7206246e+08
   4.1720000e+01  -1.7239773e+08
   4.1740000e+01  -1.6281982e+08
   4.1760000e+01  -1.4907859e+08
   4.1780000e+01  -1.3923121e+08
   4.1800000e+01  -1.3904256e+08
   4.1820000e+01  -1.4904831e+08
   4.1840000e+01  -1.6407326e+08
   4.1860000e+01  -1.7618590e+08
   4.1880000e+01  -1.7885935e+08
   4.1900000e+01  -1.7061203e+08
   4.1920000e+01  -1.5573077e+08
   4.1940000e+01  -1.4200260e+08
   4.1960000e+01  -1.3646909e+08
   4.1980000e+01  -1.4162359e+08
   4.2000000e+01  -1.5408250e+08
   4.2020000e+01  -1.6639903e+08
   4.2040000e+01  -1.7116356e+08
   4.2060000e+01  -1.6496701e+08
   4.2080000e+01  -1.5035266e+08
   4.2100000e+01  -1.3434652e+08
   4.2120000e+01  -1.2479782e+08
   4.2140000e+01  -1.2598572e+08
   4.2160000e+01  -1.3650028e+08
   4.2180000e+01  -1.4981292e+08
   4.2200000e+01  -1.5806851e+08
   4.2220000e+01  -1.5609489e+08
   4.2240000e+01  -1.4450332e+08
   4.2260000e+01  -1.2906546e+08
   4.2280000e+01  -1.1790770e+08
   4.2300000e+01  -1.1678834e+08
   4.2320000e+01  -1.2630689e+08
   4.2340000e+01  -1.4125030e+08
   4.2360000e+01  -1.5374420e+08
   4.2380000e+01  -1.5719121e+08
   4.2400000e+01  -1.5016023e+08
   4.2420000e+01  -1.3683725e+08
   4.2440000e+01  -1.2505213e+08
   4.2460000e+01  -1.2172150e+08
   4.2480000e+01  -1.2937178e+08
   4.2500000e+01  -1.4447957e+08
   4.2520000e+01  -1.5962012e+08
   4.2540000e+01  -1.6723968e+08
   4.2560000e+01  -1.6394160e+08
   4.2580000e+01  -1.5212953e+08
   4.2600000e+01  -1.3883743e+08
   4.2620000e+01  -1.3178406e+08
   4.2640000e+01  -1.3526032e+08
   4.2660000e+01  -1.4773639e+08
   4.2680000e+01  -1.6270801e+08
   4.2700000e+01  -1.7221264e+08
   4.2720000e+01  -1.7112028e+08
   4.2740000e+01  -1.5995221e+08
   4.2760000e+01  -1.4453948e+08
   4.2780000e+01  -1.3294250e+08
   4.2800000e+01  -1.3099123e+08
   4.2820000e+01  -1.3924859e+08
   4.2840000e+01  -1.5257924e+08
   4.2860000e+01  -1.6310390e+08
   4.2880000e+01  -1.6430379e+08
   4.2900000e+01  -1.5477304e+08
   4.2920000e+01  -1.3877309e+08
   4.2940000e+01  -1.2418371e+08
   4.2960000e+01  -1.1798998e+08
   4.2980000e+01  -1.2278571e+08
   4.3000000e+01  -1.3510377e+08
   4.3020000e+01  -1.4759850e+08
   4.3040000e+01  -1.5275311e+08
   4.3060000e+01  -1.4725855e+08
   4.3080000e+01  -1.3352836e+08
   4.3100000e+01  -1.1868982e+08
   4.3120000e+01  -1.1043887e+08
   4.3140000e+01  -1.1316055e+08
   4.3160000e+01  -1.2526877e+08
   4.3180000e+01  -1.4034687e+08
   4.3200000e+01  -1.5034742e+08
   4.3220000e+01  -1.5021360e+08
   4.3240000e+01  -1.4036123e+08
   4.3260000e+01  -1.2667422e+08
   4.3280000e+01  -1.1709468e+08
   4.3300000e+01  -1.1748359e+08
   4.3320000e+01  -1.2827786e+08
   4.3340000e+01  -1.4435524e+08
   4.3360000e+01  -1.5770610e+08
   4.3380000e+01  -1.6181423e+08
   4.3400000e+01  -1.5514292e+08
   4.3420000e+01  -1.4195293e+08
   4.3440000e+01  -1.2999861e+08
   4.3460000e+01  -1.2626555e+08
   4.3480000e+01  -1.3323531e+08
   4.3500000e+01  -1.4744456e+08
   4.3520000e+01  -1.6145692e+08
   4.3540000e+01  -1.6776388e+08
   4.3560000e+01  -1.6299406e+08
   4.3580000e+01  -1.4957538e+08
   4.3600000e+01  -1.3460390e+08
   4.3620000e+01  -1.2579859e+08
   4.3640000e+01  -1.2754236e+08
   4.3660000e+01  -1.3828322e+08
   4.3680000e+01  -1.5162749e+08
   4.3700000e+01  -1.5957243e+08
   4.3720000e+01  -1.5710696e+08
   4.3740000e+01  -1.4469666e+08
   4.3760000e+01  -1.2829357e+08
   4.3780000e+01  -1.1588525e+08
   4.3800000e+01  -1.1342222e+08
   4.3820000e+01  -1.2137304e+08
   4.3840000e+01  -1.3472264e+08
   4.3860000e+01  -1.4547287e+08
   4.3880000e+01  -1.4722519e+08
   4.3900000e+01  -1.3843214e+08
   4.3920000e+01  -1.2347251e+08
   4.3940000e+01  -1.1006900e+08
   4.3960000e+01  -1.0531431e+08
   4.3980000e+01  -1.1164022e+08
   4.4000000e+01  -1.2567056e+08
   4.4020000e+01  -1.3990309e+08
   4.4040000e+01  -1.4689290e+08
   4.4060000e+01  -1.4318708e+08
   4.4080000e+01  -1.3125485e+08
   4.4100000e+01  -1.1809543e+08
   4.4120000e+01  -1.1144966e+08
   4.4140000e+01  -1.1559117e+08
   4.4160000e+01  -1.2897258e+08
   4.4180000e+01  -1.4508510e+08
   4.4200000e+01  -1.5591525e+08
   4.4220000e+01  -1.5633975e+08
   4.4240000e+01  -1.4680107e+08
   4.4260000e+01  -1.3315005e+08
   4.4280000e+01  -1.2334381e+08
   4.4300000e+01  -1.2324759e+08
   4.4320000e+01  -1.3329984e+08
   4.4340000e+01  -1.4841778e+08
   4.4360000e+01  -1.6058232e+08
   4.4380000e+01  -1.6334534e+08
   4.4400000e+01  -1.5515428e+08
   4.4420000e+01  -1.4035822e+08
   4.4440000e+01  -1.2669201e+08
   4.4460000e+01  -1.2124220e+08
   4.4480000e+01  -1.2646576e+08
   4.4500000e+01  -1.3900850e+08
   4.4520000e+01  -1.5139919e+08
   4.4540000e+01  -1.5624613e+08
   4.4560000e+01  -1.5012616e+08
   4.4580000e+01  -1.3559170e+08
   4.4600000e+01  -1.1966590e+08
   4.4620000e+01  -1.1019573e+08
   4.4640000e+01  -1.1147127e+08
   4.4660000e+01  -1.2206309e+08
   4.4680000e+01  -1.3547101e+08
   4.4700000e+01  -1.4380033e+08
   4.4720000e+01  -1.4192693e+08
   4.4740000e+01  -1.3040497e+08
   4.4760000e+01  -1.1507118e+08
   4.4780000e+01  -1.0398205e+08
   4.4800000e+01  -1.0297152e+08
   4.4820000e+01  -1.1256061e+08
   4.4840000e+01  -1.2761673e+08
   4.4860000e+01  -1.4018227e+08
   4.4880000e+01  -1.4374306e+08
   4.4900000e+01  -1.3678323e+08
   4.4920000e+01  -1.2357462e+08
   4.4940000e+01  -1.1186140e+08
   4.4960000e+01  -1.0864773e+08
   4.4980000e+01  -1.1637302e+08
   4.5000000e+01  -1.3160014e+08
   4.5020000e+01  -1.4681911e+08
   4.5040000e+01  -1.5455660e+08
   4.5060000e+01  -1.5134009e+08
   4.5080000e+01  -1.3964190e+08
   4.5100000e+01  -1.2643651e+08
   4.5120000e+01  -1.1949407e+08
   4.5140000e+01  -1.2306445e+08
   4.5160000e+01  -1.3565004e+08
   4.5180000e+01  -1.5072183e+08
   4.5200000e+01  -1.6033394e+08
   4.5220000e+01  -1.5934442e+08
   4.5240000e+01  -1.4828155e+08
   4.5260000e+01  -1.3297360e+08
   4.5280000e+01  -1.2148155e+08
   4.5300000e+01  -1.1963909e+08
   4.5320000e+01  -1.2800219e+08
   4.5340000e+01  -1.4144647e+08
   4.5360000e+01  -1.5207554e+08
   4.5380000e+01  -1.5339245e+08
   4.5400000e+01  -1.4396272e+08
   4.5420000e+01  -1.2808278e+08
   4.5440000e+01  -1.1359258e+08
   4.5460000e+01  -1.0752305e+08
   4.5480000e+01  -1.1241891e+08
   4.5500000e+01  -1.2486480e+08
   4.5520000e+01  -1.3746080e+08
   4.5540000e+01  -1.4274407e+08
   4.5560000e+01  -1.3735060e+08
   4.5580000e+01  -1.2374891e+08
   4.5600000e+01  -1.0901164e+08
   4.5620000e+01  -1.0089133e+08
   4.5640000e+01  -1.0371569e+08
   4.5660000e+01  -1.1595820e+08
   4.5680000e+01  -1.3113982e+08
   4.5700000e+01  -1.4127627e+08
   4.5720000e+01  -1.4124587e+08
   4.5740000e+01  -1.3152829e+08
   4.5760000e+01  -1.1794642e+08
   4.5780000e+01  -1.0850024e+08
   4.5800000e+01  -1.0899937e+08
   4.5820000e+01  -1.1992581e+08
   4.5840000e+01  -1.3611920e+08
   4.5860000e+01  -1.4959957e+08
   4.5880000e+01  -1.5382734e+08
   4.5900000e+01  -1.4728201e+08
   4.5920000e+01  -1.3421397e+08
   4.5940000e+01  -1.2238421e+08
   4.5960000e+01  -1.1877603e+08
   4.5980000e+01  -1.2587143e+08
   4.6000000e+01  -1.4020848e+08
   4.6020000e+01  -1.5434677e+08
   4.6040000e+01  -1.6078307e+08
   4.6060000e+01  -1.5613721e+08
   4.6080000e+01  -1.4284913e+08
   4.6100000e+01  -1.2799993e+08
   4.6120000e+01  -1.1932791e+08
   4.6140000e+01  -1.2119460e+08
   4.6160000e+01  -1.3207133e+08
   4.6180000e+01  -1.4554001e+08
   4.6200000e+01  -1.5362068e+08
   4.6220000e+01  -1.5128045e+08
   4.6240000e+01  -1.3900380e+08
   4.6260000e+01  -1.2272731e+08
   4.6280000e+01  -1.1045187e+08
   4.6300000e+01  -1.0811799e+08
   4.6320000e+01  -1.1620308e+08
   4.6340000e+01  -1.2968324e+08
   4.6360000e+01  -1.4056924e+08
   4.6380000e+01  -1.4245075e+08
   4.6400000e+01  -1.3379431e+08
   4.6420000e+01  -1.1896193e+08
   4.6440000e+01  -1.0569647e+08
   4.6460000e+01  -1.0106945e+08
   4.6480000e+01  -1.0753524e+08
   4.6500000e+01  -1.2169524e+08
   4.6520000e+01  -1.3606771e+08
   4.6540000e+01  -1.4318834e+08
   4.6560000e+01  -1.3962064e+08
   4.6580000e+01  -1.2781953e+08
   4.6600000e+01  -1.1479749e+08
   4.6620000e+01  -1.0828360e+08
   4.6640000e+01  -1.1256437e+08
   4.6660000e+01  -1.2607820e+08
   4.6680000e+01  -1.4233224e+08
   4.6700000e+01  -1.5329369e+08
   4.6720000e+01  -1.5386021e+08
   4.6740000e+01  -1.4445120e+08
   4.6760000e+01  -1.3094207e+08
   4.6780000e+01  -1.2126569e+08
   4.6800000e+01  -1.2131225e+08
   4.6820000e+01  -1.3149585e+08
   4.6840000e+01  -1.4675762e+08
   4.6860000e+01  -1.5905355e+08
   4.6880000e+01  -1.6196054e+08
   4.6900000e+01  -1.5389880e+08
   4.6920000e+01  -1.3924746e+08
   4.6940000e+01  -1.2570852e+08
   4.6960000e+01  -1.2040612e+08
   4.6980000e+01  -1.2575616e+08
   4.7000000e+01  -1.3844882e+08
   4.7020000e+01  -1.5096576e+08
   4.7040000e+01  -1.5596197e+08
   4.7060000e+01  -1.4996861e+08
   4.7080000e+01  -1.3558020e+08
   4.7100000e+01  -1.1978342e+08
   4.7120000e+01  -1.1045628e+08
   4.7140000e+01  -1.1186511e+08
   4.7160000e+01  -1.2259771e+08
   4.7180000e+01  -1.3614249e+08
   4.7200000e+01  -1.4460974e+08
   4.7220000e+01  -1.4287467e+08
   4.7240000e+01  -1.3148741e+08
   4.7260000e+01  -1.1629314e+08
   4.7280000e+01  -1.0533659e+08
   4.7300000e+01  -1.0446836e+08
   4.7320000e+01  -1.1418847e+08
   4.7340000e+01  -1.2939026e+08
   4.7360000e+01  -1.4208376e+08
   4.7380000e+01  -1.4579258e+08
   4.7400000e+01  -1.3895646e+08
   4.7420000e+01  -1.2589750e+08
   4.7440000e+01  -1.1430538e+08
   4.7460000e+01  -1.1124302e+08
   4.7480000e+01  -1.1908938e+08
   4.7500000e+01  -1.3446847e+08
   4.7520000e+01  -1.4980895e+08
   4.7540000e+01  -1.5769707e+08
   4.7560000e+01  -1.5460145e+08
   4.7580000e+01  -1.4305219e+08
   4.7600000e+01  -1.2996685e+08
   4.7620000e+01  -1.2317367e+08
   4.7640000e+01  -1.2686356e+08
   4.7660000e+01  -1.3960011e+08
   4.7680000e+01  -1.5479028e+08
   4.7700000e+01  -1.6455369e+08
   4.7720000e+01  -1.6368094e+08
   4.7740000e+01  -1.5276754e+08
   4.7760000e+01  -1.3757643e+08
   4.7780000e+01  -1.2623129e+08
   4.7800000e+01  -1.2450851e+08
   4.7820000e+01  -1.3301561e+08
   4.7840000e+01  -1.4658329e+08
   4.7860000e+01  -1.5735215e+08
   4.7880000e+01  -1.5879503e+08
   4.7900000e+01  -1.4950003e+08
   4.7920000e+01  -1.3374797e+08
   4.7940000e+01  -1.1938860e+08
   4.7960000e+01  -1.1344963e+08
   4.7980000e+01  -1.1847360e+08
   4.8000000e+01  -1.3105335e+08
   4.8020000e+01  -1.4377353e+08
   4.8040000e+01  -1.4919367e+08
   4.8060000e+01  -1.4391841e+08
   4.8080000e+01  -1.3045672e+08
   4.8100000e+01  -1.1583189e+08
   4.8120000e+01  -1.0785529e+08
   4.8140000e+01  -1.1078847e+08
   4.8160000e+01  -1.2317753e+08
   4.8180000e+01  -1.3846582e+08
   4.8200000e+01  -1.4874890e+08
   4.8220000e+01  -1.4882342e+08
   4.8240000e+01  -1.3925043e+08
   4.8260000e+01  -1.2577281e+08
   4.8280000e+01  -1.1646942e+08
   4.8300000e+01  -1.1707341e+08
   4.8320000e+01  -1.2814183e+08
   4.8340000e+01  -1.4444025e+08
   4.8360000e+01  -1.5806157e+08
   4.8380000e+01  -1.6239299e+08
   4.8400000e+01  -1.5598666e+08
   4.8420000e+01  -1.4302111e+08
   4.8440000e+01  -1.3132803e+08
   4.8460000e+01  -1.2782359e+08
   4.8480000e+01  -1.3505274e+08
   4.8500000e+01  -1.4949660e+08
   4.8520000e+01  -1.6376391e+08
   4.8540000e+01  -1.7030993e+08
   4.8560000e+01  -1.6578687e+08
   4.8580000e+01  -1.5261095e+08
   4.8600000e+01  -1.3787902e+08
   4.8620000e+01  -1.2932193e+08
   4.8640000e+01  -1.3130202e+08
   4.8660000e+01  -1.4229649e+08
   4.8680000e+01  -1.5587467e+08
   4.8700000e+01  -1.6407516e+08
   4.8720000e+01  -1.6183895e+08
   4.8740000e+01  -1.4968427e+08
   4.8760000e+01  -1.3350556e+08
   4.8780000e+01  -1.2135565e+08
   4.8800000e+01  -1.1911404e+08
   4.8820000e+01  -1.2732875e+08
   4.8840000e+01  -1.4089645e+08
   4.8860000e+01  -1.5191421e+08
   4.8880000e+01  -1.5387917e+08
   4.8900000e+01  -1.4535376e+08
   4.8920000e+01  -1.3060276e+08
   4.8940000e+01  -1.1746599e+08
   4.8960000e+01  -1.1292109e+08
   4.8980000e+01  -1.1951265e+08
   4.9000000e+01  -1.3375669e+08
   4.9020000e+01  -1.4825123e+08
   4.9040000e+01  -1.5545671e+08
   4.9060000e+01  -1.5200680e+08
   4.9080000e+01  -1.4029060e+08
   4.9100000e+01  -1.2738242e+08
   4.9120000e+01  -1.2095467e+08
   4.9140000e+01  -1.2534558e+08
   4.9160000e+01  -1.3894819e+08
   4.9180000e+01  -1.5530745e+08
   4.9200000e+01  -1.6636040e+08
   4.9220000e+01  -1.6702558e+08
   4.9240000e+01  -1.5771048e+08
   4.9260000e+01  -1.4429353e+08
   4.9280000e+01  -1.3471372e+08
   4.9300000e+01  -1.3484775e+08
   4.9320000e+01  -1.4513009e+08
   4.9340000e+01  -1.6047593e+08
   4.9360000e+01  -1.7287085e+08
   4.9380000e+01  -1.7585864e+08
   4.9400000e+01  -1.6789474e+08
   4.9420000e+01  -1.5332083e+08
   4.9440000e+01  -1.3987949e+08
   4.9460000e+01  -1.3465123e+08
   4.9480000e+01  -1.4010035e+08
   4.9500000e+01  -1.5286331e+08
   4.9520000e+01  -1.6548082e+08
   4.9540000e+01  -1.7054271e+08
   4.9560000e+01  -1.6464995e+08
   4.9580000e+01  -1.5032333e+08
   4.9600000e+01  -1.3462594e+08
   4.9620000e+01  -1.2535919e+08
   4.9640000e+01  -1.2686532e+08
   4.9660000e+01  -1.3765891e+08
   4.9680000e+01  -1.5129747e+08
   4.9700000e+01  -1.5982640e+08
   4.9720000e+01  -1.5818035e+08
   4.9740000e+01  -1.4685486e+08
   4.9760000e+01  -1.3174519e+08
   4.9780000e+01  -1.2085081e+08
   4.9800000e+01  -1.2006379e+08
   4.9820000e+01  -1.2984709e+08
   4.9840000e+01  -1.4512641e+08
   4.9860000e+01  -1.5788415e+08
   4.9880000e+01  -1.6166515e+08
   4.9900000e+01  -1.5489453e+08
   4.9920000e+01  -1.4190145e+08
   4.9940000e+01  -1.3037705e+08
   4.9960000e+01  -1.2737493e+08
   4.9980000e+01  -1.3529154e+08
   5.0000000e+01  -1.5072638e+08


==> data/sig/sig8_buck_example3.dat <==
   3.0000000e+01  -2.4200563e+08
   3.0020000e+01  -2.4200563e+08
   3.0040000e+01  -2.4200563e+08
   3.0060000e+01  -2.4200563e+08
   3.0080000e+01  -2.4200563e+08
   3.0100000e+01  -2.4200563e+08
   3.0120000e+01  -2.4200563e+08
   3.0140000e+01  -2.4200563e+08
   3.0160000e+01  -2.4200563e+08
   3.0180000e+01  -2.4200563e+08
   3.0200000e+01  -2.4200563e+08
   3.0220000e+01  -2.4200563e+08
   3.0240000e+01  -2.4200563e+08
   3.0260000e+01  -2.4200563e+08
   3.0280000e+01  -2.4200563e+08
   3.0300000e+01  -2.4200563e+08
   3.0320000e+01  -2.4200563e+08
   3.0340000e+01  -2.4200563e+08
   3.0360000e+01  -2.4200563e+08
   3.0380000e+01  -2.4200563e+08
   3.0400000e+01  -2.4200563e+08
   3.0420000e+01  -2.4200563e+08
   3.0440000e+01  -2.4200563e+08
   3.0460000e+01  -2.4200563e+08
   3.0480000e+01  -2.4200563e+08
   3.0500000e+01  -2.4200563e+08
   3.0520000e+01  -2.4200563e+08
   3.0540000e+01  -2.4200563e+08
   3.0560000e+01  -2.4200563e+08
   3.0580000e+01  -2.4200563e+08
   3.0600000e+01  -2.4200563e+08
   3.0620000e+01  -2.4200563e+08
   3.0640000e+01  -2.4200563e+08
   3.0660000e+01  -2.4200563e+08
   3.0680000e+01  -2.4200563e+08
   3.0700000e+01  -2.4200563e+08
   3.0720000e+01  -2.4200563e+08
   3.0740000e+01  -2.4200563e+08
   3.0760000e+01  -2.4200563e+08
   3.0780000e+01  -2.4200563e+08
   3.0800000e+01  -2.4200563e+08
   3.0820000e+01  -2.4200563e+08
   3.0840000e+01  -2.4200563e+08
   3.0860000e+01  -2.4200563e+08
   3.0880000e+01  -2.4200563e+08
   3.0900000e+01  -2.4200563e+08
   3.0920000e+01  -2.4200563e+08
   3.0940000e+01  -2.4200563e+08
   3.0960000e+01  -2.4200563e+08
   3.0980000e+01  -2.4200563e+08
   3.1000000e+01  -2.4200563e+08
   3.1020000e+01  -2.4200563e+08
   3.1040000e+01  -2.4200563e+08
   3.1060000e+01  -2.4200563e+08
   3.1080000e+01  -2.4200563e+08
   3.1100000e+01  -2.4200563e+08
   3.1120000e+01  -2.4200563e+08
   3.1140000e+01  -2.4200563e+08
   3.1160000e+01  -2.4200563e+08
   3.1180000e+01  -2.4200563e+08
   3.1200000e+01  -2.4200563e+08
   3.1220000e+01  -2.4200563e+08
   3.1240000e+01  -2.4200563e+08
   3.1260000e+01  -2.4200563e+08
   3.1280000e+01  -2.4200563e+08
   3.1300000e+01  -2.4200563e+08
   3.1320000e+01  -2.4200563e+08
   3.1340000e+01  -2.4200563e+08
   3.1360000e+01  -2.4200563e+08
   3.1380000e+01  -2.4200563e+08
   3.1400000e+01  -2.4200563e+08
   3.1420000e+01  -2.4200563e+08
   3.1440000e+01  -2.4200563e+08
   3.1460000e+01  -2.4200563e+08
   3.1480000e+01  -2.4200563e+08
   3.1500000e+01  -2.4200563e+08
   3.1520000e+01  -2.4200563e+08
   3.1540000e+01  -2.4200563e+08
   3.1560000e+01  -2.4200563e+08
   3.1580000e+01  -2.4200563e+08
   3.1600000e+01  -2.4200563e+08
   3.1620000e+01  -2.4200563e+08
   3.1640000e+01  -2.4200563e+08
   3.1660000e+01  -2.4200563e+08
   3.1680000e+01  -2.4200563e+08
   3.1700000e+01  -2.4200563e+08
   3.1720000e+01  -2.4200563e+08
   3.1740000e+01  -2.4200563e+08
   3.1760000e+01  -2.4200563e+08
   3.1780000e+01  -2.4200563e+08
   3.1800000e+01  -2.4200563e+08
   3.1820000e+01  -2.4200563e+08
   3.1840000e+01  -2.4200563e+08
   3.1860000e+01  -2.4200563e+08
   3.1880000e+01  -2.4200563e+08
   3.1900000e+01  -2.4200563e+08
   3.1920000e+01  -2.4200563e+08
   3.1940000e+01  -2.4200563e+08
   3.1960000e+01  -2.4200563e+08
   3.1980000e+01  -2.4200563e+08
   3.2000000e+01  -2.4200563e+08
   3.2020000e+01  -2.4200563e+08
   3.2040000e+01  -2.4200563e+08
   3.2060000e+01  -2.4200563e+08
   3.2080000e+01  -2.4200563e+08
   3.2100000e+01  -2.4200563e+08
   3.2120000e+01  -2.4200563e+08
   3.2140000e+01  -2.4200563e+08
   3.2160000e+01  -2.4200563e+08
   3.2180000e+01  -2.4200563e+08
   3.2200000e+01  -2.4200563e+08
   3.2220000e+01  -2.4200563e+08
   3.2240000e+01  -2.4200563e+08
   3.2260000e+01  -2.4200563e+08
   3.2280000e+01  -2.4200563e+08
   3.2300000e+01  -2.4200563e+08
   3.2320000e+01  -2.4200563e+08
   3.2340000e+01  -2.4200563e+08
   3.2360000e+01  -2.4200563e+08
   3.2380000e+01  -2.4200563e+08
   3.2400000e+01  -2.4200563e+08
   3.2420000e+01  -2.4200563e+08
   3.2440000e+01  -2.4200563e+08
   3.2460000e+01  -2.4200563e+08
   3.2480000e+01  -2.4200563e+08
   3.2500000e+01  -2.4200563e+08
   3.2520000e+01  -2.4200563e+08
   3.2540000e+01  -2.4200563e+08
   3.2560000e+01  -2.4200563e+08
   3.2580000e+01  -2.4200563e+08
   3.2600000e+01  -2.4200563e+08
   3.2620000e+01  -2.4200563e+08
   3.2640000e+01  -2.4200563e+08
   3.2660000e+01  -2.4200563e+08
   3.2680000e+01  -2.4200563e+08
   3.2700000e+01  -2.4200563e+08
   3.2720000e+01  -2.4200563e+08
   3.2740000e+01  -2.4200563e+08
   3.2760000e+01  -2.4200563e+08
   3.2780000e+01  -2.4200563e+08
   3.2800000e+01  -2.4200563e+08
   3.2820000e+01  -2.4200563e+08
   3.2840000e+01  -2.4200563e+08
   3.2860000e+01  -2.4200563e+08
   3.2880000e+01  -2.4200563e+08
   3.2900000e+01  -2.4200563e+08
   3.2920000e+01  -2.4200563e+08
   3.2940000e+01  -2.4200563e+08
   3.2960000e+01  -2.4200563e+08
   3.2980000e+01  -2.4200563e+08
   3.3000000e+01  -2.4200563e+08
   3.3020000e+01  -2.4200563e+08
   3.3040000e+01  -2.4200563e+08
   3.3060000e+01  -2.4200563e+08
   3.3080000e+01  -2.4200563e+08
   3.3100000e+01  -2.4200563e+08
   3.3120000e+01  -2.4200563e+08
   3.3140000e+01  -2.4200563e+08
   3.3160000e+01  -2.4200563e+08
   3.3180000e+01  -2.4200563e+08
   3.3200000e+01  -2.4200563e+08
   3.3220000e+01  -2.4200563e+08
   3.3240000e+01  -2.4200563e+08
   3.3260000e+01  -2.4200563e+08
   3.3280000e+01  -2.4200563e+08
   3.3300000e+01  -2.4200563e+08
   3.3320000e+01  -2.4200563e+08
   3.3340000e+01  -2.4200563e+08
   3.3360000e+01  -2.4200563e+08
   3.3380000e+01  -2.4200563e+08
   3.3400000e+01  -2.4200563e+08
   3.3420000e+01  -2.4200563e+08
   3.3440000e+01  -2.4200563e+08
   3.3460000e+01  -2.4200563e+08
   3.3480000e+01  -2.4200563e+08
   3.3500000e+01  -2.4200563e+08
   3.3520000e+01  -2.4200563e+08
   3.3540000e+01  -2.4200563e+08
   3.3560000e+01  -2.4200563e+08
   3.3580000e+01  -2.4200563e+08
   3.3600000e+01  -2.4200563e+08
   3.3620000e+01  -2.4200563e+08
   3.3640000e+01  -2.4200563e+08
   3.3660000e+01  -2.4200563e+08
   3.3680000e+01  -2.4200563e+08
   3.3700000e+01  -2.4200563e+08
   3.3720000e+01  -2.4200563e+08
   3.3740000e+01  -2.4200563e+08
   3.3760000e+01  -2.4200563e+08
   3.3780000e+01  -2.4200563e+08
   3.3800000e+01  -2.4200563e+08
   3.3820000e+01  -2.4200563e+08
   3.3840000e+01  -2.4200563e+08
   3.3860000e+01  -2.4200563e+08
   3.3880000e+01  -2.4200563e+08
   3.3900000e+01  -2.4200563e+08
   3.3920000e+01  -2.4200563e+08
   3.3940000e+01  -2.4200563e+08
   3.3960000e+01  -2.4200563e+08
   3.3980000e+01  -2.4200563e+08
   3.4000000e+01  -2.4200563e+08
   3.4020000e+01  -2.4200563e+08
   3.4040000e+01  -2.4200563e+08
   3.4060000e+01  -2.4200563e+08
   3.4080000e+01  -2.4200563e+08
   3.4100000e+01  -2.4200563e+08
   3.4120000e+01  -2.4200563e+08
   3.4140000e+01  -2.4200563e+08
   3.4160000e+01  -2.4200563e+08
   3.4180000e+01  -2.4200563e+08
   3.4200000e+01  -2.4200563e+08
   3.4220000e+01  -2.4200563e+08
   3.4240000e+01  -2.4200563e+08
   3.4260000e+01  -2.4200563e+08
   3.4280000e+01  -2.4200563e+08
   3.4300000e+01  -2.4200563e+08
   3.4320000e+01  -2.4200563e+08
   3.4340000e+01  -2.4200563e+08
   3.4360000e+01  -2.4200563e+08
   3.4380000e+01  -2.4200563e+08
   3.4400000e+01  -2.4200563e+08
   3.4420000e+01  -2.4200563e+08
   3.4440000e+01  -2.4200563e+08
   3.4460000e+01  -2.4200563e+08
   3.4480000e+01  -2.4200563e+08
   3.4500000e+01  -2.4200563e+08
   3.4520000e+01  -2.4200563e+08
   3.4540000e+01  -2.4200563e+08
   3.4560000e+01  -2.4200563e+08
   3.4580000e+01  -2.4200563e+08
   3.4600000e+01  -2.4200563e+08
   3.4620000e+01  -2.4200563e+08
   3.4640000e+01  -2.4200563e+08
   3.4660000e+01  -2.4200563e+08
   3.4680000e+01  -2.4200563e+08
   3.4700000e+01  -2.4200563e+08
   3.4720000e+01  -2.4200563e+08
   3.4740000e+01  -2.4200563e+08
   3.4760000e+01  -2.4200563e+08
   3.4780000e+01  -2.4200563e+08
   3.4800000e+01  -2.4200563e+08
   3.4820000e+01  -2.4200563e+08
   3.4840000e+01  -2.4200563e+08
   3.4860000e+01  -2.4200563e+08
   3.4880000e+01  -2.4200563e+08
   3.4900000e+01  -2.4200563e+08
   3.4920000e+01  -2.4200563e+08
   3.4940000e+01  -2.4200563e+08
   3.4960000e+01  -2.4200563e+08
   3.4980000e+01  -2.4200563e+08
   3.5000000e+01  -2.4200563e+08
   3.5020000e+01  -2.4200563e+08
   3.5040000e+01  -2.4200563e+08
   3.5060000e+01  -2.4200563e+08
   3.5080000e+01  -2.4200563e+08
   3.5100000e+01  -2.4200563e+08
   3.5120000e+01  -2.4200563e+08
   3.5140000e+01  -2.4200563e+08
   3.5160000e+01  -2.4200563e+08
   3.5180000e+01  -2.4200563e+08
   3.5200000e+01  -2.4200563e+08
   3.5220000e+01  -2.4200563e+08
   3.5240000e+01  -2.4200563e+08
   3.5260000e+01  -2.4200563e+08
   3.5280000e+01  -2.4200563e+08
   3.5300000e+01  -2.4200563e+08
   3.5320000e+01  -2.4200563e+08
   3.5340000e+01  -2.4200563e+08
   3.5360000e+01  -2.4200563e+08
   3.5380000e+01  -2.4200563e+08
   3.5400000e+01  -2.4200563e+08
   3.5420000e+01  -2.4200563e+08
   3.5440000e+01  -2.4200563e+08
   3.5460000e+01  -2.4200563e+08
   3.5480000e+01  -2.4200563e+08
   3.5500000e+01  -2.4200563e+08
   3.5520000e+01  -2.4200563e+08
   3.5540000e+01  -2.4200563e+08
   3.5560000e+01  -2.4200563e+08
   3.5580000e+01  -2.4200563e+08
   3.5600000e+01  -2.4200563e+08
   3.5620000e+01  -2.4200563e+08
   3.5640000e+01  -2.4200563e+08
   3.5660000e+01  -2.4200563e+08
   3.5680000e+01  -2.4200563e+08
   3.5700000e+01  -2.4200563e+08
   3.5720000e+01  -2.4200563e+08
   3.5740000e+01  -2.4200563e+08
   3.5760000e+01  -2.4200563e+08
   3.5780000e+01  -2.4200563e+08
   3.5800000e+01  -2.4200563e+08
   3.5820000e+01  -2.4200563e+08
   3.5840000e+01  -2.4200563e+08
   3.5860000e+01  -2.4200563e+08
   3.5880000e+01  -2.4200563e+08
   3.5900000e+01  -2.4200563e+08
   3.5920000e+01  -2.4200563e+08
   3.5940000e+01  -2.4200563e+08
   3.5960000e+01  -2.4200563e+08
   3.5980000e+01  -2.4200563e+08
   3.6000000e+01  -2.4200563e+08
   3.6020000e+01  -2.4200563e+08
   3.6040000e+01  -2.4200563e+08
   3.6060000e+01  -2.4200563e+08
   3.6080000e+01  -2.4200563e+08
   3.6100000e+01  -2.4200563e+08
   3.6120000e+01  -2.4200563e+08
   3.6140000e+01  -2.4200563e+08
   3.6160000e+01  -2.4200563e+08
   3.6180000e+01  -2.4200563e+08
   3.6200000e+01  -2.4200563e+08
   3.6220000e+01  -2.4200563e+08
   3.6240000e+01  -2.4200563e+08
   3.6260000e+01  -2.4200563e+08
   3.6280000e+01  -2.4200563e+08
   3.6300000e+01  -2.4200563e+08
   3.6320000e+01  -2.4200563e+08
   3.6340000e+01  -2.4200563e+08
   3.6360000e+01  -2.4200563e+08
   3.6380000e+01  -2.4200563e+08
   3.6400000e+01  -2.4200563e+08
   3.6420000e+01  -2.4200563e+08
   3.6440000e+01  -2.4200563e+08
   3.6460000e+01  -2.4200563e+08
   3.6480000e+01  -2.4200563e+08
   3.6500000e+01  -2.4200563e+08
   3.6520000e+01  -2.4200563e+08
   3.6540000e+01  -2.4200563e+08
   3.6560000e+01  -2.4200563e+08
   3.6580000e+01  -2.4200563e+08
   3.6600000e+01  -2.4200563e+08
   3.6620000e+01  -2.4200563e+08
   3.6640000e+01  -2.4200563e+08
   3.6660000e+01  -2.4200563e+08
   3.6680000e+01  -2.4200563e+08
   3.6700000e+01  -2.4200563e+08
   3.6720000e+01  -2.4200563e+08
   3.6740000e+01  -2.4200563e+08
   3.6760000e+01  -2.4200563e+08
   3.6780000e+01  -2.4200563e+08
   3.6800000e+01  -2.4200563e+08
   3.6820000e+01  -2.4200563e+08
   3.6840000e+01  -2.4200563e+08
   3.6860000e+01  -2.4200563e+08
   3.6880000e+01  -2.4200563e+08
   3.6900000e+01  -2.4200563e+08
   3.6920000e+01  -2.4200563e+08
   3.6940000e+01  -2.4200563e+08
   3.6960000e+01  -2.4200563e+08
   3.6980000e+01  -2.4200563e+08
   3.7000000e+01  -2.4200563e+08
   3.7020000e+01  -2.4200563e+08
   3.7040000e+01  -2.4200563e+08
   3.7060000e+01  -2.4200563e+08
   3.7080000e+01  -2.4200563e+08
   3.7100000e+01  -2.4200563e+08
   3.7120000e+01  -2.4200563e+08
   3.7140000e+01  -2.4200563e+08
   3.7160000e+01  -2.4200563e+08
   3.7180000e+01  -2.4200563e+08
   3.7200000e+01  -2.4200563e+08
   3.7220000e+01  -2.4200563e+08
   3.7240000e+01  -2.4200563e+08
   3.7260000e+01  -2.4200563e+08
   3.7280000e+01  -2.4200563e+08
   3.7300000e+01  -2.4200563e+08
   3.7320000e+01  -2.4200563e+08
   3.7340000e+01  -2.4200563e+08
   3.7360000e+01  -2.4200563e+08
   3.7380000e+01  -2.4200563e+08
   3.7400000e+01  -2.4200563e+08
   3.7420000e+01  -2.4200563e+08
   3.7440000e+01  -2.4200563e+08
   3.7460000e+01  -2.4200563e+08
   3.7480000e+01  -2.4200563e+08
   3.7500000e+01  -2.4200563e+08
   3.7520000e+01  -2.4200563e+08
   3.7540000e+01  -2.4200563e+08
   3.7560000e+01  -2.4200563e+08
   3.7580000e+01  -2.4200563e+08
   3.7600000e+01  -2.4200563e+08
   3.7620000e+01  -2.4200563e+08
   3.7640000e+01  -2.4200563e+08
   3.7660000e+01  -2.4200563e+08
   3.7680000e+01  -2.4200563e+08
   3.7700000e+01  -2.4200563e+08
   3.7720000e+01  -2.4200563e+08
   3.7740000e+01  -2.4200563e+08
   3.7760000e+01  -2.4200563e+08
   3.7780000e+01  -2.4200563e+08
   3.7800000e+01  -2.4200563e+08
   3.7820000e+01  -2.4200563e+08
   3.7840000e+01  -2.4200563e+08
   3.7860000e+01  -2.4200563e+08
   3.7880000e+01  -2.4200563e+08
   3.7900000e+01  -2.4200563e+08
   3.7920000e+01  -2.4200563e+08
   3.7940000e+01  -2.4200563e+08
   3.7960000e+01  -2.4200563e+08
   3.7980000e+01  -2.4200563e+08
   3.8000000e+01  -2.4200563e+08
   3.8020000e+01  -2.4200563e+08
   3.8040000e+01  -2.4200563e+08
   3.8060000e+01  -2.4200563e+08
   3.8080000e+01  -2.4200563e+08
   3.8100000e+01  -2.4200563e+08
   3.8120000e+01  -2.4200563e+08
   3.8140000e+01  -2.4200563e+08
   3.8160000e+01  -2.4200563e+08
   3.8180000e+01  -2.4200563e+08
   3.8200000e+01  -2.4200563e+08
   3.8220000e+01  -2.4200563e+08
   3.8240000e+01  -2.4200563e+08
   3.8260000e+01  -2.4200563e+08
   3.8280000e+01  -2.4200563e+08
   3.8300000e+01  -2.4200563e+08
   3.8320000e+01  -2.4200563e+08
   3.8340000e+01  -2.4200563e+08
   3.8360000e+01  -2.4200563e+08
   3.8380000e+01  -2.4200563e+08
   3.8400000e+01  -2.4200563e+08
   3.8420000e+01  -2.4200563e+08
   3.8440000e+01  -2.4200563e+08
   3.8460000e+01  -2.4200563e+08
   3.8480000e+01  -2.4200563e+08
   3.8500000e+01  -2.4200563e+08
   3.8520000e+01  -2.4200563e+08
   3.8540000e+01  -2.4200563e+08
   3.8560000e+01  -2.4200563e+08
   3.8580000e+01  -2.4200563e+08
   3.8600000e+01  -2.4200563e+08
   3.8620000e+01  -2.4200563e+08
   3.8640000e+01  -2.4200563e+08
   3.8660000e+01  -2.4200563e+08
   3.8680000e+01  -2.4200563e+08
   3.8700000e+01  -2.4200563e+08
   3.8720000e+01  -2.4200563e+08
   3.8740000e+01  -2.4200563e+08
   3.8760000e+01  -2.4200563e+08
   3.8780000e+01  -2.4200563e+08
   3.8800000e+01  -2.4200563e+08
   3.8820000e+01  -2.4200563e+08
   3.8840000e+01  -2.4200563e+08
   3.8860000e+01  -2.4200563e+08
   3.8880000e+01  -2.4200563e+08
   3.8900000e+01  -2.4200563e+08
   3.8920000e+01  -2.4200563e+08
   3.8940000e+01  -2.4200563e+08
   3.8960000e+01  -2.4200563e+08
   3.8980000e+01  -2.4200563e+08
   3.9000000e+01  -2.4200563e+08
   3.9020000e+01  -2.4200563e+08
   3.9040000e+01  -2.4200563e+08
   3.9060000e+01  -2.4200563e+08
   3.9080000e+01  -2.4200563e+08
   3.9100000e+01  -2.4200563e+08
   3.9120000e+01  -2.4200563e+08
   3.9140000e+01  -2.4200563e+08
   3.9160000e+01  -2.4200563e+08
   3.9180000e+01  -2.4200563e+08
   3.9200000e+01  -2.4200563e+08
   3.9220000e+01  -2.4200563e+08
   3.9240000e+01  -2.4200563e+08
   3.9260000e+01  -2.4200563e+08
   3.9280000e+01  -2.4200563e+08
   3.9300000e+01  -2.4200563e+08
   3.9320000e+01  -2.4200563e+08
   3.9340000e+01  -2.4200563e+08
   3.9360000e+01  -2.4200563e+08
   3.9380000e+01  -2.4200563e+08
   3.9400000e+01  -2.4200563e+08
   3.9420000e+01  -2.4200563e+08
   3.9440000e+01  -2.4200563e+08
   3.9460000e+01  -2.4200563e+08
   3.9480000e+01  -2.4200563e+08
   3.9500000e+01  -2.4200563e+08
   3.9520000e+01  -2.4200563e+08
   3.9540000e+01  -2.4200563e+08
   3.9560000e+01  -2.4200563e+08
   3.9580000e+01  -2.4200563e+08
   3.9600000e+01  -2.4200563e+08
   3.9620000e+01  -2.4200563e+08
   3.9640000e+01  -2.4200563e+08
   3.9660000e+01  -2.4200563e+08
   3.9680000e+01  -2.4200563e+08
   3.9700000e+01  -2.4200563e+08
   3.9720000e+01  -2.4200563e+08
   3.9740000e+01  -2.4200563e+08
   3.9760000e+01  -2.4200563e+08
   3.9780000e+01  -2.4200563e+08
   3.9800000e+01  -2.4200563e+08
   3.9820000e+01  -2.4200563e+08
   3.9840000e+01  -2.4200563e+08
   3.9860000e+01  -2.4200563e+08
   3.9880000e+01  -2.4200563e+08
   3.9900000e+01  -2.4200563e+08
   3.9920000e+01  -2.4200563e+08
   3.9940000e+01  -2.4200563e+08
   3.9960000e+01  -2.4200563e+08
   3.9980000e+01  -2.4200563e+08
   4.0000000e+01  -2.4200563e+08
   4.0020000e+01  -2.4200563e+08
   4.0040000e+01  -2.4200563e+08
   4.0060000e+01  -2.4200563e+08
   4.0080000e+01  -2.4200563e+08
   4.0100000e+01  -2.4200563e+08
   4.0120000e+01  -2.4200563e+08
   4.0140000e+01  -2.4200563e+08
   4.0160000e+01  -2.4200563e+08
   4.0180000e+01  -2.4200563e+08
   4.0200000e+01  -2.4200563e+08
   4.0220000e+01  -2.4200563e+08
   4.0240000e+01  -2.4200563e+08
   4.0260000e+01  -2.4200563e+08
   4.0280000e+01  -2.4200563e+08
   4.0300000e+01  -2.4200563e+08
   4.0320000e+01  -2.4200563e+08
   4.0340000e+01  -2.4200563e+08
   4.0360000e+01  -2.4200563e+08
   4.0380000e+01  -2.4200563e+08
   4.0400000e+01  -2.4200563e+08
   4.0420000e+01  -2.4200563e+08
   4.0440000e+01  -2.4200563e+08
   4.0460000e+01  -2.4200563e+08
   4.0480000e+01  -2.4200563e+08
   4.0500000e+01  -2.4200563e+08
   4.0520000e+01  -2.4200563e+08
   4.0540000e+01  -2.4200563e+08
   4.0560000e+01  -2.4200563e+08
   4.0580000e+01  -2.4200563e+08
   4.0600000e+01  -2.4200563e+08
   4.0620000e+01  -2.4200563e+08
   4.0640000e+01  -2.4200563e+08
   4.0660000e+01  -2.4200563e+08
   4.0680000e+01  -2.4200563e+08
   4.0700000e+01  -2.4200563e+08
   4.0720000e+01  -2.4200563e+08
   4.0740000e+01  -2.4200563e+08
   4.0760000e+01  -2.4200563e+08
   4.0780000e+01  -2.4200563e+08
   4.0800000e+01  -2.4200563e+08
   4.0820000e+01  -2.4200563e+08
   4.0840000e+01  -2.4200563e+08
   4.0860000e+01  -2.4200563e+08
   4.0880000e+01  -2.4200563e+08
   4.0900000e+01  -2.4200563e+08
   4.0920000e+01  -2.4200563e+08
   4.0940000e+01  -2.4200563e+08
   4.0960000e+01  -2.4200563e+08
   4.0980000e+01  -2.4200563e+08
   4.1000000e+01  -2.4200563e+08
   4.1020000e+01  -2.4200563e+08
   4.1040000e+01  -2.4200563e+08
   4.1060000e+01  -2.4200563e+08
   4.1080000e+01  -2.4200563e+08
   4.1100000e+01  -2.4200563e+08
   4.1120000e+01  -2.4200563e+08
   4.1140000e+01  -2.4200563e+08
   4.1160000e+01  -2.4200563e+08
   4.1180000e+01  -2.4200563e+08
   4.1200000e+01  -2.4200563e+08
   4.1220000e+01  -2.4200563e+08
   4.1240000e+01  -2.4200563e+08
   4.1260000e+01  -2.4200563e+08
   4.1280000e+01  -2.4200563e+08
   4.1300000e+01  -2.4200563e+08
   4.1320000e+01  -2.4200563e+08
   4.1340000e+01  -2.4200563e+08
   4.1360000e+01  -2.4200563e+08
   4.1380000e+01  -2.4200563e+08
   4.1400000e+01  -2.4200563e+08
   4.1420000e+01  -2.4200563e+08
   4.1440000e+01  -2.4200563e+08
   4.1460000e+01  -2.4200563e+08
   4.1480000e+01  -2.4200563e+08
   4.1500000e+01  -2.4200563e+08
   4.1520000e+01  -2.4200563e+08
   4.1540000e+01  -2.4200563e+08
   4.1560000e+01  -2.4200563e+08
   4.1580000e+01  -2.4200563e+08
   4.1600000e+01  -2.4200563e+08
   4.1620000e+01  -2.4200563e+08
   4.1640000e+01  -2.4200563e+08
   4.1660000e+01  -2.4200563e+08
   4.1680000e+01  -2.4200563e+08
   4.1700000e+01  -2.4200563e+08
   4.1720000e+01  -2.4200563e+08
   4.1740000e+01  -2.4200563e+08
   4.1760000e+01  -2.4200563e+08
   4.1780000e+01  -2.4200563e+08
   4.1800000e+01  -2.4200563e+08
   4.1820000e+01  -2.4200563e+08
   4.1840000e+01  -2.4200563e+08
   4.1860000e+01  -2.4200563e+08
   4.1880000e+01  -2.4200563e+08
   4.1900000e+01  -2.4200563e+08
   4.1920000e+01  -2.4200563e+08
   4.1940000e+01  -2.4200563e+08
   4.1960000e+01  -2.4200563e+08
   4.1980000e+01  -2.4200563e+08
   4.2000000e+01  -2.4200563e+08
   4.2020000e+01  -2.4200563e+08
   4.2040000e+01  -2.4200563e+08
   4.2060000e+01  -2.4200563e+08
   4.2080000e+01  -2.4200563e+08
   4.2100000e+01  -2.4200563e+08
   4.2120000e+01  -2.4200563e+08
   4.2140000e+01  -2.4200563e+08
   4.2160000e+01  -2.4200563e+08
   4.2180000e+01  -2.4200563e+08
   4.2200000e+01  -2.4200563e+08
   4.2220000e+01  -2.4200563e+08
   4.2240000e+01  -2.4200563e+08
   4.2260000e+01  -2.4200563e+08
   4.2280000e+01  -2.4200563e+08
   4.2300000e+01  -2.4200563e+08
   4.2320000e+01  -2.4200563e+08
   4.2340000e+01  -2.4200563e+08
   4.2360000e+01  -2.4200563e+08
   4.2380000e+01  -2.4200563e+08
   4.2400000e+01  -2.4200563e+08
   4.2420000e+01  -2.4200563e+08
   4.2440000e+01  -2.4200563e+08
   4.2460000e+01  -2.4200563e+08
   4.2480000e+01  -2.4200563e+08
   4.2500000e+01  -2.4200563e+08
   4.2520000e+01  -2.4200563e+08
   4.2540000e+01  -2.4200563e+08
   4.2560000e+01  -2.4200563e+08
   4.2580000e+01  -2.4200563e+08
   4.2600000e+01  -2.4200563e+08
   4.2620000e+01  -2.4200563e+08
   4.2640000e+01  -2.4200563e+08
   4.2660000e+01  -2.4200563e+08
   4.2680000e+01  -2.4200563e+08
   4.2700000e+01  -2.4200563e+08
   4.2720000e+01  -2.4200563e+08
   4.2740000e+01  -2.4200563e+08
   4.2760000e+01  -2.4200563e+08
   4.2780000e+01  -2.4200563e+08
   4.2800000e+01  -2.4200563e+08
   4.2820000e+01  -2.4200563e+08
   4.2840000e+01  -2.4200563e+08
   4.2860000e+01  -2.4200563e+08
   4.2880000e+01  -2.4200563e+08
   4.2900000e+01  -2.4200563e+08
   4.2920000e+01  -2.4200563e+08
   4.2940000e+01  -2.4200563e+08
   4.2960000e+01  -2.4200563e+08
   4.2980000e+01  -2.4200563e+08
   4.3000000e+01  -2.4200563e+08
   4.3020000e+01  -2.4200563e+08
   4.3040000e+01  -2.4200563e+08
   4.3060000e+01  -2.4200563e+08
   4.3080000e+01  -2.4200563e+08
   4.3100000e+01  -2.4200563e+08
   4.3120000e+01  -2.4200563e+08
   4.3140000e+01  -2.4200563e+08
   4.3160000e+01  -2.4200563e+08
   4.3180000e+01  -2.4200563e+08
   4.3200000e+01  -2.4200563e+08
   4.3220000e+01  -2.4200563e+08
   4.3240000e+01  -2.4200563e+08
   4.3260000e+01  -2.4200563e+08
   4.3280000e+01  -2.4200563e+08
   4.3300000e+01  -2.4200563e+08
   4.3320000e+01  -2.4200563e+08
   4.3340000e+01  -2.4200563e+08
   4.3360000e+01  -2.4200563e+08
   4.3380000e+01  -2.4200563e+08
   4.3400000e+01  -2.4200563e+08
   4.3420000e+01  -2.4200563e+08
   4.3440000e+01  -2.4200563e+08
   4.3460000e+01  -2.4200563e+08
   4.3480000e+01  -2.4200563e+08
   4.3500000e+01  -2.4200563e+08
   4.3520000e+01  -2.4200563e+08
   4.3540000e+01  -2.4200563e+08
   4.3560000e+01  -2.4200563e+08
   4.3580000e+01  -2.4200563e+08
   4.3600000e+01  -2.4200563e+08
   4.3620000e+01  -2.4200563e+08
   4.3640000e+01  -2.4200563e+08
   4.3660000e+01  -2.4200563e+08
   4.3680000e+01  -2.4200563e+08
   4.3700000e+01  -2.4200563e+08
   4.3720000e+01  -2.4200563e+08
   4.3740000e+01  -2.4200563e+08
   4.3760000e+01  -2.4200563e+08
   4.3780000e+01  -2.4200563e+08
   4.3800000e+01  -2.4200563e+08
   4.3820000e+01  -2.4200563e+08
   4.3840000e+01  -2.4200563e+08
   4.3860000e+01  -2.4200563e+08
   4.3880000e+01  -2.4200563e+08
   4.3900000e+01  -2.4200563e+08
   4.3920000e+01  -2.4200563e+08
   4.3940000e+01  -2.4200563e+08
   4.3960000e+01  -2.4200563e+08
   4.3980000e+01  -2.4200563e+08
   4.4000000e+01  -2.4200563e+08
   4.4020000e+01  -2.4200563e+08
   4.4040000e+01  -2.4200563e+08
   4.4060000e+01  -2.4200563e+08
   4.4080000e+01  -2.4200563e+08
   4.4100000e+01  -2.4200563e+08
   4.4120000e+01  -2.4200563e+08
   4.4140000e+01  -2.4200563e+08
   4.4160000e+01  -2.4200563e+08
   4.4180000e+01  -2.4200563e+08
   4.4200000e+01  -2.4200563e+08
   4.4220000e+01  -2.4200563e+08
   4.4240000e+01  -2.4200563e+08
   4.4260000e+01  -2.4200563e+08
   4.4280000e+01  -2.4200563e+08
   4.4300000e+01  -2.4200563e+08
   4.4320000e+01  -2.4200563e+08
   4.4340000e+01  -2.4200563e+08
   4.4360000e+01  -2.4200563e+08
   4.4380000e+01  -2.4200563e+08
   4.4400000e+01  -2.4200563e+08
   4.4420000e+01  -2.4200563e+08
   4.4440000e+01  -2.4200563e+08
   4.4460000e+01  -2.4200563e+08
   4.4480000e+01  -2.4200563e+08
   4.4500000e+01  -2.4200563e+08
   4.4520000e+01  -2.4200563e+08
   4.4540000e+01  -2.4200563e+08
   4.4560000e+01  -2.4200563e+08
   4.4580000e+01  -2.4200563e+08
   4.4600000e+01  -2.4200563e+08
   4.4620000e+01  -2.4200563e+08
   4.4640000e+01  -2.4200563e+08
   4.4660000e+01  -2.4200563e+08
   4.4680000e+01  -2.4200563e+08
   4.4700000e+01  -2.4200563e+08
   4.4720000e+01  -2.4200563e+08
   4.4740000e+01  -2.4200563e+08
   4.4760000e+01  -2.4200563e+08
   4.4780000e+01  -2.4200563e+08
   4.4800000e+01  -2.4200563e+08
   4.4820000e+01  -2.4200563e+08
   4.4840000e+01  -2.4200563e+08
   4.4860000e+01  -2.4200563e+08
   4.4880000e+01  -2.4200563e+08
   4.4900000e+01  -2.4200563e+08
   4.4920000e+01  -2.4200563e+08
   4.4940000e+01  -2.4200563e+08
   4.4960000e+01  -2.4200563e+08
   4.4980000e+01  -2.4200563e+08
   4.5000000e+01  -2.4200563e+08
   4.5020000e+01  -2.4200563e+08
   4.5040000e+01  -2.4200563e+08
   4.5060000e+01  -2.4200563e+08
   4.5080000e+01  -2.4200563e+08
   4.5100000e+01  -2.4200563e+08
   4.5120000e+01  -2.4200563e+08
   4.5140000e+01  -2.4200563e+08
   4.5160000e+01  -2.4200563e+08
   4.5180000e+01  -2.4200563e+08
   4.5200000e+01  -2.4200563e+08
   4.5220000e+01  -2.4200563e+08
   4.5240000e+01  -2.4200563e+08
   4.5260000e+01  -2.4200563e+08
   4.5280000e+01  -2.4200563e+08
   4.5300000e+01  -2.4200563e+08
   4.5320000e+01  -2.4200563e+08
   4.5340000e+01  -2.4200563e+08
   4.5360000e+01  -2.4200563e+08
   4.5380000e+01  -2.4200563e+08
   4.5400000e+01  -2.4200563e+08
   4.5420000e+01  -2.4200563e+08
   4.5440000e+01  -2.4200563e+08
   4.5460000e+01  -2.4200563e+08
   4.5480000e+01  -2.4200563e+08
   4.5500000e+01  -2.4200563e+08
   4.5520000e+01  -2.4200563e+08
   4.5540000e+01  -2.4200563e+08
   4.5560000e+01  -2.4200563e+08
   4.5580000e+01  -2.4200563e+08
   4.5600000e+01  -2.4200563e+08
   4.5620000e+01  -2.4200563e+08
   4.5640000e+01  -2.4200563e+08
   4.5660000e+01  -2.4200563e+08
   4.5680000e+01  -2.4200563e+08
   4.5700000e+01  -2.4200563e+08
   4.5720000e+01  -2.4200563e+08
   4.5740000e+01  -2.4200563e+08
   4.5760000e+01  -2.4200563e+08
   4.5780000e+01  -2.4200563e+08
   4.5800000e+01  -2.4200563e+08
   4.5820000e+01  -2.4200563e+08
   4.5840000e+01  -2.4200563e+08
   4.5860000e+01  -2.4200563e+08
   4.5880000e+01  -2.4200563e+08
   4.5900000e+01  -2.4200563e+08
   4.5920000e+01  -2.4200563e+08
   4.5940000e+01  -2.4200563e+08
   4.5960000e+01  -2.4200563e+08
   4.5980000e+01  -2.4200563e+08
   4.6000000e+01  -2.4200563e+08
   4.6020000e+01  -2.4200563e+08
   4.6040000e+01  -2.4200563e+08
   4.6060000e+01  -2.4200563e+08
   4.6080000e+01  -2.4200563e+08
   4.6100000e+01  -2.4200563e+08
   4.6120000e+01  -2.4200563e+08
   4.6140000e+01  -2.4200563e+08
   4.6160000e+01  -2.4200563e+08
   4.6180000e+01  -2.4200563e+08
   4.6200000e+01  -2.4200563e+08
   4.6220000e+01  -2.4200563e+08
   4.6240000e+01  -2.4200563e+08
   4.6260000e+01  -2.4200563e+08
   4.6280000e+01  -2.4200563e+08
   4.6300000e+01  -2.4200563e+08
   4.6320000e+01  -2.4200563e+08
   4.6340000e+01  -2.4200563e+08
   4.6360000e+01  -2.4200563e+08
   4.6380000e+01  -2.4200563e+08
   4.6400000e+01  -2.4200563e+08
   4.6420000e+01  -2.4200563e+08
   4.6440000e+01  -2.4200563e+08
   4.6460000e+01  -2.4200563e+08
   4.6480000e+01  -2.4200563e+08
   4.6500000e+01  -2.4200563e+08
   4.6520000e+01  -2.4200563e+08
   4.6540000e+01  -2.4200563e+08
   4.6560000e+01  -2.4200563e+08
   4.6580000e+01  -2.4200563e+08
   4.6600000e+01  -2.4200563e+08
   4.6620000e+01  -2.4200563e+08
   4.6640000e+01  -2.4200563e+08
   4.6660000e+01  -2.4200563e+08
   4.6680000e+01  -2.4200563e+08
   4.6700000e+01  -2.4200563e+08
   4.6720000e+01  -2.4200563e+08
   4.6740000e+01  -2.4200563e+08
   4.6760000e+01  -2.4200563e+08
   4.6780000e+01  -2.4200563e+08
   4.6800000e+01  -2.4200563e+08
   4.6820000e+01  -2.4200563e+08
   4.6840000e+01  -2.4200563e+08
   4.6860000e+01  -2.4200563e+08
   4.6880000e+01  -2.4200563e+08
   4.6900000e+01  -2.4200563e+08
   4.6920000e+01  -2.4200563e+08
   4.6940000e+01  -2.4200563e+08
   4.6960000e+01  -2.4200563e+08
   4.6980000e+01  -2.4200563e+08
   4.7000000e+01  -2.4200563e+08
   4.7020000e+01  -2.4200563e+08
   4.7040000e+01  -2.4200563e+08
   4.7060000e+01  -2.4200563e+08
   4.7080000e+01  -2.4200563e+08
   4.7100000e+01  -2.4200563e+08
   4.7120000e+01  -2.4200563e+08
   4.7140000e+01  -2.4200563e+08
   4.7160000e+01  -2.4200563e+08
   4.7180000e+01  -2.4200563e+08
   4.7200000e+01  -2.4200563e+08
   4.7220000e+01  -2.4200563e+08
   4.7240000e+01  -2.4200563e+08
   4.7260000e+01  -2.4200563e+08
   4.7280000e+01  -2.4200563e+08
   4.7300000e+01  -2.4200563e+08
   4.7320000e+01  -2.4200563e+08
   4.7340000e+01  -2.4200563e+08
   4.7360000e+01  -2.4200563e+08
   4.7380000e+01  -2.4200563e+08
   4.7400000e+01  -2.4200563e+08
   4.7420000e+01  -2.4200563e+08
   4.7440000e+01  -2.4200563e+08
   4.7460000e+01  -2.4200563e+08
   4.7480000e+01  -2.4200563e+08
   4.7500000e+01  -2.4200563e+08
   4.7520000e+01  -2.4200563e+08
   4.7540000e+01  -2.4200563e+08
   4.7560000e+01  -2.4200563e+08
   4.7580000e+01  -2.4200563e+08
   4.7600000e+01  -2.4200563e+08
   4.7620000e+01  -2.4200563e+08
   4.7640000e+01  -2.4200563e+08
   4.7660000e+01  -2.4200563e+08
   4.7680000e+01  -2.4200563e+08
   4.7700000e+01  -2.4200563e+08
   4.7720000e+01  -2.4200563e+08
   4.7740000e+01  -2.4200563e+08
   4.7760000e+01  -2.4200563e+08
   4.7780000e+01  -2.4200563e+08
   4.7800000e+01  -2.4200563e+08
   4.7820000e+01  -2.4200563e+08
   4.7840000e+01  -2.4200563e+08
   4.7860000e+01  -2.4200563e+08
   4.7880000e+01  -2.4200563e+08
   4.7900000e+01  -2.4200563e+08
   4.7920000e+01  -2.4200563e+08
   4.7940000e+01  -2.4200563e+08
   4.7960000e+01  -2.4200563e+08
   4.7980000e+01  -2.4200563e+08
   4.8000000e+01  -2.4200563e+08
   4.8020000e+01  -2.4200563e+08
   4.8040000e+01  -2.4200563e+08
   4.8060000e+01  -2.4200563e+08
   4.8080000e+01  -2.4200563e+08
   4.8100000e+01  -2.4200563e+08
   4.8120000e+01  -2.4200563e+08
   4.8140000e+01  -2.4200563e+08
   4.8160000e+01  -2.4200563e+08
   4.8180000e+01  -2.4200563e+08
   4.8200000e+01  -2.4200563e+08
   4.8220000e+01  -2.4200563e+08
   4.8240000e+01  -2.4200563e+08
   4.8260000e+01  -2.4200563e+08
   4.8280000e+01  -2.4200563e+08
   4.8300000e+01  -2.4200563e+08
   4.8320000e+01  -2.4200563e+08
   4.8340000e+01  -2.4200563e+08
   4.8360000e+01  -2.4200563e+08
   4.8380000e+01  -2.4200563e+08
   4.8400000e+01  -2.4200563e+08
   4.8420000e+01  -2.4200563e+08
   4.8440000e+01  -2.4200563e+08
   4.8460000e+01  -2.4200563e+08
   4.8480000e+01  -2.4200563e+08
   4.8500000e+01  -2.4200563e+08
   4.8520000e+01  -2.4200563e+08
   4.8540000e+01  -2.4200563e+08
   4.8560000e+01  -2.4200563e+08
   4.8580000e+01  -2.4200563e+08
   4.8600000e+01  -2.4200563e+08
   4.8620000e+01  -2.4200563e+08
   4.8640000e+01  -2.4200563e+08
   4.8660000e+01  -2.4200563e+08
   4.8680000e+01  -2.4200563e+08
   4.8700000e+01  -2.4200563e+08
   4.8720000e+01  -2.4200563e+08
   4.8740000e+01  -2.4200563e+08
   4.8760000e+01  -2.4200563e+08
   4.8780000e+01  -2.4200563e+08
   4.8800000e+01  -2.4200563e+08
   4.8820000e+01  -2.4200563e+08
   4.8840000e+01  -2.4200563e+08
   4.8860000e+01  -2.4200563e+08
   4.8880000e+01  -2.4200563e+08
   4.8900000e+01  -2.4200563e+08
   4.8920000e+01  -2.4200563e+08
   4.8940000e+01  -2.4200563e+08
   4.8960000e+01  -2.4200563e+08
   4.8980000e+01  -2.4200563e+08
   4.9000000e+01  -2.4200563e+08
   4.9020000e+01  -2.4200563e+08
   4.9040000e+01  -2.4200563e+08
   4.9060000e+01  -2.4200563e+08
   4.9080000e+01  -2.4200563e+08
   4.9100000e+01  -2.4200563e+08
   4.9120000e+01  -2.4200563e+08
   4.9140000e+01  -2.4200563e+08
   4.9160000e+01  -2.4200563e+08
   4.9180000e+01  -2.4200563e+08
   4.9200000e+01  -2.4200563e+08
   4.9220000e+01  -2.4200563e+08
   4.9240000e+01  -2.4200563e+08
   4.9260000e+01  -2.4200563e+08
   4.9280000e+01  -2.4200563e+08
   4.9300000e+01  -2.4200563e+08
   4.9320000e+01  -2.4200563e+08
   4.9340000e+01  -2.4200563e+08
   4.9360000e+01  -2.4200563e+08
   4.9380000e+01  -2.4200563e+08
   4.9400000e+01  -2.4200563e+08
   4.9420000e+01  -2.4200563e+08
   4.9440000e+01  -2.4200563e+08
   4.9460000e+01  -2.4200563e+08
   4.9480000e+01  -2.4200563e+08
   4.9500000e+01  -2.4200563e+08
   4.9520000e+01  -2.4200563e+08
   4.9540000e+01  -2.4200563e+08
   4.9560000e+01  -2.4200563e+08
   4.9580000e+01  -2.4200563e+08
   4.9600000e+01  -2.4200563e+08
   4.9620000e+01  -2.4200563e+08
   4.9640000e+01  -2.4200563e+08
   4.9660000e+01  -2.4200563e+08
   4.9680000e+01  -2.4200563e+08
   4.9700000e+01  -2.4200563e+08
   4.9720000e+01  -2.4200563e+08
   4.9740000e+01  -2.4200563e+08
   4.9760000e+01  -2.4200563e+08
   4.9780000e+01  -2.4200563e+08
   4.9800000e+01  -2.4200563e+08
   4.9820000e+01  -2.4200563e+08
   4.9840000e+01  -2.4200563e+08
   4.9860000e+01  -2.4200563e+08
   4.9880000e+01  -2.4200563e+08
   4.9900000e+01  -2.4200563e+08
   4.9920000e+01  -2.4200563e+08
   4.9940000e+01  -2.4200563e+08
   4.9960000e+01  -2.4200563e+08
   4.9980000e+01  -2.4200563e+08
   5.0000000e+01  -2.4200563e+08


==> data/sig/sig8_example3.dat <==
   3.0000000e+01   1.3129094e+08
   3.0020000e+01   1.4656870e+08
   3.0040000e+01   1.5438078e+08
   3.0060000e+01   1.5127075e+08
   3.0080000e+01   1.3968864e+08
   3.0100000e+01   1.2661544e+08
   3.0120000e+01   1.1977558e+08
   3.0140000e+01   1.2344064e+08
   3.0160000e+01   1.3608309e+08
   3.0180000e+01   1.5122440e+08
   3.0200000e+01   1.6089951e+08
   3.0220000e+01   1.6001745e+08
   3.0240000e+01   1.4906216e+08
   3.0260000e+01   1.3389594e+08
   3.0280000e+01   1.2250880e+08
   3.0300000e+01   1.2078099e+08
   3.0320000e+01   1.2920112e+08
   3.0340000e+01   1.4272969e+08
   3.0360000e+01   1.5340798e+08
   3.0380000e+01   1.5483827e+08
   3.0400000e+01   1.4549987e+08
   3.0420000e+01   1.2977094e+08
   3.0440000e+01   1.1538253e+08
   3.0460000e+01   1.0944137e+08
   3.0480000e+01   1.1439809e+08
   3.0500000e+01   1.2693122e+08
   3.0520000e+01   1.3957296e+08
   3.0540000e+01   1.4495771e+08
   3.0560000e+01   1.3964880e+08
   3.0580000e+01   1.2618712e+08
   3.0600000e+01   1.1155435e+08
   3.0620000e+01   1.0356053e+08
   3.0640000e+01   1.0645412e+08
   3.0660000e+01   1.1877809e+08
   3.0680000e+01   1.3400653e+08
   3.0700000e+01   1.4422514e+08
   3.0720000e+01   1.4427669e+08
   3.0740000e+01   1.3467727e+08
   3.0760000e+01   1.2120835e+08
   3.0780000e+01   1.1187533e+08
   3.0800000e+01   1.1246151e+08
   3.0820000e+01   1.2345728e+08
   3.0840000e+01   1.3970795e+08
   3.0860000e+01   1.5325135e+08
   3.0880000e+01   1.5756088e+08
   3.0900000e+01   1.5111712e+08
   3.0920000e+01   1.3816523e+08
   3.0940000e+01   1.2644516e+08
   3.0960000e+01   1.2293599e+08
   3.0980000e+01   1.3010080e+08
   3.1000000e+01   1.4450526e+08
   3.1020000e+01   1.5869522e+08
   3.1040000e+01   1.6521813e+08
   3.1060000e+01   1.6065540e+08
   3.1080000e+01   1.4749475e+08
   3.1100000e+01   1.3274381e+08
   3.1120000e+01   1.2419238e+08
   3.1140000e+01   1.2612268e+08
   3.1160000e+01   1.3708474e+08
   3.1180000e+01   1.5059318e+08
   3.1200000e+01   1.5876591e+08
   3.1220000e+01   1.5649239e+08
   3.1240000e+01   1.4434685e+08
   3.1260000e+01   1.2815951e+08
   3.1280000e+01   1.1601645e+08
   3.1300000e+01   1.1374317e+08
   3.1320000e+01   1.2192462e+08
   3.1340000e+01   1.3543518e+08
   3.1360000e+01   1.4641231e+08
   3.1380000e+01   1.4834544e+08
   3.1400000e+01   1.3981247e+08
   3.1420000e+01   1.2506364e+08
   3.1440000e+01   1.1192486e+08
   3.1460000e+01   1.0736682e+08
   3.1480000e+01   1.1391893e+08
   3.1500000e+01   1.2811904e+08
   3.1520000e+01   1.4255925e+08
   3.1540000e+01   1.4973563e+08
   3.1560000e+01   1.4626280e+08
   3.1580000e+01   1.3455226e+08
   3.1600000e+01   1.2163742e+08
   3.1620000e+01   1.1520694e+08
   3.1640000e+01   1.1956119e+08
   3.1660000e+01   1.3312737e+08
   3.1680000e+01   1.4942996e+08
   3.1700000e+01   1.6045217e+08
   3.1720000e+01   1.6108807e+08
   3.1740000e+01   1.5177810e+08
   3.1760000e+01   1.3835570e+08
   3.1780000e+01   1.2878244e+08
   3.1800000e+01   1.2888789e+08
   3.1820000e+01   1.3914492e+08
   3.1840000e+01   1.5443664e+08
   3.1860000e+01   1.6680486e+08
   3.1880000e+01   1.6975859e+08
   3.1900000e+01   1.6180386e+08
   3.1920000e+01   1.4722365e+08
   3.1940000e+01   1.3380249e+08
   3.1960000e+01   1.2855138e+08
   3.1980000e+01   1.3399205e+08
   3.2000000e+01   1.4670246e+08
   3.2020000e+01   1.5930197e+08
   3.2040000e+01   1.6432383e+08
   3.2060000e+01   1.5844382e+08
   3.2080000e+01   1.4410865e+08
   3.2100000e+01   1.2843951e+08
   3.2120000e+01   1.1915739e+08
   3.2140000e+01   1.2066400e+08
   3.2160000e+01   1.3141286e+08
   3.2180000e+01   1.4503225e+08
   3.2200000e+01   1.5352261e+08
   3.2220000e+01   1.5188015e+08
   3.2240000e+01   1.4054924e+08
   3.2260000e+01   1.2546242e+08
   3.2280000e+01   1.1456423e+08
   3.2300000e+01   1.1377682e+08
   3.2320000e+01   1.2352742e+08
   3.2340000e+01   1.3878110e+08
   3.2360000e+01   1.5150447e+08
   3.2380000e+01   1.5527618e+08
   3.2400000e+01   1.4850305e+08
   3.2420000e+01   1.3552423e+08
   3.2440000e+01   1.2400690e+08
   3.2460000e+01   1.2100265e+08
   3.2480000e+01   1.2890055e+08
   3.2500000e+01   1.4430482e+08
   3.2520000e+01   1.5969012e+08
   3.2540000e+01   1.6760902e+08
   3.2560000e+01   1.6458705e+08
   3.2580000e+01   1.5309145e+08
   3.2600000e+01   1.4009577e+08
   3.2620000e+01   1.3334462e+08
   3.2640000e+01   1.3710346e+08
   3.2660000e+01   1.4984926e+08
   3.2680000e+01   1.6509648e+08
   3.2700000e+01   1.7486696e+08
   3.2720000e+01   1.7407781e+08
   3.2740000e+01   1.6319316e+08
   3.2760000e+01   1.4810870e+08
   3.2780000e+01   1.3678722e+08
   3.2800000e+01   1.3515461e+08
   3.2820000e+01   1.4365548e+08
   3.2840000e+01   1.5729231e+08
   3.2860000e+01   1.6805158e+08
   3.2880000e+01   1.6957690e+08
   3.2900000e+01   1.6030028e+08
   3.2920000e+01   1.4464877e+08
   3.2940000e+01   1.3031637e+08
   3.2960000e+01   1.2445999e+08
   3.2980000e+01   1.2948802e+08
   3.3000000e+01   1.4212114e+08
   3.3020000e+01   1.5483866e+08
   3.3040000e+01   1.6031550e+08
   3.3060000e+01   1.5506493e+08
   3.3080000e+01   1.4167654e+08
   3.3100000e+01   1.2709361e+08
   3.3120000e+01   1.1917446e+08
   3.3140000e+01   1.2213363e+08
   3.3160000e+01   1.3454546e+08
   3.3180000e+01   1.4985074e+08
   3.3200000e+01   1.6015103e+08
   3.3220000e+01   1.6026673e+08
   3.3240000e+01   1.5072861e+08
   3.3260000e+01   1.3731217e+08
   3.3280000e+01   1.2803774e+08
   3.3300000e+01   1.2868772e+08
   3.3320000e+01   1.3975571e+08
   3.3340000e+01   1.5608315e+08
   3.3360000e+01   1.6969642e+08
   3.3380000e+01   1.7407396e+08
   3.3400000e+01   1.6767807e+08
   3.3420000e+01   1.5478240e+08
   3.3440000e+01   1.4309982e+08
   3.3460000e+01   1.3965702e+08
   3.3480000e+01   1.4686893e+08
   3.3500000e+01   1.6135530e+08
   3.3520000e+01   1.7559375e+08
   3.3540000e+01   1.8219150e+08
   3.3560000e+01   1.7765995e+08
   3.3580000e+01   1.6455645e+08
   3.3600000e+01   1.4982750e+08
   3.3620000e+01   1.4133424e+08
   3.3640000e+01   1.4329863e+08
   3.3660000e+01   1.5433127e+08
   3.3680000e+01   1.6788152e+08
   3.3700000e+01   1.7611984e+08
   3.3720000e+01   1.7387476e+08
   3.3740000e+01   1.6177629e+08
   3.3760000e+01   1.4560623e+08
   3.3780000e+01   1.3350664e+08
   3.3800000e+01   1.3126176e+08
   3.3820000e+01   1.3949701e+08
   3.3840000e+01   1.5304942e+08
   3.3860000e+01   1.6407630e+08
   3.3880000e+01   1.6604467e+08
   3.3900000e+01   1.5754106e+08
   3.3920000e+01   1.4281661e+08
   3.3940000e+01   1.2969914e+08
   3.3960000e+01   1.2517323e+08
   3.3980000e+01   1.3175745e+08
   3.4000000e+01   1.4600260e+08
   3.4020000e+01   1.6047724e+08
   3.4040000e+01   1.6769284e+08
   3.4060000e+01   1.6423772e+08
   3.4080000e+01   1.5255303e+08
   3.4100000e+01   1.3964458e+08
   3.4120000e+01   1.3324489e+08
   3.4140000e+01   1.3761236e+08
   3.4160000e+01   1.5122487e+08
   3.4180000e+01   1.6754356e+08
   3.4200000e+01   1.7861101e+08
   3.4220000e+01   1.7924773e+08
   3.4240000e+01   1.6996826e+08
   3.4260000e+01   1.5653436e+08
   3.4280000e+01   1.4698939e+08
   3.4300000e+01   1.4709130e+08
   3.4320000e+01   1.5738710e+08
   3.4340000e+01   1.7268463e+08
   3.4360000e+01   1.8508965e+08
   3.4380000e+01   1.8803988e+08
   3.4400000e+01   1.8010502e+08
   3.4420000e+01   1.6550883e+08
   3.4440000e+01   1.5210042e+08
   3.4460000e+01   1.4683961e+08
   3.4480000e+01   1.5230078e+08
   3.4500000e+01   1.6501474e+08
   3.4520000e+01   1.7763289e+08
   3.4540000e+01   1.8265623e+08
   3.4560000e+01   1.7677506e+08
   3.4580000e+01   1.6243270e+08
   3.4600000e+01   1.4674832e+08
   3.4620000e+01   1.3746574e+08
   3.4640000e+01   1.3896131e+08
   3.4660000e+01   1.4972451e+08
   3.4680000e+01   1.6333504e+08
   3.4700000e+01   1.7183880e+08
   3.4720000e+01   1.7017365e+08
   3.4740000e+01   1.5884327e+08
   3.4760000e+01   1.4372198e+08
   3.4780000e+01   1.3282403e+08
   3.4800000e+01   1.3200752e+08
   3.4820000e+01   1.4177079e+08
   3.4840000e+01   1.5700118e+08
   3.4860000e+01   1.6973882e+08
   3.4880000e+01   1.7347634e+08
   3.4900000e+01   1.6670475e+08
   3.4920000e+01   1.5367912e+08
   3.4940000e+01   1.4215812e+08
   3.4960000e+01   1.3911227e+08
   3.4980000e+01   1.4701425e+08
   3.5000000e+01   1.6238810e+08
   3.5020000e+01   1.7777717e+08
   3.5040000e+01   1.8566172e+08
   3.5060000e+01   1.8262799e+08
   3.5080000e+01   1.7108705e+08
   3.5100000e+01   1.5806959e+08
   3.5120000e+01   1.5127605e+08
   3.5140000e+01   1.5501871e+08
   3.5160000e+01   1.6773361e+08
   3.5180000e+01   1.8296648e+08
   3.5200000e+01   1.9270546e+08
   3.5220000e+01   1.9188676e+08
   3.5240000e+01   1.8096157e+08
   3.5260000e+01   1.6583221e+08
   3.5280000e+01   1.5447378e+08
   3.5300000e+01   1.5279608e+08
   3.5320000e+01   1.6127467e+08
   3.5340000e+01   1.7486782e+08
   3.5360000e+01   1.8560827e+08
   3.5380000e+01   1.8707777e+08
   3.5400000e+01   1.7777178e+08
   3.5420000e+01   1.6205148e+08
   3.5440000e+01   1.4768610e+08
   3.5460000e+01   1.4176381e+08
   3.5480000e+01   1.4676779e+08
   3.5500000e+01   1.5934265e+08
   3.5520000e+01   1.7203860e+08
   3.5540000e+01   1.7745090e+08
   3.5560000e+01   1.7216758e+08
   3.5580000e+01   1.5870259e+08
   3.5600000e+01   1.4407986e+08
   3.5620000e+01   1.3608599e+08
   3.5640000e+01   1.3901123e+08
   3.5660000e+01   1.5135914e+08
   3.5680000e+01   1.6663227e+08
   3.5700000e+01   1.7686860e+08
   3.5720000e+01   1.7693907e+08
   3.5740000e+01   1.6732816e+08
   3.5760000e+01   1.5385470e+08
   3.5780000e+01   1.4450845e+08
   3.5800000e+01   1.4510469e+08
   3.5820000e+01   1.5611076e+08
   3.5840000e+01   1.7238945e+08
   3.5860000e+01   1.8594083e+08
   3.5880000e+01   1.9026094e+08
   3.5900000e+01   1.8379248e+08
   3.5920000e+01   1.7082729e+08
   3.5940000e+01   1.5907023e+08
   3.5960000e+01   1.5555774e+08
   3.5980000e+01   1.6270623e+08
   3.6000000e+01   1.7712595e+08
   3.6020000e+01   1.9130640e+08
   3.6040000e+01   1.9782814e+08
   3.6060000e+01   1.9323099e+08
   3.6080000e+01   1.8003756e+08
   3.6100000e+01   1.6523859e+08
   3.6120000e+01   1.5665442e+08
   3.6140000e+01   1.5855599e+08
   3.6160000e+01   1.6950464e+08
   3.6180000e+01   1.8299610e+08
   3.6200000e+01   1.9114698e+08
   3.6220000e+01   1.8883446e+08
   3.6240000e+01   1.7663678e+08
   3.6260000e+01   1.6039197e+08
   3.6280000e+01   1.4819088e+08
   3.6300000e+01   1.4587647e+08
   3.6320000e+01   1.5401798e+08
   3.6340000e+01   1.6750557e+08
   3.6360000e+01   1.7843984e+08
   3.6380000e+01   1.8033417e+08
   3.6400000e+01   1.7173038e+08
   3.6420000e+01   1.5691961e+08
   3.6440000e+01   1.4370173e+08
   3.6460000e+01   1.3908936e+08
   3.6480000e+01   1.4558308e+08
   3.6500000e+01   1.5974632e+08
   3.6520000e+01   1.7413373e+08
   3.6540000e+01   1.8126192e+08
   3.6560000e+01   1.7771045e+08
   3.6580000e+01   1.6592864e+08
   3.6600000e+01   1.5291826e+08
   3.6620000e+01   1.4642212e+08
   3.6640000e+01   1.5069414e+08
   3.6660000e+01   1.6421628e+08
   3.6680000e+01   1.8044444e+08
   3.6700000e+01   1.9141720e+08
   3.6720000e+01   1.9195709e+08
   3.6740000e+01   1.8257111e+08
   3.6760000e+01   1.6903468e+08
   3.6780000e+01   1.5938058e+08
   3.6800000e+01   1.5938485e+08
   3.6820000e+01   1.6957828e+08
   3.6840000e+01   1.8478259e+08
   3.6860000e+01   1.9708532e+08
   3.6880000e+01   1.9993516e+08
   3.6900000e+01   1.9188882e+08
   3.6920000e+01   1.7718380e+08
   3.6940000e+01   1.6366002e+08
   3.6960000e+01   1.5829370e+08
   3.6980000e+01   1.6364477e+08
   3.7000000e+01   1.7626008e+08
   3.7020000e+01   1.8876887e+08
   3.7040000e+01   1.9368955e+08
   3.7060000e+01   1.8769062e+08
   3.7080000e+01   1.7323603e+08
   3.7100000e+01   1.5743019e+08
   3.7120000e+01   1.4803449e+08
   3.7140000e+01   1.4941610e+08
   3.7160000e+01   1.6007074e+08
   3.7180000e+01   1.7357250e+08
   3.7200000e+01   1.8196439e+08
   3.7220000e+01   1.8018392e+08
   3.7240000e+01   1.6873334e+08
   3.7260000e+01   1.5348944e+08
   3.7280000e+01   1.4247209e+08
   3.7300000e+01   1.4153534e+08
   3.7320000e+01   1.5118788e+08
   3.7340000e+01   1.6630108e+08
   3.7360000e+01   1.7892943e+08
   3.7380000e+01   1.8254330e+08
   3.7400000e+01   1.7565500e+08
   3.7420000e+01   1.6249793e+08
   3.7440000e+01   1.5085817e+08
   3.7460000e+01   1.4768283e+08
   3.7480000e+01   1.5547312e+08
   3.7500000e+01   1.7072183e+08
   3.7520000e+01   1.8600249e+08
   3.7540000e+01   1.9375641e+08
   3.7560000e+01   1.9060853e+08
   3.7580000e+01   1.7892760e+08
   3.7600000e+01   1.6579268e+08
   3.7620000e+01   1.5885967e+08
   3.7640000e+01   1.6248941e+08
   3.7660000e+01   1.7507217e+08
   3.7680000e+01   1.9019307e+08
   3.7700000e+01   1.9980078e+08
   3.7720000e+01   1.9886055e+08
   3.7740000e+01   1.8779944e+08
   3.7760000e+01   1.7253983e+08
   3.7780000e+01   1.6104734e+08
   3.7800000e+01   1.5924106e+08
   3.7820000e+01   1.6759326e+08
   3.7840000e+01   1.8106100e+08
   3.7860000e+01   1.9167607e+08
   3.7880000e+01   1.9301431e+08
   3.7900000e+01   1.8357692e+08
   3.7920000e+01   1.6771722e+08
   3.7940000e+01   1.5322053e+08
   3.7960000e+01   1.4715869e+08
   3.7980000e+01   1.5204024e+08
   3.8000000e+01   1.6447777e+08
   3.8020000e+01   1.7705626e+08
   3.8040000e+01   1.8232546e+08
   3.8060000e+01   1.7692073e+08
   3.8080000e+01   1.6330405e+08
   3.8100000e+01   1.4855800e+08
   3.8120000e+01   1.4041258e+08
   3.8140000e+01   1.4322051e+08
   3.8160000e+01   1.5542203e+08
   3.8180000e+01   1.7058208e+08
   3.8200000e+01   1.8066975e+08
   3.8220000e+01   1.8062335e+08
   3.8240000e+01   1.7085542e+08
   3.8260000e+01   1.5726244e+08
   3.8280000e+01   1.4775711e+08
   3.8300000e+01   1.4823918e+08
   3.8320000e+01   1.5909145e+08
   3.8340000e+01   1.7526000e+08
   3.8360000e+01   1.8865939e+08
   3.8380000e+01   1.9286294e+08
   3.8400000e+01   1.8623942e+08
   3.8420000e+01   1.7314830e+08
   3.8440000e+01   1.6123869e+08
   3.8460000e+01   1.5759843e+08
   3.8480000e+01   1.6460412e+08
   3.8500000e+01   1.7889704e+08
   3.8520000e+01   1.9294023e+08
   3.8540000e+01   1.9932928e+08
   3.8560000e+01   1.9459223e+08
   3.8580000e+01   1.8125731e+08
   3.8600000e+01   1.6631836e+08
   3.8620000e+01   1.5759076e+08
   3.8640000e+01   1.5936063e+08
   3.8660000e+01   1.7016744e+08
   3.8680000e+01   1.8353456e+08
   3.8700000e+01   1.9153843e+08
   3.8720000e+01   1.8910116e+08
   3.8740000e+01   1.7674691e+08
   3.8760000e+01   1.6037674e+08
   3.8780000e+01   1.4801654e+08
   3.8800000e+01   1.4558262e+08
   3.8820000e+01   1.5356942e+08
   3.8840000e+01   1.6694270e+08
   3.8860000e+01   1.7772247e+08
   3.8880000e+01   1.7949992e+08
   3.8900000e+01   1.7073561e+08
   3.8920000e+01   1.5580469e+08
   3.8940000e+01   1.4242373e+08
   3.8960000e+01   1.3769586e+08
   3.8980000e+01   1.4403025e+08
   3.9000000e+01   1.5808462e+08
   3.9020000e+01   1.7231403e+08
   3.9040000e+01   1.7933178e+08
   3.9060000e+01   1.7561852e+08
   3.9080000e+01   1.6371979e+08
   3.9100000e+01   1.5054816e+08
   3.9120000e+01   1.4393317e+08
   3.9140000e+01   1.4805308e+08
   3.9160000e+01   1.6145700e+08
   3.9180000e+01   1.7754147e+08
   3.9200000e+01   1.8839061e+08
   3.9220000e+01   1.8878787e+08
   3.9240000e+01   1.7926898e+08
   3.9260000e+01   1.6559093e+08
   3.9280000e+01   1.5580022e+08
   3.9300000e+01   1.5567086e+08
   3.9320000e+01   1.6572867e+08
   3.9340000e+01   1.8080833e+08
   3.9360000e+01   1.9297126e+08
   3.9380000e+01   1.9569912e+08
   3.9400000e+01   1.8750314e+08
   3.9420000e+01   1.7267735e+08
   3.9440000e+01   1.5899863e+08
   3.9460000e+01   1.5351821e+08
   3.9480000e+01   1.5871652e+08
   3.9500000e+01   1.7122464e+08
   3.9520000e+01   1.8358189e+08
   3.9540000e+01   1.8839424e+08
   3.9560000e+01   1.8224046e+08
   3.9580000e+01   1.6767259e+08
   3.9600000e+01   1.5171139e+08
   3.9620000e+01   1.4220324e+08
   3.9640000e+01   1.4343504e+08
   3.9660000e+01   1.5398208e+08
   3.9680000e+01   1.6733782e+08
   3.9700000e+01   1.7562200e+08
   3.9720000e+01   1.7369312e+08
   3.9740000e+01   1.6213009e+08
   3.9760000e+01   1.4673699e+08
   3.9780000e+01   1.3560587e+08
   3.9800000e+01   1.3452696e+08
   3.9820000e+01   1.4406756e+08
   3.9840000e+01   1.5904718e+08
   3.9860000e+01   1.7156062e+08
   3.9880000e+01   1.7504356e+08
   3.9900000e+01   1.6803259e+08
   3.9920000e+01   1.5474561e+08
   3.9940000e+01   1.4297961e+08
   3.9960000e+01   1.3968055e+08
   3.9980000e+01   1.4734694e+08
   4.0000000e+01   1.6247966e+08
   4.0020000e+01   1.7763605e+08
   4.0040000e+01   1.8527639e+08
   4.0060000e+01   1.8199776e+08
   4.0080000e+01   1.7020377e+08
   4.0100000e+01   1.5693309e+08
   4.0120000e+01   1.4989294e+08
   4.0140000e+01   1.5338786e+08
   4.0160000e+01   1.6587185e+08
   4.0180000e+01   1.8085890e+08
   4.0200000e+01   1.9036974e+08
   4.0220000e+01   1.8929291e+08
   4.0240000e+01   1.7813110e+08
   4.0260000e+01   1.6273450e+08
   4.0280000e+01   1.5114031e+08
   4.0300000e+01   1.4920330e+08
   4.0320000e+01   1.5745676e+08
   4.0340000e+01   1.7080004e+08
   4.0360000e+01   1.8131627e+08
   4.0380000e+01   1.8253011e+08
   4.0400000e+01   1.7298984e+08
   4.0420000e+01   1.5700464e+08
   4.0440000e+01   1.4240406e+08
   4.0460000e+01   1.3622143e+08
   4.0480000e+01   1.4100241e+08
   4.0500000e+01   1.5332622e+08
   4.0520000e+01   1.6580435e+08
   4.0540000e+01   1.7096252e+08
   4.0560000e+01   1.6545217e+08
   4.0580000e+01   1.5172505e+08
   4.0600000e+01   1.3687027e+08
   4.0620000e+01   1.2861899e+08
   4.0640000e+01   1.3132136e+08
   4.0660000e+01   1.4342326e+08
   4.0680000e+01   1.5848089e+08
   4.0700000e+01   1.6847021e+08
   4.0720000e+01   1.6831946e+08
   4.0740000e+01   1.5845157e+08
   4.0760000e+01   1.4475190e+08
   4.0780000e+01   1.3514988e+08
   4.0800000e+01   1.3552706e+08
   4.0820000e+01   1.4629051e+08
   4.0840000e+01   1.6235570e+08
   4.0860000e+01   1.7567087e+08
   4.0880000e+01   1.7976799e+08
   4.0900000e+01   1.7305975e+08
   4.0920000e+01   1.5985966e+08
   4.0940000e+01   1.4786596e+08
   4.0960000e+01   1.4412073e+08
   4.0980000e+01   1.5104591e+08
   4.1000000e+01   1.6524036e+08
   4.1020000e+01   1.7920389e+08
   4.1040000e+01   1.8549647e+08
   4.1060000e+01   1.8067629e+08
   4.1080000e+01   1.6724449e+08
   4.1100000e+01   1.5222100e+08
   4.1120000e+01   1.4340003e+08
   4.1140000e+01   1.4508887e+08
   4.1160000e+01   1.5580848e+08
   4.1180000e+01   1.6909674e+08
   4.1200000e+01   1.7701638e+08
   4.1220000e+01   1.7449692e+08
   4.1240000e+01   1.6205920e+08
   4.1260000e+01   1.4560347e+08
   4.1280000e+01   1.3316405e+08
   4.1300000e+01   1.3064657e+08
   4.1320000e+01   1.3856063e+08
   4.1340000e+01   1.5185416e+08
   4.1360000e+01   1.6256307e+08
   4.1380000e+01   1.6426149e+08
   4.1400000e+01   1.5542341e+08
   4.1420000e+01   1.4041408e+08
   4.1440000e+01   1.2695879e+08
   4.1460000e+01   1.2215730e+08
   4.1480000e+01   1.2842141e+08
   4.1500000e+01   1.4240740e+08
   4.1520000e+01   1.5656964e+08
   4.1540000e+01   1.6351911e+08
   4.1560000e+01   1.5973843e+08
   4.1580000e+01   1.4776931e+08
   4.1600000e+01   1.3453128e+08
   4.1620000e+01   1.2784832e+08
   4.1640000e+01   1.3190610e+08
   4.1660000e+01   1.4524792e+08
   4.1680000e+01   1.6127257e+08
   4.1700000e+01   1.7206263e+08
   4.1720000e+01   1.7239790e+08
   4.1740000e+01   1.6281998e+08
   4.1760000e+01   1.4907872e+08
   4.1780000e+01   1.3923133e+08
   4.1800000e+01   1.3904267e+08
   4.1820000e+01   1.4904844e+08
   4.1840000e+01   1.6407341e+08
   4.1860000e+01   1.7618608e+08
   4.1880000e+01   1.7885953e+08
   4.1900000e+01   1.7061220e+08
   4.1920000e+01   1.5573091e+08
   4.1940000e+01   1.4200272e+08
   4.1960000e+01   1.3646920e+08
   4.1980000e+01   1.4162370e+08
   4.2000000e+01   1.5408263e+08
   4.2020000e+01   1.6639919e+08
   4.2040000e+01   1.7116373e+08
   4.2060000e+01   1.6496717e+08
   4.2080000e+01   1.5035279e+08
   4.2100000e+01   1.3434662e+08
   4.2120000e+01   1.2479791e+08
   4.2140000e+01   1.2598581e+08
   4.2160000e+01   1.3650039e+08
   4.2180000e+01   1.4981305e+08
   4.2200000e+01   1.5806865e+08
   4.2220000e+01   1.5609503e+08
   4.2240000e+01   1.4450344e+08
   4.2260000e+01   1.2906555e+08
   4.2280000e+01   1.1790778e+08
   4.2300000e+01   1.1678842e+08
   4.2320000e+01   1.2630698e+08
   4.2340000e+01   1.4125042e+08
   4.2360000e+01   1.5374434e+08
   4.2380000e+01   1.5719135e+08
   4.2400000e+01   1.5016036e+08
   4.2420000e+01   1.3683736e+08
   4.2440000e+01   1.2505222e+08
   4.2460000e+01   1.2172159e+08
   4.2480000e+01   1.2937187e+08
   4.2500000e+01   1.4447969e+08
   4.2520000e+01   1.5962026e+08
   4.2540000e+01   1.6723984e+08
   4.2560000e+01   1.6394176e+08
   4.2580000e+01   1.5212966e+08
   4.2600000e+01   1.3883754e+08
   4.2620000e+01   1.3178416e+08
   4.2640000e+01   1.3526043e+08
   4.2660000e+01   1.4773651e+08
   4.2680000e+01   1.6270816e+08
   4.2700000e+01   1.7221281e+08
   4.2720000e+01   1.7112045e+08
   4.2740000e+01   1.5995236e+08
   4.2760000e+01   1.4453960e+08
   4.2780000e+01   1.3294260e+08
   4.2800000e+01   1.3099133e+08
   4.2820000e+01   1.3924870e+08
   4.2840000e+01   1.5257937e+08
   4.2860000e+01   1.6310406e+08
   4.2880000e+01   1.6430395e+08
   4.2900000e+01   1.5477318e+08
   4.2920000e+01   1.3877320e+08
   4.2940000e+01   1.2418380e+08
   4.2960000e+01   1.1799006e+08
   4.2980000e+01   1.2278579e+08
   4.3000000e+01   1.3510388e+08
   4.3020000e+01   1.4759862e+08
   4.3040000e+01   1.5275325e+08
   4.3060000e+01   1.4725867e+08
   4.3080000e+01   1.3352846e+08
   4.3100000e+01   1.1868990e+08
   4.3120000e+01   1.1043894e+08
   4.3140000e+01   1.1316062e+08
   4.3160000e+01   1.2526886e+08
   4.3180000e+01   1.4034698e+08
   4.3200000e+01   1.5034755e+08
   4.3220000e+01   1.5021373e+08
   4.3240000e+01   1.4036134e+08
   4.3260000e+01   1.2667432e+08
   4.3280000e+01   1.1709476e+08
   4.3300000e+01   1.1748367e+08
   4.3320000e+01   1.2827796e+08
   4.3340000e+01   1.4435536e+08
   4.3360000e+01   1.5770624e+08
   4.3380000e+01   1.6181438e+08
   4.3400000e+01   1.5514306e+08
   4.3420000e+01   1.4195305e+08
   4.3440000e+01   1.2999871e+08
   4.3460000e+01   1.2626565e+08
   4.3480000e+01   1.3323541e+08
   4.3500000e+01   1.4744469e+08
   4.3520000e+01   1.6145707e+08
   4.3540000e+01   1.6776404e+08
   4.3560000e+01   1.6299422e+08
   4.3580000e+01   1.4957551e+08
   4.3600000e+01   1.3460400e+08
   4.3620000e+01   1.2579868e+08
   4.3640000e+01   1.2754245e+08
   4.3660000e+01   1.3828333e+08
   4.3680000e+01   1.5162762e+08
   4.3700000e+01   1.5957258e+08
   4.3720000e+01   1.5710710e+08
   4.3740000e+01   1.4469678e+08
   4.3760000e+01   1.2829366e+08
   4.3780000e+01   1.1588532e+08
   4.3800000e+01   1.1342229e+08
   4.3820000e+01   1.2137312e+08
   4.3840000e+01   1.3472274e+08
   4.3860000e+01   1.4547299e+08
   4.3880000e+01   1.4722531e+08
   4.3900000e+01   1.3843225e+08
   4.3920000e+01   1.2347259e+08
   4.3940000e+01   1.1006907e+08
   4.3960000e+01   1.0531437e+08
   4.3980000e+01   1.1164029e+08
   4.4000000e+01   1.2567065e+08
   4.4020000e+01   1.3990320e+08
   4.4040000e+01   1.4689302e+08
   4.4060000e+01   1.4318720e+08
   4.4080000e+01   1.3125495e+08
   4.4100000e+01   1.1809551e+08
   4.4120000e+01   1.1144973e+08
   4.4140000e+01   1.1559124e+08
   4.4160000e+01   1.2897268e+08
   4.4180000e+01   1.4508522e+08
   4.4200000e+01   1.5591539e+08
   4.4220000e+01   1.5633989e+08
   4.4240000e+01   1.4680119e+08
   4.4260000e+01   1.3315015e+08
   4.4280000e+01   1.2334389e+08
   4.4300000e+01   1.2324768e+08
   4.4320000e+01   1.3329994e+08
   4.4340000e+01   1.4841791e+08
   4.4360000e+01   1.6058247e+08
   4.4380000e+01   1.6334549e+08
   4.4400000e+01   1.5515442e+08
   4.4420000e+01   1.4035833e+08
   4.4440000e+01   1.2669211e+08
   4.4460000e+01   1.2124228e+08
   4.4480000e+01   1.2646585e+08
   4.4500000e+01   1.3900861e+08
   4.4520000e+01   1.5139932e+08
   4.4540000e+01   1.5624627e+08
   4.4560000e+01   1.5012629e+08
   4.4580000e+01   1.3559181e+08
   4.4600000e+01   1.1966599e+08
   4.4620000e+01   1.1019580e+08
   4.4640000e+01   1.1147134e+08
   4.4660000e+01   1.2206318e+08
   4.4680000e+01   1.3547111e+08
   4.4700000e+01   1.4380045e+08
   4.4720000e+01   1.4192705e+08
   4.4740000e+01   1.3040507e+08
   4.4760000e+01   1.1507126e+08
   4.4780000e+01   1.0398211e+08
   4.4800000e+01   1.0297159e+08
   4.4820000e+01   1.1256068e+08
   4.4840000e+01   1.2761682e+08
   4.4860000e+01   1.4018238e+08
   4.4880000e+01   1.4374318e+08
   4.4900000e+01   1.3678334e+08
   4.4920000e+01   1.2357471e+08
   4.4940000e+01   1.1186147e+08
   4.4960000e+01   1.0864780e+08
   4.4980000e+01   1.1637309e+08
   4.5000000e+01   1.3160024e+08
   4.5020000e+01   1.4681923e+08
   4.5040000e+01   1.5455674e+08
   4.5060000e+01   1.5134022e+08
   4.5080000e+01   1.3964201e+08
   4.5100000e+01   1.2643660e+08
   4.5120000e+01   1.1949415e+08
   4.5140000e+01   1.2306454e+08
   4.5160000e+01   1.3565014e+08
   4.5180000e+01   1.5072196e+08
   4.5200000e+01   1.6033408e+08
   4.5220000e+01   1.5934457e+08
   4.5240000e+01   1.4828167e+08
   4.5260000e+01   1.3297370e+08
   4.5280000e+01   1.2148163e+08
   4.5300000e+01   1.1963918e+08
   4.5320000e+01   1.2800229e+08
   4.5340000e+01   1.4144659e+08
   4.5360000e+01   1.5207567e+08
   4.5380000e+01   1.5339259e+08
   4.5400000e+01   1.4396284e+08
   4.5420000e+01   1.2808288e+08
   4.5440000e+01   1.1359266e+08
   4.5460000e+01   1.0752311e+08
   4.5480000e+01   1.1241899e+08
   4.5500000e+01   1.2486489e+08
   4.5520000e+01   1.3746090e+08
   4.5540000e+01   1.4274419e+08
   4.5560000e+01   1.3735071e+08
   4.5580000e+01   1.2374900e+08
   4.5600000e+01   1.0901171e+08
   4.5620000e+01   1.0089139e+08
   4.5640000e+01   1.0371575e+08
   4.5660000e+01   1.1595827e+08
   4.5680000e+01   1.3113992e+08
   4.5700000e+01   1.4127638e+08
   4.5720000e+01   1.4124598e+08
   4.5740000e+01   1.3152839e+08
   4.5760000e+01   1.1794650e+08
   4.5780000e+01   1.0850031e+08
   4.5800000e+01   1.0899944e+08
   4.5820000e+01   1.1992589e+08
   4.5840000e+01   1.3611931e+08
   4.5860000e+01   1.4959969e+08
   4.5880000e+01   1.5382748e+08
   4.5900000e+01   1.4728214e+08
   4.5920000e+01   1.3421407e+08
   4.5940000e+01   1.2238430e+08
   4.5960000e+01   1.1877611e+08
   4.5980000e+01   1.2587152e+08
   4.6000000e+01   1.4020859e+08
   4.6020000e+01   1.5434691e+08
   4.6040000e+01   1.6078321e+08
   4.6060000e+01   1.5613735e+08
   4.6080000e+01   1.4284925e+08
   4.6100000e+01   1.2800003e+08
   4.6120000e+01   1.1932799e+08
   4.6140000e+01   1.2119469e+08
   4.6160000e+01   1.3207143e+08
   4.6180000e+01   1.4554013e+08
   4.6200000e+01   1.5362081e+08
   4.6220000e+01   1.5128058e+08
   4.6240000e+01   1.3900391e+08
   4.6260000e+01   1.2272739e+08
   4.6280000e+01   1.1045194e+08
   4.6300000e+01   1.0811806e+08
   4.6320000e+01   1.1620315e+08
   4.6340000e+01   1.2968334e+08
   4.6360000e+01   1.4056936e+08
   4.6380000e+01   1.4245086e+08
   4.6400000e+01   1.3379441e+08
   4.6420000e+01   1.1896202e+08
   4.6440000e+01   1.0569653e+08
   4.6460000e+01   1.0106951e+08
   4.6480000e+01   1.0753531e+08
   4.6500000e+01   1.2169532e+08
   4.6520000e+01   1.3606782e+08
   4.6540000e+01   1.4318845e+08
   4.6560000e+01   1.3962075e+08
   4.6580000e+01   1.2781963e+08
   4.6600000e+01   1.1479756e+08
   4.6620000e+01   1.0828367e+08
   4.6640000e+01   1.1256444e+08
   4.6660000e+01   1.2607829e+08
   4.6680000e+01   1.4233236e+08
   4.6700000e+01   1.5329382e+08
   4.6720000e+01   1.5386035e+08
   4.6740000e+01   1.4445132e+08
   4.6760000e+01   1.3094217e+08
   4.6780000e+01   1.2126577e+08
   4.6800000e+01   1.2131234e+08
   4.6820000e+01   1.3149595e+08
   4.6840000e+01   1.4675775e+08
   4.6860000e+01   1.5905369e+08
   4.6880000e+01   1.6196069e+08
   4.6900000e+01   1.5389893e+08
   4.6920000e+01   1.3924758e+08
   4.6940000e+01   1.2570861e+08
   4.6960000e+01   1.2040620e+08
   4.6980000e+01   1.2575625e+08
   4.7000000e+01   1.3844893e+08
   4.7020000e+01   1.5096589e+08
   4.7040000e+01   1.5596211e+08
   4.7060000e+01   1.4996874e+08
   4.7080000e+01   1.3558030e+08
   4.7100000e+01   1.1978350e+08
   4.7120000e+01   1.1045635e+08
   4.7140000e+01   1.1186518e+08
   4.7160000e+01   1.2259780e+08
   4.7180000e+01   1.3614259e+08
   4.7200000e+01   1.4460986e+08
   4.7220000e+01   1.4287479e+08
   4.7240000e+01   1.3148751e+08
   4.7260000e+01   1.1629322e+08
   4.7280000e+01   1.0533666e+08
   4.7300000e+01   1.0446842e+08
   4.7320000e+01   1.1418855e+08
   4.7340000e+01   1.2939036e+08
   4.7360000e+01   1.4208388e+08
   4.7380000e+01   1.4579270e+08
   4.7400000e+01   1.3895657e+08
   4.7420000e+01   1.2589759e+08
   4.7440000e+01   1.1430546e+08
   4.7460000e+01   1.1124309e+08
   4.7480000e+01   1.1908946e+08
   4.7500000e+01   1.3446858e+08
   4.7520000e+01   1.4980908e+08
   4.7540000e+01   1.5769721e+08
   4.7560000e+01   1.5460159e+08
   4.7580000e+01   1.4305231e+08
   4.7600000e+01   1.2996694e+08
   4.7620000e+01   1.2317376e+08
   4.7640000e+01   1.2686365e+08
   4.7660000e+01   1.3960022e+08
   4.7680000e+01   1.5479041e+08
   4.7700000e+01   1.6455384e+08
   4.7720000e+01   1.6368109e+08
   4.7740000e+01   1.5276768e+08
   4.7760000e+01   1.3757654e+08
   4.7780000e+01   1.2623138e+08
   4.7800000e+01   1.2450860e+08
   4.7820000e+01   1.3301571e+08
   4.7840000e+01   1.4658342e+08
   4.7860000e+01   1.5735229e+08
   4.7880000e+01   1.5879518e+08
   4.7900000e+01   1.4950016e+08
   4.7920000e+01   1.3374807e+08
   4.7940000e+01   1.1938868e+08
   4.7960000e+01   1.1344971e+08
   4.7980000e+01   1.1847368e+08
   4.8000000e+01   1.3105345e+08
   4.8020000e+01   1.4377365e+08
   4.8040000e+01   1.4919380e+08
   4.8060000e+01   1.4391853e+08
   4.8080000e+01   1.3045681e+08
   4.8100000e+01   1.1583197e+08
   4.8120000e+01   1.0785536e+08
   4.8140000e+01   1.1078854e+08
   4.8160000e+01   1.2317762e+08
   4.8180000e+01   1.3846593e+08
   4.8200000e+01   1.4874902e+08
   4.8220000e+01   1.4882355e+08
   4.8240000e+01   1.3925054e+08
   4.8260000e+01   1.2577290e+08
   4.8280000e+01   1.1646950e+08
   4.8300000e+01   1.1707348e+08
   4.8320000e+01   1.2814192e+08
   4.8340000e+01   1.4444037e+08
   4.8360000e+01   1.5806171e+08
   4.8380000e+01   1.6239314e+08
   4.8400000e+01   1.5598680e+08
   4.8420000e+01   1.4302122e+08
   4.8440000e+01   1.3132813e+08
   4.8460000e+01   1.2782368e+08
   4.8480000e+01   1.3505284e+08
   4.8500000e+01   1.4949673e+08
   4.8520000e+01   1.6376406e+08
   4.8540000e+01   1.7031009e+08
   4.8560000e+01   1.6578703e+08
   4.8580000e+01   1.5261108e+08
   4.8600000e+01   1.3787913e+08
   4.8620000e+01   1.2932202e+08
   4.8640000e+01   1.3130212e+08
   4.8660000e+01   1.4229661e+08
   4.8680000e+01   1.5587481e+08
   4.8700000e+01   1.6407532e+08
   4.8720000e+01   1.6183910e+08
   4.8740000e+01   1.4968440e+08
   4.8760000e+01   1.3350566e+08
   4.8780000e+01   1.2135573e+08
   4.8800000e+01   1.1911412e+08
   4.8820000e+01   1.2732884e+08
   4.8840000e+01   1.4089656e+08
   4.8860000e+01   1.5191434e+08
   4.8880000e+01   1.5387931e+08
   4.8900000e+01   1.4535388e+08
   4.8920000e+01   1.3060286e+08
   4.8940000e+01   1.1746607e+08
   4.8960000e+01   1.1292116e+08
   4.8980000e+01   1.1951273e+08
   4.9000000e+01   1.3375679e+08
   4.9020000e+01   1.4825136e+08
   4.9040000e+01   1.5545685e+08
   4.9060000e+01   1.5200694e+08
   4.9080000e+01   1.4029071e+08
   4.9100000e+01   1.2738252e+08
   4.9120000e+01   1.2095475e+08
   4.9140000e+01   1.2534567e+08
   4.9160000e+01   1.3894830e+08
   4.9180000e+01   1.5530759e+08
   4.9200000e+01   1.6636056e+08
   4.9220000e+01   1.6702574e+08
   4.9240000e+01   1.5771063e+08
   4.9260000e+01   1.4429365e+08
   4.9280000e+01   1.3471383e+08
   4.9300000e+01   1.3484786e+08
   4.9320000e+01   1.4513021e+08
   4.9340000e+01   1.6047608e+08
   4.9360000e+01   1.7287102e+08
   4.9380000e+01   1.7585881e+08
   4.9400000e+01   1.6789490e+08
   4.9420000e+01   1.5332097e+08
   4.9440000e+01   1.3987960e+08
   4.9460000e+01   1.3465133e+08
   4.9480000e+01   1.4010046e+08
   4.9500000e+01   1.5286345e+08
   4.9520000e+01   1.6548098e+08
   4.9540000e+01   1.7054288e+08
   4.9560000e+01   1.6465010e+08
   4.9580000e+01   1.5032346e+08
   4.9600000e+01   1.3462605e+08
   4.9620000e+01   1.2535928e+08
   4.9640000e+01   1.2686541e+08
   4.9660000e+01   1.3765902e+08
   4.9680000e+01   1.5129760e+08
   4.9700000e+01   1.5982654e+08
   4.9720000e+01   1.5818049e+08
   4.9740000e+01   1.4685499e+08
   4.9760000e+01   1.3174529e+08
   4.9780000e+01   1.2085089e+08
   4.9800000e+01   1.2006387e+08
   4.9820000e+01   1.2984718e+08
   4.9840000e+01   1.4512653e+08
   4.9860000e+01   1.5788429e+08
   4.9880000e+01   1.6166530e+08
   4.9900000e+01   1.5489466e+08
   4.9920000e+01   1.4190156e+08
   4.9940000e+01   1.3037715e+08
   4.9960000e+01   1.2737502e+08
   4.9980000e+01   1.3529165e+08
   5.0000000e+01   1.5072652e+08


==> data/sig/sig9_buck_example3.dat <==
   3.0000000e+01  -8.7982203e+07
   3.0020000e+01  -8.7982203e+07
   3.0040000e+01  -8.7982203e+07
   3.0060000e+01  -8.7982203e+07
   3.0080000e+01  -8.7982203e+07
   3.0100000e+01  -8.7982203e+07
   3.0120000e+01  -8.7982203e+07
   3.0140000e+01  -8.7982203e+07
   3.0160000e+01  -8.7982203e+07
   3.0180000e+01  -8.7982203e+07
   3.0200000e+01  -8.7982203e+07
   3.0220000e+01  -8.7982203e+07
   3.0240000e+01  -8.7982203e+07
   3.0260000e+01  -8.7982203e+07
   3.0280000e+01  -8.7982203e+07
   3.0300000e+01  -8.7982203e+07
   3.0320000e+01  -8.7982203e+07
   3.0340000e+01  -8.7982203e+07
   3.0360000e+01  -8.7982203e+07
   3.0380000e+01  -8.7982203e+07
   3.0400000e+01  -8.7982203e+07
   3.0420000e+01  -8.7982203e+07
   3.0440000e+01  -8.7982203e+07
   3.0460000e+01  -8.7982203e+07
   3.0480000e+01  -8.7982203e+07
   3.0500000e+01  -8.7982203e+07
   3.0520000e+01  -8.7982203e+07
   3.0540000e+01  -8.7982203e+07
   3.0560000e+01  -8.7982203e+07
   3.0580000e+01  -8.7982203e+07
   3.0600000e+01  -8.7982203e+07
   3.0620000e+01  -8.7982203e+07
   3.0640000e+01  -8.7982203e+07
   3.0660000e+01  -8.7982203e+07
   3.0680000e+01  -8.7982203e+07
   3.0700000e+01  -8.7982203e+07
   3.0720000e+01  -8.7982203e+07
   3.0740000e+01  -8.7982203e+07
   3.0760000e+01  -8.7982203e+07
   3.0780000e+01  -8.7982203e+07
   3.0800000e+01  -8.7982203e+07
   3.0820000e+01  -8.7982203e+07
   3.0840000e+01  -8.7982203e+07
   3.0860000e+01  -8.7982203e+07
   3.0880000e+01  -8.7982203e+07
   3.0900000e+01  -8.7982203e+07
   3.0920000e+01  -8.7982203e+07
   3.0940000e+01  -8.7982203e+07
   3.0960000e+01  -8.7982203e+07
   3.0980000e+01  -8.7982203e+07
   3.1000000e+01  -8.7982203e+07
   3.1020000e+01  -8.7982203e+07
   3.1040000e+01  -8.7982203e+07
   3.1060000e+01  -8.7982203e+07
   3.1080000e+01  -8.7982203e+07
   3.1100000e+01  -8.7982203e+07
   3.1120000e+01  -8.7982203e+07
   3.1140000e+01  -8.7982203e+07
   3.1160000e+01  -8.7982203e+07
   3.1180000e+01  -8.7982203e+07
   3.1200000e+01  -8.7982203e+07
   3.1220000e+01  -8.7982203e+07
   3.1240000e+01  -8.7982203e+07
   3.1260000e+01  -8.7982203e+07
   3.1280000e+01  -8.7982203e+07
   3.1300000e+01  -8.7982203e+07
   3.1320000e+01  -8.7982203e+07
   3.1340000e+01  -8.7982203e+07
   3.1360000e+01  -8.7982203e+07
   3.1380000e+01  -8.7982203e+07
   3.1400000e+01  -8.7982203e+07
   3.1420000e+01  -8.7982203e+07
   3.1440000e+01  -8.7982203e+07
   3.1460000e+01  -8.7982203e+07
   3.1480000e+01  -8.7982203e+07
   3.1500000e+01  -8.7982203e+07
   3.1520000e+01  -8.7982203e+07
   3.1540000e+01  -8.7982203e+07
   3.1560000e+01  -8.7982203e+07
   3.1580000e+01  -8.7982203e+07
   3.1600000e+01  -8.7982203e+07
   3.1620000e+01  -8.7982203e+07
   3.1640000e+01  -8.7982203e+07
   3.1660000e+01  -8.7982203e+07
   3.1680000e+01  -8.7982203e+07
   3.1700000e+01  -8.7982203e+07
   3.1720000e+01  -8.7982203e+07
   3.1740000e+01  -8.7982203e+07
   3.1760000e+01  -8.7982203e+07
   3.1780000e+01  -8.7982203e+07
   3.1800000e+01  -8.7982203e+07
   3.1820000e+01  -8.7982203e+07
   3.1840000e+01  -8.7982203e+07
   3.1860000e+01  -8.7982203e+07
   3.1880000e+01  -8.7982203e+07
   3.1900000e+01  -8.7982203e+07
   3.1920000e+01  -8.7982203e+07
   3.1940000e+01  -8.7982203e+07
   3.1960000e+01  -8.7982203e+07
   3.1980000e+01  -8.7982203e+07
   3.2000000e+01  -8.7982203e+07
   3.2020000e+01  -8.7982203e+07
   3.2040000e+01  -8.7982203e+07
   3.2060000e+01  -8.7982203e+07
   3.2080000e+01  -8.7982203e+07
   3.2100000e+01  -8.7982203e+07
   3.2120000e+01  -8.7982203e+07
   3.2140000e+01  -8.7982203e+07
   3.2160000e+01  -8.7982203e+07
   3.2180000e+01  -8.7982203e+07
   3.2200000e+01  -8.7982203e+07
   3.2220000e+01  -8.7982203e+07
   3.2240000e+01  -8.7982203e+07
   3.2260000e+01  -8.7982203e+07
   3.2280000e+01  -8.7982203e+07
   3.2300000e+01  -8.7982203e+07
   3.2320000e+01  -8.7982203e+07
   3.2340000e+01  -8.7982203e+07
   3.2360000e+01  -8.7982203e+07
   3.2380000e+01  -8.7982203e+07
   3.2400000e+01  -8.7982203e+07
   3.2420000e+01  -8.7982203e+07
   3.2440000e+01  -8.7982203e+07
   3.2460000e+01  -8.7982203e+07
   3.2480000e+01  -8.7982203e+07
   3.2500000e+01  -8.7982203e+07
   3.2520000e+01  -8.7982203e+07
   3.2540000e+01  -8.7982203e+07
   3.2560000e+01  -8.7982203e+07
   3.2580000e+01  -8.7982203e+07
   3.2600000e+01  -8.7982203e+07
   3.2620000e+01  -8.7982203e+07
   3.2640000e+01  -8.7982203e+07
   3.2660000e+01  -8.7982203e+07
   3.2680000e+01  -8.7982203e+07
   3.2700000e+01  -8.7982203e+07
   3.2720000e+01  -8.7982203e+07
   3.2740000e+01  -8.7982203e+07
   3.2760000e+01  -8.7982203e+07
   3.2780000e+01  -8.7982203e+07
   3.2800000e+01  -8.7982203e+07
   3.2820000e+01  -8.7982203e+07
   3.2840000e+01  -8.7982203e+07
   3.2860000e+01  -8.7982203e+07
   3.2880000e+01  -8.7982203e+07
   3.2900000e+01  -8.7982203e+07
   3.2920000e+01  -8.7982203e+07
   3.2940000e+01  -8.7982203e+07
   3.2960000e+01  -8.7982203e+07
   3.2980000e+01  -8.7982203e+07
   3.3000000e+01  -8.7982203e+07
   3.3020000e+01  -8.7982203e+07
   3.3040000e+01  -8.7982203e+07
   3.3060000e+01  -8.7982203e+07
   3.3080000e+01  -8.7982203e+07
   3.3100000e+01  -8.7982203e+07
   3.3120000e+01  -8.7982203e+07
   3.3140000e+01  -8.7982203e+07
   3.3160000e+01  -8.7982203e+07
   3.3180000e+01  -8.7982203e+07
   3.3200000e+01  -8.7982203e+07
   3.3220000e+01  -8.7982203e+07
   3.3240000e+01  -8.7982203e+07
   3.3260000e+01  -8.7982203e+07
   3.3280000e+01  -8.7982203e+07
   3.3300000e+01  -8.7982203e+07
   3.3320000e+01  -8.7982203e+07
   3.3340000e+01  -8.7982203e+07
   3.3360000e+01  -8.7982203e+07
   3.3380000e+01  -8.7982203e+07
   3.3400000e+01  -8.7982203e+07
   3.3420000e+01  -8.7982203e+07
   3.3440000e+01  -8.7982203e+07
   3.3460000e+01  -8.7982203e+07
   3.3480000e+01  -8.7982203e+07
   3.3500000e+01  -8.7982203e+07
   3.3520000e+01  -8.7982203e+07
   3.3540000e+01  -8.7982203e+07
   3.3560000e+01  -8.7982203e+07
   3.3580000e+01  -8.7982203e+07
   3.3600000e+01  -8.7982203e+07
   3.3620000e+01  -8.7982203e+07
   3.3640000e+01  -8.7982203e+07
   3.3660000e+01  -8.7982203e+07
   3.3680000e+01  -8.7982203e+07
   3.3700000e+01  -8.7982203e+07
   3.3720000e+01  -8.7982203e+07
   3.3740000e+01  -8.7982203e+07
   3.3760000e+01  -8.7982203e+07
   3.3780000e+01  -8.7982203e+07
   3.3800000e+01  -8.7982203e+07
   3.3820000e+01  -8.7982203e+07
   3.3840000e+01  -8.7982203e+07
   3.3860000e+01  -8.7982203e+07
   3.3880000e+01  -8.7982203e+07
   3.3900000e+01  -8.7982203e+07
   3.3920000e+01  -8.7982203e+07
   3.3940000e+01  -8.7982203e+07
   3.3960000e+01  -8.7982203e+07
   3.3980000e+01  -8.7982203e+07
   3.4000000e+01  -8.7982203e+07
   3.4020000e+01  -8.7982203e+07
   3.4040000e+01  -8.7982203e+07
   3.4060000e+01  -8.7982203e+07
   3.4080000e+01  -8.7982203e+07
   3.4100000e+01  -8.7982203e+07
   3.4120000e+01  -8.7982203e+07
   3.4140000e+01  -8.7982203e+07
   3.4160000e+01  -8.7982203e+07
   3.4180000e+01  -8.7982203e+07
   3.4200000e+01  -8.7982203e+07
   3.4220000e+01  -8.7982203e+07
   3.4240000e+01  -8.7982203e+07
   3.4260000e+01  -8.7982203e+07
   3.4280000e+01  -8.7982203e+07
   3.4300000e+01  -8.7982203e+07
   3.4320000e+01  -8.7982203e+07
   3.4340000e+01  -8.7982203e+07
   3.4360000e+01  -8.7982203e+07
   3.4380000e+01  -8.7982203e+07
   3.4400000e+01  -8.7982203e+07
   3.4420000e+01  -8.7982203e+07
   3.4440000e+01  -8.7982203e+07
   3.4460000e+01  -8.7982203e+07
   3.4480000e+01  -8.7982203e+07
   3.4500000e+01  -8.7982203e+07
   3.4520000e+01  -8.7982203e+07
   3.4540000e+01  -8.7982203e+07
   3.4560000e+01  -8.7982203e+07
   3.4580000e+01  -8.7982203e+07
   3.4600000e+01  -8.7982203e+07
   3.4620000e+01  -8.7982203e+07
   3.4640000e+01  -8.7982203e+07
   3.4660000e+01  -8.7982203e+07
   3.4680000e+01  -8.7982203e+07
   3.4700000e+01  -8.7982203e+07
   3.4720000e+01  -8.7982203e+07
   3.4740000e+01  -8.7982203e+07
   3.4760000e+01  -8.7982203e+07
   3.4780000e+01  -8.7982203e+07
   3.4800000e+01  -8.7982203e+07
   3.4820000e+01  -8.7982203e+07
   3.4840000e+01  -8.7982203e+07
   3.4860000e+01  -8.7982203e+07
   3.4880000e+01  -8.7982203e+07
   3.4900000e+01  -8.7982203e+07
   3.4920000e+01  -8.7982203e+07
   3.4940000e+01  -8.7982203e+07
   3.4960000e+01  -8.7982203e+07
   3.4980000e+01  -8.7982203e+07
   3.5000000e+01  -8.7982203e+07
   3.5020000e+01  -8.7982203e+07
   3.5040000e+01  -8.7982203e+07
   3.5060000e+01  -8.7982203e+07
   3.5080000e+01  -8.7982203e+07
   3.5100000e+01  -8.7982203e+07
   3.5120000e+01  -8.7982203e+07
   3.5140000e+01  -8.7982203e+07
   3.5160000e+01  -8.7982203e+07
   3.5180000e+01  -8.7982203e+07
   3.5200000e+01  -8.7982203e+07
   3.5220000e+01  -8.7982203e+07
   3.5240000e+01  -8.7982203e+07
   3.5260000e+01  -8.7982203e+07
   3.5280000e+01  -8.7982203e+07
   3.5300000e+01  -8.7982203e+07
   3.5320000e+01  -8.7982203e+07
   3.5340000e+01  -8.7982203e+07
   3.5360000e+01  -8.7982203e+07
   3.5380000e+01  -8.7982203e+07
   3.5400000e+01  -8.7982203e+07
   3.5420000e+01  -8.7982203e+07
   3.5440000e+01  -8.7982203e+07
   3.5460000e+01  -8.7982203e+07
   3.5480000e+01  -8.7982203e+07
   3.5500000e+01  -8.7982203e+07
   3.5520000e+01  -8.7982203e+07
   3.5540000e+01  -8.7982203e+07
   3.5560000e+01  -8.7982203e+07
   3.5580000e+01  -8.7982203e+07
   3.5600000e+01  -8.7982203e+07
   3.5620000e+01  -8.7982203e+07
   3.5640000e+01  -8.7982203e+07
   3.5660000e+01  -8.7982203e+07
   3.5680000e+01  -8.7982203e+07
   3.5700000e+01  -8.7982203e+07
   3.5720000e+01  -8.7982203e+07
   3.5740000e+01  -8.7982203e+07
   3.5760000e+01  -8.7982203e+07
   3.5780000e+01  -8.7982203e+07
   3.5800000e+01  -8.7982203e+07
   3.5820000e+01  -8.7982203e+07
   3.5840000e+01  -8.7982203e+07
   3.5860000e+01  -8.7982203e+07
   3.5880000e+01  -8.7982203e+07
   3.5900000e+01  -8.7982203e+07
   3.5920000e+01  -8.7982203e+07
   3.5940000e+01  -8.7982203e+07
   3.5960000e+01  -8.7982203e+07
   3.5980000e+01  -8.7982203e+07
   3.6000000e+01  -8.7982203e+07
   3.6020000e+01  -8.7982203e+07
   3.6040000e+01  -8.7982203e+07
   3.6060000e+01  -8.7982203e+07
   3.6080000e+01  -8.7982203e+07
   3.6100000e+01  -8.7982203e+07
   3.6120000e+01  -8.7982203e+07
   3.6140000e+01  -8.7982203e+07
   3.6160000e+01  -8.7982203e+07
   3.6180000e+01  -8.7982203e+07
   3.6200000e+01  -8.7982203e+07
   3.6220000e+01  -8.7982203e+07
   3.6240000e+01  -8.7982203e+07
   3.6260000e+01  -8.7982203e+07
   3.6280000e+01  -8.7982203e+07
   3.6300000e+01  -8.7982203e+07
   3.6320000e+01  -8.7982203e+07
   3.6340000e+01  -8.7982203e+07
   3.6360000e+01  -8.7982203e+07
   3.6380000e+01  -8.7982203e+07
   3.6400000e+01  -8.7982203e+07
   3.6420000e+01  -8.7982203e+07
   3.6440000e+01  -8.7982203e+07
   3.6460000e+01  -8.7982203e+07
   3.6480000e+01  -8.7982203e+07
   3.6500000e+01  -8.7982203e+07
   3.6520000e+01  -8.7982203e+07
   3.6540000e+01  -8.7982203e+07
   3.6560000e+01  -8.7982203e+07
   3.6580000e+01  -8.7982203e+07
   3.6600000e+01  -8.7982203e+07
   3.6620000e+01  -8.7982203e+07
   3.6640000e+01  -8.7982203e+07
   3.6660000e+01  -8.7982203e+07
   3.6680000e+01  -8.7982203e+07
   3.6700000e+01  -8.7982203e+07
   3.6720000e+01  -8.7982203e+07
   3.6740000e+01  -8.7982203e+07
   3.6760000e+01  -8.7982203e+07
   3.6780000e+01  -8.7982203e+07
   3.6800000e+01  -8.7982203e+07
   3.6820000e+01  -8.7982203e+07
   3.6840000e+01  -8.7982203e+07
   3.6860000e+01  -8.7982203e+07
   3.6880000e+01  -8.7982203e+07
   3.6900000e+01  -8.7982203e+07
   3.6920000e+01  -8.7982203e+07
   3.6940000e+01  -8.7982203e+07
   3.6960000e+01  -8.7982203e+07
   3.6980000e+01  -8.7982203e+07
   3.7000000e+01  -8.7982203e+07
   3.7020000e+01  -8.7982203e+07
   3.7040000e+01  -8.7982203e+07
   3.7060000e+01  -8.7982203e+07
   3.7080000e+01  -8.7982203e+07
   3.7100000e+01  -8.7982203e+07
   3.7120000e+01  -8.7982203e+07
   3.7140000e+01  -8.7982203e+07
   3.7160000e+01  -8.7982203e+07
   3.7180000e+01  -8.7982203e+07
   3.7200000e+01  -8.7982203e+07
   3.7220000e+01  -8.7982203e+07
   3.7240000e+01  -8.7982203e+07
   3.7260000e+01  -8.7982203e+07
   3.7280000e+01  -8.7982203e+07
   3.7300000e+01  -8.7982203e+07
   3.7320000e+01  -8.7982203e+07
   3.7340000e+01  -8.7982203e+07
   3.7360000e+01  -8.7982203e+07
   3.7380000e+01  -8.7982203e+07
   3.7400000e+01  -8.7982203e+07
   3.7420000e+01  -8.7982203e+07
   3.7440000e+01  -8.7982203e+07
   3.7460000e+01  -8.7982203e+07
   3.7480000e+01  -8.7982203e+07
   3.7500000e+01  -8.7982203e+07
   3.7520000e+01  -8.7982203e+07
   3.7540000e+01  -8.7982203e+07
   3.7560000e+01  -8.7982203e+07
   3.7580000e+01  -8.7982203e+07
   3.7600000e+01  -8.7982203e+07
   3.7620000e+01  -8.7982203e+07
   3.7640000e+01  -8.7982203e+07
   3.7660000e+01  -8.7982203e+07
   3.7680000e+01  -8.7982203e+07
   3.7700000e+01  -8.7982203e+07
   3.7720000e+01  -8.7982203e+07
   3.7740000e+01  -8.7982203e+07
   3.7760000e+01  -8.7982203e+07
   3.7780000e+01  -8.7982203e+07
   3.7800000e+01  -8.7982203e+07
   3.7820000e+01  -8.7982203e+07
   3.7840000e+01  -8.7982203e+07
   3.7860000e+01  -8.7982203e+07
   3.7880000e+01  -8.7982203e+07
   3.7900000e+01  -8.7982203e+07
   3.7920000e+01  -8.7982203e+07
   3.7940000e+01  -8.7982203e+07
   3.7960000e+01  -8.7982203e+07
   3.7980000e+01  -8.7982203e+07
   3.8000000e+01  -8.7982203e+07
   3.8020000e+01  -8.7982203e+07
   3.8040000e+01  -8.7982203e+07
   3.8060000e+01  -8.7982203e+07
   3.8080000e+01  -8.7982203e+07
   3.8100000e+01  -8.7982203e+07
   3.8120000e+01  -8.7982203e+07
   3.8140000e+01  -8.7982203e+07
   3.8160000e+01  -8.7982203e+07
   3.8180000e+01  -8.7982203e+07
   3.8200000e+01  -8.7982203e+07
   3.8220000e+01  -8.7982203e+07
   3.8240000e+01  -8.7982203e+07
   3.8260000e+01  -8.7982203e+07
   3.8280000e+01  -8.7982203e+07
   3.8300000e+01  -8.7982203e+07
   3.8320000e+01  -8.7982203e+07
   3.8340000e+01  -8.7982203e+07
   3.8360000e+01  -8.7982203e+07
   3.8380000e+01  -8.7982203e+07
   3.8400000e+01  -8.7982203e+07
   3.8420000e+01  -8.7982203e+07
   3.8440000e+01  -8.7982203e+07
   3.8460000e+01  -8.7982203e+07
   3.8480000e+01  -8.7982203e+07
   3.8500000e+01  -8.7982203e+07
   3.8520000e+01  -8.7982203e+07
   3.8540000e+01  -8.7982203e+07
   3.8560000e+01  -8.7982203e+07
   3.8580000e+01  -8.7982203e+07
   3.8600000e+01  -8.7982203e+07
   3.8620000e+01  -8.7982203e+07
   3.8640000e+01  -8.7982203e+07
   3.8660000e+01  -8.7982203e+07
   3.8680000e+01  -8.7982203e+07
   3.8700000e+01  -8.7982203e+07
   3.8720000e+01  -8.7982203e+07
   3.8740000e+01  -8.7982203e+07
   3.8760000e+01  -8.7982203e+07
   3.8780000e+01  -8.7982203e+07
   3.8800000e+01  -8.7982203e+07
   3.8820000e+01  -8.7982203e+07
   3.8840000e+01  -8.7982203e+07
   3.8860000e+01  -8.7982203e+07
   3.8880000e+01  -8.7982203e+07
   3.8900000e+01  -8.7982203e+07
   3.8920000e+01  -8.7982203e+07
   3.8940000e+01  -8.7982203e+07
   3.8960000e+01  -8.7982203e+07
   3.8980000e+01  -8.7982203e+07
   3.9000000e+01  -8.7982203e+07
   3.9020000e+01  -8.7982203e+07
   3.9040000e+01  -8.7982203e+07
   3.9060000e+01  -8.7982203e+07
   3.9080000e+01  -8.7982203e+07
   3.9100000e+01  -8.7982203e+07
   3.9120000e+01  -8.7982203e+07
   3.9140000e+01  -8.7982203e+07
   3.9160000e+01  -8.7982203e+07
   3.9180000e+01  -8.7982203e+07
   3.9200000e+01  -8.7982203e+07
   3.9220000e+01  -8.7982203e+07
   3.9240000e+01  -8.7982203e+07
   3.9260000e+01  -8.7982203e+07
   3.9280000e+01  -8.7982203e+07
   3.9300000e+01  -8.7982203e+07
   3.9320000e+01  -8.7982203e+07
   3.9340000e+01  -8.7982203e+07
   3.9360000e+01  -8.7982203e+07
   3.9380000e+01  -8.7982203e+07
   3.9400000e+01  -8.7982203e+07
   3.9420000e+01  -8.7982203e+07
   3.9440000e+01  -8.7982203e+07
   3.9460000e+01  -8.7982203e+07
   3.9480000e+01  -8.7982203e+07
   3.9500000e+01  -8.7982203e+07
   3.9520000e+01  -8.7982203e+07
   3.9540000e+01  -8.7982203e+07
   3.9560000e+01  -8.7982203e+07
   3.9580000e+01  -8.7982203e+07
   3.9600000e+01  -8.7982203e+07
   3.9620000e+01  -8.7982203e+07
   3.9640000e+01  -8.7982203e+07
   3.9660000e+01  -8.7982203e+07
   3.9680000e+01  -8.7982203e+07
   3.9700000e+01  -8.7982203e+07
   3.9720000e+01  -8.7982203e+07
   3.9740000e+01  -8.7982203e+07
   3.9760000e+01  -8.7982203e+07
   3.9780000e+01  -8.7982203e+07
   3.9800000e+01  -8.7982203e+07
   3.9820000e+01  -8.7982203e+07
   3.9840000e+01  -8.7982203e+07
   3.9860000e+01  -8.7982203e+07
   3.9880000e+01  -8.7982203e+07
   3.9900000e+01  -8.7982203e+07
   3.9920000e+01  -8.7982203e+07
   3.9940000e+01  -8.7982203e+07
   3.9960000e+01  -8.7982203e+07
   3.9980000e+01  -8.7982203e+07
   4.0000000e+01  -8.7982203e+07
   4.0020000e+01  -8.7982203e+07
   4.0040000e+01  -8.7982203e+07
   4.0060000e+01  -8.7982203e+07
   4.0080000e+01  -8.7982203e+07
   4.0100000e+01  -8.7982203e+07
   4.0120000e+01  -8.7982203e+07
   4.0140000e+01  -8.7982203e+07
   4.0160000e+01  -8.7982203e+07
   4.0180000e+01  -8.7982203e+07
   4.0200000e+01  -8.7982203e+07
   4.0220000e+01  -8.7982203e+07
   4.0240000e+01  -8.7982203e+07
   4.0260000e+01  -8.7982203e+07
   4.0280000e+01  -8.7982203e+07
   4.0300000e+01  -8.7982203e+07
   4.0320000e+01  -8.7982203e+07
   4.0340000e+01  -8.7982203e+07
   4.0360000e+01  -8.7982203e+07
   4.0380000e+01  -8.7982203e+07
   4.0400000e+01  -8.7982203e+07
   4.0420000e+01  -8.7982203e+07
   4.0440000e+01  -8.7982203e+07
   4.0460000e+01  -8.7982203e+07
   4.0480000e+01  -8.7982203e+07
   4.0500000e+01  -8.7982203e+07
   4.0520000e+01  -8.7982203e+07
   4.0540000e+01  -8.7982203e+07
   4.0560000e+01  -8.7982203e+07
   4.0580000e+01  -8.7982203e+07
   4.0600000e+01  -8.7982203e+07
   4.0620000e+01  -8.7982203e+07
   4.0640000e+01  -8.7982203e+07
   4.0660000e+01  -8.7982203e+07
   4.0680000e+01  -8.7982203e+07
   4.0700000e+01  -8.7982203e+07
   4.0720000e+01  -8.7982203e+07
   4.0740000e+01  -8.7982203e+07
   4.0760000e+01  -8.7982203e+07
   4.0780000e+01  -8.7982203e+07
   4.0800000e+01  -8.7982203e+07
   4.0820000e+01  -8.7982203e+07
   4.0840000e+01  -8.7982203e+07
   4.0860000e+01  -8.7982203e+07
   4.0880000e+01  -8.7982203e+07
   4.0900000e+01  -8.7982203e+07
   4.0920000e+01  -8.7982203e+07
   4.0940000e+01  -8.7982203e+07
   4.0960000e+01  -8.7982203e+07
   4.0980000e+01  -8.7982203e+07
   4.1000000e+01  -8.7982203e+07
   4.1020000e+01  -8.7982203e+07
   4.1040000e+01  -8.7982203e+07
   4.1060000e+01  -8.7982203e+07
   4.1080000e+01  -8.7982203e+07
   4.1100000e+01  -8.7982203e+07
   4.1120000e+01  -8.7982203e+07
   4.1140000e+01  -8.7982203e+07
   4.1160000e+01  -8.7982203e+07
   4.1180000e+01  -8.7982203e+07
   4.1200000e+01  -8.7982203e+07
   4.1220000e+01  -8.7982203e+07
   4.1240000e+01  -8.7982203e+07
   4.1260000e+01  -8.7982203e+07
   4.1280000e+01  -8.7982203e+07
   4.1300000e+01  -8.7982203e+07
   4.1320000e+01  -8.7982203e+07
   4.1340000e+01  -8.7982203e+07
   4.1360000e+01  -8.7982203e+07
   4.1380000e+01  -8.7982203e+07
   4.1400000e+01  -8.7982203e+07
   4.1420000e+01  -8.7982203e+07
   4.1440000e+01  -8.7982203e+07
   4.1460000e+01  -8.7982203e+07
   4.1480000e+01  -8.7982203e+07
   4.1500000e+01  -8.7982203e+07
   4.1520000e+01  -8.7982203e+07
   4.1540000e+01  -8.7982203e+07
   4.1560000e+01  -8.7982203e+07
   4.1580000e+01  -8.7982203e+07
   4.1600000e+01  -8.7982203e+07
   4.1620000e+01  -8.7982203e+07
   4.1640000e+01  -8.7982203e+07
   4.1660000e+01  -8.7982203e+07
   4.1680000e+01  -8.7982203e+07
   4.1700000e+01  -8.7982203e+07
   4.1720000e+01  -8.7982203e+07
   4.1740000e+01  -8.7982203e+07
   4.1760000e+01  -8.7982203e+07
   4.1780000e+01  -8.7982203e+07
   4.1800000e+01  -8.7982203e+07
   4.1820000e+01  -8.7982203e+07
   4.1840000e+01  -8.7982203e+07
   4.1860000e+01  -8.7982203e+07
   4.1880000e+01  -8.7982203e+07
   4.1900000e+01  -8.7982203e+07
   4.1920000e+01  -8.7982203e+07
   4.1940000e+01  -8.7982203e+07
   4.1960000e+01  -8.7982203e+07
   4.1980000e+01  -8.7982203e+07
   4.2000000e+01  -8.7982203e+07
   4.2020000e+01  -8.7982203e+07
   4.2040000e+01  -8.7982203e+07
   4.2060000e+01  -8.7982203e+07
   4.2080000e+01  -8.7982203e+07
   4.2100000e+01  -8.7982203e+07
   4.2120000e+01  -8.7982203e+07
   4.2140000e+01  -8.7982203e+07
   4.2160000e+01  -8.7982203e+07
   4.2180000e+01  -8.7982203e+07
   4.2200000e+01  -8.7982203e+07
   4.2220000e+01  -8.7982203e+07
   4.2240000e+01  -8.7982203e+07
   4.2260000e+01  -8.7982203e+07
   4.2280000e+01  -8.7982203e+07
   4.2300000e+01  -8.7982203e+07
   4.2320000e+01  -8.7982203e+07
   4.2340000e+01  -8.7982203e+07
   4.2360000e+01  -8.7982203e+07
   4.2380000e+01  -8.7982203e+07
   4.2400000e+01  -8.7982203e+07
   4.2420000e+01  -8.7982203e+07
   4.2440000e+01  -8.7982203e+07
   4.2460000e+01  -8.7982203e+07
   4.2480000e+01  -8.7982203e+07
   4.2500000e+01  -8.7982203e+07
   4.2520000e+01  -8.7982203e+07
   4.2540000e+01  -8.7982203e+07
   4.2560000e+01  -8.7982203e+07
   4.2580000e+01  -8.7982203e+07
   4.2600000e+01  -8.7982203e+07
   4.2620000e+01  -8.7982203e+07
   4.2640000e+01  -8.7982203e+07
   4.2660000e+01  -8.7982203e+07
   4.2680000e+01  -8.7982203e+07
   4.2700000e+01  -8.7982203e+07
   4.2720000e+01  -8.7982203e+07
   4.2740000e+01  -8.7982203e+07
   4.2760000e+01  -8.7982203e+07
   4.2780000e+01  -8.7982203e+07
   4.2800000e+01  -8.7982203e+07
   4.2820000e+01  -8.7982203e+07
   4.2840000e+01  -8.7982203e+07
   4.2860000e+01  -8.7982203e+07
   4.2880000e+01  -8.7982203e+07
   4.2900000e+01  -8.7982203e+07
   4.2920000e+01  -8.7982203e+07
   4.2940000e+01  -8.7982203e+07
   4.2960000e+01  -8.7982203e+07
   4.2980000e+01  -8.7982203e+07
   4.3000000e+01  -8.7982203e+07
   4.3020000e+01  -8.7982203e+07
   4.3040000e+01  -8.7982203e+07
   4.3060000e+01  -8.7982203e+07
   4.3080000e+01  -8.7982203e+07
   4.3100000e+01  -8.7982203e+07
   4.3120000e+01  -8.7982203e+07
   4.3140000e+01  -8.7982203e+07
   4.3160000e+01  -8.7982203e+07
   4.3180000e+01  -8.7982203e+07
   4.3200000e+01  -8.7982203e+07
   4.3220000e+01  -8.7982203e+07
   4.3240000e+01  -8.7982203e+07
   4.3260000e+01  -8.7982203e+07
   4.3280000e+01  -8.7982203e+07
   4.3300000e+01  -8.7982203e+07
   4.3320000e+01  -8.7982203e+07
   4.3340000e+01  -8.7982203e+07
   4.3360000e+01  -8.7982203e+07
   4.3380000e+01  -8.7982203e+07
   4.3400000e+01  -8.7982203e+07
   4.3420000e+01  -8.7982203e+07
   4.3440000e+01  -8.7982203e+07
   4.3460000e+01  -8.7982203e+07
   4.3480000e+01  -8.7982203e+07
   4.3500000e+01  -8.7982203e+07
   4.3520000e+01  -8.7982203e+07
   4.3540000e+01  -8.7982203e+07
   4.3560000e+01  -8.7982203e+07
   4.3580000e+01  -8.7982203e+07
   4.3600000e+01  -8.7982203e+07
   4.3620000e+01  -8.7982203e+07
   4.3640000e+01  -8.7982203e+07
   4.3660000e+01  -8.7982203e+07
   4.3680000e+01  -8.7982203e+07
   4.3700000e+01  -8.7982203e+07
   4.3720000e+01  -8.7982203e+07
   4.3740000e+01  -8.7982203e+07
   4.3760000e+01  -8.7982203e+07
   4.3780000e+01  -8.7982203e+07
   4.3800000e+01  -8.7982203e+07
   4.3820000e+01  -8.7982203e+07
   4.3840000e+01  -8.7982203e+07
   4.3860000e+01  -8.7982203e+07
   4.3880000e+01  -8.7982203e+07
   4.3900000e+01  -8.7982203e+07
   4.3920000e+01  -8.7982203e+07
   4.3940000e+01  -8.7982203e+07
   4.3960000e+01  -8.7982203e+07
   4.3980000e+01  -8.7982203e+07
   4.4000000e+01  -8.7982203e+07
   4.4020000e+01  -8.7982203e+07
   4.4040000e+01  -8.7982203e+07
   4.4060000e+01  -8.7982203e+07
   4.4080000e+01  -8.7982203e+07
   4.4100000e+01  -8.7982203e+07
   4.4120000e+01  -8.7982203e+07
   4.4140000e+01  -8.7982203e+07
   4.4160000e+01  -8.7982203e+07
   4.4180000e+01  -8.7982203e+07
   4.4200000e+01  -8.7982203e+07
   4.4220000e+01  -8.7982203e+07
   4.4240000e+01  -8.7982203e+07
   4.4260000e+01  -8.7982203e+07
   4.4280000e+01  -8.7982203e+07
   4.4300000e+01  -8.7982203e+07
   4.4320000e+01  -8.7982203e+07
   4.4340000e+01  -8.7982203e+07
   4.4360000e+01  -8.7982203e+07
   4.4380000e+01  -8.7982203e+07
   4.4400000e+01  -8.7982203e+07
   4.4420000e+01  -8.7982203e+07
   4.4440000e+01  -8.7982203e+07
   4.4460000e+01  -8.7982203e+07
   4.4480000e+01  -8.7982203e+07
   4.4500000e+01  -8.7982203e+07
   4.4520000e+01  -8.7982203e+07
   4.4540000e+01  -8.7982203e+07
   4.4560000e+01  -8.7982203e+07
   4.4580000e+01  -8.7982203e+07
   4.4600000e+01  -8.7982203e+07
   4.4620000e+01  -8.7982203e+07
   4.4640000e+01  -8.7982203e+07
   4.4660000e+01  -8.7982203e+07
   4.4680000e+01  -8.7982203e+07
   4.4700000e+01  -8.7982203e+07
   4.4720000e+01  -8.7982203e+07
   4.4740000e+01  -8.7982203e+07
   4.4760000e+01  -8.7982203e+07
   4.4780000e+01  -8.7982203e+07
   4.4800000e+01  -8.7982203e+07
   4.4820000e+01  -8.7982203e+07
   4.4840000e+01  -8.7982203e+07
   4.4860000e+01  -8.7982203e+07
   4.4880000e+01  -8.7982203e+07
   4.4900000e+01  -8.7982203e+07
   4.4920000e+01  -8.7982203e+07
   4.4940000e+01  -8.7982203e+07
   4.4960000e+01  -8.7982203e+07
   4.4980000e+01  -8.7982203e+07
   4.5000000e+01  -8.7982203e+07
   4.5020000e+01  -8.7982203e+07
   4.5040000e+01  -8.7982203e+07
   4.5060000e+01  -8.7982203e+07
   4.5080000e+01  -8.7982203e+07
   4.5100000e+01  -8.7982203e+07
   4.5120000e+01  -8.7982203e+07
   4.5140000e+01  -8.7982203e+07
   4.5160000e+01  -8.7982203e+07
   4.5180000e+01  -8.7982203e+07
   4.5200000e+01  -8.7982203e+07
   4.5220000e+01  -8.7982203e+07
   4.5240000e+01  -8.7982203e+07
   4.5260000e+01  -8.7982203e+07
   4.5280000e+01  -8.7982203e+07
   4.5300000e+01  -8.7982203e+07
   4.5320000e+01  -8.7982203e+07
   4.5340000e+01  -8.7982203e+07
   4.5360000e+01  -8.7982203e+07
   4.5380000e+01  -8.7982203e+07
   4.5400000e+01  -8.7982203e+07
   4.5420000e+01  -8.7982203e+07
   4.5440000e+01  -8.7982203e+07
   4.5460000e+01  -8.7982203e+07
   4.5480000e+01  -8.7982203e+07
   4.5500000e+01  -8.7982203e+07
   4.5520000e+01  -8.7982203e+07
   4.5540000e+01  -8.7982203e+07
   4.5560000e+01  -8.7982203e+07
   4.5580000e+01  -8.7982203e+07
   4.5600000e+01  -8.7982203e+07
   4.5620000e+01  -8.7982203e+07
   4.5640000e+01  -8.7982203e+07
   4.5660000e+01  -8.7982203e+07
   4.5680000e+01  -8.7982203e+07
   4.5700000e+01  -8.7982203e+07
   4.5720000e+01  -8.7982203e+07
   4.5740000e+01  -8.7982203e+07
   4.5760000e+01  -8.7982203e+07
   4.5780000e+01  -8.7982203e+07
   4.5800000e+01  -8.7982203e+07
   4.5820000e+01  -8.7982203e+07
   4.5840000e+01  -8.7982203e+07
   4.5860000e+01  -8.7982203e+07
   4.5880000e+01  -8.7982203e+07
   4.5900000e+01  -8.7982203e+07
   4.5920000e+01  -8.7982203e+07
   4.5940000e+01  -8.7982203e+07
   4.5960000e+01  -8.7982203e+07
   4.5980000e+01  -8.7982203e+07
   4.6000000e+01  -8.7982203e+07
   4.6020000e+01  -8.7982203e+07
   4.6040000e+01  -8.7982203e+07
   4.6060000e+01  -8.7982203e+07
   4.6080000e+01  -8.7982203e+07
   4.6100000e+01  -8.7982203e+07
   4.6120000e+01  -8.7982203e+07
   4.6140000e+01  -8.7982203e+07
   4.6160000e+01  -8.7982203e+07
   4.6180000e+01  -8.7982203e+07
   4.6200000e+01  -8.7982203e+07
   4.6220000e+01  -8.7982203e+07
   4.6240000e+01  -8.7982203e+07
   4.6260000e+01  -8.7982203e+07
   4.6280000e+01  -8.7982203e+07
   4.6300000e+01  -8.7982203e+07
   4.6320000e+01  -8.7982203e+07
   4.6340000e+01  -8.7982203e+07
   4.6360000e+01  -8.7982203e+07
   4.6380000e+01  -8.7982203e+07
   4.6400000e+01  -8.7982203e+07
   4.6420000e+01  -8.7982203e+07
   4.6440000e+01  -8.7982203e+07
   4.6460000e+01  -8.7982203e+07
   4.6480000e+01  -8.7982203e+07
   4.6500000e+01  -8.7982203e+07
   4.6520000e+01  -8.7982203e+07
   4.6540000e+01  -8.7982203e+07
   4.6560000e+01  -8.7982203e+07
   4.6580000e+01  -8.7982203e+07
   4.6600000e+01  -8.7982203e+07
   4.6620000e+01  -8.7982203e+07
   4.6640000e+01  -8.7982203e+07
   4.6660000e+01  -8.7982203e+07
   4.6680000e+01  -8.7982203e+07
   4.6700000e+01  -8.7982203e+07
   4.6720000e+01  -8.7982203e+07
   4.6740000e+01  -8.7982203e+07
   4.6760000e+01  -8.7982203e+07
   4.6780000e+01  -8.7982203e+07
   4.6800000e+01  -8.7982203e+07
   4.6820000e+01  -8.7982203e+07
   4.6840000e+01  -8.7982203e+07
   4.6860000e+01  -8.7982203e+07
   4.6880000e+01  -8.7982203e+07
   4.6900000e+01  -8.7982203e+07
   4.6920000e+01  -8.7982203e+07
   4.6940000e+01  -8.7982203e+07
   4.6960000e+01  -8.7982203e+07
   4.6980000e+01  -8.7982203e+07
   4.7000000e+01  -8.7982203e+07
   4.7020000e+01  -8.7982203e+07
   4.7040000e+01  -8.7982203e+07
   4.7060000e+01  -8.7982203e+07
   4.7080000e+01  -8.7982203e+07
   4.7100000e+01  -8.7982203e+07
   4.7120000e+01  -8.7982203e+07
   4.7140000e+01  -8.7982203e+07
   4.7160000e+01  -8.7982203e+07
   4.7180000e+01  -8.7982203e+07
   4.7200000e+01  -8.7982203e+07
   4.7220000e+01  -8.7982203e+07
   4.7240000e+01  -8.7982203e+07
   4.7260000e+01  -8.7982203e+07
   4.7280000e+01  -8.7982203e+07
   4.7300000e+01  -8.7982203e+07
   4.7320000e+01  -8.7982203e+07
   4.7340000e+01  -8.7982203e+07
   4.7360000e+01  -8.7982203e+07
   4.7380000e+01  -8.7982203e+07
   4.7400000e+01  -8.7982203e+07
   4.7420000e+01  -8.7982203e+07
   4.7440000e+01  -8.7982203e+07
   4.7460000e+01  -8.7982203e+07
   4.7480000e+01  -8.7982203e+07
   4.7500000e+01  -8.7982203e+07
   4.7520000e+01  -8.7982203e+07
   4.7540000e+01  -8.7982203e+07
   4.7560000e+01  -8.7982203e+07
   4.7580000e+01  -8.7982203e+07
   4.7600000e+01  -8.7982203e+07
   4.7620000e+01  -8.7982203e+07
   4.7640000e+01  -8.7982203e+07
   4.7660000e+01  -8.7982203e+07
   4.7680000e+01  -8.7982203e+07
   4.7700000e+01  -8.7982203e+07
   4.7720000e+01  -8.7982203e+07
   4.7740000e+01  -8.7982203e+07
   4.7760000e+01  -8.7982203e+07
   4.7780000e+01  -8.7982203e+07
   4.7800000e+01  -8.7982203e+07
   4.7820000e+01  -8.7982203e+07
   4.7840000e+01  -8.7982203e+07
   4.7860000e+01  -8.7982203e+07
   4.7880000e+01  -8.7982203e+07
   4.7900000e+01  -8.7982203e+07
   4.7920000e+01  -8.7982203e+07
   4.7940000e+01  -8.7982203e+07
   4.7960000e+01  -8.7982203e+07
   4.7980000e+01  -8.7982203e+07
   4.8000000e+01  -8.7982203e+07
   4.8020000e+01  -8.7982203e+07
   4.8040000e+01  -8.7982203e+07
   4.8060000e+01  -8.7982203e+07
   4.8080000e+01  -8.7982203e+07
   4.8100000e+01  -8.7982203e+07
   4.8120000e+01  -8.7982203e+07
   4.8140000e+01  -8.7982203e+07
   4.8160000e+01  -8.7982203e+07
   4.8180000e+01  -8.7982203e+07
   4.8200000e+01  -8.7982203e+07
   4.8220000e+01  -8.7982203e+07
   4.8240000e+01  -8.7982203e+07
   4.8260000e+01  -8.7982203e+07
   4.8280000e+01  -8.7982203e+07
   4.8300000e+01  -8.7982203e+07
   4.8320000e+01  -8.7982203e+07
   4.8340000e+01  -8.7982203e+07
   4.8360000e+01  -8.7982203e+07
   4.8380000e+01  -8.7982203e+07
   4.8400000e+01  -8.7982203e+07
   4.8420000e+01  -8.7982203e+07
   4.8440000e+01  -8.7982203e+07
   4.8460000e+01  -8.7982203e+07
   4.8480000e+01  -8.7982203e+07
   4.8500000e+01  -8.7982203e+07
   4.8520000e+01  -8.7982203e+07
   4.8540000e+01  -8.7982203e+07
   4.8560000e+01  -8.7982203e+07
   4.8580000e+01  -8.7982203e+07
   4.8600000e+01  -8.7982203e+07
   4.8620000e+01  -8.7982203e+07
   4.8640000e+01  -8.7982203e+07
   4.8660000e+01  -8.7982203e+07
   4.8680000e+01  -8.7982203e+07
   4.8700000e+01  -8.7982203e+07
   4.8720000e+01  -8.7982203e+07
   4.8740000e+01  -8.7982203e+07
   4.8760000e+01  -8.7982203e+07
   4.8780000e+01  -8.7982203e+07
   4.8800000e+01  -8.7982203e+07
   4.8820000e+01  -8.7982203e+07
   4.8840000e+01  -8.7982203e+07
   4.8860000e+01  -8.7982203e+07
   4.8880000e+01  -8.7982203e+07
   4.8900000e+01  -8.7982203e+07
   4.8920000e+01  -8.7982203e+07
   4.8940000e+01  -8.7982203e+07
   4.8960000e+01  -8.7982203e+07
   4.8980000e+01  -8.7982203e+07
   4.9000000e+01  -8.7982203e+07
   4.9020000e+01  -8.7982203e+07
   4.9040000e+01  -8.7982203e+07
   4.9060000e+01  -8.7982203e+07
   4.9080000e+01  -8.7982203e+07
   4.9100000e+01  -8.7982203e+07
   4.9120000e+01  -8.7982203e+07
   4.9140000e+01  -8.7982203e+07
   4.9160000e+01  -8.7982203e+07
   4.9180000e+01  -8.7982203e+07
   4.9200000e+01  -8.7982203e+07
   4.9220000e+01  -8.7982203e+07
   4.9240000e+01  -8.7982203e+07
   4.9260000e+01  -8.7982203e+07
   4.9280000e+01  -8.7982203e+07
   4.9300000e+01  -8.7982203e+07
   4.9320000e+01  -8.7982203e+07
   4.9340000e+01  -8.7982203e+07
   4.9360000e+01  -8.7982203e+07
   4.9380000e+01  -8.7982203e+07
   4.9400000e+01  -8.7982203e+07
   4.9420000e+01  -8.7982203e+07
   4.9440000e+01  -8.7982203e+07
   4.9460000e+01  -8.7982203e+07
   4.9480000e+01  -8.7982203e+07
   4.9500000e+01  -8.7982203e+07
   4.9520000e+01  -8.7982203e+07
   4.9540000e+01  -8.7982203e+07
   4.9560000e+01  -8.7982203e+07
   4.9580000e+01  -8.7982203e+07
   4.9600000e+01  -8.7982203e+07
   4.9620000e+01  -8.7982203e+07
   4.9640000e+01  -8.7982203e+07
   4.9660000e+01  -8.7982203e+07
   4.9680000e+01  -8.7982203e+07
   4.9700000e+01  -8.7982203e+07
   4.9720000e+01  -8.7982203e+07
   4.9740000e+01  -8.7982203e+07
   4.9760000e+01  -8.7982203e+07
   4.9780000e+01  -8.7982203e+07
   4.9800000e+01  -8.7982203e+07
   4.9820000e+01  -8.7982203e+07
   4.9840000e+01  -8.7982203e+07
   4.9860000e+01  -8.7982203e+07
   4.9880000e+01  -8.7982203e+07
   4.9900000e+01  -8.7982203e+07
   4.9920000e+01  -8.7982203e+07
   4.9940000e+01  -8.7982203e+07
   4.9960000e+01  -8.7982203e+07
   4.9980000e+01  -8.7982203e+07
   5.0000000e+01  -8.7982203e+07


==> data/sig/sig9_example3.dat <==
   3.0000000e+01   5.7921333e+07
   3.0020000e+01   6.4647591e+07
   3.0040000e+01   6.8114816e+07
   3.0060000e+01   6.6724627e+07
   3.0080000e+01   6.1628191e+07
   3.0100000e+01   5.5843466e+07
   3.0120000e+01   5.2838436e+07
   3.0140000e+01   5.4444833e+07
   3.0160000e+01   6.0033248e+07
   3.0180000e+01   6.6711777e+07
   3.0200000e+01   7.0986097e+07
   3.0220000e+01   7.0597058e+07
   3.0240000e+01   6.5757604e+07
   3.0260000e+01   5.9066049e+07
   3.0280000e+01   5.4037311e+07
   3.0300000e+01   5.3276805e+07
   3.0320000e+01   5.6991584e+07
   3.0340000e+01   6.2962649e+07
   3.0360000e+01   6.7677258e+07
   3.0380000e+01   6.8307599e+07
   3.0400000e+01   6.4185305e+07
   3.0420000e+01   5.7241907e+07
   3.0440000e+01   5.0891543e+07
   3.0460000e+01   4.8272015e+07
   3.0480000e+01   5.0454308e+07
   3.0500000e+01   5.5992045e+07
   3.0520000e+01   6.1561143e+07
   3.0540000e+01   6.3950940e+07
   3.0560000e+01   6.1592523e+07
   3.0580000e+01   5.5666435e+07
   3.0600000e+01   4.9193730e+07
   3.0620000e+01   4.5682369e+07
   3.0640000e+01   4.6943701e+07
   3.0660000e+01   5.2396662e+07
   3.0680000e+01   5.9102183e+07
   3.0700000e+01   6.3627877e+07
   3.0720000e+01   6.3636726e+07
   3.0740000e+01   5.9412391e+07
   3.0760000e+01   5.3457334e+07
   3.0780000e+01   4.9348665e+07
   3.0800000e+01   4.9600085e+07
   3.0820000e+01   5.4458140e+07
   3.0840000e+01   6.1627195e+07
   3.0860000e+01   6.7607424e+07
   3.0880000e+01   6.9512628e+07
   3.0900000e+01   6.6662456e+07
   3.0920000e+01   6.0953438e+07
   3.0940000e+01   5.5770643e+07
   3.0960000e+01   5.4233071e+07
   3.0980000e+01   5.7385026e+07
   3.1000000e+01   6.3751960e+07
   3.1020000e+01   7.0010116e+07
   3.1040000e+01   7.2895328e+07
   3.1060000e+01   7.0877546e+07
   3.1080000e+01   6.5068057e+07
   3.1100000e+01   5.8557218e+07
   3.1120000e+01   5.4780787e+07
   3.1140000e+01   5.5636062e+07
   3.1160000e+01   6.0469815e+07
   3.1180000e+01   6.6436911e+07
   3.1200000e+01   7.0041821e+07
   3.1220000e+01   6.9039834e+07
   3.1240000e+01   6.3676238e+07
   3.1260000e+01   5.6531793e+07
   3.1280000e+01   5.1171909e+07
   3.1300000e+01   5.0170121e+07
   3.1320000e+01   5.3778011e+07
   3.1340000e+01   5.9742575e+07
   3.1360000e+01   6.4586382e+07
   3.1380000e+01   6.5440222e+07
   3.1400000e+01   6.1673905e+07
   3.1420000e+01   5.5162216e+07
   3.1440000e+01   4.9367955e+07
   3.1460000e+01   4.7351737e+07
   3.1480000e+01   5.0249910e+07
   3.1500000e+01   5.6506717e+07
   3.1520000e+01   6.2892325e+07
   3.1540000e+01   6.6047111e+07
   3.1560000e+01   6.4528473e+07
   3.1580000e+01   5.9345254e+07
   3.1600000e+01   5.3659200e+07
   3.1620000e+01   5.0809525e+07
   3.1640000e+01   5.2742841e+07
   3.1660000e+01   5.8718909e+07
   3.1680000e+01   6.5926886e+07
   3.1700000e+01   7.0782519e+07
   3.1720000e+01   7.1074559e+07
   3.1740000e+01   6.6953948e+07
   3.1760000e+01   6.1038116e+07
   3.1780000e+01   5.6804838e+07
   3.1800000e+01   5.6858625e+07
   3.1820000e+01   6.1380162e+07
   3.1840000e+01   6.8135303e+07
   3.1860000e+01   7.3594648e+07
   3.1880000e+01   7.4898351e+07
   3.1900000e+01   7.1389472e+07
   3.1920000e+01   6.4945083e+07
   3.1940000e+01   5.9029678e+07
   3.1960000e+01   5.6701868e+07
   3.1980000e+01   5.9112886e+07
   3.2000000e+01   6.4714373e+07
   3.2020000e+01   7.0284541e+07
   3.2040000e+01   7.2495477e+07
   3.2060000e+01   6.9904024e+07
   3.2080000e+01   6.3570544e+07
   3.2100000e+01   5.6657420e+07
   3.2120000e+01   5.2558435e+07
   3.2140000e+01   5.3224842e+07
   3.2160000e+01   5.7966614e+07
   3.2180000e+01   6.3980248e+07
   3.2200000e+01   6.7725123e+07
   3.2220000e+01   6.7004448e+07
   3.2240000e+01   6.1996506e+07
   3.2260000e+01   5.5343629e+07
   3.2280000e+01   5.0528972e+07
   3.2300000e+01   5.0185934e+07
   3.2320000e+01   5.4485651e+07
   3.2340000e+01   6.1219756e+07
   3.2360000e+01   6.6835947e+07
   3.2380000e+01   6.8501398e+07
   3.2400000e+01   6.5512024e+07
   3.2420000e+01   5.9781376e+07
   3.2440000e+01   5.4701331e+07
   3.2460000e+01   5.3371913e+07
   3.2480000e+01   5.6862686e+07
   3.2500000e+01   6.3656514e+07
   3.2520000e+01   7.0456050e+07
   3.2540000e+01   7.3945767e+07
   3.2560000e+01   7.2620285e+07
   3.2580000e+01   6.7534391e+07
   3.2600000e+01   6.1809452e+07
   3.2620000e+01   5.8816766e+07
   3.2640000e+01   6.0489122e+07
   3.2660000e+01   6.6103945e+07
   3.2680000e+01   7.2845786e+07
   3.2700000e+01   7.7154531e+07
   3.2720000e+01   7.6808657e+07
   3.2740000e+01   7.2002804e+07
   3.2760000e+01   6.5337949e+07
   3.2780000e+01   6.0348188e+07
   3.2800000e+01   5.9616162e+07
   3.2820000e+01   6.3382426e+07
   3.2840000e+01   6.9386768e+07
   3.2860000e+01   7.4154262e+07
   3.2880000e+01   7.4811654e+07
   3.2900000e+01   7.0728910e+07
   3.2920000e+01   6.3807129e+07
   3.2940000e+01   5.7488992e+07
   3.2960000e+01   5.4898216e+07
   3.2980000e+01   5.7120859e+07
   3.3000000e+01   6.2694563e+07
   3.3020000e+01   6.8309324e+07
   3.3040000e+01   7.0728853e+07
   3.3060000e+01   6.8406829e+07
   3.3080000e+01   6.2501678e+07
   3.3100000e+01   5.6057794e+07
   3.3120000e+01   5.2571423e+07
   3.3140000e+01   5.3868413e+07
   3.3160000e+01   5.9355357e+07
   3.3180000e+01   6.6102596e+07
   3.3200000e+01   7.0659677e+07
   3.3220000e+01   7.0702248e+07
   3.3240000e+01   6.6498850e+07
   3.3260000e+01   6.0570797e+07
   3.3280000e+01   5.6480469e+07
   3.3300000e+01   5.6768331e+07
   3.3320000e+01   6.1649683e+07
   3.3340000e+01   6.8865097e+07
   3.3360000e+01   7.4867918e+07
   3.3380000e+01   7.6811260e+07
   3.3400000e+01   7.3977062e+07
   3.3420000e+01   6.8292588e+07
   3.3440000e+01   6.3126282e+07
   3.3460000e+01   6.1614847e+07
   3.3480000e+01   6.4791712e+07
   3.3500000e+01   7.1193404e+07
   3.3520000e+01   7.7477237e+07
   3.3540000e+01   8.0394725e+07
   3.3560000e+01   7.8390059e+07
   3.3580000e+01   7.2606931e+07
   3.3600000e+01   6.6098043e+07
   3.3620000e+01   6.2355795e+07
   3.3640000e+01   6.3213874e+07
   3.3660000e+01   6.8094332e+07
   3.3680000e+01   7.4067084e+07
   3.3700000e+01   7.7715497e+07
   3.3720000e+01   7.6713698e+07
   3.3740000e+01   7.1380256e+07
   3.3760000e+01   6.4231376e+07
   3.3780000e+01   5.8898948e+07
   3.3800000e+01   5.7900000e+07
   3.3820000e+01   6.1541349e+07
   3.3840000e+01   6.7518628e+07
   3.3860000e+01   7.2391581e+07
   3.3880000e+01   7.3257146e+07
   3.3900000e+01   6.9505128e+07
   3.3920000e+01   6.3001830e+07
   3.3940000e+01   5.7213428e+07
   3.3960000e+01   5.5216216e+07
   3.3980000e+01   5.8119447e+07
   3.4000000e+01   6.4413024e+07
   3.4020000e+01   7.0795659e+07
   3.4040000e+01   7.3992396e+07
   3.4060000e+01   7.2455421e+07
   3.4080000e+01   6.7308163e+07
   3.4100000e+01   6.1598193e+07
   3.4120000e+01   5.8784945e+07
   3.4140000e+01   6.0702555e+07
   3.4160000e+01   6.6721342e+07
   3.4180000e+01   7.3919764e+07
   3.4200000e+01   7.8813267e+07
   3.4220000e+01   7.9091982e+07
   3.4240000e+01   7.4994661e+07
   3.4260000e+01   6.9063316e+07
   3.4280000e+01   6.4848611e+07
   3.4300000e+01   6.4894185e+07
   3.4320000e+01   6.9440398e+07
   3.4340000e+01   7.6194808e+07
   3.4360000e+01   8.1675139e+07
   3.4380000e+01   8.2977837e+07
   3.4400000e+01   7.9472608e+07
   3.4420000e+01   7.3027118e+07
   3.4440000e+01   6.7105101e+07
   3.4460000e+01   6.4784134e+07
   3.4480000e+01   6.7193105e+07
   3.4500000e+01   7.2808718e+07
   3.4520000e+01   7.8379175e+07
   3.4540000e+01   8.0599266e+07
   3.4560000e+01   7.8000916e+07
   3.4580000e+01   7.1665105e+07
   3.4600000e+01   6.4744138e+07
   3.4620000e+01   6.0639045e+07
   3.4640000e+01   6.1308770e+07
   3.4660000e+01   6.6048173e+07
   3.4680000e+01   7.2070306e+07
   3.4700000e+01   7.5812212e+07
   3.4720000e+01   7.5090023e+07
   3.4740000e+01   7.0073212e+07
   3.4760000e+01   6.3410415e+07
   3.4780000e+01   5.8586949e+07
   3.4800000e+01   5.8239051e+07
   3.4820000e+01   6.2537103e+07
   3.4840000e+01   6.9271399e+07
   3.4860000e+01   7.4887327e+07
   3.4880000e+01   7.6545935e+07
   3.4900000e+01   7.3548906e+07
   3.4920000e+01   6.7803085e+07
   3.4940000e+01   6.2713454e+07
   3.4960000e+01   6.1370334e+07
   3.4980000e+01   6.4861256e+07
   3.5000000e+01   7.1643213e+07
   3.5020000e+01   7.8449760e+07
   3.5040000e+01   8.1919762e+07
   3.5060000e+01   8.0595036e+07
   3.5080000e+01   7.5481840e+07
   3.5100000e+01   6.9750158e+07
   3.5120000e+01   6.6734678e+07
   3.5140000e+01   6.8402852e+07
   3.5160000e+01   7.4003098e+07
   3.5180000e+01   8.0743661e+07
   3.5200000e+01   8.5035646e+07
   3.5220000e+01   8.4681761e+07
   3.5240000e+01   7.9850051e+07
   3.5260000e+01   7.3172191e+07
   3.5280000e+01   6.8152934e+07
   3.5300000e+01   6.7416312e+07
   3.5320000e+01   7.1154485e+07
   3.5340000e+01   7.7163374e+07
   3.5360000e+01   8.1900570e+07
   3.5380000e+01   8.2555947e+07
   3.5400000e+01   7.8439084e+07
   3.5420000e+01   7.1501685e+07
   3.5440000e+01   6.5153899e+07
   3.5460000e+01   6.2543649e+07
   3.5480000e+01   6.4748581e+07
   3.5500000e+01   7.0303108e+07
   3.5520000e+01   7.5907888e+07
   3.5540000e+01   7.8298107e+07
   3.5560000e+01   7.5965941e+07
   3.5580000e+01   7.0017261e+07
   3.5600000e+01   6.3564572e+07
   3.5620000e+01   6.0031924e+07
   3.5640000e+01   6.1328261e+07
   3.5660000e+01   6.6772511e+07
   3.5680000e+01   7.3525728e+07
   3.5700000e+01   7.8034745e+07
   3.5720000e+01   7.8080459e+07
   3.5740000e+01   7.3819933e+07
   3.5760000e+01   6.7887849e+07
   3.5780000e+01   6.3744993e+07
   3.5800000e+01   6.4024614e+07
   3.5820000e+01   6.8869361e+07
   3.5840000e+01   7.6070772e+07
   3.5860000e+01   8.2046677e+07
   3.5880000e+01   8.3962068e+07
   3.5900000e+01   8.1102022e+07
   3.5920000e+01   7.5375021e+07
   3.5940000e+01   7.0187358e+07
   3.5960000e+01   6.8630764e+07
   3.5980000e+01   7.1793871e+07
   3.6000000e+01   7.8156257e+07
   3.6020000e+01   8.4424713e+07
   3.6040000e+01   8.7303359e+07
   3.6060000e+01   8.5273230e+07
   3.6080000e+01   7.9445866e+07
   3.6100000e+01   7.2907216e+07
   3.6120000e+01   6.9121294e+07
   3.6140000e+01   6.9953875e+07
   3.6160000e+01   7.4797438e+07
   3.6180000e+01   8.0745266e+07
   3.6200000e+01   8.4357543e+07
   3.6220000e+01   8.3323160e+07
   3.6240000e+01   7.7947787e+07
   3.6260000e+01   7.0760292e+07
   3.6280000e+01   6.5386801e+07
   3.6300000e+01   6.4350383e+07
   3.6320000e+01   6.7959159e+07
   3.6340000e+01   7.3900497e+07
   3.6360000e+01   7.8741662e+07
   3.6380000e+01   7.9568857e+07
   3.6400000e+01   7.5774352e+07
   3.6420000e+01   6.9232237e+07
   3.6440000e+01   6.3394688e+07
   3.6460000e+01   6.1363873e+07
   3.6480000e+01   6.4222376e+07
   3.6500000e+01   7.0486251e+07
   3.6520000e+01   7.6827073e+07
   3.6540000e+01   7.9990279e+07
   3.6560000e+01   7.8406142e+07
   3.6580000e+01   7.3218837e+07
   3.6600000e+01   6.7459249e+07
   3.6620000e+01   6.4605490e+07
   3.6640000e+01   6.6478935e+07
   3.6660000e+01   7.2462220e+07
   3.6680000e+01   7.9616818e+07
   3.6700000e+01   8.4478072e+07
   3.6720000e+01   8.4701707e+07
   3.6740000e+01   8.0572086e+07
   3.6760000e+01   7.4576597e+07
   3.6780000e+01   7.0331151e+07
   3.6800000e+01   7.0315729e+07
   3.6820000e+01   7.4834548e+07
   3.6840000e+01   8.1533029e+07
   3.6860000e+01   8.6984525e+07
   3.6880000e+01   8.8228463e+07
   3.6900000e+01   8.4686999e+07
   3.6920000e+01   7.8179785e+07
   3.6940000e+01   7.2216684e+07
   3.6960000e+01   6.9838903e+07
   3.6980000e+01   7.2208768e+07
   3.7000000e+01   7.7772921e+07
   3.7020000e+01   8.3304705e+07
   3.7040000e+01   8.5472080e+07
   3.7060000e+01   8.2826741e+07
   3.7080000e+01   7.6438356e+07
   3.7100000e+01   6.9459819e+07
   3.7120000e+01   6.5311622e+07
   3.7140000e+01   6.5919275e+07
   3.7160000e+01   7.0626699e+07
   3.7180000e+01   7.6584181e+07
   3.7200000e+01   8.0296524e+07
   3.7220000e+01   7.9502783e+07
   3.7240000e+01   7.4453238e+07
   3.7260000e+01   6.7714146e+07
   3.7280000e+01   6.2857139e+07
   3.7300000e+01   6.2438387e+07
   3.7320000e+01   6.6702939e+07
   3.7340000e+01   7.3374632e+07
   3.7360000e+01   7.8952715e+07
   3.7380000e+01   8.0548530e+07
   3.7400000e+01   7.7507386e+07
   3.7420000e+01   7.1695269e+07
   3.7440000e+01   6.6558653e+07
   3.7460000e+01   6.5154368e+07
   3.7480000e+01   6.8596744e+07
   3.7500000e+01   7.5327984e+07
   3.7520000e+01   8.2080061e+07
   3.7540000e+01   8.5503391e+07
   3.7560000e+01   8.4115001e+07
   3.7580000e+01   7.8954253e+07
   3.7600000e+01   7.3153426e+07
   3.7620000e+01   7.0093640e+07
   3.7640000e+01   7.1694183e+07
   3.7660000e+01   7.7253493e+07
   3.7680000e+01   8.3931478e+07
   3.7700000e+01   8.8175352e+07
   3.7720000e+01   8.7763517e+07
   3.7740000e+01   8.2870393e+07
   3.7760000e+01   7.6138961e+07
   3.7780000e+01   7.1052781e+07
   3.7800000e+01   7.0267693e+07
   3.7820000e+01   7.3941383e+07
   3.7840000e+01   7.9905019e+07
   3.7860000e+01   8.4576994e+07
   3.7880000e+01   8.5185414e+07
   3.7900000e+01   8.0998676e+07
   3.7920000e+01   7.4010375e+07
   3.7940000e+01   6.7593176e+07
   3.7960000e+01   6.4931388e+07
   3.7980000e+01   6.7072252e+07
   3.8000000e+01   7.2577073e+07
   3.8020000e+01   7.8119427e+07
   3.8040000e+01   8.0457608e+07
   3.8060000e+01   7.8061576e+07
   3.8080000e+01   7.2053319e+07
   3.8100000e+01   6.5540785e+07
   3.8120000e+01   6.1942787e+07
   3.8140000e+01   6.3187965e+07
   3.8160000e+01   6.8566096e+07
   3.8180000e+01   7.5271734e+07
   3.8200000e+01   7.9714034e+07
   3.8220000e+01   7.9708424e+07
   3.8240000e+01   7.5379050e+07
   3.8260000e+01   6.9391805e+07
   3.8280000e+01   6.5182040e+07
   3.8300000e+01   6.5405846e+07
   3.8320000e+01   7.0190048e+07
   3.8340000e+01   7.7334925e+07
   3.8360000e+01   8.3251859e+07
   3.8380000e+01   8.5109752e+07
   3.8400000e+01   8.2183956e+07
   3.8420000e+01   7.6401863e+07
   3.8440000e+01   7.1142611e+07
   3.8460000e+01   6.9535632e+07
   3.8480000e+01   7.2628848e+07
   3.8500000e+01   7.8942094e+07
   3.8520000e+01   8.5144055e+07
   3.8540000e+01   8.7969274e+07
   3.8560000e+01   8.5873083e+07
   3.8580000e+01   7.9985863e+07
   3.8600000e+01   7.3384502e+07
   3.8620000e+01   6.9533197e+07
   3.8640000e+01   7.0312499e+07
   3.8660000e+01   7.5086040e+07
   3.8680000e+01   8.0988000e+07
   3.8700000e+01   8.4525686e+07
   3.8720000e+01   8.3445899e+07
   3.8740000e+01   7.7991295e+07
   3.8760000e+01   7.0759531e+07
   3.8780000e+01   6.5302598e+07
   3.8800000e+01   6.4229101e+07
   3.8820000e+01   6.7751609e+07
   3.8840000e+01   7.3661409e+07
   3.8860000e+01   7.8415674e+07
   3.8880000e+01   7.9207942e+07
   3.8900000e+01   7.5328704e+07
   3.8920000e+01   6.8744002e+07
   3.8940000e+01   6.2828057e+07
   3.8960000e+01   6.0748322e+07
   3.8980000e+01   6.3539465e+07
   3.9000000e+01   6.9746297e+07
   3.9020000e+01   7.6031760e+07
   3.9040000e+01   7.9126324e+07
   3.9060000e+01   7.7494098e+07
   3.9080000e+01   7.2230328e+07
   3.9100000e+01   6.6424495e+07
   3.9120000e+01   6.3495000e+07
   3.9140000e+01   6.5322705e+07
   3.9160000e+01   7.1233649e+07
   3.9180000e+01   7.8342993e+07
   3.9200000e+01   8.3131993e+07
   3.9220000e+01   8.3308620e+07
   3.9240000e+01   7.9106143e+07
   3.9260000e+01   7.3060799e+07
   3.9280000e+01   6.8744690e+07
   3.9300000e+01   6.8679270e+07
   3.9320000e+01   7.3130141e+07
   3.9340000e+01   7.9779488e+07
   3.9360000e+01   8.5164508e+07
   3.9380000e+01   8.6355879e+07
   3.9400000e+01   8.2750663e+07
   3.9420000e+01   7.6184816e+07
   3.9440000e+01   7.0162182e+07
   3.9460000e+01   6.7724375e+07
   3.9480000e+01   7.0036144e+07
   3.9500000e+01   7.5544324e+07
   3.9520000e+01   8.1014980e+07
   3.9540000e+01   8.3129828e+07
   3.9560000e+01   8.0419214e+07
   3.9580000e+01   7.3979792e+07
   3.9600000e+01   6.6933302e+07
   3.9620000e+01   6.2737411e+07
   3.9640000e+01   6.3275732e+07
   3.9660000e+01   6.7939200e+07
   3.9680000e+01   7.3827670e+07
   3.9700000e+01   7.7494874e+07
   3.9720000e+01   7.6634367e+07
   3.9740000e+01   7.1535770e+07
   3.9760000e+01   6.4731402e+07
   3.9780000e+01   5.9826196e+07
   3.9800000e+01   5.9340621e+07
   3.9820000e+01   6.3562314e+07
   3.9840000e+01   7.0164659e+07
   3.9860000e+01   7.5702497e+07
   3.9880000e+01   7.7228433e+07
   3.9900000e+01   7.4145381e+07
   3.9920000e+01   6.8264769e+07
   3.9940000e+01   6.3084677e+07
   3.9960000e+01   6.1614713e+07
   3.9980000e+01   6.5012137e+07
   4.0000000e+01   7.1682821e+07
   4.0020000e+01   7.8385247e+07
   4.0040000e+01   8.1753988e+07
   4.0060000e+01   8.0310510e+07
   4.0080000e+01   7.5098243e+07
   4.0100000e+01   6.9241346e+07
   4.0120000e+01   6.6130326e+07
   4.0140000e+01   6.7676268e+07
   4.0160000e+01   7.3186191e+07
   4.0180000e+01   7.9807501e+07
   4.0200000e+01   8.4006934e+07
   4.0220000e+01   8.3532886e+07
   4.0240000e+01   7.8600806e+07
   4.0260000e+01   7.1802339e+07
   4.0280000e+01   6.6682315e+07
   4.0300000e+01   6.5826505e+07
   4.0320000e+01   6.9471900e+07
   4.0340000e+01   7.5361275e+07
   4.0360000e+01   8.0008525e+07
   4.0380000e+01   8.0542128e+07
   4.0400000e+01   7.6329047e+07
   4.0420000e+01   6.9270233e+07
   4.0440000e+01   6.2822266e+07
   4.0460000e+01   6.0095240e+07
   4.0480000e+01   6.2202791e+07
   4.0500000e+01   6.7645321e+07
   4.0520000e+01   7.3152965e+07
   4.0540000e+01   7.5432159e+07
   4.0560000e+01   7.2997480e+07
   4.0580000e+01   6.6936526e+07
   4.0600000e+01   6.0379360e+07
   4.0620000e+01   5.6735904e+07
   4.0640000e+01   5.7930842e+07
   4.0660000e+01   6.3270366e+07
   4.0680000e+01   6.9919583e+07
   4.0700000e+01   7.4331337e+07
   4.0720000e+01   7.4262172e+07
   4.0740000e+01   6.9909591e+07
   4.0760000e+01   6.3855492e+07
   4.0780000e+01   5.9623411e+07
   4.0800000e+01   5.9784580e+07
   4.0820000e+01   6.4540499e+07
   4.0840000e+01   7.1630856e+07
   4.0860000e+01   7.7512762e+07
   4.0880000e+01   7.9323122e+07
   4.0900000e+01   7.6357838e+07
   4.0920000e+01   7.0534063e+07
   4.0940000e+01   6.5231089e+07
   4.0960000e+01   6.3587859e+07
   4.0980000e+01   6.6633826e+07
   4.1000000e+01   7.2913354e+07
   4.1020000e+01   7.9068532e+07
   4.1040000e+01   8.1859292e+07
   4.1060000e+01   7.9719306e+07
   4.1080000e+01   7.3797513e+07
   4.1100000e+01   6.7153248e+07
   4.1120000e+01   6.3268913e+07
   4.1140000e+01   6.4005154e+07
   4.1160000e+01   6.8744792e+07
   4.1180000e+01   7.4607532e+07
   4.1200000e+01   7.8106665e+07
   4.1220000e+01   7.6995056e+07
   4.1240000e+01   7.1497325e+07
   4.1260000e+01   6.4239505e+07
   4.1280000e+01   5.8737019e+07
   4.1300000e+01   5.7640044e+07
   4.1320000e+01   6.1115538e+07
   4.1340000e+01   6.7003033e+07
   4.1360000e+01   7.1711208e+07
   4.1380000e+01   7.2480068e+07
   4.1400000e+01   6.8560583e+07
   4.1420000e+01   6.1947777e+07
   4.1440000e+01   5.5998940e+07
   4.1460000e+01   5.3886429e+07
   4.1480000e+01   5.6647481e+07
   4.1500000e+01   6.2821384e+07
   4.1520000e+01   6.9075656e+07
   4.1540000e+01   7.2140402e+07
   4.1560000e+01   7.0476886e+07
   4.1580000e+01   6.5185630e+07
   4.1600000e+01   5.9349570e+07
   4.1620000e+01   5.6393203e+07
   4.1640000e+01   5.8190813e+07
   4.1660000e+01   6.4074224e+07
   4.1680000e+01   7.1155636e+07
   4.1700000e+01   7.5914138e+07
   4.1720000e+01   7.6070057e+07
   4.1740000e+01   7.1832250e+07
   4.1760000e+01   6.5773819e+07
   4.1780000e+01   6.1418809e+07
   4.1800000e+01   6.1342954e+07
   4.1820000e+01   6.5753622e+07
   4.1840000e+01   7.2393707e+07
   4.1860000e+01   7.7737002e+07
   4.1880000e+01   7.8924271e+07
   4.1900000e+01   7.5274599e+07
   4.1920000e+01   6.8710880e+07
   4.1940000e+01   6.2641746e+07
   4.1960000e+01   6.0208038e+07
   4.1980000e+01   6.2472878e+07
   4.2000000e+01   6.7984548e+07
   4.2020000e+01   7.3409597e+07
   4.2040000e+01   7.5527549e+07
   4.2060000e+01   7.2776617e+07
   4.2080000e+01   6.6336247e+07
   4.2100000e+01   5.9259909e+07
   4.2120000e+01   5.5052479e+07
   4.2140000e+01   5.5572575e+07
   4.2160000e+01   6.0213736e+07
   4.2180000e+01   6.6091952e+07
   4.2200000e+01   6.9732875e+07
   4.2220000e+01   6.8866701e+07
   4.2240000e+01   6.3742278e+07
   4.2260000e+01   5.6935306e+07
   4.2280000e+01   5.2004064e+07
   4.2300000e+01   5.1516329e+07
   4.2320000e+01   5.5712254e+07
   4.2340000e+01   6.2310420e+07
   4.2360000e+01   6.7825596e+07
   4.2380000e+01   6.9346949e+07
   4.2400000e+01   6.6244329e+07
   4.2420000e+01   6.0361318e+07
   4.2440000e+01   5.5162464e+07
   4.2460000e+01   5.3689808e+07
   4.2480000e+01   5.7070513e+07
   4.2500000e+01   6.3733712e+07
   4.2520000e+01   7.0425382e+07
   4.2540000e+01   7.3782665e+07
   4.2560000e+01   7.2334550e+07
   4.2580000e+01   6.7111076e+07
   4.2600000e+01   6.1251446e+07
   4.2620000e+01   5.8130618e+07
   4.2640000e+01   5.9672138e+07
   4.2660000e+01   6.5173865e+07
   4.2680000e+01   7.1787637e+07
   4.2700000e+01   7.5984734e+07
   4.2720000e+01   7.5499014e+07
   4.2740000e+01   7.0573759e+07
   4.2760000e+01   6.3759578e+07
   4.2780000e+01   5.8651397e+07
   4.2800000e+01   5.7778108e+07
   4.2820000e+01   6.1434792e+07
   4.2840000e+01   6.7306923e+07
   4.2860000e+01   7.1966651e+07
   4.2880000e+01   7.2482820e+07
   4.2900000e+01   6.8287866e+07
   4.2920000e+01   6.1210263e+07
   4.2940000e+01   5.4784590e+07
   4.2960000e+01   5.2037276e+07
   4.2980000e+01   5.4167337e+07
   4.3000000e+01   5.9588704e+07
   4.3020000e+01   6.5119633e+07
   4.3040000e+01   6.7378874e+07
   4.3060000e+01   6.4968903e+07
   4.3080000e+01   5.8893312e+07
   4.3100000e+01   5.2356910e+07
   4.3120000e+01   4.8707011e+07
   4.3140000e+01   4.9913898e+07
   4.3160000e+01   5.5253714e+07
   4.3180000e+01   6.1909712e+07
   4.3200000e+01   6.6325499e+07
   4.3220000e+01   6.6264182e+07
   4.3240000e+01   6.1918689e+07
   4.3260000e+01   5.5873127e+07
   4.3280000e+01   5.1651255e+07
   4.3300000e+01   5.1817976e+07
   4.3320000e+01   5.6586215e+07
   4.3340000e+01   6.3679362e+07
   4.3360000e+01   6.9576766e+07
   4.3380000e+01   7.1388488e+07
   4.3400000e+01   6.8445839e+07
   4.3420000e+01   6.2619574e+07
   4.3440000e+01   5.7347161e+07
   4.3460000e+01   5.5695878e+07
   4.3480000e+01   5.8775426e+07
   4.3500000e+01   6.5045452e+07
   4.3520000e+01   7.1233396e+07
   4.3540000e+01   7.4018288e+07
   4.3560000e+01   7.1911488e+07
   4.3580000e+01   6.5987396e+07
   4.3600000e+01   5.9377376e+07
   4.3620000e+01   5.5492087e+07
   4.3640000e+01   5.6260468e+07
   4.3660000e+01   6.1001289e+07
   4.3680000e+01   6.6892725e+07
   4.3700000e+01   7.0397669e+07
   4.3720000e+01   6.9313486e+07
   4.3740000e+01   6.3827572e+07
   4.3760000e+01   5.6594487e+07
   4.3780000e+01   5.1111171e+07
   4.3800000e+01   5.0030252e+07
   4.3820000e+01   5.3533865e+07
   4.3840000e+01   5.9427866e+07
   4.3860000e+01   6.4171929e+07
   4.3880000e+01   6.4945090e+07
   4.3900000e+01   6.1064545e+07
   4.3920000e+01   5.4459923e+07
   4.3940000e+01   4.8547984e+07
   4.3960000e+01   4.6447745e+07
   4.3980000e+01   4.9240346e+07
   4.4000000e+01   5.5431691e+07
   4.4020000e+01   6.1710863e+07
   4.4040000e+01   6.4802092e+07
   4.4060000e+01   6.3158324e+07
   4.4080000e+01   5.7901408e+07
   4.4100000e+01   5.2083616e+07
   4.4120000e+01   4.9162402e+07
   4.4140000e+01   5.0979090e+07
   4.4160000e+01   5.6895554e+07
   4.4180000e+01   6.3996560e+07
   4.4200000e+01   6.8789703e+07
   4.4220000e+01   6.8966225e+07
   4.4240000e+01   6.4765405e+07
   4.4260000e+01   5.8731187e+07
   4.4280000e+01   5.4410066e+07
   4.4300000e+01   5.4363649e+07
   4.4320000e+01   5.8801732e+07
   4.4340000e+01   6.5476537e+07
   4.4360000e+01   7.0842837e+07
   4.4380000e+01   7.2071481e+07
   4.4400000e+01   6.8441603e+07
   4.4420000e+01   6.1927035e+07
   4.4440000e+01   5.5873445e+07
   4.4460000e+01   5.3492646e+07
   4.4480000e+01   5.5771836e+07
   4.4500000e+01   6.1333230e+07
   4.4520000e+01   6.6778435e+07
   4.4540000e+01   6.8940579e+07
   4.4560000e+01   6.6218293e+07
   4.4580000e+01   5.9819014e+07
   4.4600000e+01   5.2776232e+07
   4.4620000e+01   4.8607806e+07
   4.4640000e+01   4.9163156e+07
   4.4660000e+01   5.3840741e+07
   4.4680000e+01   5.9755916e+07
   4.4700000e+01   6.3433175e+07
   4.4720000e+01   6.2605629e+07
   4.4740000e+01   5.7520123e+07
   4.4760000e+01   5.0753073e+07
   4.4780000e+01   4.5860120e+07
   4.4800000e+01   4.5415546e+07
   4.4820000e+01   4.9643903e+07
   4.4840000e+01   5.6291025e+07
   4.4860000e+01   6.1833753e+07
   4.4880000e+01   6.3409239e+07
   4.4900000e+01   6.0333948e+07
   4.4920000e+01   5.4507711e+07
   4.4940000e+01   4.9336172e+07
   4.4960000e+01   4.7921903e+07
   4.4980000e+01   5.1327354e+07
   4.5000000e+01   5.8050699e+07
   4.5020000e+01   6.4765902e+07
   4.5040000e+01   6.8185034e+07
   4.5060000e+01   6.6761917e+07
   4.5080000e+01   6.1602524e+07
   4.5100000e+01   5.5767581e+07
   4.5120000e+01   5.2713317e+07
   4.5140000e+01   5.4277531e+07
   4.5160000e+01   5.9845252e+07
   4.5180000e+01   6.6485031e+07
   4.5200000e+01   7.0742343e+07
   4.5220000e+01   7.0293020e+07
   4.5240000e+01   6.5419780e+07
   4.5260000e+01   5.8652416e+07
   4.5280000e+01   5.3589132e+07
   4.5300000e+01   5.2768866e+07
   4.5320000e+01   5.6464628e+07
   4.5340000e+01   6.2394754e+07
   4.5360000e+01   6.7089414e+07
   4.5380000e+01   6.7668199e+07
   4.5400000e+01   6.3508049e+07
   4.5420000e+01   5.6493680e+07
   4.5440000e+01   5.0105878e+07
   4.5460000e+01   4.7419109e+07
   4.5480000e+01   4.9588616e+07
   4.5500000e+01   5.5070061e+07
   4.5520000e+01   6.0639580e+07
   4.5540000e+01   6.2960970e+07
   4.5560000e+01   6.0590811e+07
   4.5580000e+01   5.4576423e+07
   4.5600000e+01   4.8084953e+07
   4.5620000e+01   4.4490893e+07
   4.5640000e+01   4.5748357e+07
   4.5660000e+01   5.1138536e+07
   4.5680000e+01   5.7849681e+07
   4.5700000e+01   6.2312312e+07
   4.5720000e+01   6.2311110e+07
   4.5740000e+01   5.8009899e+07
   4.5760000e+01   5.2027883e+07
   4.5780000e+01   4.7850240e+07
   4.5800000e+01   4.8078190e+07
   4.5820000e+01   5.2895320e+07
   4.5840000e+01   6.0043403e+07
   4.5860000e+01   6.5996304e+07
   4.5880000e+01   6.7858799e+07
   4.5900000e+01   6.4975861e+07
   4.5920000e+01   5.9199130e+07
   4.5940000e+01   5.3988768e+07
   4.5960000e+01   5.2384746e+07
   4.5980000e+01   5.5529378e+07
   4.6000000e+01   6.1843281e+07
   4.6020000e+01   6.8099477e+07
   4.6040000e+01   7.0926692e+07
   4.6060000e+01   6.8890458e+07
   4.6080000e+01   6.3007773e+07
   4.6100000e+01   5.6471126e+07
   4.6120000e+01   5.2624576e+07
   4.6140000e+01   5.3468910e+07
   4.6160000e+01   5.8247581e+07
   4.6180000e+01   6.4213164e+07
   4.6200000e+01   6.7761450e+07
   4.6220000e+01   6.6744506e+07
   4.6240000e+01   6.1310783e+07
   4.6260000e+01   5.4137830e+07
   4.6280000e+01   4.8712839e+07
   4.6300000e+01   4.7687903e+07
   4.6320000e+01   5.1253090e+07
   4.6340000e+01   5.7200398e+07
   4.6360000e+01   6.2008865e+07
   4.6380000e+01   6.2833838e+07
   4.6400000e+01   5.9018569e+07
   4.6420000e+01   5.2467281e+07
   4.6440000e+01   4.6618436e+07
   4.6460000e+01   4.4574042e+07
   4.6480000e+01   4.7428927e+07
   4.6500000e+01   5.3674942e+07
   4.6520000e+01   6.0020068e+07
   4.6540000e+01   6.3161811e+07
   4.6560000e+01   6.1588042e+07
   4.6580000e+01   5.6379700e+07
   4.6600000e+01   5.0632188e+07
   4.6620000e+01   4.7760865e+07
   4.6640000e+01   4.9646563e+07
   4.6660000e+01   5.5614170e+07
   4.6680000e+01   6.2783942e+07
   4.6700000e+01   6.7628904e+07
   4.6720000e+01   6.7873081e+07
   4.6740000e+01   6.3726158e+07
   4.6760000e+01   5.7756985e+07
   4.6780000e+01   5.3492112e+07
   4.6800000e+01   5.3509662e+07
   4.6820000e+01   5.8004641e+07
   4.6840000e+01   6.4743475e+07
   4.6860000e+01   7.0168269e+07
   4.6880000e+01   7.1457169e+07
   4.6900000e+01   6.7891830e+07
   4.6920000e+01   6.1429283e+07
   4.6940000e+01   5.5448550e+07
   4.6960000e+01   5.3112575e+07
   4.6980000e+01   5.5470523e+07
   4.7000000e+01   6.1073498e+07
   4.7020000e+01   6.6599731e+07
   4.7040000e+01   6.8802595e+07
   4.7060000e+01   6.6160259e+07
   4.7080000e+01   5.9804048e+07
   4.7100000e+01   5.2835605e+07
   4.7120000e+01   4.8718161e+07
   4.7140000e+01   4.9338842e+07
   4.7160000e+01   5.4077288e+07
   4.7180000e+01   6.0050301e+07
   4.7200000e+01   6.3793760e+07
   4.7220000e+01   6.3020474e+07
   4.7240000e+01   5.8002397e+07
   4.7260000e+01   5.1287414e+07
   4.7280000e+01   4.6464003e+07
   4.7300000e+01   4.6069362e+07
   4.7320000e+01   5.0369813e+07
   4.7340000e+01   5.7066801e+07
   4.7360000e+01   6.2680480e+07
   4.7380000e+01   6.4307948e+07
   4.7400000e+01   6.1299685e+07
   4.7420000e+01   5.5527730e+07
   4.7440000e+01   5.0419951e+07
   4.7460000e+01   4.9063735e+07
   4.7480000e+01   5.2528504e+07
   4.7500000e+01   5.9317639e+07
   4.7520000e+01   6.6083691e+07
   4.7540000e+01   6.9577048e+07
   4.7560000e+01   6.8196642e+07
   4.7580000e+01   6.3114632e+07
   4.7600000e+01   5.7321033e+07
   4.7620000e+01   5.4342076e+07
   4.7640000e+01   5.5951863e+07
   4.7660000e+01   6.1591546e+07
   4.7680000e+01   6.8281322e+07
   4.7700000e+01   7.2606149e+07
   4.7720000e+01   7.2210524e+07
   4.7740000e+01   6.7398199e+07
   4.7760000e+01   6.0689023e+07
   4.7780000e+01   5.5681720e+07
   4.7800000e+01   5.4923008e+07
   4.7820000e+01   5.8674605e+07
   4.7840000e+01   6.4666638e+07
   4.7860000e+01   6.9417176e+07
   4.7880000e+01   7.0058275e+07
   4.7900000e+01   6.5949159e+07
   4.7920000e+01   5.9000976e+07
   4.7940000e+01   5.2657762e+07
   4.7960000e+01   5.0042693e+07
   4.7980000e+01   5.2253694e+07
   4.8000000e+01   5.7810393e+07
   4.8020000e+01   6.3419617e+07
   4.8040000e+01   6.5817376e+07
   4.8060000e+01   6.3483661e+07
   4.8080000e+01   5.7545386e+07
   4.8100000e+01   5.1089177e+07
   4.8120000e+01   4.7570035e+07
   4.8140000e+01   4.8865708e+07
   4.8160000e+01   5.4329815e+07
   4.8180000e+01   6.1080513e+07
   4.8200000e+01   6.5617555e+07
   4.8220000e+01   6.5652161e+07
   4.8240000e+01   6.1426036e+07
   4.8260000e+01   5.5477282e+07
   4.8280000e+01   5.1373180e+07
   4.8300000e+01   5.1638546e+07
   4.8320000e+01   5.6525125e+07
   4.8340000e+01   6.3717337e+07
   4.8360000e+01   6.9733572e+07
   4.8380000e+01   7.1644816e+07
   4.8400000e+01   6.8816908e+07
   4.8420000e+01   6.3094179e+07
   4.8440000e+01   5.7930404e+07
   4.8460000e+01   5.6387773e+07
   4.8480000e+01   5.9574670e+07
   4.8500000e+01   6.5953775e+07
   4.8520000e+01   7.2252206e+07
   4.8540000e+01   7.5142133e+07
   4.8560000e+01   7.3147516e+07
   4.8580000e+01   6.7325259e+07
   4.8600000e+01   6.0827212e+07
   4.8620000e+01   5.7043735e+07
   4.8640000e+01   5.7924899e+07
   4.8660000e+01   6.2769361e+07
   4.8680000e+01   6.8772487e+07
   4.8700000e+01   7.2384308e+07
   4.8720000e+01   7.1405118e+07
   4.8740000e+01   6.6030345e+07
   4.8760000e+01   5.8895635e+07
   4.8780000e+01   5.3525967e+07
   4.8800000e+01   5.2544442e+07
   4.8820000e+01   5.6160344e+07
   4.8840000e+01   6.2158720e+07
   4.8860000e+01   6.7011651e+07
   4.8880000e+01   6.7889785e+07
   4.8900000e+01   6.4115891e+07
   4.8920000e+01   5.7613263e+07
   4.8940000e+01   5.1808853e+07
   4.8960000e+01   4.9808908e+07
   4.8980000e+01   5.2713680e+07
   4.9000000e+01   5.9002036e+07
   4.9020000e+01   6.5400412e+07
   4.9040000e+01   6.8579744e+07
   4.9060000e+01   6.7060780e+07
   4.9080000e+01   6.1883362e+07
   4.9100000e+01   5.6192522e+07
   4.9120000e+01   5.3349692e+07
   4.9140000e+01   5.5294450e+07
   4.9160000e+01   6.1291175e+07
   4.9180000e+01   6.8522073e+07
   4.9200000e+01   7.3392727e+07
   4.9220000e+01   7.3699080e+07
   4.9240000e+01   6.9571967e+07
   4.9260000e+01   6.3664023e+07
   4.9280000e+01   5.9419844e+07
   4.9300000e+01   5.9494746e+07
   4.9320000e+01   6.4018953e+07
   4.9340000e+01   7.0807918e+07
   4.9360000e+01   7.6269995e+07
   4.9380000e+01   7.7598658e+07
   4.9400000e+01   7.4075920e+07
   4.9420000e+01   6.7641963e+07
   4.9440000e+01   6.1710933e+07
   4.9460000e+01   5.9396285e+07
   4.9480000e+01   6.1810931e+07
   4.9500000e+01   6.7433988e+07
   4.9520000e+01   7.3016638e+07
   4.9540000e+01   7.5240450e+07
   4.9560000e+01   7.2648729e+07
   4.9580000e+01   6.6312337e+07
   4.9600000e+01   5.9392442e+07
   4.9620000e+01   5.5293401e+07
   4.9640000e+01   5.5965494e+07
   4.9660000e+01   6.0723152e+07
   4.9680000e+01   6.6747871e+07
   4.9700000e+01   7.0510910e+07
   4.9720000e+01   6.9785175e+07
   4.9740000e+01   6.4784608e+07
   4.9760000e+01   5.8114135e+07
   4.9780000e+01   5.3308260e+07
   4.9800000e+01   5.2957295e+07
   4.9820000e+01   5.7280342e+07
   4.9840000e+01   6.4017764e+07
   4.9860000e+01   6.9658156e+07
   4.9880000e+01   7.1320560e+07
   4.9900000e+01   6.8337126e+07
   4.9920000e+01   6.2597548e+07
   4.9940000e+01   5.7512333e+07
   4.9960000e+01   5.6188762e+07
   4.9980000e+01   5.9680039e+07
   5.0000000e+01   6.6498726e+07


==> data/sig/sig_y_minus_example3.dat <==
   3.0000000e+01  -2.0000000e+08
   3.0020000e+01  -2.0000000e+08
   3.0040000e+01  -2.0000000e+08
   3.0060000e+01  -2.0000000e+08
   3.0080000e+01  -2.0000000e+08
   3.0100000e+01  -2.0000000e+08
   3.0120000e+01  -2.0000000e+08
   3.0140000e+01  -2.0000000e+08
   3.0160000e+01  -2.0000000e+08
   3.0180000e+01  -2.0000000e+08
   3.0200000e+01  -2.0000000e+08
   3.0220000e+01  -2.0000000e+08
   3.0240000e+01  -2.0000000e+08
   3.0260000e+01  -2.0000000e+08
   3.0280000e+01  -2.0000000e+08
   3.0300000e+01  -2.0000000e+08
   3.0320000e+01  -2.0000000e+08
   3.0340000e+01  -2.0000000e+08
   3.0360000e+01  -2.0000000e+08
   3.0380000e+01  -2.0000000e+08
   3.0400000e+01  -2.0000000e+08
   3.0420000e+01  -2.0000000e+08
   3.0440000e+01  -2.0000000e+08
   3.0460000e+01  -2.0000000e+08
   3.0480000e+01  -2.0000000e+08
   3.0500000e+01  -2.0000000e+08
   3.0520000e+01  -2.0000000e+08
   3.0540000e+01  -2.0000000e+08
   3.0560000e+01  -2.0000000e+08
   3.0580000e+01  -2.0000000e+08
   3.0600000e+01  -2.0000000e+08
   3.0620000e+01  -2.0000000e+08
   3.0640000e+01  -2.0000000e+08
   3.0660000e+01  -2.0000000e+08
   3.0680000e+01  -2.0000000e+08
   3.0700000e+01  -2.0000000e+08
   3.0720000e+01  -2.0000000e+08
   3.0740000e+01  -2.0000000e+08
   3.0760000e+01  -2.0000000e+08
   3.0780000e+01  -2.0000000e+08
   3.0800000e+01  -2.0000000e+08
   3.0820000e+01  -2.0000000e+08
   3.0840000e+01  -2.0000000e+08
   3.0860000e+01  -2.0000000e+08
   3.0880000e+01  -2.0000000e+08
   3.0900000e+01  -2.0000000e+08
   3.0920000e+01  -2.0000000e+08
   3.0940000e+01  -2.0000000e+08
   3.0960000e+01  -2.0000000e+08
   3.0980000e+01  -2.0000000e+08
   3.1000000e+01  -2.0000000e+08
   3.1020000e+01  -2.0000000e+08
   3.1040000e+01  -2.0000000e+08
   3.1060000e+01  -2.0000000e+08
   3.1080000e+01  -2.0000000e+08
   3.1100000e+01  -2.0000000e+08
   3.1120000e+01  -2.0000000e+08
   3.1140000e+01  -2.0000000e+08
   3.1160000e+01  -2.0000000e+08
   3.1180000e+01  -2.0000000e+08
   3.1200000e+01  -2.0000000e+08
   3.1220000e+01  -2.0000000e+08
   3.1240000e+01  -2.0000000e+08
   3.1260000e+01  -2.0000000e+08
   3.1280000e+01  -2.0000000e+08
   3.1300000e+01  -2.0000000e+08
   3.1320000e+01  -2.0000000e+08
   3.1340000e+01  -2.0000000e+08
   3.1360000e+01  -2.0000000e+08
   3.1380000e+01  -2.0000000e+08
   3.1400000e+01  -2.0000000e+08
   3.1420000e+01  -2.0000000e+08
   3.1440000e+01  -2.0000000e+08
   3.1460000e+01  -2.0000000e+08
   3.1480000e+01  -2.0000000e+08
   3.1500000e+01  -2.0000000e+08
   3.1520000e+01  -2.0000000e+08
   3.1540000e+01  -2.0000000e+08
   3.1560000e+01  -2.0000000e+08
   3.1580000e+01  -2.0000000e+08
   3.1600000e+01  -2.0000000e+08
   3.1620000e+01  -2.0000000e+08
   3.1640000e+01  -2.0000000e+08
   3.1660000e+01  -2.0000000e+08
   3.1680000e+01  -2.0000000e+08
   3.1700000e+01  -2.0000000e+08
   3.1720000e+01  -2.0000000e+08
   3.1740000e+01  -2.0000000e+08
   3.1760000e+01  -2.0000000e+08
   3.1780000e+01  -2.0000000e+08
   3.1800000e+01  -2.0000000e+08
   3.1820000e+01  -2.0000000e+08
   3.1840000e+01  -2.0000000e+08
   3.1860000e+01  -2.0000000e+08
   3.1880000e+01  -2.0000000e+08
   3.1900000e+01  -2.0000000e+08
   3.1920000e+01  -2.0000000e+08
   3.1940000e+01  -2.0000000e+08
   3.1960000e+01  -2.0000000e+08
   3.1980000e+01  -2.0000000e+08
   3.2000000e+01  -2.0000000e+08
   3.2020000e+01  -2.0000000e+08
   3.2040000e+01  -2.0000000e+08
   3.2060000e+01  -2.0000000e+08
   3.2080000e+01  -2.0000000e+08
   3.2100000e+01  -2.0000000e+08
   3.2120000e+01  -2.0000000e+08
   3.2140000e+01  -2.0000000e+08
   3.2160000e+01  -2.0000000e+08
   3.2180000e+01  -2.0000000e+08
   3.2200000e+01  -2.0000000e+08
   3.2220000e+01  -2.0000000e+08
   3.2240000e+01  -2.0000000e+08
   3.2260000e+01  -2.0000000e+08
   3.2280000e+01  -2.0000000e+08
   3.2300000e+01  -2.0000000e+08
   3.2320000e+01  -2.0000000e+08
   3.2340000e+01  -2.0000000e+08
   3.2360000e+01  -2.0000000e+08
   3.2380000e+01  -2.0000000e+08
   3.2400000e+01  -2.0000000e+08
   3.2420000e+01  -2.0000000e+08
   3.2440000e+01  -2.0000000e+08
   3.2460000e+01  -2.0000000e+08
   3.2480000e+01  -2.0000000e+08
   3.2500000e+01  -2.0000000e+08
   3.2520000e+01  -2.0000000e+08
   3.2540000e+01  -2.0000000e+08
   3.2560000e+01  -2.0000000e+08
   3.2580000e+01  -2.0000000e+08
   3.2600000e+01  -2.0000000e+08
   3.2620000e+01  -2.0000000e+08
   3.2640000e+01  -2.0000000e+08
   3.2660000e+01  -2.0000000e+08
   3.2680000e+01  -2.0000000e+08
   3.2700000e+01  -2.0000000e+08
   3.2720000e+01  -2.0000000e+08
   3.2740000e+01  -2.0000000e+08
   3.2760000e+01  -2.0000000e+08
   3.2780000e+01  -2.0000000e+08
   3.2800000e+01  -2.0000000e+08
   3.2820000e+01  -2.0000000e+08
   3.2840000e+01  -2.0000000e+08
   3.2860000e+01  -2.0000000e+08
   3.2880000e+01  -2.0000000e+08
   3.2900000e+01  -2.0000000e+08
   3.2920000e+01  -2.0000000e+08
   3.2940000e+01  -2.0000000e+08
   3.2960000e+01  -2.0000000e+08
   3.2980000e+01  -2.0000000e+08
   3.3000000e+01  -2.0000000e+08
   3.3020000e+01  -2.0000000e+08
   3.3040000e+01  -2.0000000e+08
   3.3060000e+01  -2.0000000e+08
   3.3080000e+01  -2.0000000e+08
   3.3100000e+01  -2.0000000e+08
   3.3120000e+01  -2.0000000e+08
   3.3140000e+01  -2.0000000e+08
   3.3160000e+01  -2.0000000e+08
   3.3180000e+01  -2.0000000e+08
   3.3200000e+01  -2.0000000e+08
   3.3220000e+01  -2.0000000e+08
   3.3240000e+01  -2.0000000e+08
   3.3260000e+01  -2.0000000e+08
   3.3280000e+01  -2.0000000e+08
   3.3300000e+01  -2.0000000e+08
   3.3320000e+01  -2.0000000e+08
   3.3340000e+01  -2.0000000e+08
   3.3360000e+01  -2.0000000e+08
   3.3380000e+01  -2.0000000e+08
   3.3400000e+01  -2.0000000e+08
   3.3420000e+01  -2.0000000e+08
   3.3440000e+01  -2.0000000e+08
   3.3460000e+01  -2.0000000e+08
   3.3480000e+01  -2.0000000e+08
   3.3500000e+01  -2.0000000e+08
   3.3520000e+01  -2.0000000e+08
   3.3540000e+01  -2.0000000e+08
   3.3560000e+01  -2.0000000e+08
   3.3580000e+01  -2.0000000e+08
   3.3600000e+01  -2.0000000e+08
   3.3620000e+01  -2.0000000e+08
   3.3640000e+01  -2.0000000e+08
   3.3660000e+01  -2.0000000e+08
   3.3680000e+01  -2.0000000e+08
   3.3700000e+01  -2.0000000e+08
   3.3720000e+01  -2.0000000e+08
   3.3740000e+01  -2.0000000e+08
   3.3760000e+01  -2.0000000e+08
   3.3780000e+01  -2.0000000e+08
   3.3800000e+01  -2.0000000e+08
   3.3820000e+01  -2.0000000e+08
   3.3840000e+01  -2.0000000e+08
   3.3860000e+01  -2.0000000e+08
   3.3880000e+01  -2.0000000e+08
   3.3900000e+01  -2.0000000e+08
   3.3920000e+01  -2.0000000e+08
   3.3940000e+01  -2.0000000e+08
   3.3960000e+01  -2.0000000e+08
   3.3980000e+01  -2.0000000e+08
   3.4000000e+01  -2.0000000e+08
   3.4020000e+01  -2.0000000e+08
   3.4040000e+01  -2.0000000e+08
   3.4060000e+01  -2.0000000e+08
   3.4080000e+01  -2.0000000e+08
   3.4100000e+01  -2.0000000e+08
   3.4120000e+01  -2.0000000e+08
   3.4140000e+01  -2.0000000e+08
   3.4160000e+01  -2.0000000e+08
   3.4180000e+01  -2.0000000e+08
   3.4200000e+01  -2.0000000e+08
   3.4220000e+01  -2.0000000e+08
   3.4240000e+01  -2.0000000e+08
   3.4260000e+01  -2.0000000e+08
   3.4280000e+01  -2.0000000e+08
   3.4300000e+01  -2.0000000e+08
   3.4320000e+01  -2.0000000e+08
   3.4340000e+01  -2.0000000e+08
   3.4360000e+01  -2.0000000e+08
   3.4380000e+01  -2.0000000e+08
   3.4400000e+01  -2.0000000e+08
   3.4420000e+01  -2.0000000e+08
   3.4440000e+01  -2.0000000e+08
   3.4460000e+01  -2.0000000e+08
   3.4480000e+01  -2.0000000e+08
   3.4500000e+01  -2.0000000e+08
   3.4520000e+01  -2.0000000e+08
   3.4540000e+01  -2.0000000e+08
   3.4560000e+01  -2.0000000e+08
   3.4580000e+01  -2.0000000e+08
   3.4600000e+01  -2.0000000e+08
   3.4620000e+01  -2.0000000e+08
   3.4640000e+01  -2.0000000e+08
   3.4660000e+01  -2.0000000e+08
   3.4680000e+01  -2.0000000e+08
   3.4700000e+01  -2.0000000e+08
   3.4720000e+01  -2.0000000e+08
   3.4740000e+01  -2.0000000e+08
   3.4760000e+01  -2.0000000e+08
   3.4780000e+01  -2.0000000e+08
   3.4800000e+01  -2.0000000e+08
   3.4820000e+01  -2.0000000e+08
   3.4840000e+01  -2.0000000e+08
   3.4860000e+01  -2.0000000e+08
   3.4880000e+01  -2.0000000e+08
   3.4900000e+01  -2.0000000e+08
   3.4920000e+01  -2.0000000e+08
   3.4940000e+01  -2.0000000e+08
   3.4960000e+01  -2.0000000e+08
   3.4980000e+01  -2.0000000e+08
   3.5000000e+01  -2.0000000e+08
   3.5020000e+01  -2.0000000e+08
   3.5040000e+01  -2.0000000e+08
   3.5060000e+01  -2.0000000e+08
   3.5080000e+01  -2.0000000e+08
   3.5100000e+01  -2.0000000e+08
   3.5120000e+01  -2.0000000e+08
   3.5140000e+01  -2.0000000e+08
   3.5160000e+01  -2.0000000e+08
   3.5180000e+01  -2.0000000e+08
   3.5200000e+01  -2.0000000e+08
   3.5220000e+01  -2.0000000e+08
   3.5240000e+01  -2.0000000e+08
   3.5260000e+01  -2.0000000e+08
   3.5280000e+01  -2.0000000e+08
   3.5300000e+01  -2.0000000e+08
   3.5320000e+01  -2.0000000e+08
   3.5340000e+01  -2.0000000e+08
   3.5360000e+01  -2.0000000e+08
   3.5380000e+01  -2.0000000e+08
   3.5400000e+01  -2.0000000e+08
   3.5420000e+01  -2.0000000e+08
   3.5440000e+01  -2.0000000e+08
   3.5460000e+01  -2.0000000e+08
   3.5480000e+01  -2.0000000e+08
   3.5500000e+01  -2.0000000e+08
   3.5520000e+01  -2.0000000e+08
   3.5540000e+01  -2.0000000e+08
   3.5560000e+01  -2.0000000e+08
   3.5580000e+01  -2.0000000e+08
   3.5600000e+01  -2.0000000e+08
   3.5620000e+01  -2.0000000e+08
   3.5640000e+01  -2.0000000e+08
   3.5660000e+01  -2.0000000e+08
   3.5680000e+01  -2.0000000e+08
   3.5700000e+01  -2.0000000e+08
   3.5720000e+01  -2.0000000e+08
   3.5740000e+01  -2.0000000e+08
   3.5760000e+01  -2.0000000e+08
   3.5780000e+01  -2.0000000e+08
   3.5800000e+01  -2.0000000e+08
   3.5820000e+01  -2.0000000e+08
   3.5840000e+01  -2.0000000e+08
   3.5860000e+01  -2.0000000e+08
   3.5880000e+01  -2.0000000e+08
   3.5900000e+01  -2.0000000e+08
   3.5920000e+01  -2.0000000e+08
   3.5940000e+01  -2.0000000e+08
   3.5960000e+01  -2.0000000e+08
   3.5980000e+01  -2.0000000e+08
   3.6000000e+01  -2.0000000e+08
   3.6020000e+01  -2.0000000e+08
   3.6040000e+01  -2.0000000e+08
   3.6060000e+01  -2.0000000e+08
   3.6080000e+01  -2.0000000e+08
   3.6100000e+01  -2.0000000e+08
   3.6120000e+01  -2.0000000e+08
   3.6140000e+01  -2.0000000e+08
   3.6160000e+01  -2.0000000e+08
   3.6180000e+01  -2.0000000e+08
   3.6200000e+01  -2.0000000e+08
   3.6220000e+01  -2.0000000e+08
   3.6240000e+01  -2.0000000e+08
   3.6260000e+01  -2.0000000e+08
   3.6280000e+01  -2.0000000e+08
   3.6300000e+01  -2.0000000e+08
   3.6320000e+01  -2.0000000e+08
   3.6340000e+01  -2.0000000e+08
   3.6360000e+01  -2.0000000e+08
   3.6380000e+01  -2.0000000e+08
   3.6400000e+01  -2.0000000e+08
   3.6420000e+01  -2.0000000e+08
   3.6440000e+01  -2.0000000e+08
   3.6460000e+01  -2.0000000e+08
   3.6480000e+01  -2.0000000e+08
   3.6500000e+01  -2.0000000e+08
   3.6520000e+01  -2.0000000e+08
   3.6540000e+01  -2.0000000e+08
   3.6560000e+01  -2.0000000e+08
   3.6580000e+01  -2.0000000e+08
   3.6600000e+01  -2.0000000e+08
   3.6620000e+01  -2.0000000e+08
   3.6640000e+01  -2.0000000e+08
   3.6660000e+01  -2.0000000e+08
   3.6680000e+01  -2.0000000e+08
   3.6700000e+01  -2.0000000e+08
   3.6720000e+01  -2.0000000e+08
   3.6740000e+01  -2.0000000e+08
   3.6760000e+01  -2.0000000e+08
   3.6780000e+01  -2.0000000e+08
   3.6800000e+01  -2.0000000e+08
   3.6820000e+01  -2.0000000e+08
   3.6840000e+01  -2.0000000e+08
   3.6860000e+01  -2.0000000e+08
   3.6880000e+01  -2.0000000e+08
   3.6900000e+01  -2.0000000e+08
   3.6920000e+01  -2.0000000e+08
   3.6940000e+01  -2.0000000e+08
   3.6960000e+01  -2.0000000e+08
   3.6980000e+01  -2.0000000e+08
   3.7000000e+01  -2.0000000e+08
   3.7020000e+01  -2.0000000e+08
   3.7040000e+01  -2.0000000e+08
   3.7060000e+01  -2.0000000e+08
   3.7080000e+01  -2.0000000e+08
   3.7100000e+01  -2.0000000e+08
   3.7120000e+01  -2.0000000e+08
   3.7140000e+01  -2.0000000e+08
   3.7160000e+01  -2.0000000e+08
   3.7180000e+01  -2.0000000e+08
   3.7200000e+01  -2.0000000e+08
   3.7220000e+01  -2.0000000e+08
   3.7240000e+01  -2.0000000e+08
   3.7260000e+01  -2.0000000e+08
   3.7280000e+01  -2.0000000e+08
   3.7300000e+01  -2.0000000e+08
   3.7320000e+01  -2.0000000e+08
   3.7340000e+01  -2.0000000e+08
   3.7360000e+01  -2.0000000e+08
   3.7380000e+01  -2.0000000e+08
   3.7400000e+01  -2.0000000e+08
   3.7420000e+01  -2.0000000e+08
   3.7440000e+01  -2.0000000e+08
   3.7460000e+01  -2.0000000e+08
   3.7480000e+01  -2.0000000e+08
   3.7500000e+01  -2.0000000e+08
   3.7520000e+01  -2.0000000e+08
   3.7540000e+01  -2.0000000e+08
   3.7560000e+01  -2.0000000e+08
   3.7580000e+01  -2.0000000e+08
   3.7600000e+01  -2.0000000e+08
   3.7620000e+01  -2.0000000e+08
   3.7640000e+01  -2.0000000e+08
   3.7660000e+01  -2.0000000e+08
   3.7680000e+01  -2.0000000e+08
   3.7700000e+01  -2.0000000e+08
   3.7720000e+01  -2.0000000e+08
   3.7740000e+01  -2.0000000e+08
   3.7760000e+01  -2.0000000e+08
   3.7780000e+01  -2.0000000e+08
   3.7800000e+01  -2.0000000e+08
   3.7820000e+01  -2.0000000e+08
   3.7840000e+01  -2.0000000e+08
   3.7860000e+01  -2.0000000e+08
   3.7880000e+01  -2.0000000e+08
   3.7900000e+01  -2.0000000e+08
   3.7920000e+01  -2.0000000e+08
   3.7940000e+01  -2.0000000e+08
   3.7960000e+01  -2.0000000e+08
   3.7980000e+01  -2.0000000e+08
   3.8000000e+01  -2.0000000e+08
   3.8020000e+01  -2.0000000e+08
   3.8040000e+01  -2.0000000e+08
   3.8060000e+01  -2.0000000e+08
   3.8080000e+01  -2.0000000e+08
   3.8100000e+01  -2.0000000e+08
   3.8120000e+01  -2.0000000e+08
   3.8140000e+01  -2.0000000e+08
   3.8160000e+01  -2.0000000e+08
   3.8180000e+01  -2.0000000e+08
   3.8200000e+01  -2.0000000e+08
   3.8220000e+01  -2.0000000e+08
   3.8240000e+01  -2.0000000e+08
   3.8260000e+01  -2.0000000e+08
   3.8280000e+01  -2.0000000e+08
   3.8300000e+01  -2.0000000e+08
   3.8320000e+01  -2.0000000e+08
   3.8340000e+01  -2.0000000e+08
   3.8360000e+01  -2.0000000e+08
   3.8380000e+01  -2.0000000e+08
   3.8400000e+01  -2.0000000e+08
   3.8420000e+01  -2.0000000e+08
   3.8440000e+01  -2.0000000e+08
   3.8460000e+01  -2.0000000e+08
   3.8480000e+01  -2.0000000e+08
   3.8500000e+01  -2.0000000e+08
   3.8520000e+01  -2.0000000e+08
   3.8540000e+01  -2.0000000e+08
   3.8560000e+01  -2.0000000e+08
   3.8580000e+01  -2.0000000e+08
   3.8600000e+01  -2.0000000e+08
   3.8620000e+01  -2.0000000e+08
   3.8640000e+01  -2.0000000e+08
   3.8660000e+01  -2.0000000e+08
   3.8680000e+01  -2.0000000e+08
   3.8700000e+01  -2.0000000e+08
   3.8720000e+01  -2.0000000e+08
   3.8740000e+01  -2.0000000e+08
   3.8760000e+01  -2.0000000e+08
   3.8780000e+01  -2.0000000e+08
   3.8800000e+01  -2.0000000e+08
   3.8820000e+01  -2.0000000e+08
   3.8840000e+01  -2.0000000e+08
   3.8860000e+01  -2.0000000e+08
   3.8880000e+01  -2.0000000e+08
   3.8900000e+01  -2.0000000e+08
   3.8920000e+01  -2.0000000e+08
   3.8940000e+01  -2.0000000e+08
   3.8960000e+01  -2.0000000e+08
   3.8980000e+01  -2.0000000e+08
   3.9000000e+01  -2.0000000e+08
   3.9020000e+01  -2.0000000e+08
   3.9040000e+01  -2.0000000e+08
   3.9060000e+01  -2.0000000e+08
   3.9080000e+01  -2.0000000e+08
   3.9100000e+01  -2.0000000e+08
   3.9120000e+01  -2.0000000e+08
   3.9140000e+01  -2.0000000e+08
   3.9160000e+01  -2.0000000e+08
   3.9180000e+01  -2.0000000e+08
   3.9200000e+01  -2.0000000e+08
   3.9220000e+01  -2.0000000e+08
   3.9240000e+01  -2.0000000e+08
   3.9260000e+01  -2.0000000e+08
   3.9280000e+01  -2.0000000e+08
   3.9300000e+01  -2.0000000e+08
   3.9320000e+01  -2.0000000e+08
   3.9340000e+01  -2.0000000e+08
   3.9360000e+01  -2.0000000e+08
   3.9380000e+01  -2.0000000e+08
   3.9400000e+01  -2.0000000e+08
   3.9420000e+01  -2.0000000e+08
   3.9440000e+01  -2.0000000e+08
   3.9460000e+01  -2.0000000e+08
   3.9480000e+01  -2.0000000e+08
   3.9500000e+01  -2.0000000e+08
   3.9520000e+01  -2.0000000e+08
   3.9540000e+01  -2.0000000e+08
   3.9560000e+01  -2.0000000e+08
   3.9580000e+01  -2.0000000e+08
   3.9600000e+01  -2.0000000e+08
   3.9620000e+01  -2.0000000e+08
   3.9640000e+01  -2.0000000e+08
   3.9660000e+01  -2.0000000e+08
   3.9680000e+01  -2.0000000e+08
   3.9700000e+01  -2.0000000e+08
   3.9720000e+01  -2.0000000e+08
   3.9740000e+01  -2.0000000e+08
   3.9760000e+01  -2.0000000e+08
   3.9780000e+01  -2.0000000e+08
   3.9800000e+01  -2.0000000e+08
   3.9820000e+01  -2.0000000e+08
   3.9840000e+01  -2.0000000e+08
   3.9860000e+01  -2.0000000e+08
   3.9880000e+01  -2.0000000e+08
   3.9900000e+01  -2.0000000e+08
   3.9920000e+01  -2.0000000e+08
   3.9940000e+01  -2.0000000e+08
   3.9960000e+01  -2.0000000e+08
   3.9980000e+01  -2.0000000e+08
   4.0000000e+01  -2.0000000e+08
   4.0020000e+01  -2.0000000e+08
   4.0040000e+01  -2.0000000e+08
   4.0060000e+01  -2.0000000e+08
   4.0080000e+01  -2.0000000e+08
   4.0100000e+01  -2.0000000e+08
   4.0120000e+01  -2.0000000e+08
   4.0140000e+01  -2.0000000e+08
   4.0160000e+01  -2.0000000e+08
   4.0180000e+01  -2.0000000e+08
   4.0200000e+01  -2.0000000e+08
   4.0220000e+01  -2.0000000e+08
   4.0240000e+01  -2.0000000e+08
   4.0260000e+01  -2.0000000e+08
   4.0280000e+01  -2.0000000e+08
   4.0300000e+01  -2.0000000e+08
   4.0320000e+01  -2.0000000e+08
   4.0340000e+01  -2.0000000e+08
   4.0360000e+01  -2.0000000e+08
   4.0380000e+01  -2.0000000e+08
   4.0400000e+01  -2.0000000e+08
   4.0420000e+01  -2.0000000e+08
   4.0440000e+01  -2.0000000e+08
   4.0460000e+01  -2.0000000e+08
   4.0480000e+01  -2.0000000e+08
   4.0500000e+01  -2.0000000e+08
   4.0520000e+01  -2.0000000e+08
   4.0540000e+01  -2.0000000e+08
   4.0560000e+01  -2.0000000e+08
   4.0580000e+01  -2.0000000e+08
   4.0600000e+01  -2.0000000e+08
   4.0620000e+01  -2.0000000e+08
   4.0640000e+01  -2.0000000e+08
   4.0660000e+01  -2.0000000e+08
   4.0680000e+01  -2.0000000e+08
   4.0700000e+01  -2.0000000e+08
   4.0720000e+01  -2.0000000e+08
   4.0740000e+01  -2.0000000e+08
   4.0760000e+01  -2.0000000e+08
   4.0780000e+01  -2.0000000e+08
   4.0800000e+01  -2.0000000e+08
   4.0820000e+01  -2.0000000e+08
   4.0840000e+01  -2.0000000e+08
   4.0860000e+01  -2.0000000e+08
   4.0880000e+01  -2.0000000e+08
   4.0900000e+01  -2.0000000e+08
   4.0920000e+01  -2.0000000e+08
   4.0940000e+01  -2.0000000e+08
   4.0960000e+01  -2.0000000e+08
   4.0980000e+01  -2.0000000e+08
   4.1000000e+01  -2.0000000e+08
   4.1020000e+01  -2.0000000e+08
   4.1040000e+01  -2.0000000e+08
   4.1060000e+01  -2.0000000e+08
   4.1080000e+01  -2.0000000e+08
   4.1100000e+01  -2.0000000e+08
   4.1120000e+01  -2.0000000e+08
   4.1140000e+01  -2.0000000e+08
   4.1160000e+01  -2.0000000e+08
   4.1180000e+01  -2.0000000e+08
   4.1200000e+01  -2.0000000e+08
   4.1220000e+01  -2.0000000e+08
   4.1240000e+01  -2.0000000e+08
   4.1260000e+01  -2.0000000e+08
   4.1280000e+01  -2.0000000e+08
   4.1300000e+01  -2.0000000e+08
   4.1320000e+01  -2.0000000e+08
   4.1340000e+01  -2.0000000e+08
   4.1360000e+01  -2.0000000e+08
   4.1380000e+01  -2.0000000e+08
   4.1400000e+01  -2.0000000e+08
   4.1420000e+01  -2.0000000e+08
   4.1440000e+01  -2.0000000e+08
   4.1460000e+01  -2.0000000e+08
   4.1480000e+01  -2.0000000e+08
   4.1500000e+01  -2.0000000e+08
   4.1520000e+01  -2.0000000e+08
   4.1540000e+01  -2.0000000e+08
   4.1560000e+01  -2.0000000e+08
   4.1580000e+01  -2.0000000e+08
   4.1600000e+01  -2.0000000e+08
   4.1620000e+01  -2.0000000e+08
   4.1640000e+01  -2.0000000e+08
   4.1660000e+01  -2.0000000e+08
   4.1680000e+01  -2.0000000e+08
   4.1700000e+01  -2.0000000e+08
   4.1720000e+01  -2.0000000e+08
   4.1740000e+01  -2.0000000e+08
   4.1760000e+01  -2.0000000e+08
   4.1780000e+01  -2.0000000e+08
   4.1800000e+01  -2.0000000e+08
   4.1820000e+01  -2.0000000e+08
   4.1840000e+01  -2.0000000e+08
   4.1860000e+01  -2.0000000e+08
   4.1880000e+01  -2.0000000e+08
   4.1900000e+01  -2.0000000e+08
   4.1920000e+01  -2.0000000e+08
   4.1940000e+01  -2.0000000e+08
   4.1960000e+01  -2.0000000e+08
   4.1980000e+01  -2.0000000e+08
   4.2000000e+01  -2.0000000e+08
   4.2020000e+01  -2.0000000e+08
   4.2040000e+01  -2.0000000e+08
   4.2060000e+01  -2.0000000e+08
   4.2080000e+01  -2.0000000e+08
   4.2100000e+01  -2.0000000e+08
   4.2120000e+01  -2.0000000e+08
   4.2140000e+01  -2.0000000e+08
   4.2160000e+01  -2.0000000e+08
   4.2180000e+01  -2.0000000e+08
   4.2200000e+01  -2.0000000e+08
   4.2220000e+01  -2.0000000e+08
   4.2240000e+01  -2.0000000e+08
   4.2260000e+01  -2.0000000e+08
   4.2280000e+01  -2.0000000e+08
   4.2300000e+01  -2.0000000e+08
   4.2320000e+01  -2.0000000e+08
   4.2340000e+01  -2.0000000e+08
   4.2360000e+01  -2.0000000e+08
   4.2380000e+01  -2.0000000e+08
   4.2400000e+01  -2.0000000e+08
   4.2420000e+01  -2.0000000e+08
   4.2440000e+01  -2.0000000e+08
   4.2460000e+01  -2.0000000e+08
   4.2480000e+01  -2.0000000e+08
   4.2500000e+01  -2.0000000e+08
   4.2520000e+01  -2.0000000e+08
   4.2540000e+01  -2.0000000e+08
   4.2560000e+01  -2.0000000e+08
   4.2580000e+01  -2.0000000e+08
   4.2600000e+01  -2.0000000e+08
   4.2620000e+01  -2.0000000e+08
   4.2640000e+01  -2.0000000e+08
   4.2660000e+01  -2.0000000e+08
   4.2680000e+01  -2.0000000e+08
   4.2700000e+01  -2.0000000e+08
   4.2720000e+01  -2.0000000e+08
   4.2740000e+01  -2.0000000e+08
   4.2760000e+01  -2.0000000e+08
   4.2780000e+01  -2.0000000e+08
   4.2800000e+01  -2.0000000e+08
   4.2820000e+01  -2.0000000e+08
   4.2840000e+01  -2.0000000e+08
   4.2860000e+01  -2.0000000e+08
   4.2880000e+01  -2.0000000e+08
   4.2900000e+01  -2.0000000e+08
   4.2920000e+01  -2.0000000e+08
   4.2940000e+01  -2.0000000e+08
   4.2960000e+01  -2.0000000e+08
   4.2980000e+01  -2.0000000e+08
   4.3000000e+01  -2.0000000e+08
   4.3020000e+01  -2.0000000e+08
   4.3040000e+01  -2.0000000e+08
   4.3060000e+01  -2.0000000e+08
   4.3080000e+01  -2.0000000e+08
   4.3100000e+01  -2.0000000e+08
   4.3120000e+01  -2.0000000e+08
   4.3140000e+01  -2.0000000e+08
   4.3160000e+01  -2.0000000e+08
   4.3180000e+01  -2.0000000e+08
   4.3200000e+01  -2.0000000e+08
   4.3220000e+01  -2.0000000e+08
   4.3240000e+01  -2.0000000e+08
   4.3260000e+01  -2.0000000e+08
   4.3280000e+01  -2.0000000e+08
   4.3300000e+01  -2.0000000e+08
   4.3320000e+01  -2.0000000e+08
   4.3340000e+01  -2.0000000e+08
   4.3360000e+01  -2.0000000e+08
   4.3380000e+01  -2.0000000e+08
   4.3400000e+01  -2.0000000e+08
   4.3420000e+01  -2.0000000e+08
   4.3440000e+01  -2.0000000e+08
   4.3460000e+01  -2.0000000e+08
   4.3480000e+01  -2.0000000e+08
   4.3500000e+01  -2.0000000e+08
   4.3520000e+01  -2.0000000e+08
   4.3540000e+01  -2.0000000e+08
   4.3560000e+01  -2.0000000e+08
   4.3580000e+01  -2.0000000e+08
   4.3600000e+01  -2.0000000e+08
   4.3620000e+01  -2.0000000e+08
   4.3640000e+01  -2.0000000e+08
   4.3660000e+01  -2.0000000e+08
   4.3680000e+01  -2.0000000e+08
   4.3700000e+01  -2.0000000e+08
   4.3720000e+01  -2.0000000e+08
   4.3740000e+01  -2.0000000e+08
   4.3760000e+01  -2.0000000e+08
   4.3780000e+01  -2.0000000e+08
   4.3800000e+01  -2.0000000e+08
   4.3820000e+01  -2.0000000e+08
   4.3840000e+01  -2.0000000e+08
   4.3860000e+01  -2.0000000e+08
   4.3880000e+01  -2.0000000e+08
   4.3900000e+01  -2.0000000e+08
   4.3920000e+01  -2.0000000e+08
   4.3940000e+01  -2.0000000e+08
   4.3960000e+01  -2.0000000e+08
   4.3980000e+01  -2.0000000e+08
   4.4000000e+01  -2.0000000e+08
   4.4020000e+01  -2.0000000e+08
   4.4040000e+01  -2.0000000e+08
   4.4060000e+01  -2.0000000e+08
   4.4080000e+01  -2.0000000e+08
   4.4100000e+01  -2.0000000e+08
   4.4120000e+01  -2.0000000e+08
   4.4140000e+01  -2.0000000e+08
   4.4160000e+01  -2.0000000e+08
   4.4180000e+01  -2.0000000e+08
   4.4200000e+01  -2.0000000e+08
   4.4220000e+01  -2.0000000e+08
   4.4240000e+01  -2.0000000e+08
   4.4260000e+01  -2.0000000e+08
   4.4280000e+01  -2.0000000e+08
   4.4300000e+01  -2.0000000e+08
   4.4320000e+01  -2.0000000e+08
   4.4340000e+01  -2.0000000e+08
   4.4360000e+01  -2.0000000e+08
   4.4380000e+01  -2.0000000e+08
   4.4400000e+01  -2.0000000e+08
   4.4420000e+01  -2.0000000e+08
   4.4440000e+01  -2.0000000e+08
   4.4460000e+01  -2.0000000e+08
   4.4480000e+01  -2.0000000e+08
   4.4500000e+01  -2.0000000e+08
   4.4520000e+01  -2.0000000e+08
   4.4540000e+01  -2.0000000e+08
   4.4560000e+01  -2.0000000e+08
   4.4580000e+01  -2.0000000e+08
   4.4600000e+01  -2.0000000e+08
   4.4620000e+01  -2.0000000e+08
   4.4640000e+01  -2.0000000e+08
   4.4660000e+01  -2.0000000e+08
   4.4680000e+01  -2.0000000e+08
   4.4700000e+01  -2.0000000e+08
   4.4720000e+01  -2.0000000e+08
   4.4740000e+01  -2.0000000e+08
   4.4760000e+01  -2.0000000e+08
   4.4780000e+01  -2.0000000e+08
   4.4800000e+01  -2.0000000e+08
   4.4820000e+01  -2.0000000e+08
   4.4840000e+01  -2.0000000e+08
   4.4860000e+01  -2.0000000e+08
   4.4880000e+01  -2.0000000e+08
   4.4900000e+01  -2.0000000e+08
   4.4920000e+01  -2.0000000e+08
   4.4940000e+01  -2.0000000e+08
   4.4960000e+01  -2.0000000e+08
   4.4980000e+01  -2.0000000e+08
   4.5000000e+01  -2.0000000e+08
   4.5020000e+01  -2.0000000e+08
   4.5040000e+01  -2.0000000e+08
   4.5060000e+01  -2.0000000e+08
   4.5080000e+01  -2.0000000e+08
   4.5100000e+01  -2.0000000e+08
   4.5120000e+01  -2.0000000e+08
   4.5140000e+01  -2.0000000e+08
   4.5160000e+01  -2.0000000e+08
   4.5180000e+01  -2.0000000e+08
   4.5200000e+01  -2.0000000e+08
   4.5220000e+01  -2.0000000e+08
   4.5240000e+01  -2.0000000e+08
   4.5260000e+01  -2.0000000e+08
   4.5280000e+01  -2.0000000e+08
   4.5300000e+01  -2.0000000e+08
   4.5320000e+01  -2.0000000e+08
   4.5340000e+01  -2.0000000e+08
   4.5360000e+01  -2.0000000e+08
   4.5380000e+01  -2.0000000e+08
   4.5400000e+01  -2.0000000e+08
   4.5420000e+01  -2.0000000e+08
   4.5440000e+01  -2.0000000e+08
   4.5460000e+01  -2.0000000e+08
   4.5480000e+01  -2.0000000e+08
   4.5500000e+01  -2.0000000e+08
   4.5520000e+01  -2.0000000e+08
   4.5540000e+01  -2.0000000e+08
   4.5560000e+01  -2.0000000e+08
   4.5580000e+01  -2.0000000e+08
   4.5600000e+01  -2.0000000e+08
   4.5620000e+01  -2.0000000e+08
   4.5640000e+01  -2.0000000e+08
   4.5660000e+01  -2.0000000e+08
   4.5680000e+01  -2.0000000e+08
   4.5700000e+01  -2.0000000e+08
   4.5720000e+01  -2.0000000e+08
   4.5740000e+01  -2.0000000e+08
   4.5760000e+01  -2.0000000e+08
   4.5780000e+01  -2.0000000e+08
   4.5800000e+01  -2.0000000e+08
   4.5820000e+01  -2.0000000e+08
   4.5840000e+01  -2.0000000e+08
   4.5860000e+01  -2.0000000e+08
   4.5880000e+01  -2.0000000e+08
   4.5900000e+01  -2.0000000e+08
   4.5920000e+01  -2.0000000e+08
   4.5940000e+01  -2.0000000e+08
   4.5960000e+01  -2.0000000e+08
   4.5980000e+01  -2.0000000e+08
   4.6000000e+01  -2.0000000e+08
   4.6020000e+01  -2.0000000e+08
   4.6040000e+01  -2.0000000e+08
   4.6060000e+01  -2.0000000e+08
   4.6080000e+01  -2.0000000e+08
   4.6100000e+01  -2.0000000e+08
   4.6120000e+01  -2.0000000e+08
   4.6140000e+01  -2.0000000e+08
   4.6160000e+01  -2.0000000e+08
   4.6180000e+01  -2.0000000e+08
   4.6200000e+01  -2.0000000e+08
   4.6220000e+01  -2.0000000e+08
   4.6240000e+01  -2.0000000e+08
   4.6260000e+01  -2.0000000e+08
   4.6280000e+01  -2.0000000e+08
   4.6300000e+01  -2.0000000e+08
   4.6320000e+01  -2.0000000e+08
   4.6340000e+01  -2.0000000e+08
   4.6360000e+01  -2.0000000e+08
   4.6380000e+01  -2.0000000e+08
   4.6400000e+01  -2.0000000e+08
   4.6420000e+01  -2.0000000e+08
   4.6440000e+01  -2.0000000e+08
   4.6460000e+01  -2.0000000e+08
   4.6480000e+01  -2.0000000e+08
   4.6500000e+01  -2.0000000e+08
   4.6520000e+01  -2.0000000e+08
   4.6540000e+01  -2.0000000e+08
   4.6560000e+01  -2.0000000e+08
   4.6580000e+01  -2.0000000e+08
   4.6600000e+01  -2.0000000e+08
   4.6620000e+01  -2.0000000e+08
   4.6640000e+01  -2.0000000e+08
   4.6660000e+01  -2.0000000e+08
   4.6680000e+01  -2.0000000e+08
   4.6700000e+01  -2.0000000e+08
   4.6720000e+01  -2.0000000e+08
   4.6740000e+01  -2.0000000e+08
   4.6760000e+01  -2.0000000e+08
   4.6780000e+01  -2.0000000e+08
   4.6800000e+01  -2.0000000e+08
   4.6820000e+01  -2.0000000e+08
   4.6840000e+01  -2.0000000e+08
   4.6860000e+01  -2.0000000e+08
   4.6880000e+01  -2.0000000e+08
   4.6900000e+01  -2.0000000e+08
   4.6920000e+01  -2.0000000e+08
   4.6940000e+01  -2.0000000e+08
   4.6960000e+01  -2.0000000e+08
   4.6980000e+01  -2.0000000e+08
   4.7000000e+01  -2.0000000e+08
   4.7020000e+01  -2.0000000e+08
   4.7040000e+01  -2.0000000e+08
   4.7060000e+01  -2.0000000e+08
   4.7080000e+01  -2.0000000e+08
   4.7100000e+01  -2.0000000e+08
   4.7120000e+01  -2.0000000e+08
   4.7140000e+01  -2.0000000e+08
   4.7160000e+01  -2.0000000e+08
   4.7180000e+01  -2.0000000e+08
   4.7200000e+01  -2.0000000e+08
   4.7220000e+01  -2.0000000e+08
   4.7240000e+01  -2.0000000e+08
   4.7260000e+01  -2.0000000e+08
   4.7280000e+01  -2.0000000e+08
   4.7300000e+01  -2.0000000e+08
   4.7320000e+01  -2.0000000e+08
   4.7340000e+01  -2.0000000e+08
   4.7360000e+01  -2.0000000e+08
   4.7380000e+01  -2.0000000e+08
   4.7400000e+01  -2.0000000e+08
   4.7420000e+01  -2.0000000e+08
   4.7440000e+01  -2.0000000e+08
   4.7460000e+01  -2.0000000e+08
   4.7480000e+01  -2.0000000e+08
   4.7500000e+01  -2.0000000e+08
   4.7520000e+01  -2.0000000e+08
   4.7540000e+01  -2.0000000e+08
   4.7560000e+01  -2.0000000e+08
   4.7580000e+01  -2.0000000e+08
   4.7600000e+01  -2.0000000e+08
   4.7620000e+01  -2.0000000e+08
   4.7640000e+01  -2.0000000e+08
   4.7660000e+01  -2.0000000e+08
   4.7680000e+01  -2.0000000e+08
   4.7700000e+01  -2.0000000e+08
   4.7720000e+01  -2.0000000e+08
   4.7740000e+01  -2.0000000e+08
   4.7760000e+01  -2.0000000e+08
   4.7780000e+01  -2.0000000e+08
   4.7800000e+01  -2.0000000e+08
   4.7820000e+01  -2.0000000e+08
   4.7840000e+01  -2.0000000e+08
   4.7860000e+01  -2.0000000e+08
   4.7880000e+01  -2.0000000e+08
   4.7900000e+01  -2.0000000e+08
   4.7920000e+01  -2.0000000e+08
   4.7940000e+01  -2.0000000e+08
   4.7960000e+01  -2.0000000e+08
   4.7980000e+01  -2.0000000e+08
   4.8000000e+01  -2.0000000e+08
   4.8020000e+01  -2.0000000e+08
   4.8040000e+01  -2.0000000e+08
   4.8060000e+01  -2.0000000e+08
   4.8080000e+01  -2.0000000e+08
   4.8100000e+01  -2.0000000e+08
   4.8120000e+01  -2.0000000e+08
   4.8140000e+01  -2.0000000e+08
   4.8160000e+01  -2.0000000e+08
   4.8180000e+01  -2.0000000e+08
   4.8200000e+01  -2.0000000e+08
   4.8220000e+01  -2.0000000e+08
   4.8240000e+01  -2.0000000e+08
   4.8260000e+01  -2.0000000e+08
   4.8280000e+01  -2.0000000e+08
   4.8300000e+01  -2.0000000e+08
   4.8320000e+01  -2.0000000e+08
   4.8340000e+01  -2.0000000e+08
   4.8360000e+01  -2.0000000e+08
   4.8380000e+01  -2.0000000e+08
   4.8400000e+01  -2.0000000e+08
   4.8420000e+01  -2.0000000e+08
   4.8440000e+01  -2.0000000e+08
   4.8460000e+01  -2.0000000e+08
   4.8480000e+01  -2.0000000e+08
   4.8500000e+01  -2.0000000e+08
   4.8520000e+01  -2.0000000e+08
   4.8540000e+01  -2.0000000e+08
   4.8560000e+01  -2.0000000e+08
   4.8580000e+01  -2.0000000e+08
   4.8600000e+01  -2.0000000e+08
   4.8620000e+01  -2.0000000e+08
   4.8640000e+01  -2.0000000e+08
   4.8660000e+01  -2.0000000e+08
   4.8680000e+01  -2.0000000e+08
   4.8700000e+01  -2.0000000e+08
   4.8720000e+01  -2.0000000e+08
   4.8740000e+01  -2.0000000e+08
   4.8760000e+01  -2.0000000e+08
   4.8780000e+01  -2.0000000e+08
   4.8800000e+01  -2.0000000e+08
   4.8820000e+01  -2.0000000e+08
   4.8840000e+01  -2.0000000e+08
   4.8860000e+01  -2.0000000e+08
   4.8880000e+01  -2.0000000e+08
   4.8900000e+01  -2.0000000e+08
   4.8920000e+01  -2.0000000e+08
   4.8940000e+01  -2.0000000e+08
   4.8960000e+01  -2.0000000e+08
   4.8980000e+01  -2.0000000e+08
   4.9000000e+01  -2.0000000e+08
   4.9020000e+01  -2.0000000e+08
   4.9040000e+01  -2.0000000e+08
   4.9060000e+01  -2.0000000e+08
   4.9080000e+01  -2.0000000e+08
   4.9100000e+01  -2.0000000e+08
   4.9120000e+01  -2.0000000e+08
   4.9140000e+01  -2.0000000e+08
   4.9160000e+01  -2.0000000e+08
   4.9180000e+01  -2.0000000e+08
   4.9200000e+01  -2.0000000e+08
   4.9220000e+01  -2.0000000e+08
   4.9240000e+01  -2.0000000e+08
   4.9260000e+01  -2.0000000e+08
   4.9280000e+01  -2.0000000e+08
   4.9300000e+01  -2.0000000e+08
   4.9320000e+01  -2.0000000e+08
   4.9340000e+01  -2.0000000e+08
   4.9360000e+01  -2.0000000e+08
   4.9380000e+01  -2.0000000e+08
   4.9400000e+01  -2.0000000e+08
   4.9420000e+01  -2.0000000e+08
   4.9440000e+01  -2.0000000e+08
   4.9460000e+01  -2.0000000e+08
   4.9480000e+01  -2.0000000e+08
   4.9500000e+01  -2.0000000e+08
   4.9520000e+01  -2.0000000e+08
   4.9540000e+01  -2.0000000e+08
   4.9560000e+01  -2.0000000e+08
   4.9580000e+01  -2.0000000e+08
   4.9600000e+01  -2.0000000e+08
   4.9620000e+01  -2.0000000e+08
   4.9640000e+01  -2.0000000e+08
   4.9660000e+01  -2.0000000e+08
   4.9680000e+01  -2.0000000e+08
   4.9700000e+01  -2.0000000e+08
   4.9720000e+01  -2.0000000e+08
   4.9740000e+01  -2.0000000e+08
   4.9760000e+01  -2.0000000e+08
   4.9780000e+01  -2.0000000e+08
   4.9800000e+01  -2.0000000e+08
   4.9820000e+01  -2.0000000e+08
   4.9840000e+01  -2.0000000e+08
   4.9860000e+01  -2.0000000e+08
   4.9880000e+01  -2.0000000e+08
   4.9900000e+01  -2.0000000e+08
   4.9920000e+01  -2.0000000e+08
   4.9940000e+01  -2.0000000e+08
   4.9960000e+01  -2.0000000e+08
   4.9980000e+01  -2.0000000e+08
   5.0000000e+01  -2.0000000e+08


==> data/sig/sig_y_plus_example3.dat <==
   3.0000000e+01   2.0000000e+08
   3.0020000e+01   2.0000000e+08
   3.0040000e+01   2.0000000e+08
   3.0060000e+01   2.0000000e+08
   3.0080000e+01   2.0000000e+08
   3.0100000e+01   2.0000000e+08
   3.0120000e+01   2.0000000e+08
   3.0140000e+01   2.0000000e+08
   3.0160000e+01   2.0000000e+08
   3.0180000e+01   2.0000000e+08
   3.0200000e+01   2.0000000e+08
   3.0220000e+01   2.0000000e+08
   3.0240000e+01   2.0000000e+08
   3.0260000e+01   2.0000000e+08
   3.0280000e+01   2.0000000e+08
   3.0300000e+01   2.0000000e+08
   3.0320000e+01   2.0000000e+08
   3.0340000e+01   2.0000000e+08
   3.0360000e+01   2.0000000e+08
   3.0380000e+01   2.0000000e+08
   3.0400000e+01   2.0000000e+08
   3.0420000e+01   2.0000000e+08
   3.0440000e+01   2.0000000e+08
   3.0460000e+01   2.0000000e+08
   3.0480000e+01   2.0000000e+08
   3.0500000e+01   2.0000000e+08
   3.0520000e+01   2.0000000e+08
   3.0540000e+01   2.0000000e+08
   3.0560000e+01   2.0000000e+08
   3.0580000e+01   2.0000000e+08
   3.0600000e+01   2.0000000e+08
   3.0620000e+01   2.0000000e+08
   3.0640000e+01   2.0000000e+08
   3.0660000e+01   2.0000000e+08
   3.0680000e+01   2.0000000e+08
   3.0700000e+01   2.0000000e+08
   3.0720000e+01   2.0000000e+08
   3.0740000e+01   2.0000000e+08
   3.0760000e+01   2.0000000e+08
   3.0780000e+01   2.0000000e+08
   3.0800000e+01   2.0000000e+08
   3.0820000e+01   2.0000000e+08
   3.0840000e+01   2.0000000e+08
   3.0860000e+01   2.0000000e+08
   3.0880000e+01   2.0000000e+08
   3.0900000e+01   2.0000000e+08
   3.0920000e+01   2.0000000e+08
   3.0940000e+01   2.0000000e+08
   3.0960000e+01   2.0000000e+08
   3.0980000e+01   2.0000000e+08
   3.1000000e+01   2.0000000e+08
   3.1020000e+01   2.0000000e+08
   3.1040000e+01   2.0000000e+08
   3.1060000e+01   2.0000000e+08
   3.1080000e+01   2.0000000e+08
   3.1100000e+01   2.0000000e+08
   3.1120000e+01   2.0000000e+08
   3.1140000e+01   2.0000000e+08
   3.1160000e+01   2.0000000e+08
   3.1180000e+01   2.0000000e+08
   3.1200000e+01   2.0000000e+08
   3.1220000e+01   2.0000000e+08
   3.1240000e+01   2.0000000e+08
   3.1260000e+01   2.0000000e+08
   3.1280000e+01   2.0000000e+08
   3.1300000e+01   2.0000000e+08
   3.1320000e+01   2.0000000e+08
   3.1340000e+01   2.0000000e+08
   3.1360000e+01   2.0000000e+08
   3.1380000e+01   2.0000000e+08
   3.1400000e+01   2.0000000e+08
   3.1420000e+01   2.0000000e+08
   3.1440000e+01   2.0000000e+08
   3.1460000e+01   2.0000000e+08
   3.1480000e+01   2.0000000e+08
   3.1500000e+01   2.0000000e+08
   3.1520000e+01   2.0000000e+08
   3.1540000e+01   2.0000000e+08
   3.1560000e+01   2.0000000e+08
   3.1580000e+01   2.0000000e+08
   3.1600000e+01   2.0000000e+08
   3.1620000e+01   2.0000000e+08
   3.1640000e+01   2.0000000e+08
   3.1660000e+01   2.0000000e+08
   3.1680000e+01   2.0000000e+08
   3.1700000e+01   2.0000000e+08
   3.1720000e+01   2.0000000e+08
   3.1740000e+01   2.0000000e+08
   3.1760000e+01   2.0000000e+08
   3.1780000e+01   2.0000000e+08
   3.1800000e+01   2.0000000e+08
   3.1820000e+01   2.0000000e+08
   3.1840000e+01   2.0000000e+08
   3.1860000e+01   2.0000000e+08
   3.1880000e+01   2.0000000e+08
   3.1900000e+01   2.0000000e+08
   3.1920000e+01   2.0000000e+08
   3.1940000e+01   2.0000000e+08
   3.1960000e+01   2.0000000e+08
   3.1980000e+01   2.0000000e+08
   3.2000000e+01   2.0000000e+08
   3.2020000e+01   2.0000000e+08
   3.2040000e+01   2.0000000e+08
   3.2060000e+01   2.0000000e+08
   3.2080000e+01   2.0000000e+08
   3.2100000e+01   2.0000000e+08
   3.2120000e+01   2.0000000e+08
   3.2140000e+01   2.0000000e+08
   3.2160000e+01   2.0000000e+08
   3.2180000e+01   2.0000000e+08
   3.2200000e+01   2.0000000e+08
   3.2220000e+01   2.0000000e+08
   3.2240000e+01   2.0000000e+08
   3.2260000e+01   2.0000000e+08
   3.2280000e+01   2.0000000e+08
   3.2300000e+01   2.0000000e+08
   3.2320000e+01   2.0000000e+08
   3.2340000e+01   2.0000000e+08
   3.2360000e+01   2.0000000e+08
   3.2380000e+01   2.0000000e+08
   3.2400000e+01   2.0000000e+08
   3.2420000e+01   2.0000000e+08
   3.2440000e+01   2.0000000e+08
   3.2460000e+01   2.0000000e+08
   3.2480000e+01   2.0000000e+08
   3.2500000e+01   2.0000000e+08
   3.2520000e+01   2.0000000e+08
   3.2540000e+01   2.0000000e+08
   3.2560000e+01   2.0000000e+08
   3.2580000e+01   2.0000000e+08
   3.2600000e+01   2.0000000e+08
   3.2620000e+01   2.0000000e+08
   3.2640000e+01   2.0000000e+08
   3.2660000e+01   2.0000000e+08
   3.2680000e+01   2.0000000e+08
   3.2700000e+01   2.0000000e+08
   3.2720000e+01   2.0000000e+08
   3.2740000e+01   2.0000000e+08
   3.2760000e+01   2.0000000e+08
   3.2780000e+01   2.0000000e+08
   3.2800000e+01   2.0000000e+08
   3.2820000e+01   2.0000000e+08
   3.2840000e+01   2.0000000e+08
   3.2860000e+01   2.0000000e+08
   3.2880000e+01   2.0000000e+08
   3.2900000e+01   2.0000000e+08
   3.2920000e+01   2.0000000e+08
   3.2940000e+01   2.0000000e+08
   3.2960000e+01   2.0000000e+08
   3.2980000e+01   2.0000000e+08
   3.3000000e+01   2.0000000e+08
   3.3020000e+01   2.0000000e+08
   3.3040000e+01   2.0000000e+08
   3.3060000e+01   2.0000000e+08
   3.3080000e+01   2.0000000e+08
   3.3100000e+01   2.0000000e+08
   3.3120000e+01   2.0000000e+08
   3.3140000e+01   2.0000000e+08
   3.3160000e+01   2.0000000e+08
   3.3180000e+01   2.0000000e+08
   3.3200000e+01   2.0000000e+08
   3.3220000e+01   2.0000000e+08
   3.3240000e+01   2.0000000e+08
   3.3260000e+01   2.0000000e+08
   3.3280000e+01   2.0000000e+08
   3.3300000e+01   2.0000000e+08
   3.3320000e+01   2.0000000e+08
   3.3340000e+01   2.0000000e+08
   3.3360000e+01   2.0000000e+08
   3.3380000e+01   2.0000000e+08
   3.3400000e+01   2.0000000e+08
   3.3420000e+01   2.0000000e+08
   3.3440000e+01   2.0000000e+08
   3.3460000e+01   2.0000000e+08
   3.3480000e+01   2.0000000e+08
   3.3500000e+01   2.0000000e+08
   3.3520000e+01   2.0000000e+08
   3.3540000e+01   2.0000000e+08
   3.3560000e+01   2.0000000e+08
   3.3580000e+01   2.0000000e+08
   3.3600000e+01   2.0000000e+08
   3.3620000e+01   2.0000000e+08
   3.3640000e+01   2.0000000e+08
   3.3660000e+01   2.0000000e+08
   3.3680000e+01   2.0000000e+08
   3.3700000e+01   2.0000000e+08
   3.3720000e+01   2.0000000e+08
   3.3740000e+01   2.0000000e+08
   3.3760000e+01   2.0000000e+08
   3.3780000e+01   2.0000000e+08
   3.3800000e+01   2.0000000e+08
   3.3820000e+01   2.0000000e+08
   3.3840000e+01   2.0000000e+08
   3.3860000e+01   2.0000000e+08
   3.3880000e+01   2.0000000e+08
   3.3900000e+01   2.0000000e+08
   3.3920000e+01   2.0000000e+08
   3.3940000e+01   2.0000000e+08
   3.3960000e+01   2.0000000e+08
   3.3980000e+01   2.0000000e+08
   3.4000000e+01   2.0000000e+08
   3.4020000e+01   2.0000000e+08
   3.4040000e+01   2.0000000e+08
   3.4060000e+01   2.0000000e+08
   3.4080000e+01   2.0000000e+08
   3.4100000e+01   2.0000000e+08
   3.4120000e+01   2.0000000e+08
   3.4140000e+01   2.0000000e+08
   3.4160000e+01   2.0000000e+08
   3.4180000e+01   2.0000000e+08
   3.4200000e+01   2.0000000e+08
   3.4220000e+01   2.0000000e+08
   3.4240000e+01   2.0000000e+08
   3.4260000e+01   2.0000000e+08
   3.4280000e+01   2.0000000e+08
   3.4300000e+01   2.0000000e+08
   3.4320000e+01   2.0000000e+08
   3.4340000e+01   2.0000000e+08
   3.4360000e+01   2.0000000e+08
   3.4380000e+01   2.0000000e+08
   3.4400000e+01   2.0000000e+08
   3.4420000e+01   2.0000000e+08
   3.4440000e+01   2.0000000e+08
   3.4460000e+01   2.0000000e+08
   3.4480000e+01   2.0000000e+08
   3.4500000e+01   2.0000000e+08
   3.4520000e+01   2.0000000e+08
   3.4540000e+01   2.0000000e+08
   3.4560000e+01   2.0000000e+08
   3.4580000e+01   2.0000000e+08
   3.4600000e+01   2.0000000e+08
   3.4620000e+01   2.0000000e+08
   3.4640000e+01   2.0000000e+08
   3.4660000e+01   2.0000000e+08
   3.4680000e+01   2.0000000e+08
   3.4700000e+01   2.0000000e+08
   3.4720000e+01   2.0000000e+08
   3.4740000e+01   2.0000000e+08
   3.4760000e+01   2.0000000e+08
   3.4780000e+01   2.0000000e+08
   3.4800000e+01   2.0000000e+08
   3.4820000e+01   2.0000000e+08
   3.4840000e+01   2.0000000e+08
   3.4860000e+01   2.0000000e+08
   3.4880000e+01   2.0000000e+08
   3.4900000e+01   2.0000000e+08
   3.4920000e+01   2.0000000e+08
   3.4940000e+01   2.0000000e+08
   3.4960000e+01   2.0000000e+08
   3.4980000e+01   2.0000000e+08
   3.5000000e+01   2.0000000e+08
   3.5020000e+01   2.0000000e+08
   3.5040000e+01   2.0000000e+08
   3.5060000e+01   2.0000000e+08
   3.5080000e+01   2.0000000e+08
   3.5100000e+01   2.0000000e+08
   3.5120000e+01   2.0000000e+08
   3.5140000e+01   2.0000000e+08
   3.5160000e+01   2.0000000e+08
   3.5180000e+01   2.0000000e+08
   3.5200000e+01   2.0000000e+08
   3.5220000e+01   2.0000000e+08
   3.5240000e+01   2.0000000e+08
   3.5260000e+01   2.0000000e+08
   3.5280000e+01   2.0000000e+08
   3.5300000e+01   2.0000000e+08
   3.5320000e+01   2.0000000e+08
   3.5340000e+01   2.0000000e+08
   3.5360000e+01   2.0000000e+08
   3.5380000e+01   2.0000000e+08
   3.5400000e+01   2.0000000e+08
   3.5420000e+01   2.0000000e+08
   3.5440000e+01   2.0000000e+08
   3.5460000e+01   2.0000000e+08
   3.5480000e+01   2.0000000e+08
   3.5500000e+01   2.0000000e+08
   3.5520000e+01   2.0000000e+08
   3.5540000e+01   2.0000000e+08
   3.5560000e+01   2.0000000e+08
   3.5580000e+01   2.0000000e+08
   3.5600000e+01   2.0000000e+08
   3.5620000e+01   2.0000000e+08
   3.5640000e+01   2.0000000e+08
   3.5660000e+01   2.0000000e+08
   3.5680000e+01   2.0000000e+08
   3.5700000e+01   2.0000000e+08
   3.5720000e+01   2.0000000e+08
   3.5740000e+01   2.0000000e+08
   3.5760000e+01   2.0000000e+08
   3.5780000e+01   2.0000000e+08
   3.5800000e+01   2.0000000e+08
   3.5820000e+01   2.0000000e+08
   3.5840000e+01   2.0000000e+08
   3.5860000e+01   2.0000000e+08
   3.5880000e+01   2.0000000e+08
   3.5900000e+01   2.0000000e+08
   3.5920000e+01   2.0000000e+08
   3.5940000e+01   2.0000000e+08
   3.5960000e+01   2.0000000e+08
   3.5980000e+01   2.0000000e+08
   3.6000000e+01   2.0000000e+08
   3.6020000e+01   2.0000000e+08
   3.6040000e+01   2.0000000e+08
   3.6060000e+01   2.0000000e+08
   3.6080000e+01   2.0000000e+08
   3.6100000e+01   2.0000000e+08
   3.6120000e+01   2.0000000e+08
   3.6140000e+01   2.0000000e+08
   3.6160000e+01   2.0000000e+08
   3.6180000e+01   2.0000000e+08
   3.6200000e+01   2.0000000e+08
   3.6220000e+01   2.0000000e+08
   3.6240000e+01   2.0000000e+08
   3.6260000e+01   2.0000000e+08
   3.6280000e+01   2.0000000e+08
   3.6300000e+01   2.0000000e+08
   3.6320000e+01   2.0000000e+08
   3.6340000e+01   2.0000000e+08
   3.6360000e+01   2.0000000e+08
   3.6380000e+01   2.0000000e+08
   3.6400000e+01   2.0000000e+08
   3.6420000e+01   2.0000000e+08
   3.6440000e+01   2.0000000e+08
   3.6460000e+01   2.0000000e+08
   3.6480000e+01   2.0000000e+08
   3.6500000e+01   2.0000000e+08
   3.6520000e+01   2.0000000e+08
   3.6540000e+01   2.0000000e+08
   3.6560000e+01   2.0000000e+08
   3.6580000e+01   2.0000000e+08
   3.6600000e+01   2.0000000e+08
   3.6620000e+01   2.0000000e+08
   3.6640000e+01   2.0000000e+08
   3.6660000e+01   2.0000000e+08
   3.6680000e+01   2.0000000e+08
   3.6700000e+01   2.0000000e+08
   3.6720000e+01   2.0000000e+08
   3.6740000e+01   2.0000000e+08
   3.6760000e+01   2.0000000e+08
   3.6780000e+01   2.0000000e+08
   3.6800000e+01   2.0000000e+08
   3.6820000e+01   2.0000000e+08
   3.6840000e+01   2.0000000e+08
   3.6860000e+01   2.0000000e+08
   3.6880000e+01   2.0000000e+08
   3.6900000e+01   2.0000000e+08
   3.6920000e+01   2.0000000e+08
   3.6940000e+01   2.0000000e+08
   3.6960000e+01   2.0000000e+08
   3.6980000e+01   2.0000000e+08
   3.7000000e+01   2.0000000e+08
   3.7020000e+01   2.0000000e+08
   3.7040000e+01   2.0000000e+08
   3.7060000e+01   2.0000000e+08
   3.7080000e+01   2.0000000e+08
   3.7100000e+01   2.0000000e+08
   3.7120000e+01   2.0000000e+08
   3.7140000e+01   2.0000000e+08
   3.7160000e+01   2.0000000e+08
   3.7180000e+01   2.0000000e+08
   3.7200000e+01   2.0000000e+08
   3.7220000e+01   2.0000000e+08
   3.7240000e+01   2.0000000e+08
   3.7260000e+01   2.0000000e+08
   3.7280000e+01   2.0000000e+08
   3.7300000e+01   2.0000000e+08
   3.7320000e+01   2.0000000e+08
   3.7340000e+01   2.0000000e+08
   3.7360000e+01   2.0000000e+08
   3.7380000e+01   2.0000000e+08
   3.7400000e+01   2.0000000e+08
   3.7420000e+01   2.0000000e+08
   3.7440000e+01   2.0000000e+08
   3.7460000e+01   2.0000000e+08
   3.7480000e+01   2.0000000e+08
   3.7500000e+01   2.0000000e+08
   3.7520000e+01   2.0000000e+08
   3.7540000e+01   2.0000000e+08
   3.7560000e+01   2.0000000e+08
   3.7580000e+01   2.0000000e+08
   3.7600000e+01   2.0000000e+08
   3.7620000e+01   2.0000000e+08
   3.7640000e+01   2.0000000e+08
   3.7660000e+01   2.0000000e+08
   3.7680000e+01   2.0000000e+08
   3.7700000e+01   2.0000000e+08
   3.7720000e+01   2.0000000e+08
   3.7740000e+01   2.0000000e+08
   3.7760000e+01   2.0000000e+08
   3.7780000e+01   2.0000000e+08
   3.7800000e+01   2.0000000e+08
   3.7820000e+01   2.0000000e+08
   3.7840000e+01   2.0000000e+08
   3.7860000e+01   2.0000000e+08
   3.7880000e+01   2.0000000e+08
   3.7900000e+01   2.0000000e+08
   3.7920000e+01   2.0000000e+08
   3.7940000e+01   2.0000000e+08
   3.7960000e+01   2.0000000e+08
   3.7980000e+01   2.0000000e+08
   3.8000000e+01   2.0000000e+08
   3.8020000e+01   2.0000000e+08
   3.8040000e+01   2.0000000e+08
   3.8060000e+01   2.0000000e+08
   3.8080000e+01   2.0000000e+08
   3.8100000e+01   2.0000000e+08
   3.8120000e+01   2.0000000e+08
   3.8140000e+01   2.0000000e+08
   3.8160000e+01   2.0000000e+08
   3.8180000e+01   2.0000000e+08
   3.8200000e+01   2.0000000e+08
   3.8220000e+01   2.0000000e+08
   3.8240000e+01   2.0000000e+08
   3.8260000e+01   2.0000000e+08
   3.8280000e+01   2.0000000e+08
   3.8300000e+01   2.0000000e+08
   3.8320000e+01   2.0000000e+08
   3.8340000e+01   2.0000000e+08
   3.8360000e+01   2.0000000e+08
   3.8380000e+01   2.0000000e+08
   3.8400000e+01   2.0000000e+08
   3.8420000e+01   2.0000000e+08
   3.8440000e+01   2.0000000e+08
   3.8460000e+01   2.0000000e+08
   3.8480000e+01   2.0000000e+08
   3.8500000e+01   2.0000000e+08
   3.8520000e+01   2.0000000e+08
   3.8540000e+01   2.0000000e+08
   3.8560000e+01   2.0000000e+08
   3.8580000e+01   2.0000000e+08
   3.8600000e+01   2.0000000e+08
   3.8620000e+01   2.0000000e+08
   3.8640000e+01   2.0000000e+08
   3.8660000e+01   2.0000000e+08
   3.8680000e+01   2.0000000e+08
   3.8700000e+01   2.0000000e+08
   3.8720000e+01   2.0000000e+08
   3.8740000e+01   2.0000000e+08
   3.8760000e+01   2.0000000e+08
   3.8780000e+01   2.0000000e+08
   3.8800000e+01   2.0000000e+08
   3.8820000e+01   2.0000000e+08
   3.8840000e+01   2.0000000e+08
   3.8860000e+01   2.0000000e+08
   3.8880000e+01   2.0000000e+08
   3.8900000e+01   2.0000000e+08
   3.8920000e+01   2.0000000e+08
   3.8940000e+01   2.0000000e+08
   3.8960000e+01   2.0000000e+08
   3.8980000e+01   2.0000000e+08
   3.9000000e+01   2.0000000e+08
   3.9020000e+01   2.0000000e+08
   3.9040000e+01   2.0000000e+08
   3.9060000e+01   2.0000000e+08
   3.9080000e+01   2.0000000e+08
   3.9100000e+01   2.0000000e+08
   3.9120000e+01   2.0000000e+08
   3.9140000e+01   2.0000000e+08
   3.9160000e+01   2.0000000e+08
   3.9180000e+01   2.0000000e+08
   3.9200000e+01   2.0000000e+08
   3.9220000e+01   2.0000000e+08
   3.9240000e+01   2.0000000e+08
   3.9260000e+01   2.0000000e+08
   3.9280000e+01   2.0000000e+08
   3.9300000e+01   2.0000000e+08
   3.9320000e+01   2.0000000e+08
   3.9340000e+01   2.0000000e+08
   3.9360000e+01   2.0000000e+08
   3.9380000e+01   2.0000000e+08
   3.9400000e+01   2.0000000e+08
   3.9420000e+01   2.0000000e+08
   3.9440000e+01   2.0000000e+08
   3.9460000e+01   2.0000000e+08
   3.9480000e+01   2.0000000e+08
   3.9500000e+01   2.0000000e+08
   3.9520000e+01   2.0000000e+08
   3.9540000e+01   2.0000000e+08
   3.9560000e+01   2.0000000e+08
   3.9580000e+01   2.0000000e+08
   3.9600000e+01   2.0000000e+08
   3.9620000e+01   2.0000000e+08
   3.9640000e+01   2.0000000e+08
   3.9660000e+01   2.0000000e+08
   3.9680000e+01   2.0000000e+08
   3.9700000e+01   2.0000000e+08
   3.9720000e+01   2.0000000e+08
   3.9740000e+01   2.0000000e+08
   3.9760000e+01   2.0000000e+08
   3.9780000e+01   2.0000000e+08
   3.9800000e+01   2.0000000e+08
   3.9820000e+01   2.0000000e+08
   3.9840000e+01   2.0000000e+08
   3.9860000e+01   2.0000000e+08
   3.9880000e+01   2.0000000e+08
   3.9900000e+01   2.0000000e+08
   3.9920000e+01   2.0000000e+08
   3.9940000e+01   2.0000000e+08
   3.9960000e+01   2.0000000e+08
   3.9980000e+01   2.0000000e+08
   4.0000000e+01   2.0000000e+08
   4.0020000e+01   2.0000000e+08
   4.0040000e+01   2.0000000e+08
   4.0060000e+01   2.0000000e+08
   4.0080000e+01   2.0000000e+08
   4.0100000e+01   2.0000000e+08
   4.0120000e+01   2.0000000e+08
   4.0140000e+01   2.0000000e+08
   4.0160000e+01   2.0000000e+08
   4.0180000e+01   2.0000000e+08
   4.0200000e+01   2.0000000e+08
   4.0220000e+01   2.0000000e+08
   4.0240000e+01   2.0000000e+08
   4.0260000e+01   2.0000000e+08
   4.0280000e+01   2.0000000e+08
   4.0300000e+01   2.0000000e+08
   4.0320000e+01   2.0000000e+08
   4.0340000e+01   2.0000000e+08
   4.0360000e+01   2.0000000e+08
   4.0380000e+01   2.0000000e+08
   4.0400000e+01   2.0000000e+08
   4.0420000e+01   2.0000000e+08
   4.0440000e+01   2.0000000e+08
   4.0460000e+01   2.0000000e+08
   4.0480000e+01   2.0000000e+08
   4.0500000e+01   2.0000000e+08
   4.0520000e+01   2.0000000e+08
   4.0540000e+01   2.0000000e+08
   4.0560000e+01   2.0000000e+08
   4.0580000e+01   2.0000000e+08
   4.0600000e+01   2.0000000e+08
   4.0620000e+01   2.0000000e+08
   4.0640000e+01   2.0000000e+08
   4.0660000e+01   2.0000000e+08
   4.0680000e+01   2.0000000e+08
   4.0700000e+01   2.0000000e+08
   4.0720000e+01   2.0000000e+08
   4.0740000e+01   2.0000000e+08
   4.0760000e+01   2.0000000e+08
   4.0780000e+01   2.0000000e+08
   4.0800000e+01   2.0000000e+08
   4.0820000e+01   2.0000000e+08
   4.0840000e+01   2.0000000e+08
   4.0860000e+01   2.0000000e+08
   4.0880000e+01   2.0000000e+08
   4.0900000e+01   2.0000000e+08
   4.0920000e+01   2.0000000e+08
   4.0940000e+01   2.0000000e+08
   4.0960000e+01   2.0000000e+08
   4.0980000e+01   2.0000000e+08
   4.1000000e+01   2.0000000e+08
   4.1020000e+01   2.0000000e+08
   4.1040000e+01   2.0000000e+08
   4.1060000e+01   2.0000000e+08
   4.1080000e+01   2.0000000e+08
   4.1100000e+01   2.0000000e+08
   4.1120000e+01   2.0000000e+08
   4.1140000e+01   2.0000000e+08
   4.1160000e+01   2.0000000e+08
   4.1180000e+01   2.0000000e+08
   4.1200000e+01   2.0000000e+08
   4.1220000e+01   2.0000000e+08
   4.1240000e+01   2.0000000e+08
   4.1260000e+01   2.0000000e+08
   4.1280000e+01   2.0000000e+08
   4.1300000e+01   2.0000000e+08
   4.1320000e+01   2.0000000e+08
   4.1340000e+01   2.0000000e+08
   4.1360000e+01   2.0000000e+08
   4.1380000e+01   2.0000000e+08
   4.1400000e+01   2.0000000e+08
   4.1420000e+01   2.0000000e+08
   4.1440000e+01   2.0000000e+08
   4.1460000e+01   2.0000000e+08
   4.1480000e+01   2.0000000e+08
   4.1500000e+01   2.0000000e+08
   4.1520000e+01   2.0000000e+08
   4.1540000e+01   2.0000000e+08
   4.1560000e+01   2.0000000e+08
   4.1580000e+01   2.0000000e+08
   4.1600000e+01   2.0000000e+08
   4.1620000e+01   2.0000000e+08
   4.1640000e+01   2.0000000e+08
   4.1660000e+01   2.0000000e+08
   4.1680000e+01   2.0000000e+08
   4.1700000e+01   2.0000000e+08
   4.1720000e+01   2.0000000e+08
   4.1740000e+01   2.0000000e+08
   4.1760000e+01   2.0000000e+08
   4.1780000e+01   2.0000000e+08
   4.1800000e+01   2.0000000e+08
   4.1820000e+01   2.0000000e+08
   4.1840000e+01   2.0000000e+08
   4.1860000e+01   2.0000000e+08
   4.1880000e+01   2.0000000e+08
   4.1900000e+01   2.0000000e+08
   4.1920000e+01   2.0000000e+08
   4.1940000e+01   2.0000000e+08
   4.1960000e+01   2.0000000e+08
   4.1980000e+01   2.0000000e+08
   4.2000000e+01   2.0000000e+08
   4.2020000e+01   2.0000000e+08
   4.2040000e+01   2.0000000e+08
   4.2060000e+01   2.0000000e+08
   4.2080000e+01   2.0000000e+08
   4.2100000e+01   2.0000000e+08
   4.2120000e+01   2.0000000e+08
   4.2140000e+01   2.0000000e+08
   4.2160000e+01   2.0000000e+08
   4.2180000e+01   2.0000000e+08
   4.2200000e+01   2.0000000e+08
   4.2220000e+01   2.0000000e+08
   4.2240000e+01   2.0000000e+08
   4.2260000e+01   2.0000000e+08
   4.2280000e+01   2.0000000e+08
   4.2300000e+01   2.0000000e+08
   4.2320000e+01   2.0000000e+08
   4.2340000e+01   2.0000000e+08
   4.2360000e+01   2.0000000e+08
   4.2380000e+01   2.0000000e+08
   4.2400000e+01   2.0000000e+08
   4.2420000e+01   2.0000000e+08
   4.2440000e+01   2.0000000e+08
   4.2460000e+01   2.0000000e+08
   4.2480000e+01   2.0000000e+08
   4.2500000e+01   2.0000000e+08
   4.2520000e+01   2.0000000e+08
   4.2540000e+01   2.0000000e+08
   4.2560000e+01   2.0000000e+08
   4.2580000e+01   2.0000000e+08
   4.2600000e+01   2.0000000e+08
   4.2620000e+01   2.0000000e+08
   4.2640000e+01   2.0000000e+08
   4.2660000e+01   2.0000000e+08
   4.2680000e+01   2.0000000e+08
   4.2700000e+01   2.0000000e+08
   4.2720000e+01   2.0000000e+08
   4.2740000e+01   2.0000000e+08
   4.2760000e+01   2.0000000e+08
   4.2780000e+01   2.0000000e+08
   4.2800000e+01   2.0000000e+08
   4.2820000e+01   2.0000000e+08
   4.2840000e+01   2.0000000e+08
   4.2860000e+01   2.0000000e+08
   4.2880000e+01   2.0000000e+08
   4.2900000e+01   2.0000000e+08
   4.2920000e+01   2.0000000e+08
   4.2940000e+01   2.0000000e+08
   4.2960000e+01   2.0000000e+08
   4.2980000e+01   2.0000000e+08
   4.3000000e+01   2.0000000e+08
   4.3020000e+01   2.0000000e+08
   4.3040000e+01   2.0000000e+08
   4.3060000e+01   2.0000000e+08
   4.3080000e+01   2.0000000e+08
   4.3100000e+01   2.0000000e+08
   4.3120000e+01   2.0000000e+08
   4.3140000e+01   2.0000000e+08
   4.3160000e+01   2.0000000e+08
   4.3180000e+01   2.0000000e+08
   4.3200000e+01   2.0000000e+08
   4.3220000e+01   2.0000000e+08
   4.3240000e+01   2.0000000e+08
   4.3260000e+01   2.0000000e+08
   4.3280000e+01   2.0000000e+08
   4.3300000e+01   2.0000000e+08
   4.3320000e+01   2.0000000e+08
   4.3340000e+01   2.0000000e+08
   4.3360000e+01   2.0000000e+08
   4.3380000e+01   2.0000000e+08
   4.3400000e+01   2.0000000e+08
   4.3420000e+01   2.0000000e+08
   4.3440000e+01   2.0000000e+08
   4.3460000e+01   2.0000000e+08
   4.3480000e+01   2.0000000e+08
   4.3500000e+01   2.0000000e+08
   4.3520000e+01   2.0000000e+08
   4.3540000e+01   2.0000000e+08
   4.3560000e+01   2.0000000e+08
   4.3580000e+01   2.0000000e+08
   4.3600000e+01   2.0000000e+08
   4.3620000e+01   2.0000000e+08
   4.3640000e+01   2.0000000e+08
   4.3660000e+01   2.0000000e+08
   4.3680000e+01   2.0000000e+08
   4.3700000e+01   2.0000000e+08
   4.3720000e+01   2.0000000e+08
   4.3740000e+01   2.0000000e+08
   4.3760000e+01   2.0000000e+08
   4.3780000e+01   2.0000000e+08
   4.3800000e+01   2.0000000e+08
   4.3820000e+01   2.0000000e+08
   4.3840000e+01   2.0000000e+08
   4.3860000e+01   2.0000000e+08
   4.3880000e+01   2.0000000e+08
   4.3900000e+01   2.0000000e+08
   4.3920000e+01   2.0000000e+08
   4.3940000e+01   2.0000000e+08
   4.3960000e+01   2.0000000e+08
   4.3980000e+01   2.0000000e+08
   4.4000000e+01   2.0000000e+08
   4.4020000e+01   2.0000000e+08
   4.4040000e+01   2.0000000e+08
   4.4060000e+01   2.0000000e+08
   4.4080000e+01   2.0000000e+08
   4.4100000e+01   2.0000000e+08
   4.4120000e+01   2.0000000e+08
   4.4140000e+01   2.0000000e+08
   4.4160000e+01   2.0000000e+08
   4.4180000e+01   2.0000000e+08
   4.4200000e+01   2.0000000e+08
   4.4220000e+01   2.0000000e+08
   4.4240000e+01   2.0000000e+08
   4.4260000e+01   2.0000000e+08
   4.4280000e+01   2.0000000e+08
   4.4300000e+01   2.0000000e+08
   4.4320000e+01   2.0000000e+08
   4.4340000e+01   2.0000000e+08
   4.4360000e+01   2.0000000e+08
   4.4380000e+01   2.0000000e+08
   4.4400000e+01   2.0000000e+08
   4.4420000e+01   2.0000000e+08
   4.4440000e+01   2.0000000e+08
   4.4460000e+01   2.0000000e+08
   4.4480000e+01   2.0000000e+08
   4.4500000e+01   2.0000000e+08
   4.4520000e+01   2.0000000e+08
   4.4540000e+01   2.0000000e+08
   4.4560000e+01   2.0000000e+08
   4.4580000e+01   2.0000000e+08
   4.4600000e+01   2.0000000e+08
   4.4620000e+01   2.0000000e+08
   4.4640000e+01   2.0000000e+08
   4.4660000e+01   2.0000000e+08
   4.4680000e+01   2.0000000e+08
   4.4700000e+01   2.0000000e+08
   4.4720000e+01   2.0000000e+08
   4.4740000e+01   2.0000000e+08
   4.4760000e+01   2.0000000e+08
   4.4780000e+01   2.0000000e+08
   4.4800000e+01   2.0000000e+08
   4.4820000e+01   2.0000000e+08
   4.4840000e+01   2.0000000e+08
   4.4860000e+01   2.0000000e+08
   4.4880000e+01   2.0000000e+08
   4.4900000e+01   2.0000000e+08
   4.4920000e+01   2.0000000e+08
   4.4940000e+01   2.0000000e+08
   4.4960000e+01   2.0000000e+08
   4.4980000e+01   2.0000000e+08
   4.5000000e+01   2.0000000e+08
   4.5020000e+01   2.0000000e+08
   4.5040000e+01   2.0000000e+08
   4.5060000e+01   2.0000000e+08
   4.5080000e+01   2.0000000e+08
   4.5100000e+01   2.0000000e+08
   4.5120000e+01   2.0000000e+08
   4.5140000e+01   2.0000000e+08
   4.5160000e+01   2.0000000e+08
   4.5180000e+01   2.0000000e+08
   4.5200000e+01   2.0000000e+08
   4.5220000e+01   2.0000000e+08
   4.5240000e+01   2.0000000e+08
   4.5260000e+01   2.0000000e+08
   4.5280000e+01   2.0000000e+08
   4.5300000e+01   2.0000000e+08
   4.5320000e+01   2.0000000e+08
   4.5340000e+01   2.0000000e+08
   4.5360000e+01   2.0000000e+08
   4.5380000e+01   2.0000000e+08
   4.5400000e+01   2.0000000e+08
   4.5420000e+01   2.0000000e+08
   4.5440000e+01   2.0000000e+08
   4.5460000e+01   2.0000000e+08
   4.5480000e+01   2.0000000e+08
   4.5500000e+01   2.0000000e+08
   4.5520000e+01   2.0000000e+08
   4.5540000e+01   2.0000000e+08
   4.5560000e+01   2.0000000e+08
   4.5580000e+01   2.0000000e+08
   4.5600000e+01   2.0000000e+08
   4.5620000e+01   2.0000000e+08
   4.5640000e+01   2.0000000e+08
   4.5660000e+01   2.0000000e+08
   4.5680000e+01   2.0000000e+08
   4.5700000e+01   2.0000000e+08
   4.5720000e+01   2.0000000e+08
   4.5740000e+01   2.0000000e+08
   4.5760000e+01   2.0000000e+08
   4.5780000e+01   2.0000000e+08
   4.5800000e+01   2.0000000e+08
   4.5820000e+01   2.0000000e+08
   4.5840000e+01   2.0000000e+08
   4.5860000e+01   2.0000000e+08
   4.5880000e+01   2.0000000e+08
   4.5900000e+01   2.0000000e+08
   4.5920000e+01   2.0000000e+08
   4.5940000e+01   2.0000000e+08
   4.5960000e+01   2.0000000e+08
   4.5980000e+01   2.0000000e+08
   4.6000000e+01   2.0000000e+08
   4.6020000e+01   2.0000000e+08
   4.6040000e+01   2.0000000e+08
   4.6060000e+01   2.0000000e+08
   4.6080000e+01   2.0000000e+08
   4.6100000e+01   2.0000000e+08
   4.6120000e+01   2.0000000e+08
   4.6140000e+01   2.0000000e+08
   4.6160000e+01   2.0000000e+08
   4.6180000e+01   2.0000000e+08
   4.6200000e+01   2.0000000e+08
   4.6220000e+01   2.0000000e+08
   4.6240000e+01   2.0000000e+08
   4.6260000e+01   2.0000000e+08
   4.6280000e+01   2.0000000e+08
   4.6300000e+01   2.0000000e+08
   4.6320000e+01   2.0000000e+08
   4.6340000e+01   2.0000000e+08
   4.6360000e+01   2.0000000e+08
   4.6380000e+01   2.0000000e+08
   4.6400000e+01   2.0000000e+08
   4.6420000e+01   2.0000000e+08
   4.6440000e+01   2.0000000e+08
   4.6460000e+01   2.0000000e+08
   4.6480000e+01   2.0000000e+08
   4.6500000e+01   2.0000000e+08
   4.6520000e+01   2.0000000e+08
   4.6540000e+01   2.0000000e+08
   4.6560000e+01   2.0000000e+08
   4.6580000e+01   2.0000000e+08
   4.6600000e+01   2.0000000e+08
   4.6620000e+01   2.0000000e+08
   4.6640000e+01   2.0000000e+08
   4.6660000e+01   2.0000000e+08
   4.6680000e+01   2.0000000e+08
   4.6700000e+01   2.0000000e+08
   4.6720000e+01   2.0000000e+08
   4.6740000e+01   2.0000000e+08
   4.6760000e+01   2.0000000e+08
   4.6780000e+01   2.0000000e+08
   4.6800000e+01   2.0000000e+08
   4.6820000e+01   2.0000000e+08
   4.6840000e+01   2.0000000e+08
   4.6860000e+01   2.0000000e+08
   4.6880000e+01   2.0000000e+08
   4.6900000e+01   2.0000000e+08
   4.6920000e+01   2.0000000e+08
   4.6940000e+01   2.0000000e+08
   4.6960000e+01   2.0000000e+08
   4.6980000e+01   2.0000000e+08
   4.7000000e+01   2.0000000e+08
   4.7020000e+01   2.0000000e+08
   4.7040000e+01   2.0000000e+08
   4.7060000e+01   2.0000000e+08
   4.7080000e+01   2.0000000e+08
   4.7100000e+01   2.0000000e+08
   4.7120000e+01   2.0000000e+08
   4.7140000e+01   2.0000000e+08
   4.7160000e+01   2.0000000e+08
   4.7180000e+01   2.0000000e+08
   4.7200000e+01   2.0000000e+08
   4.7220000e+01   2.0000000e+08
   4.7240000e+01   2.0000000e+08
   4.7260000e+01   2.0000000e+08
   4.7280000e+01   2.0000000e+08
   4.7300000e+01   2.0000000e+08
   4.7320000e+01   2.0000000e+08
   4.7340000e+01   2.0000000e+08
   4.7360000e+01   2.0000000e+08
   4.7380000e+01   2.0000000e+08
   4.7400000e+01   2.0000000e+08
   4.7420000e+01   2.0000000e+08
   4.7440000e+01   2.0000000e+08
   4.7460000e+01   2.0000000e+08
   4.7480000e+01   2.0000000e+08
   4.7500000e+01   2.0000000e+08
   4.7520000e+01   2.0000000e+08
   4.7540000e+01   2.0000000e+08
   4.7560000e+01   2.0000000e+08
   4.7580000e+01   2.0000000e+08
   4.7600000e+01   2.0000000e+08
   4.7620000e+01   2.0000000e+08
   4.7640000e+01   2.0000000e+08
   4.7660000e+01   2.0000000e+08
   4.7680000e+01   2.0000000e+08
   4.7700000e+01   2.0000000e+08
   4.7720000e+01   2.0000000e+08
   4.7740000e+01   2.0000000e+08
   4.7760000e+01   2.0000000e+08
   4.7780000e+01   2.0000000e+08
   4.7800000e+01   2.0000000e+08
   4.7820000e+01   2.0000000e+08
   4.7840000e+01   2.0000000e+08
   4.7860000e+01   2.0000000e+08
   4.7880000e+01   2.0000000e+08
   4.7900000e+01   2.0000000e+08
   4.7920000e+01   2.0000000e+08
   4.7940000e+01   2.0000000e+08
   4.7960000e+01   2.0000000e+08
   4.7980000e+01   2.0000000e+08
   4.8000000e+01   2.0000000e+08
   4.8020000e+01   2.0000000e+08
   4.8040000e+01   2.0000000e+08
   4.8060000e+01   2.0000000e+08
   4.8080000e+01   2.0000000e+08
   4.8100000e+01   2.0000000e+08
   4.8120000e+01   2.0000000e+08
   4.8140000e+01   2.0000000e+08
   4.8160000e+01   2.0000000e+08
   4.8180000e+01   2.0000000e+08
   4.8200000e+01   2.0000000e+08
   4.8220000e+01   2.0000000e+08
   4.8240000e+01   2.0000000e+08
   4.8260000e+01   2.0000000e+08
   4.8280000e+01   2.0000000e+08
   4.8300000e+01   2.0000000e+08
   4.8320000e+01   2.0000000e+08
   4.8340000e+01   2.0000000e+08
   4.8360000e+01   2.0000000e+08
   4.8380000e+01   2.0000000e+08
   4.8400000e+01   2.0000000e+08
   4.8420000e+01   2.0000000e+08
   4.8440000e+01   2.0000000e+08
   4.8460000e+01   2.0000000e+08
   4.8480000e+01   2.0000000e+08
   4.8500000e+01   2.0000000e+08
   4.8520000e+01   2.0000000e+08
   4.8540000e+01   2.0000000e+08
   4.8560000e+01   2.0000000e+08
   4.8580000e+01   2.0000000e+08
   4.8600000e+01   2.0000000e+08
   4.8620000e+01   2.0000000e+08
   4.8640000e+01   2.0000000e+08
   4.8660000e+01   2.0000000e+08
   4.8680000e+01   2.0000000e+08
   4.8700000e+01   2.0000000e+08
   4.8720000e+01   2.0000000e+08
   4.8740000e+01   2.0000000e+08
   4.8760000e+01   2.0000000e+08
   4.8780000e+01   2.0000000e+08
   4.8800000e+01   2.0000000e+08
   4.8820000e+01   2.0000000e+08
   4.8840000e+01   2.0000000e+08
   4.8860000e+01   2.0000000e+08
   4.8880000e+01   2.0000000e+08
   4.8900000e+01   2.0000000e+08
   4.8920000e+01   2.0000000e+08
   4.8940000e+01   2.0000000e+08
   4.8960000e+01   2.0000000e+08
   4.8980000e+01   2.0000000e+08
   4.9000000e+01   2.0000000e+08
   4.9020000e+01   2.0000000e+08
   4.9040000e+01   2.0000000e+08
   4.9060000e+01   2.0000000e+08
   4.9080000e+01   2.0000000e+08
   4.9100000e+01   2.0000000e+08
   4.9120000e+01   2.0000000e+08
   4.9140000e+01   2.0000000e+08
   4.9160000e+01   2.0000000e+08
   4.9180000e+01   2.0000000e+08
   4.9200000e+01   2.0000000e+08
   4.9220000e+01   2.0000000e+08
   4.9240000e+01   2.0000000e+08
   4.9260000e+01   2.0000000e+08
   4.9280000e+01   2.0000000e+08
   4.9300000e+01   2.0000000e+08
   4.9320000e+01   2.0000000e+08
   4.9340000e+01   2.0000000e+08
   4.9360000e+01   2.0000000e+08
   4.9380000e+01   2.0000000e+08
   4.9400000e+01   2.0000000e+08
   4.9420000e+01   2.0000000e+08
   4.9440000e+01   2.0000000e+08
   4.9460000e+01   2.0000000e+08
   4.9480000e+01   2.0000000e+08
   4.9500000e+01   2.0000000e+08
   4.9520000e+01   2.0000000e+08
   4.9540000e+01   2.0000000e+08
   4.9560000e+01   2.0000000e+08
   4.9580000e+01   2.0000000e+08
   4.9600000e+01   2.0000000e+08
   4.9620000e+01   2.0000000e+08
   4.9640000e+01   2.0000000e+08
   4.9660000e+01   2.0000000e+08
   4.9680000e+01   2.0000000e+08
   4.9700000e+01   2.0000000e+08
   4.9720000e+01   2.0000000e+08
   4.9740000e+01   2.0000000e+08
   4.9760000e+01   2.0000000e+08
   4.9780000e+01   2.0000000e+08
   4.9800000e+01   2.0000000e+08
   4.9820000e+01   2.0000000e+08
   4.9840000e+01   2.0000000e+08
   4.9860000e+01   2.0000000e+08
   4.9880000e+01   2.0000000e+08
   4.9900000e+01   2.0000000e+08
   4.9920000e+01   2.0000000e+08
   4.9940000e+01   2.0000000e+08
   4.9960000e+01   2.0000000e+08
   4.9980000e+01   2.0000000e+08
   5.0000000e+01   2.0000000e+08


==> data/sig2/sig10_2_example3.dat <==
   3.0000000e+01  -1.1136834e+08
   3.0020000e+01  -1.1679892e+08
   3.0040000e+01  -1.2183039e+08
   3.0060000e+01  -1.2621227e+08
   3.0080000e+01  -1.2957532e+08
   3.0100000e+01  -1.3179541e+08
   3.0120000e+01  -1.3265162e+08
   3.0140000e+01  -1.3220222e+08
   3.0160000e+01  -1.3040893e+08
   3.0180000e+01  -1.2751383e+08
   3.0200000e+01  -1.2364309e+08
   3.0220000e+01  -1.1916863e+08
   3.0240000e+01  -1.1431720e+08
   3.0260000e+01  -1.0950179e+08
   3.0280000e+01  -1.0495797e+08
   3.0300000e+01  -1.0104656e+08
   3.0320000e+01  -9.7921885e+07
   3.0340000e+01  -9.5820003e+07
   3.0360000e+01  -9.4757128e+07
   3.0380000e+01  -9.4809571e+07
   3.0400000e+01  -9.5847996e+07
   3.0420000e+01  -9.7800647e+07
   3.0440000e+01  -1.0043034e+08
   3.0460000e+01  -1.0357004e+08
   3.0480000e+01  -1.0694162e+08
   3.0500000e+01  -1.1035467e+08
   3.0520000e+01  -1.1356467e+08
   3.0540000e+01  -1.1642283e+08
   3.0560000e+01  -1.1877534e+08
   3.0580000e+01  -1.2055556e+08
   3.0600000e+01  -1.2172074e+08
   3.0620000e+01  -1.2229391e+08
   3.0640000e+01  -1.2232594e+08
   3.0660000e+01  -1.2190312e+08
   3.0680000e+01  -1.2112957e+08
   3.0700000e+01  -1.2010624e+08
   3.0720000e+01  -1.1894545e+08
   3.0740000e+01  -1.1771483e+08
   3.0760000e+01  -1.1650046e+08
   3.0780000e+01  -1.1530977e+08
   3.0800000e+01  -1.1419081e+08
   3.0820000e+01  -1.1309260e+08
   3.0840000e+01  -1.1203941e+08
   3.0860000e+01  -1.1094846e+08
   3.0880000e+01  -1.0985058e+08
   3.0900000e+01  -1.0867055e+08
   3.0920000e+01  -1.0747528e+08
   3.0940000e+01  -1.0623001e+08
   3.0960000e+01  -1.0505296e+08
   3.0980000e+01  -1.0395753e+08
   3.1000000e+01  -1.0310612e+08
   3.1020000e+01  -1.0253736e+08
   3.1040000e+01  -1.0242633e+08
   3.1060000e+01  -1.0279295e+08
   3.1080000e+01  -1.0377798e+08
   3.1100000e+01  -1.0533470e+08
   3.1120000e+01  -1.0752667e+08
   3.1140000e+01  -1.1020746e+08
   3.1160000e+01  -1.1334394e+08
   3.1180000e+01  -1.1668908e+08
   3.1200000e+01  -1.2012686e+08
   3.1220000e+01  -1.2334783e+08
   3.1240000e+01  -1.2620029e+08
   3.1260000e+01  -1.2837894e+08
   3.1280000e+01  -1.2976697e+08
   3.1300000e+01  -1.3013614e+08
   3.1320000e+01  -1.2947511e+08
   3.1340000e+01  -1.2769066e+08
   3.1360000e+01  -1.2491800e+08
   3.1380000e+01  -1.2122423e+08
   3.1400000e+01  -1.1688434e+08
   3.1420000e+01  -1.1210548e+08
   3.1440000e+01  -1.0724834e+08
   3.1460000e+01  -1.0259511e+08
   3.1480000e+01  -9.8504820e+07
   3.1500000e+01  -9.5244777e+07
   3.1520000e+01  -9.3074858e+07
   3.1540000e+01  -9.2161766e+07
   3.1560000e+01  -9.2589235e+07
   3.1580000e+01  -9.4366800e+07
   3.1600000e+01  -9.7373564e+07
   3.1620000e+01  -1.0145183e+08
   3.1640000e+01  -1.0630539e+08
   3.1660000e+01  -1.1165369e+08
   3.1680000e+01  -1.1710051e+08
   3.1700000e+01  -1.2233131e+08
   3.1720000e+01  -1.2694888e+08
   3.1740000e+01  -1.3070852e+08
   3.1760000e+01  -1.3330867e+08
   3.1780000e+01  -1.3465863e+08
   3.1800000e+01  -1.3461859e+08
   3.1820000e+01  -1.3329199e+08
   3.1840000e+01  -1.3071537e+08
   3.1860000e+01  -1.2717185e+08
   3.1880000e+01  -1.2283521e+08
   3.1900000e+01  -1.1810325e+08
   3.1920000e+01  -1.1320951e+08
   3.1940000e+01  -1.0857180e+08
   3.1960000e+01  -1.0439140e+08
   3.1980000e+01  -1.0101409e+08
   3.2000000e+01  -9.8528790e+07
   3.2020000e+01  -9.7147629e+07
   3.2040000e+01  -9.6804320e+07
   3.2060000e+01  -9.7559645e+07
   3.2080000e+01  -9.9199708e+07
   3.2100000e+01  -1.0166050e+08
   3.2120000e+01  -1.0463200e+08
   3.2140000e+01  -1.0798491e+08
   3.2160000e+01  -1.1138787e+08
   3.2180000e+01  -1.1471633e+08
   3.2200000e+01  -1.1769124e+08
   3.2220000e+01  -1.2024862e+08
   3.2240000e+01  -1.2221124e+08
   3.2260000e+01  -1.2360223e+08
   3.2280000e+01  -1.2435609e+08
   3.2300000e+01  -1.2457747e+08
   3.2320000e+01  -1.2428459e+08
   3.2340000e+01  -1.2363054e+08
   3.2360000e+01  -1.2266970e+08
   3.2380000e+01  -1.2155577e+08
   3.2400000e+01  -1.2033410e+08
   3.2420000e+01  -1.1911696e+08
   3.2440000e+01  -1.1791301e+08
   3.2460000e+01  -1.1677478e+08
   3.2480000e+01  -1.1567258e+08
   3.2500000e+01  -1.1460816e+08
   3.2520000e+01  -1.1353814e+08
   3.2540000e+01  -1.1244123e+08
   3.2560000e+01  -1.1129814e+08
   3.2580000e+01  -1.1009863e+08
   3.2600000e+01  -1.0887719e+08
   3.2620000e+01  -1.0765970e+08
   3.2640000e+01  -1.0654162e+08
   3.2660000e+01  -1.0558449e+08
   3.2680000e+01  -1.0492754e+08
   3.2700000e+01  -1.0463654e+08
   3.2720000e+01  -1.0485755e+08
   3.2740000e+01  -1.0561129e+08
   3.2760000e+01  -1.0700379e+08
   3.2780000e+01  -1.0896590e+08
   3.2800000e+01  -1.1152504e+08
   3.2820000e+01  -1.1450032e+08
   3.2840000e+01  -1.1783017e+08
   3.2860000e+01  -1.2123426e+08
   3.2880000e+01  -1.2458822e+08
   3.2900000e+01  -1.2756148e+08
   3.2920000e+01  -1.3002255e+08
   3.2940000e+01  -1.3166501e+08
   3.2960000e+01  -1.3241985e+08
   3.2980000e+01  -1.3207857e+08
   3.3000000e+01  -1.3069719e+08
   3.3020000e+01  -1.2821214e+08
   3.3040000e+01  -1.2483540e+08
   3.3060000e+01  -1.2065345e+08
   3.3080000e+01  -1.1601627e+08
   3.3100000e+01  -1.1112035e+08
   3.3120000e+01  -1.0638832e+08
   3.3140000e+01  -1.0204966e+08
   3.3160000e+01  -9.8506146e+07
   3.3180000e+01  -9.5928138e+07
   3.3200000e+01  -9.4602333e+07
   3.3220000e+01  -9.4562379e+07
   3.3240000e+01  -9.5914214e+07
   3.3260000e+01  -9.8515972e+07
   3.3280000e+01  -1.0227932e+08
   3.3300000e+01  -1.0689849e+08
   3.3320000e+01  -1.1213564e+08
   3.3340000e+01  -1.1758262e+08
   3.3360000e+01  -1.2293921e+08
   3.3380000e+01  -1.2779146e+08
   3.3400000e+01  -1.3187842e+08
   3.3420000e+01  -1.3488224e+08
   3.3440000e+01  -1.3666879e+08
   3.3460000e+01  -1.3709021e+08
   3.3480000e+01  -1.3618741e+08
   3.3500000e+01  -1.3400726e+08
   3.3520000e+01  -1.3075888e+08
   3.3540000e+01  -1.2665486e+08
   3.3560000e+01  -1.2201406e+08
   3.3580000e+01  -1.1714080e+08
   3.3600000e+01  -1.1237556e+08
   3.3620000e+01  -1.0801796e+08
   3.3640000e+01  -1.0433954e+08
   3.3660000e+01  -1.0154964e+08
   3.3680000e+01  -9.9780991e+07
   3.3700000e+01  -9.9106472e+07
   3.3720000e+01  -9.9489837e+07
   3.3740000e+01  -1.0086984e+08
   3.3760000e+01  -1.0306058e+08
   3.3780000e+01  -1.0590945e+08
   3.3800000e+01  -1.0914089e+08
   3.3820000e+01  -1.1257803e+08
   3.3840000e+01  -1.1593148e+08
   3.3860000e+01  -1.1906983e+08
   3.3880000e+01  -1.2175579e+08
   3.3900000e+01  -1.2395160e+08
   3.3920000e+01  -1.2551043e+08
   3.3940000e+01  -1.2650032e+08
   3.3960000e+01  -1.2686635e+08
   3.3980000e+01  -1.2676137e+08
   3.4000000e+01  -1.2618875e+08
   3.4020000e+01  -1.2534572e+08
   3.4040000e+01  -1.2424287e+08
   3.4060000e+01  -1.2307674e+08
   3.4080000e+01  -1.2182161e+08
   3.4100000e+01  -1.2063890e+08
   3.4120000e+01  -1.1944779e+08
   3.4140000e+01  -1.1836370e+08
   3.4160000e+01  -1.1726045e+08
   3.4180000e+01  -1.1622252e+08
   3.4200000e+01  -1.1511058e+08
   3.4220000e+01  -1.1400798e+08
   3.4240000e+01  -1.1280256e+08
   3.4260000e+01  -1.1160509e+08
   3.4280000e+01  -1.1035906e+08
   3.4300000e+01  -1.0921590e+08
   3.4320000e+01  -1.0817670e+08
   3.4340000e+01  -1.0742154e+08
   3.4360000e+01  -1.0698394e+08
   3.4380000e+01  -1.0703399e+08
   3.4400000e+01  -1.0759580e+08
   3.4420000e+01  -1.0877778e+08
   3.4440000e+01  -1.1055077e+08
   3.4460000e+01  -1.1291953e+08
   3.4480000e+01  -1.1577337e+08
   3.4500000e+01  -1.1899983e+08
   3.4520000e+01  -1.2241012e+08
   3.4540000e+01  -1.2579781e+08
   3.4560000e+01  -1.2893516e+08
   3.4580000e+01  -1.3157995e+08
   3.4600000e+01  -1.3352858e+08
   3.4620000e+01  -1.3458119e+08
   3.4640000e+01  -1.3462612e+08
   3.4660000e+01  -1.3357584e+08
   3.4680000e+01  -1.3146345e+08
   3.4700000e+01  -1.2834785e+08
   3.4720000e+01  -1.2442501e+08
   3.4740000e+01  -1.1988610e+08
   3.4760000e+01  -1.1505955e+08
   3.4780000e+01  -1.1021084e+08
   3.4800000e+01  -1.0572639e+08
   3.4820000e+01  -1.0185848e+08
   3.4840000e+01  -9.8956846e+07
   3.4860000e+01  -9.7167369e+07
   3.4880000e+01  -9.6717592e+07
   3.4900000e+01  -9.7579035e+07
   3.4920000e+01  -9.9805529e+07
   3.4940000e+01  -1.0317559e+08
   3.4960000e+01  -1.0756954e+08
   3.4980000e+01  -1.1260854e+08
   3.5000000e+01  -1.1805557e+08
   3.5020000e+01  -1.2345301e+08
   3.5040000e+01  -1.2854141e+08
   3.5060000e+01  -1.3288578e+08
   3.5080000e+01  -1.3630458e+08
   3.5100000e+01  -1.3848275e+08
   3.5120000e+01  -1.3939064e+08
   3.5140000e+01  -1.3889583e+08
   3.5160000e+01  -1.3714840e+08
   3.5180000e+01  -1.3420668e+08
   3.5200000e+01  -1.3037484e+08
   3.5220000e+01  -1.2585599e+08
   3.5240000e+01  -1.2103668e+08
   3.5260000e+01  -1.1618154e+08
   3.5280000e+01  -1.1166549e+08
   3.5300000e+01  -1.0771961e+08
   3.5320000e+01  -1.0462128e+08
   3.5340000e+01  -1.0249079e+08
   3.5360000e+01  -1.0145339e+08
   3.5380000e+01  -1.0148470e+08
   3.5400000e+01  -1.0254616e+08
   3.5420000e+01  -1.0448613e+08
   3.5440000e+01  -1.0713461e+08
   3.5460000e+01  -1.1026965e+08
   3.5480000e+01  -1.1365398e+08
   3.5500000e+01  -1.1706970e+08
   3.5520000e+01  -1.2028440e+08
   3.5540000e+01  -1.2315184e+08
   3.5560000e+01  -1.2550038e+08
   3.5580000e+01  -1.2729444e+08
   3.5600000e+01  -1.2844873e+08
   3.5620000e+01  -1.2903776e+08
   3.5640000e+01  -1.2905391e+08
   3.5660000e+01  -1.2864862e+08
   3.5680000e+01  -1.2785416e+08
   3.5700000e+01  -1.2685190e+08
   3.5720000e+01  -1.2566439e+08
   3.5740000e+01  -1.2445972e+08
   3.5760000e+01  -1.2321330e+08
   3.5780000e+01  -1.2205312e+08
   3.5800000e+01  -1.2089787e+08
   3.5820000e+01  -1.1983395e+08
   3.5840000e+01  -1.1874099e+08
   3.5860000e+01  -1.1768701e+08
   3.5880000e+01  -1.1654721e+08
   3.5900000e+01  -1.1540466e+08
   3.5920000e+01  -1.1416752e+08
   3.5940000e+01  -1.1295839e+08
   3.5960000e+01  -1.1174062e+08
   3.5980000e+01  -1.1068047e+08
   3.6000000e+01  -1.0978877e+08
   3.6020000e+01  -1.0925632e+08
   3.6040000e+01  -1.0910487e+08
   3.6060000e+01  -1.0950965e+08
   3.6080000e+01  -1.1045499e+08
   3.6100000e+01  -1.1205109e+08
   3.6120000e+01  -1.1420523e+08
   3.6140000e+01  -1.1692561e+08
   3.6160000e+01  -1.2002657e+08
   3.6180000e+01  -1.2341000e+08
   3.6200000e+01  -1.2681490e+08
   3.6220000e+01  -1.3007060e+08
   3.6240000e+01  -1.3289276e+08
   3.6260000e+01  -1.3510113e+08
   3.6280000e+01  -1.3645996e+08
   3.6300000e+01  -1.3685393e+08
   3.6320000e+01  -1.3616321e+08
   3.6340000e+01  -1.3439854e+08
   3.6360000e+01  -1.3159652e+08
   3.6380000e+01  -1.2791597e+08
   3.6400000e+01  -1.2355024e+08
   3.6420000e+01  -1.1877654e+08
   3.6440000e+01  -1.1390048e+08
   3.6460000e+01  -1.0924413e+08
   3.6480000e+01  -1.0514466e+08
   3.6500000e+01  -1.0187348e+08
   3.6520000e+01  -9.9706472e+07
   3.6540000e+01  -9.8774638e+07
   3.6560000e+01  -9.9217617e+07
   3.6580000e+01  -1.0097048e+08
   3.6600000e+01  -1.0400295e+08
   3.6620000e+01  -1.0805278e+08
   3.6640000e+01  -1.1293896e+08
   3.6660000e+01  -1.1825529e+08
   3.6680000e+01  -1.2373995e+08
   3.6700000e+01  -1.2893317e+08
   3.6720000e+01  -1.3359283e+08
   3.6740000e+01  -1.3730770e+08
   3.6760000e+01  -1.3995226e+08
   3.6780000e+01  -1.4125054e+08
   3.6800000e+01  -1.4125519e+08
   3.6820000e+01  -1.3987099e+08
   3.6840000e+01  -1.3733858e+08
   3.6860000e+01  -1.3373297e+08
   3.6880000e+01  -1.2943984e+08
   3.6900000e+01  -1.2464401e+08
   3.6920000e+01  -1.1979255e+08
   3.6940000e+01  -1.1509216e+08
   3.6960000e+01  -1.1095339e+08
   3.6980000e+01  -1.0751548e+08
   3.7000000e+01  -1.0507333e+08
   3.7020000e+01  -1.0363301e+08
   3.7040000e+01  -1.0333562e+08
   3.7060000e+01  -1.0403350e+08
   3.7080000e+01  -1.0572077e+08
   3.7100000e+01  -1.0812739e+08
   3.7120000e+01  -1.1114436e+08
   3.7140000e+01  -1.1444766e+08
   3.7160000e+01  -1.1789153e+08
   3.7180000e+01  -1.2117574e+08
   3.7200000e+01  -1.2418442e+08
   3.7220000e+01  -1.2670382e+08
   3.7240000e+01  -1.2869123e+08
   3.7260000e+01  -1.3005062e+08
   3.7280000e+01  -1.3082066e+08
   3.7300000e+01  -1.3101542e+08
   3.7320000e+01  -1.3073210e+08
   3.7340000e+01  -1.3005522e+08
   3.7360000e+01  -1.2909842e+08
   3.7380000e+01  -1.2796611e+08
   3.7400000e+01  -1.2674245e+08
   3.7420000e+01  -1.2551278e+08
   3.7440000e+01  -1.2430031e+08
   3.7460000e+01  -1.2315595e+08
   3.7480000e+01  -1.2203864e+08
   3.7500000e+01  -1.2097466e+08
   3.7520000e+01  -1.1988257e+08
   3.7540000e+01  -1.1879284e+08
   3.7560000e+01  -1.1762071e+08
   3.7580000e+01  -1.1643431e+08
   3.7600000e+01  -1.1517823e+08
   3.7620000e+01  -1.1397828e+08
   3.7640000e+01  -1.1282127e+08
   3.7660000e+01  -1.1188622e+08
   3.7680000e+01  -1.1118539e+08
   3.7700000e+01  -1.1092308e+08
   3.7720000e+01  -1.1109391e+08
   3.7740000e+01  -1.1188429e+08
   3.7760000e+01  -1.1322061e+08
   3.7780000e+01  -1.1522639e+08
   3.7800000e+01  -1.1772492e+08
   3.7820000e+01  -1.2074899e+08
   3.7840000e+01  -1.2401507e+08
   3.7860000e+01  -1.2747085e+08
   3.7880000e+01  -1.3075925e+08
   3.7900000e+01  -1.3378378e+08
   3.7920000e+01  -1.3617961e+08
   3.7940000e+01  -1.3786948e+08
   3.7960000e+01  -1.3856055e+08
   3.7980000e+01  -1.3826168e+08
   3.8000000e+01  -1.3681720e+08
   3.8020000e+01  -1.3437045e+08
   3.8040000e+01  -1.3093070e+08
   3.8060000e+01  -1.2678327e+08
   3.8080000e+01  -1.2208490e+08
   3.8100000e+01  -1.1721884e+08
   3.8120000e+01  -1.1243028e+08
   3.8140000e+01  -1.0811635e+08
   3.8160000e+01  -1.0452306e+08
   3.8180000e+01  -1.0196495e+08
   3.8200000e+01  -1.0059752e+08
   3.8220000e+01  -1.0057266e+08
   3.8240000e+01  -1.0189172e+08
   3.8260000e+01  -1.0450392e+08
   3.8280000e+01  -1.0824220e+08
   3.8300000e+01  -1.1286826e+08
   3.8320000e+01  -1.1808526e+08
   3.8340000e+01  -1.2353629e+08
   3.8360000e+01  -1.2887570e+08
   3.8380000e+01  -1.3372783e+08
   3.8400000e+01  -1.3780052e+08
   3.8420000e+01  -1.4079776e+08
   3.8440000e+01  -1.4257327e+08
   3.8460000e+01  -1.4298053e+08
   3.8480000e+01  -1.4206979e+08
   3.8500000e+01  -1.3986801e+08
   3.8520000e+01  -1.3661503e+08
   3.8540000e+01  -1.3248259e+08
   3.8560000e+01  -1.2784089e+08
   3.8580000e+01  -1.2293427e+08
   3.8600000e+01  -1.1817134e+08
   3.8620000e+01  -1.1377810e+08
   3.8640000e+01  -1.1010480e+08
   3.8660000e+01  -1.0727809e+08
   3.8680000e+01  -1.0551874e+08
   3.8700000e+01  -1.0480503e+08
   3.8720000e+01  -1.0520379e+08
   3.8740000e+01  -1.0654090e+08
   3.8760000e+01  -1.0875309e+08
   3.8780000e+01  -1.1155561e+08
   3.8800000e+01  -1.1481274e+08
   3.8820000e+01  -1.1820070e+08
   3.8840000e+01  -1.2158228e+08
   3.8860000e+01  -1.2466903e+08
   3.8880000e+01  -1.2738377e+08
   3.8900000e+01  -1.2952672e+08
   3.8920000e+01  -1.3111276e+08
   3.8940000e+01  -1.3205011e+08
   3.8960000e+01  -1.3244078e+08
   3.8980000e+01  -1.3228350e+08
   3.9000000e+01  -1.3173438e+08
   3.9020000e+01  -1.3083783e+08
   3.9040000e+01  -1.2975906e+08
   3.9060000e+01  -1.2853803e+08
   3.9080000e+01  -1.2730709e+08
   3.9100000e+01  -1.2606997e+08
   3.9120000e+01  -1.2490133e+08
   3.9140000e+01  -1.2376515e+08
   3.9160000e+01  -1.2268137e+08
   3.9180000e+01  -1.2159462e+08
   3.9200000e+01  -1.2049812e+08
   3.9220000e+01  -1.1935102e+08
   3.9240000e+01  -1.1815575e+08
   3.9260000e+01  -1.1691904e+08
   3.9280000e+01  -1.1567755e+08
   3.9300000e+01  -1.1450013e+08
   3.9320000e+01  -1.1346085e+08
   3.9340000e+01  -1.1267597e+08
   3.9360000e+01  -1.1223386e+08
   3.9380000e+01  -1.1225999e+08
   3.9400000e+01  -1.1281139e+08
   3.9420000e+01  -1.1397733e+08
   3.9440000e+01  -1.1573264e+08
   3.9460000e+01  -1.1809396e+08
   3.9480000e+01  -1.2092293e+08
   3.9500000e+01  -1.2414952e+08
   3.9520000e+01  -1.2752853e+08
   3.9540000e+01  -1.3092216e+08
   3.9560000e+01  -1.3402286e+08
   3.9580000e+01  -1.3667688e+08
   3.9600000e+01  -1.3858534e+08
   3.9620000e+01  -1.3964741e+08
   3.9640000e+01  -1.3965036e+08
   3.9660000e+01  -1.3860831e+08
   3.9680000e+01  -1.3645193e+08
   3.9700000e+01  -1.3334456e+08
   3.9720000e+01  -1.2937430e+08
   3.9740000e+01  -1.2484548e+08
   3.9760000e+01  -1.1996790e+08
   3.9780000e+01  -1.1513177e+08
   3.9800000e+01  -1.1059395e+08
   3.9820000e+01  -1.0674132e+08
   3.9840000e+01  -1.0378508e+08
   3.9860000e+01  -1.0201394e+08
   3.9880000e+01  -1.0150924e+08
   3.9900000e+01  -1.0239152e+08
   3.9920000e+01  -1.0456413e+08
   3.9940000e+01  -1.0795606e+08
   3.9960000e+01  -1.1229778e+08
   3.9980000e+01  -1.1735905e+08
   4.0000000e+01  -1.2275414e+08
   4.0020000e+01  -1.2817453e+08
   4.0040000e+01  -1.3320985e+08
   4.0060000e+01  -1.3757661e+08
   4.0080000e+01  -1.4094218e+08
   4.0100000e+01  -1.4313889e+08
   4.0120000e+01  -1.4399593e+08
   4.0140000e+01  -1.4351301e+08
   4.0160000e+01  -1.4171886e+08
   4.0180000e+01  -1.3878144e+08
   4.0200000e+01  -1.3490810e+08
   4.0220000e+01  -1.3038579e+08
   4.0240000e+01  -1.2553140e+08
   4.0260000e+01  -1.2066549e+08
   4.0280000e+01  -1.1612109e+08
   4.0300000e+01  -1.1215899e+08
   4.0320000e+01  -1.0903790e+08
   4.0340000e+01  -1.0688786e+08
   4.0360000e+01  -1.0583271e+08
   4.0380000e+01  -1.0584105e+08
   4.0400000e+01  -1.0689106e+08
   4.0420000e+01  -1.0880265e+08
   4.0440000e+01  -1.1144741e+08
   4.0460000e+01  -1.1454718e+08
   4.0480000e+01  -1.1793538e+08
   4.0500000e+01  -1.2130872e+08
   4.0520000e+01  -1.2453387e+08
   4.0540000e+01  -1.2735201e+08
   4.0560000e+01  -1.2971651e+08
   4.0580000e+01  -1.3145508e+08
   4.0600000e+01  -1.3262926e+08
   4.0620000e+01  -1.3315835e+08
   4.0640000e+01  -1.3319663e+08
   4.0660000e+01  -1.3272827e+08
   4.0680000e+01  -1.3195799e+08
   4.0700000e+01  -1.3088933e+08
   4.0720000e+01  -1.2972897e+08
   4.0740000e+01  -1.2845443e+08
   4.0760000e+01  -1.2723777e+08
   4.0780000e+01  -1.2600588e+08
   4.0800000e+01  -1.2488090e+08
   4.0820000e+01  -1.2374581e+08
   4.0840000e+01  -1.2268150e+08
   4.0860000e+01  -1.2155861e+08
   4.0880000e+01  -1.2044420e+08
   4.0900000e+01  -1.1923655e+08
   4.0920000e+01  -1.1801989e+08
   4.0940000e+01  -1.1675092e+08
   4.0960000e+01  -1.1554801e+08
   4.0980000e+01  -1.1443308e+08
   4.1000000e+01  -1.1355209e+08
   4.1020000e+01  -1.1296823e+08
   4.1040000e+01  -1.1282520e+08
   4.1060000e+01  -1.1318133e+08
   4.1080000e+01  -1.1413257e+08
   4.1100000e+01  -1.1568427e+08
   4.1120000e+01  -1.1784004e+08
   4.1140000e+01  -1.2052171e+08
   4.1160000e+01  -1.2361910e+08
   4.1180000e+01  -1.2696947e+08
   4.1200000e+01  -1.3036542e+08
   4.1220000e+01  -1.3359332e+08
   4.1240000e+01  -1.3640062e+08
   4.1260000e+01  -1.3858611e+08
   4.1280000e+01  -1.3992413e+08
   4.1300000e+01  -1.4029886e+08
   4.1320000e+01  -1.3958258e+08
   4.1340000e+01  -1.3780080e+08
   4.1360000e+01  -1.3496910e+08
   4.1380000e+01  -1.3127423e+08
   4.1400000e+01  -1.2687333e+08
   4.1420000e+01  -1.2209073e+08
   4.1440000e+01  -1.1717231e+08
   4.1460000e+01  -1.1251444e+08
   4.1480000e+01  -1.0836550e+08
   4.1500000e+01  -1.0510039e+08
   4.1520000e+01  -1.0287799e+08
   4.1540000e+01  -1.0195944e+08
   4.1560000e+01  -1.0234211e+08
   4.1580000e+01  -1.0411472e+08
   4.1600000e+01  -1.0708311e+08
   4.1620000e+01  -1.1115746e+08
   4.1640000e+01  -1.1597705e+08
   4.1660000e+01  -1.2132103e+08
   4.1680000e+01  -1.2673651e+08
   4.1700000e+01  -1.3196024e+08
   4.1720000e+01  -1.3654687e+08
   4.1740000e+01  -1.4029504e+08
   4.1760000e+01  -1.4286258e+08
   4.1780000e+01  -1.4419524e+08
   4.1800000e+01  -1.4412079e+08
   4.1820000e+01  -1.4276954e+08
   4.1840000e+01  -1.4015827e+08
   4.1860000e+01  -1.3658253e+08
   4.1880000e+01  -1.3221262e+08
   4.1900000e+01  -1.2744265e+08
   4.1920000e+01  -1.2251830e+08
   4.1940000e+01  -1.1783910e+08
   4.1960000e+01  -1.1363244e+08
   4.1980000e+01  -1.1021179e+08
   4.2000000e+01  -1.0770593e+08
   4.2020000e+01  -1.0628086e+08
   4.2040000e+01  -1.0592264e+08
   4.2060000e+01  -1.0663439e+08
   4.2080000e+01  -1.0826429e+08
   4.2100000e+01  -1.1068144e+08
   4.2120000e+01  -1.1364654e+08
   4.2140000e+01  -1.1695461e+08
   4.2160000e+01  -1.2035324e+08
   4.2180000e+01  -1.2363531e+08
   4.2200000e+01  -1.2660549e+08
   4.2220000e+01  -1.2911515e+08
   4.2240000e+01  -1.3107113e+08
   4.2260000e+01  -1.3241258e+08
   4.2280000e+01  -1.3315824e+08
   4.2300000e+01  -1.3332755e+08
   4.2320000e+01  -1.3302563e+08
   4.2340000e+01  -1.3231744e+08
   4.2360000e+01  -1.3134687e+08
   4.2380000e+01  -1.3017769e+08
   4.2400000e+01  -1.2894611e+08
   4.2420000e+01  -1.2767271e+08
   4.2440000e+01  -1.2645953e+08
   4.2460000e+01  -1.2526422e+08
   4.2480000e+01  -1.2415279e+08
   4.2500000e+01  -1.2303214e+08
   4.2520000e+01  -1.2195064e+08
   4.2540000e+01  -1.2080020e+08
   4.2560000e+01  -1.1964200e+08
   4.2580000e+01  -1.1839184e+08
   4.2600000e+01  -1.1715211e+08
   4.2620000e+01  -1.1588637e+08
   4.2640000e+01  -1.1474729e+08
   4.2660000e+01  -1.1374492e+08
   4.2680000e+01  -1.1306416e+08
   4.2700000e+01  -1.1273179e+08
   4.2720000e+01  -1.1292686e+08
   4.2740000e+01  -1.1364280e+08
   4.2760000e+01  -1.1500859e+08
   4.2780000e+01  -1.1693579e+08
   4.2800000e+01  -1.1946769e+08
   4.2820000e+01  -1.2241101e+08
   4.2840000e+01  -1.2571198e+08
   4.2860000e+01  -1.2908676e+08
   4.2880000e+01  -1.3240937e+08
   4.2900000e+01  -1.3535433e+08
   4.2920000e+01  -1.3778132e+08
   4.2940000e+01  -1.3939489e+08
   4.2960000e+01  -1.4011197e+08
   4.2980000e+01  -1.3974110e+08
   4.3000000e+01  -1.3831690e+08
   4.3020000e+01  -1.3580232e+08
   4.3040000e+01  -1.3237730e+08
   4.3060000e+01  -1.2816684e+08
   4.3080000e+01  -1.2347649e+08
   4.3100000e+01  -1.1855471e+08
   4.3120000e+01  -1.1376537e+08
   4.3140000e+01  -1.0940546e+08
   4.3160000e+01  -1.0580188e+08
   4.3180000e+01  -1.0320802e+08
   4.3200000e+01  -1.0182161e+08
   4.3220000e+01  -1.0177066e+08
   4.3240000e+01  -1.0306297e+08
   4.3260000e+01  -1.0565800e+08
   4.3280000e+01  -1.0936264e+08
   4.3300000e+01  -1.1397874e+08
   4.3320000e+01  -1.1915691e+08
   4.3340000e+01  -1.2460280e+08
   4.3360000e+01  -1.2989922e+08
   4.3380000e+01  -1.3475030e+08
   4.3400000e+01  -1.3877453e+08
   4.3420000e+01  -1.4177612e+08
   4.3440000e+01  -1.4349579e+08
   4.3460000e+01  -1.4391344e+08
   4.3480000e+01  -1.4293970e+08
   4.3500000e+01  -1.4075302e+08
   4.3520000e+01  -1.3743189e+08
   4.3540000e+01  -1.3331759e+08
   4.3560000e+01  -1.2860445e+08
   4.3580000e+01  -1.2371799e+08
   4.3600000e+01  -1.1888208e+08
   4.3620000e+01  -1.1450979e+08
   4.3640000e+01  -1.1076403e+08
   4.3660000e+01  -1.0795787e+08
   4.3680000e+01  -1.0612761e+08
   4.3700000e+01  -1.0543424e+08
   4.3720000e+01  -1.0576296e+08
   4.3740000e+01  -1.0712104e+08
   4.3760000e+01  -1.0926364e+08
   4.3780000e+01  -1.1208693e+08
   4.3800000e+01  -1.1527632e+08
   4.3820000e+01  -1.1868245e+08
   4.3840000e+01  -1.2200000e+08
   4.3860000e+01  -1.2510044e+08
   4.3880000e+01  -1.2775573e+08
   4.3900000e+01  -1.2990706e+08
   4.3920000e+01  -1.3143859e+08
   4.3940000e+01  -1.3237858e+08
   4.3960000e+01  -1.3271981e+08
   4.3980000e+01  -1.3255977e+08
   4.4000000e+01  -1.3196548e+08
   4.4020000e+01  -1.3106216e+08
   4.4040000e+01  -1.2994138e+08
   4.4060000e+01  -1.2871025e+08
   4.4080000e+01  -1.2744106e+08
   4.4100000e+01  -1.2618904e+08
   4.4120000e+01  -1.2498808e+08
   4.4140000e+01  -1.2383023e+08
   4.4160000e+01  -1.2272140e+08
   4.4180000e+01  -1.2160573e+08
   4.4200000e+01  -1.2049125e+08
   4.4220000e+01  -1.1930837e+08
   4.4240000e+01  -1.1810181e+08
   4.4260000e+01  -1.1682274e+08
   4.4280000e+01  -1.1557621e+08
   4.4300000e+01  -1.1435079e+08
   4.4320000e+01  -1.1331140e+08
   4.4340000e+01  -1.1247447e+08
   4.4360000e+01  -1.1203624e+08
   4.4380000e+01  -1.1200646e+08
   4.4400000e+01  -1.1256675e+08
   4.4420000e+01  -1.1367142e+08
   4.4440000e+01  -1.1544219e+08
   4.4460000e+01  -1.1773622e+08
   4.4480000e+01  -1.2058656e+08
   4.4500000e+01  -1.2374156e+08
   4.4520000e+01  -1.2714526e+08
   4.4540000e+01  -1.3046534e+08
   4.4560000e+01  -1.3359172e+08
   4.4580000e+01  -1.3617178e+08
   4.4600000e+01  -1.3810504e+08
   4.4620000e+01  -1.3909436e+08
   4.4640000e+01  -1.3911912e+08
   4.4660000e+01  -1.3800721e+08
   4.4680000e+01  -1.3586848e+08
   4.4700000e+01  -1.3269435e+08
   4.4720000e+01  -1.2873828e+08
   4.4740000e+01  -1.2414501e+08
   4.4760000e+01  -1.1927898e+08
   4.4780000e+01  -1.1438125e+08
   4.4800000e+01  -1.0985139e+08
   4.4820000e+01  -1.0594207e+08
   4.4840000e+01  -1.0298874e+08
   4.4860000e+01  -1.0116724e+08
   4.4880000e+01  -1.0066017e+08
   4.4900000e+01  -1.0149831e+08
   4.4920000e+01  -1.0366386e+08
   4.4940000e+01  -1.0701723e+08
   4.4960000e+01  -1.1134768e+08
   4.4980000e+01  -1.1637498e+08
   4.5000000e+01  -1.2175548e+08
   4.5020000e+01  -1.2714485e+08
   4.5040000e+01  -1.3216319e+08
   4.5060000e+01  -1.3650097e+08
   4.5080000e+01  -1.3984642e+08
   4.5100000e+01  -1.4201760e+08
   4.5120000e+01  -1.4284885e+08
   4.5140000e+01  -1.4234616e+08
   4.5160000e+01  -1.4051872e+08
   4.5180000e+01  -1.3756827e+08
   4.5200000e+01  -1.3365413e+08
   4.5220000e+01  -1.2912541e+08
   4.5240000e+01  -1.2422341e+08
   4.5260000e+01  -1.1935747e+08
   4.5280000e+01  -1.1475958e+08
   4.5300000e+01  -1.1080302e+08
   4.5320000e+01  -1.0762433e+08
   4.5340000e+01  -1.0548381e+08
   4.5360000e+01  -1.0436853e+08
   4.5380000e+01  -1.0438984e+08
   4.5400000e+01  -1.0537675e+08
   4.5420000e+01  -1.0730585e+08
   4.5440000e+01  -1.0988321e+08
   4.5460000e+01  -1.1300544e+08
   4.5480000e+01  -1.1632229e+08
   4.5500000e+01  -1.1972134e+08
   4.5520000e+01  -1.2287306e+08
   4.5540000e+01  -1.2571809e+08
   4.5560000e+01  -1.2800827e+08
   4.5580000e+01  -1.2977410e+08
   4.5600000e+01  -1.3087344e+08
   4.5620000e+01  -1.3142962e+08
   4.5640000e+01  -1.3139329e+08
   4.5660000e+01  -1.3095113e+08
   4.5680000e+01  -1.3010697e+08
   4.5700000e+01  -1.2906391e+08
   4.5720000e+01  -1.2782969e+08
   4.5740000e+01  -1.2658110e+08
   4.5760000e+01  -1.2529045e+08
   4.5780000e+01  -1.2408391e+08
   4.5800000e+01  -1.2288715e+08
   4.5820000e+01  -1.2177357e+08
   4.5840000e+01  -1.2064316e+08
   4.5860000e+01  -1.1953492e+08
   4.5880000e+01  -1.1836223e+08
   4.5900000e+01  -1.1716105e+08
   4.5920000e+01  -1.1589466e+08
   4.5940000e+01  -1.1462350e+08
   4.5960000e+01  -1.1337974e+08
   4.5980000e+01  -1.1225403e+08
   4.6000000e+01  -1.1134056e+08
   4.6020000e+01  -1.1073854e+08
   4.6040000e+01  -1.1056999e+08
   4.6060000e+01  -1.1090198e+08
   4.6080000e+01  -1.1183405e+08
   4.6100000e+01  -1.1335546e+08
   4.6120000e+01  -1.1549929e+08
   4.6140000e+01  -1.1814358e+08
   4.6160000e+01  -1.2123662e+08
   4.6180000e+01  -1.2454284e+08
   4.6200000e+01  -1.2794075e+08
   4.6220000e+01  -1.3111918e+08
   4.6240000e+01  -1.3393305e+08
   4.6260000e+01  -1.3606487e+08
   4.6280000e+01  -1.3741288e+08
   4.6300000e+01  -1.3773063e+08
   4.6320000e+01  -1.3702656e+08
   4.6340000e+01  -1.3518551e+08
   4.6360000e+01  -1.3236757e+08
   4.6380000e+01  -1.2861108e+08
   4.6400000e+01  -1.2422662e+08
   4.6420000e+01  -1.1937847e+08
   4.6440000e+01  -1.1448113e+08
   4.6460000e+01  -1.0975294e+08
   4.6480000e+01  -1.0562974e+08
   4.6500000e+01  -1.0229115e+08
   4.6520000e+01  -1.0009719e+08
   4.6540000e+01  -9.9104395e+07
   4.6560000e+01  -9.9516460e+07
   4.6580000e+01  -1.0121541e+08
   4.6600000e+01  -1.0421317e+08
   4.6620000e+01  -1.0821535e+08
   4.6640000e+01  -1.1306301e+08
   4.6660000e+01  -1.1833731e+08
   4.6680000e+01  -1.2377855e+08
   4.6700000e+01  -1.2893496e+08
   4.6720000e+01  -1.3354549e+08
   4.6740000e+01  -1.3722750e+08
   4.6760000e+01  -1.3981748e+08
   4.6780000e+01  -1.4108546e+08
   4.6800000e+01  -1.4103024e+08
   4.6820000e+01  -1.3961828e+08
   4.6840000e+01  -1.3702032e+08
   4.6860000e+01  -1.3339017e+08
   4.6880000e+01  -1.2902650e+08
   4.6900000e+01  -1.2420891e+08
   4.6920000e+01  -1.1928409e+08
   4.6940000e+01  -1.1456400e+08
   4.6960000e+01  -1.1035054e+08
   4.6980000e+01  -1.0689572e+08
   4.7000000e+01  -1.0437728e+08
   4.7020000e+01  -1.0292407e+08
   4.7040000e+01  -1.0254860e+08
   4.7060000e+01  -1.0323738e+08
   4.7080000e+01  -1.0484555e+08
   4.7100000e+01  -1.0724552e+08
   4.7120000e+01  -1.1018289e+08
   4.7140000e+01  -1.1348106e+08
   4.7160000e+01  -1.1684468e+08
   4.7180000e+01  -1.2012421e+08
   4.7200000e+01  -1.2305276e+08
   4.7220000e+01  -1.2556569e+08
   4.7240000e+01  -1.2747498e+08
   4.7260000e+01  -1.2882396e+08
   4.7280000e+01  -1.2951912e+08
   4.7300000e+01  -1.2969905e+08
   4.7320000e+01  -1.2934407e+08
   4.7340000e+01  -1.2864836e+08
   4.7360000e+01  -1.2762329e+08
   4.7380000e+01  -1.2646806e+08
   4.7400000e+01  -1.2518026e+08
   4.7420000e+01  -1.2392331e+08
   4.7440000e+01  -1.2265114e+08
   4.7460000e+01  -1.2147527e+08
   4.7480000e+01  -1.2030272e+08
   4.7500000e+01  -1.1920276e+08
   4.7520000e+01  -1.1806047e+08
   4.7540000e+01  -1.1692942e+08
   4.7560000e+01  -1.1571276e+08
   4.7580000e+01  -1.1447941e+08
   4.7600000e+01  -1.1318426e+08
   4.7620000e+01  -1.1193228e+08
   4.7640000e+01  -1.1074132e+08
   4.7660000e+01  -1.0974932e+08
   4.7680000e+01  -1.0902022e+08
   4.7700000e+01  -1.0869568e+08
   4.7720000e+01  -1.0884442e+08
   4.7740000e+01  -1.0956765e+08
   4.7760000e+01  -1.1088751e+08
   4.7780000e+01  -1.1282220e+08
   4.7800000e+01  -1.1530911e+08
   4.7820000e+01  -1.1825850e+08
   4.7840000e+01  -1.2151730e+08
   4.7860000e+01  -1.2489512e+08
   4.7880000e+01  -1.2817901e+08
   4.7900000e+01  -1.3112394e+08
   4.7920000e+01  -1.3351506e+08
   4.7940000e+01  -1.3512581e+08
   4.7960000e+01  -1.3580981e+08
   4.7980000e+01  -1.3543285e+08
   4.8000000e+01  -1.3397879e+08
   4.8020000e+01  -1.3145453e+08
   4.8040000e+01  -1.2800300e+08
   4.8060000e+01  -1.2377911e+08
   4.8080000e+01  -1.1906650e+08
   4.8100000e+01  -1.1412604e+08
   4.8120000e+01  -1.0932113e+08
   4.8140000e+01  -1.0493500e+08
   4.8160000e+01  -1.0132460e+08
   4.8180000e+01  -9.8696332e+07
   4.8200000e+01  -9.7311446e+07
   4.8220000e+01  -9.7219567e+07
   4.8240000e+01  -9.8519730e+07
   4.8260000e+01  -1.0106936e+08
   4.8280000e+01  -1.0478636e+08
   4.8300000e+01  -1.0935408e+08
   4.8320000e+01  -1.1454750e+08
   4.8340000e+01  -1.1994339e+08
   4.8360000e+01  -1.2525646e+08
   4.8380000e+01  -1.3005652e+08
   4.8400000e+01  -1.3409870e+08
   4.8420000e+01  -1.3704734e+08
   4.8440000e+01  -1.3878720e+08
   4.8460000e+01  -1.3914912e+08
   4.8480000e+01  -1.3819772e+08
   4.8500000e+01  -1.3595363e+08
   4.8520000e+01  -1.3265519e+08
   4.8540000e+01  -1.2848388e+08
   4.8560000e+01  -1.2379229e+08
   4.8580000e+01  -1.1885034e+08
   4.8600000e+01  -1.1403448e+08
   4.8620000e+01  -1.0960871e+08
   4.8640000e+01  -1.0588117e+08
   4.8660000e+01  -1.0302429e+08
   4.8680000e+01  -1.0120994e+08
   4.8700000e+01  -1.0046887e+08
   4.8720000e+01  -1.0081151e+08
   4.8740000e+01  -1.0212435e+08
   4.8760000e+01  -1.0427905e+08
   4.8780000e+01  -1.0706018e+08
   4.8800000e+01  -1.1025793e+08
   4.8820000e+01  -1.1362762e+08
   4.8840000e+01  -1.1694679e+08
   4.8860000e+01  -1.2001866e+08
   4.8880000e+01  -1.2266766e+08
   4.8900000e+01  -1.2479810e+08
   4.8920000e+01  -1.2631635e+08
   4.8940000e+01  -1.2724185e+08
   4.8960000e+01  -1.2756392e+08
   4.8980000e+01  -1.2739491e+08
   4.9000000e+01  -1.2677649e+08
   4.9020000e+01  -1.2586869e+08
   4.9040000e+01  -1.2472015e+08
   4.9060000e+01  -1.2348780e+08
   4.9080000e+01  -1.2218798e+08
   4.9100000e+01  -1.2093834e+08
   4.9120000e+01  -1.1970258e+08
   4.9140000e+01  -1.1855260e+08
   4.9160000e+01  -1.1740310e+08
   4.9180000e+01  -1.1630165e+08
   4.9200000e+01  -1.1514082e+08
   4.9220000e+01  -1.1397742e+08
   4.9240000e+01  -1.1272029e+08
   4.9260000e+01  -1.1146469e+08
   4.9280000e+01  -1.1016415e+08
   4.9300000e+01  -1.0896584e+08
   4.9320000e+01  -1.0786929e+08
   4.9340000e+01  -1.0706277e+08
   4.9360000e+01  -1.0656469e+08
   4.9380000e+01  -1.0656839e+08
   4.9400000e+01  -1.0706609e+08
   4.9420000e+01  -1.0820783e+08
   4.9440000e+01  -1.0991270e+08
   4.9460000e+01  -1.1224754e+08
   4.9480000e+01  -1.1502947e+08
   4.9500000e+01  -1.1822700e+08
   4.9520000e+01  -1.2156263e+08
   4.9540000e+01  -1.2492368e+08
   4.9560000e+01  -1.2798516e+08
   4.9580000e+01  -1.3060231e+08
   4.9600000e+01  -1.3247527e+08
   4.9620000e+01  -1.3349669e+08
   4.9640000e+01  -1.3346658e+08
   4.9660000e+01  -1.3238086e+08
   4.9680000e+01  -1.3019335e+08
   4.9700000e+01  -1.2703925e+08
   4.9720000e+01  -1.2304024e+08
   4.9740000e+01  -1.1846156e+08
   4.9760000e+01  -1.1355803e+08
   4.9780000e+01  -1.0866932e+08
   4.9800000e+01  -1.0410876e+08
   4.9820000e+01  -1.0020091e+08
   4.9840000e+01  -9.7226131e+07
   4.9860000e+01  -9.5396846e+07
   4.9880000e+01  -9.4878346e+07
   4.9900000e+01  -9.5700020e+07
   4.9920000e+01  -9.7862814e+07
   4.9940000e+01  -1.0119263e+08
   4.9960000e+01  -1.0552755e+08
   4.9980000e+01  -1.1052519e+08
   5.0000000e+01  -1.1591638e+08


==> data/sig2/sig10_buck_2_example3.dat <==
   3.0000000e+01  -1.4419524e+08
   3.0020000e+01  -1.4419524e+08
   3.0040000e+01  -1.4419524e+08
   3.0060000e+01  -1.4419524e+08
   3.0080000e+01  -1.4419524e+08
   3.0100000e+01  -1.4419524e+08
   3.0120000e+01  -1.4419524e+08
   3.0140000e+01  -1.4419524e+08
   3.0160000e+01  -1.4419524e+08
   3.0180000e+01  -1.4419524e+08
   3.0200000e+01  -1.4419524e+08
   3.0220000e+01  -1.4419524e+08
   3.0240000e+01  -1.4419524e+08
   3.0260000e+01  -1.4419524e+08
   3.0280000e+01  -1.4419524e+08
   3.0300000e+01  -1.4419524e+08
   3.0320000e+01  -1.4419524e+08
   3.0340000e+01  -1.4419524e+08
   3.0360000e+01  -1.4419524e+08
   3.0380000e+01  -1.4419524e+08
   3.0400000e+01  -1.4419524e+08
   3.0420000e+01  -1.4419524e+08
   3.0440000e+01  -1.4419524e+08
   3.0460000e+01  -1.4419524e+08
   3.0480000e+01  -1.4419524e+08
   3.0500000e+01  -1.4419524e+08
   3.0520000e+01  -1.4419524e+08
   3.0540000e+01  -1.4419524e+08
   3.0560000e+01  -1.4419524e+08
   3.0580000e+01  -1.4419524e+08
   3.0600000e+01  -1.4419524e+08
   3.0620000e+01  -1.4419524e+08
   3.0640000e+01  -1.4419524e+08
   3.0660000e+01  -1.4419524e+08
   3.0680000e+01  -1.4419524e+08
   3.0700000e+01  -1.4419524e+08
   3.0720000e+01  -1.4419524e+08
   3.0740000e+01  -1.4419524e+08
   3.0760000e+01  -1.4419524e+08
   3.0780000e+01  -1.4419524e+08
   3.0800000e+01  -1.4419524e+08
   3.0820000e+01  -1.4419524e+08
   3.0840000e+01  -1.4419524e+08
   3.0860000e+01  -1.4419524e+08
   3.0880000e+01  -1.4419524e+08
   3.0900000e+01  -1.4419524e+08
   3.0920000e+01  -1.4419524e+08
   3.0940000e+01  -1.4419524e+08
   3.0960000e+01  -1.4419524e+08
   3.0980000e+01  -1.4419524e+08
   3.1000000e+01  -1.4419524e+08
   3.1020000e+01  -1.4419524e+08
   3.1040000e+01  -1.4419524e+08
   3.1060000e+01  -1.4419524e+08
   3.1080000e+01  -1.4419524e+08
   3.1100000e+01  -1.4419524e+08
   3.1120000e+01  -1.4419524e+08
   3.1140000e+01  -1.4419524e+08
   3.1160000e+01  -1.4419524e+08
   3.1180000e+01  -1.4419524e+08
   3.1200000e+01  -1.4419524e+08
   3.1220000e+01  -1.4419524e+08
   3.1240000e+01  -1.4419524e+08
   3.1260000e+01  -1.4419524e+08
   3.1280000e+01  -1.4419524e+08
   3.1300000e+01  -1.4419524e+08
   3.1320000e+01  -1.4419524e+08
   3.1340000e+01  -1.4419524e+08
   3.1360000e+01  -1.4419524e+08
   3.1380000e+01  -1.4419524e+08
   3.1400000e+01  -1.4419524e+08
   3.1420000e+01  -1.4419524e+08
   3.1440000e+01  -1.4419524e+08
   3.1460000e+01  -1.4419524e+08
   3.1480000e+01  -1.4419524e+08
   3.1500000e+01  -1.4419524e+08
   3.1520000e+01  -1.4419524e+08
   3.1540000e+01  -1.4419524e+08
   3.1560000e+01  -1.4419524e+08
   3.1580000e+01  -1.4419524e+08
   3.1600000e+01  -1.4419524e+08
   3.1620000e+01  -1.4419524e+08
   3.1640000e+01  -1.4419524e+08
   3.1660000e+01  -1.4419524e+08
   3.1680000e+01  -1.4419524e+08
   3.1700000e+01  -1.4419524e+08
   3.1720000e+01  -1.4419524e+08
   3.1740000e+01  -1.4419524e+08
   3.1760000e+01  -1.4419524e+08
   3.1780000e+01  -1.4419524e+08
   3.1800000e+01  -1.4419524e+08
   3.1820000e+01  -1.4419524e+08
   3.1840000e+01  -1.4419524e+08
   3.1860000e+01  -1.4419524e+08
   3.1880000e+01  -1.4419524e+08
   3.1900000e+01  -1.4419524e+08
   3.1920000e+01  -1.4419524e+08
   3.1940000e+01  -1.4419524e+08
   3.1960000e+01  -1.4419524e+08
   3.1980000e+01  -1.4419524e+08
   3.2000000e+01  -1.4419524e+08
   3.2020000e+01  -1.4419524e+08
   3.2040000e+01  -1.4419524e+08
   3.2060000e+01  -1.4419524e+08
   3.2080000e+01  -1.4419524e+08
   3.2100000e+01  -1.4419524e+08
   3.2120000e+01  -1.4419524e+08
   3.2140000e+01  -1.4419524e+08
   3.2160000e+01  -1.4419524e+08
   3.2180000e+01  -1.4419524e+08
   3.2200000e+01  -1.4419524e+08
   3.2220000e+01  -1.4419524e+08
   3.2240000e+01  -1.4419524e+08
   3.2260000e+01  -1.4419524e+08
   3.2280000e+01  -1.4419524e+08
   3.2300000e+01  -1.4419524e+08
   3.2320000e+01  -1.4419524e+08
   3.2340000e+01  -1.4419524e+08
   3.2360000e+01  -1.4419524e+08
   3.2380000e+01  -1.4419524e+08
   3.2400000e+01  -1.4419524e+08
   3.2420000e+01  -1.4419524e+08
   3.2440000e+01  -1.4419524e+08
   3.2460000e+01  -1.4419524e+08
   3.2480000e+01  -1.4419524e+08
   3.2500000e+01  -1.4419524e+08
   3.2520000e+01  -1.4419524e+08
   3.2540000e+01  -1.4419524e+08
   3.2560000e+01  -1.4419524e+08
   3.2580000e+01  -1.4419524e+08
   3.2600000e+01  -1.4419524e+08
   3.2620000e+01  -1.4419524e+08
   3.2640000e+01  -1.4419524e+08
   3.2660000e+01  -1.4419524e+08
   3.2680000e+01  -1.4419524e+08
   3.2700000e+01  -1.4419524e+08
   3.2720000e+01  -1.4419524e+08
   3.2740000e+01  -1.4419524e+08
   3.2760000e+01  -1.4419524e+08
   3.2780000e+01  -1.4419524e+08
   3.2800000e+01  -1.4419524e+08
   3.2820000e+01  -1.4419524e+08
   3.2840000e+01  -1.4419524e+08
   3.2860000e+01  -1.4419524e+08
   3.2880000e+01  -1.4419524e+08
   3.2900000e+01  -1.4419524e+08
   3.2920000e+01  -1.4419524e+08
   3.2940000e+01  -1.4419524e+08
   3.2960000e+01  -1.4419524e+08
   3.2980000e+01  -1.4419524e+08
   3.3000000e+01  -1.4419524e+08
   3.3020000e+01  -1.4419524e+08
   3.3040000e+01  -1.4419524e+08
   3.3060000e+01  -1.4419524e+08
   3.3080000e+01  -1.4419524e+08
   3.3100000e+01  -1.4419524e+08
   3.3120000e+01  -1.4419524e+08
   3.3140000e+01  -1.4419524e+08
   3.3160000e+01  -1.4419524e+08
   3.3180000e+01  -1.4419524e+08
   3.3200000e+01  -1.4419524e+08
   3.3220000e+01  -1.4419524e+08
   3.3240000e+01  -1.4419524e+08
   3.3260000e+01  -1.4419524e+08
   3.3280000e+01  -1.4419524e+08
   3.3300000e+01  -1.4419524e+08
   3.3320000e+01  -1.4419524e+08
   3.3340000e+01  -1.4419524e+08
   3.3360000e+01  -1.4419524e+08
   3.3380000e+01  -1.4419524e+08
   3.3400000e+01  -1.4419524e+08
   3.3420000e+01  -1.4419524e+08
   3.3440000e+01  -1.4419524e+08
   3.3460000e+01  -1.4419524e+08
   3.3480000e+01  -1.4419524e+08
   3.3500000e+01  -1.4419524e+08
   3.3520000e+01  -1.4419524e+08
   3.3540000e+01  -1.4419524e+08
   3.3560000e+01  -1.4419524e+08
   3.3580000e+01  -1.4419524e+08
   3.3600000e+01  -1.4419524e+08
   3.3620000e+01  -1.4419524e+08
   3.3640000e+01  -1.4419524e+08
   3.3660000e+01  -1.4419524e+08
   3.3680000e+01  -1.4419524e+08
   3.3700000e+01  -1.4419524e+08
   3.3720000e+01  -1.4419524e+08
   3.3740000e+01  -1.4419524e+08
   3.3760000e+01  -1.4419524e+08
   3.3780000e+01  -1.4419524e+08
   3.3800000e+01  -1.4419524e+08
   3.3820000e+01  -1.4419524e+08
   3.3840000e+01  -1.4419524e+08
   3.3860000e+01  -1.4419524e+08
   3.3880000e+01  -1.4419524e+08
   3.3900000e+01  -1.4419524e+08
   3.3920000e+01  -1.4419524e+08
   3.3940000e+01  -1.4419524e+08
   3.3960000e+01  -1.4419524e+08
   3.3980000e+01  -1.4419524e+08
   3.4000000e+01  -1.4419524e+08
   3.4020000e+01  -1.4419524e+08
   3.4040000e+01  -1.4419524e+08
   3.4060000e+01  -1.4419524e+08
   3.4080000e+01  -1.4419524e+08
   3.4100000e+01  -1.4419524e+08
   3.4120000e+01  -1.4419524e+08
   3.4140000e+01  -1.4419524e+08
   3.4160000e+01  -1.4419524e+08
   3.4180000e+01  -1.4419524e+08
   3.4200000e+01  -1.4419524e+08
   3.4220000e+01  -1.4419524e+08
   3.4240000e+01  -1.4419524e+08
   3.4260000e+01  -1.4419524e+08
   3.4280000e+01  -1.4419524e+08
   3.4300000e+01  -1.4419524e+08
   3.4320000e+01  -1.4419524e+08
   3.4340000e+01  -1.4419524e+08
   3.4360000e+01  -1.4419524e+08
   3.4380000e+01  -1.4419524e+08
   3.4400000e+01  -1.4419524e+08
   3.4420000e+01  -1.4419524e+08
   3.4440000e+01  -1.4419524e+08
   3.4460000e+01  -1.4419524e+08
   3.4480000e+01  -1.4419524e+08
   3.4500000e+01  -1.4419524e+08
   3.4520000e+01  -1.4419524e+08
   3.4540000e+01  -1.4419524e+08
   3.4560000e+01  -1.4419524e+08
   3.4580000e+01  -1.4419524e+08
   3.4600000e+01  -1.4419524e+08
   3.4620000e+01  -1.4419524e+08
   3.4640000e+01  -1.4419524e+08
   3.4660000e+01  -1.4419524e+08
   3.4680000e+01  -1.4419524e+08
   3.4700000e+01  -1.4419524e+08
   3.4720000e+01  -1.4419524e+08
   3.4740000e+01  -1.4419524e+08
   3.4760000e+01  -1.4419524e+08
   3.4780000e+01  -1.4419524e+08
   3.4800000e+01  -1.4419524e+08
   3.4820000e+01  -1.4419524e+08
   3.4840000e+01  -1.4419524e+08
   3.4860000e+01  -1.4419524e+08
   3.4880000e+01  -1.4419524e+08
   3.4900000e+01  -1.4419524e+08
   3.4920000e+01  -1.4419524e+08
   3.4940000e+01  -1.4419524e+08
   3.4960000e+01  -1.4419524e+08
   3.4980000e+01  -1.4419524e+08
   3.5000000e+01  -1.4419524e+08
   3.5020000e+01  -1.4419524e+08
   3.5040000e+01  -1.4419524e+08
   3.5060000e+01  -1.4419524e+08
   3.5080000e+01  -1.4419524e+08
   3.5100000e+01  -1.4419524e+08
   3.5120000e+01  -1.4419524e+08
   3.5140000e+01  -1.4419524e+08
   3.5160000e+01  -1.4419524e+08
   3.5180000e+01  -1.4419524e+08
   3.5200000e+01  -1.4419524e+08
   3.5220000e+01  -1.4419524e+08
   3.5240000e+01  -1.4419524e+08
   3.5260000e+01  -1.4419524e+08
   3.5280000e+01  -1.4419524e+08
   3.5300000e+01  -1.4419524e+08
   3.5320000e+01  -1.4419524e+08
   3.5340000e+01  -1.4419524e+08
   3.5360000e+01  -1.4419524e+08
   3.5380000e+01  -1.4419524e+08
   3.5400000e+01  -1.4419524e+08
   3.5420000e+01  -1.4419524e+08
   3.5440000e+01  -1.4419524e+08
   3.5460000e+01  -1.4419524e+08
   3.5480000e+01  -1.4419524e+08
   3.5500000e+01  -1.4419524e+08
   3.5520000e+01  -1.4419524e+08
   3.5540000e+01  -1.4419524e+08
   3.5560000e+01  -1.4419524e+08
   3.5580000e+01  -1.4419524e+08
   3.5600000e+01  -1.4419524e+08
   3.5620000e+01  -1.4419524e+08
   3.5640000e+01  -1.4419524e+08
   3.5660000e+01  -1.4419524e+08
   3.5680000e+01  -1.4419524e+08
   3.5700000e+01  -1.4419524e+08
   3.5720000e+01  -1.4419524e+08
   3.5740000e+01  -1.4419524e+08
   3.5760000e+01  -1.4419524e+08
   3.5780000e+01  -1.4419524e+08
   3.5800000e+01  -1.4419524e+08
   3.5820000e+01  -1.4419524e+08
   3.5840000e+01  -1.4419524e+08
   3.5860000e+01  -1.4419524e+08
   3.5880000e+01  -1.4419524e+08
   3.5900000e+01  -1.4419524e+08
   3.5920000e+01  -1.4419524e+08
   3.5940000e+01  -1.4419524e+08
   3.5960000e+01  -1.4419524e+08
   3.5980000e+01  -1.4419524e+08
   3.6000000e+01  -1.4419524e+08
   3.6020000e+01  -1.4419524e+08
   3.6040000e+01  -1.4419524e+08
   3.6060000e+01  -1.4419524e+08
   3.6080000e+01  -1.4419524e+08
   3.6100000e+01  -1.4419524e+08
   3.6120000e+01  -1.4419524e+08
   3.6140000e+01  -1.4419524e+08
   3.6160000e+01  -1.4419524e+08
   3.6180000e+01  -1.4419524e+08
   3.6200000e+01  -1.4419524e+08
   3.6220000e+01  -1.4419524e+08
   3.6240000e+01  -1.4419524e+08
   3.6260000e+01  -1.4419524e+08
   3.6280000e+01  -1.4419524e+08
   3.6300000e+01  -1.4419524e+08
   3.6320000e+01  -1.4419524e+08
   3.6340000e+01  -1.4419524e+08
   3.6360000e+01  -1.4419524e+08
   3.6380000e+01  -1.4419524e+08
   3.6400000e+01  -1.4419524e+08
   3.6420000e+01  -1.4419524e+08
   3.6440000e+01  -1.4419524e+08
   3.6460000e+01  -1.4419524e+08
   3.6480000e+01  -1.4419524e+08
   3.6500000e+01  -1.4419524e+08
   3.6520000e+01  -1.4419524e+08
   3.6540000e+01  -1.4419524e+08
   3.6560000e+01  -1.4419524e+08
   3.6580000e+01  -1.4419524e+08
   3.6600000e+01  -1.4419524e+08
   3.6620000e+01  -1.4419524e+08
   3.6640000e+01  -1.4419524e+08
   3.6660000e+01  -1.4419524e+08
   3.6680000e+01  -1.4419524e+08
   3.6700000e+01  -1.4419524e+08
   3.6720000e+01  -1.4419524e+08
   3.6740000e+01  -1.4419524e+08
   3.6760000e+01  -1.4419524e+08
   3.6780000e+01  -1.4419524e+08
   3.6800000e+01  -1.4419524e+08
   3.6820000e+01  -1.4419524e+08
   3.6840000e+01  -1.4419524e+08
   3.6860000e+01  -1.4419524e+08
   3.6880000e+01  -1.4419524e+08
   3.6900000e+01  -1.4419524e+08
   3.6920000e+01  -1.4419524e+08
   3.6940000e+01  -1.4419524e+08
   3.6960000e+01  -1.4419524e+08
   3.6980000e+01  -1.4419524e+08
   3.7000000e+01  -1.4419524e+08
   3.7020000e+01  -1.4419524e+08
   3.7040000e+01  -1.4419524e+08
   3.7060000e+01  -1.4419524e+08
   3.7080000e+01  -1.4419524e+08
   3.7100000e+01  -1.4419524e+08
   3.7120000e+01  -1.4419524e+08
   3.7140000e+01  -1.4419524e+08
   3.7160000e+01  -1.4419524e+08
   3.7180000e+01  -1.4419524e+08
   3.7200000e+01  -1.4419524e+08
   3.7220000e+01  -1.4419524e+08
   3.7240000e+01  -1.4419524e+08
   3.7260000e+01  -1.4419524e+08
   3.7280000e+01  -1.4419524e+08
   3.7300000e+01  -1.4419524e+08
   3.7320000e+01  -1.4419524e+08
   3.7340000e+01  -1.4419524e+08
   3.7360000e+01  -1.4419524e+08
   3.7380000e+01  -1.4419524e+08
   3.7400000e+01  -1.4419524e+08
   3.7420000e+01  -1.4419524e+08
   3.7440000e+01  -1.4419524e+08
   3.7460000e+01  -1.4419524e+08
   3.7480000e+01  -1.4419524e+08
   3.7500000e+01  -1.4419524e+08
   3.7520000e+01  -1.4419524e+08
   3.7540000e+01  -1.4419524e+08
   3.7560000e+01  -1.4419524e+08
   3.7580000e+01  -1.4419524e+08
   3.7600000e+01  -1.4419524e+08
   3.7620000e+01  -1.4419524e+08
   3.7640000e+01  -1.4419524e+08
   3.7660000e+01  -1.4419524e+08
   3.7680000e+01  -1.4419524e+08
   3.7700000e+01  -1.4419524e+08
   3.7720000e+01  -1.4419524e+08
   3.7740000e+01  -1.4419524e+08
   3.7760000e+01  -1.4419524e+08
   3.7780000e+01  -1.4419524e+08
   3.7800000e+01  -1.4419524e+08
   3.7820000e+01  -1.4419524e+08
   3.7840000e+01  -1.4419524e+08
   3.7860000e+01  -1.4419524e+08
   3.7880000e+01  -1.4419524e+08
   3.7900000e+01  -1.4419524e+08
   3.7920000e+01  -1.4419524e+08
   3.7940000e+01  -1.4419524e+08
   3.7960000e+01  -1.4419524e+08
   3.7980000e+01  -1.4419524e+08
   3.8000000e+01  -1.4419524e+08
   3.8020000e+01  -1.4419524e+08
   3.8040000e+01  -1.4419524e+08
   3.8060000e+01  -1.4419524e+08
   3.8080000e+01  -1.4419524e+08
   3.8100000e+01  -1.4419524e+08
   3.8120000e+01  -1.4419524e+08
   3.8140000e+01  -1.4419524e+08
   3.8160000e+01  -1.4419524e+08
   3.8180000e+01  -1.4419524e+08
   3.8200000e+01  -1.4419524e+08
   3.8220000e+01  -1.4419524e+08
   3.8240000e+01  -1.4419524e+08
   3.8260000e+01  -1.4419524e+08
   3.8280000e+01  -1.4419524e+08
   3.8300000e+01  -1.4419524e+08
   3.8320000e+01  -1.4419524e+08
   3.8340000e+01  -1.4419524e+08
   3.8360000e+01  -1.4419524e+08
   3.8380000e+01  -1.4419524e+08
   3.8400000e+01  -1.4419524e+08
   3.8420000e+01  -1.4419524e+08
   3.8440000e+01  -1.4419524e+08
   3.8460000e+01  -1.4419524e+08
   3.8480000e+01  -1.4419524e+08
   3.8500000e+01  -1.4419524e+08
   3.8520000e+01  -1.4419524e+08
   3.8540000e+01  -1.4419524e+08
   3.8560000e+01  -1.4419524e+08
   3.8580000e+01  -1.4419524e+08
   3.8600000e+01  -1.4419524e+08
   3.8620000e+01  -1.4419524e+08
   3.8640000e+01  -1.4419524e+08
   3.8660000e+01  -1.4419524e+08
   3.8680000e+01  -1.4419524e+08
   3.8700000e+01  -1.4419524e+08
   3.8720000e+01  -1.4419524e+08
   3.8740000e+01  -1.4419524e+08
   3.8760000e+01  -1.4419524e+08
   3.8780000e+01  -1.4419524e+08
   3.8800000e+01  -1.4419524e+08
   3.8820000e+01  -1.4419524e+08
   3.8840000e+01  -1.4419524e+08
   3.8860000e+01  -1.4419524e+08
   3.8880000e+01  -1.4419524e+08
   3.8900000e+01  -1.4419524e+08
   3.8920000e+01  -1.4419524e+08
   3.8940000e+01  -1.4419524e+08
   3.8960000e+01  -1.4419524e+08
   3.8980000e+01  -1.4419524e+08
   3.9000000e+01  -1.4419524e+08
   3.9020000e+01  -1.4419524e+08
   3.9040000e+01  -1.4419524e+08
   3.9060000e+01  -1.4419524e+08
   3.9080000e+01  -1.4419524e+08
   3.9100000e+01  -1.4419524e+08
   3.9120000e+01  -1.4419524e+08
   3.9140000e+01  -1.4419524e+08
   3.9160000e+01  -1.4419524e+08
   3.9180000e+01  -1.4419524e+08
   3.9200000e+01  -1.4419524e+08
   3.9220000e+01  -1.4419524e+08
   3.9240000e+01  -1.4419524e+08
   3.9260000e+01  -1.4419524e+08
   3.9280000e+01  -1.4419524e+08
   3.9300000e+01  -1.4419524e+08
   3.9320000e+01  -1.4419524e+08
   3.9340000e+01  -1.4419524e+08
   3.9360000e+01  -1.4419524e+08
   3.9380000e+01  -1.4419524e+08
   3.9400000e+01  -1.4419524e+08
   3.9420000e+01  -1.4419524e+08
   3.9440000e+01  -1.4419524e+08
   3.9460000e+01  -1.4419524e+08
   3.9480000e+01  -1.4419524e+08
   3.9500000e+01  -1.4419524e+08
   3.9520000e+01  -1.4419524e+08
   3.9540000e+01  -1.4419524e+08
   3.9560000e+01  -1.4419524e+08
   3.9580000e+01  -1.4419524e+08
   3.9600000e+01  -1.4419524e+08
   3.9620000e+01  -1.4419524e+08
   3.9640000e+01  -1.4419524e+08
   3.9660000e+01  -1.4419524e+08
   3.9680000e+01  -1.4419524e+08
   3.9700000e+01  -1.4419524e+08
   3.9720000e+01  -1.4419524e+08
   3.9740000e+01  -1.4419524e+08
   3.9760000e+01  -1.4419524e+08
   3.9780000e+01  -1.4419524e+08
   3.9800000e+01  -1.4419524e+08
   3.9820000e+01  -1.4419524e+08
   3.9840000e+01  -1.4419524e+08
   3.9860000e+01  -1.4419524e+08
   3.9880000e+01  -1.4419524e+08
   3.9900000e+01  -1.4419524e+08
   3.9920000e+01  -1.4419524e+08
   3.9940000e+01  -1.4419524e+08
   3.9960000e+01  -1.4419524e+08
   3.9980000e+01  -1.4419524e+08
   4.0000000e+01  -1.4419524e+08
   4.0020000e+01  -1.4419524e+08
   4.0040000e+01  -1.4419524e+08
   4.0060000e+01  -1.4419524e+08
   4.0080000e+01  -1.4419524e+08
   4.0100000e+01  -1.4419524e+08
   4.0120000e+01  -1.4419524e+08
   4.0140000e+01  -1.4419524e+08
   4.0160000e+01  -1.4419524e+08
   4.0180000e+01  -1.4419524e+08
   4.0200000e+01  -1.4419524e+08
   4.0220000e+01  -1.4419524e+08
   4.0240000e+01  -1.4419524e+08
   4.0260000e+01  -1.4419524e+08
   4.0280000e+01  -1.4419524e+08
   4.0300000e+01  -1.4419524e+08
   4.0320000e+01  -1.4419524e+08
   4.0340000e+01  -1.4419524e+08
   4.0360000e+01  -1.4419524e+08
   4.0380000e+01  -1.4419524e+08
   4.0400000e+01  -1.4419524e+08
   4.0420000e+01  -1.4419524e+08
   4.0440000e+01  -1.4419524e+08
   4.0460000e+01  -1.4419524e+08
   4.0480000e+01  -1.4419524e+08
   4.0500000e+01  -1.4419524e+08
   4.0520000e+01  -1.4419524e+08
   4.0540000e+01  -1.4419524e+08
   4.0560000e+01  -1.4419524e+08
   4.0580000e+01  -1.4419524e+08
   4.0600000e+01  -1.4419524e+08
   4.0620000e+01  -1.4419524e+08
   4.0640000e+01  -1.4419524e+08
   4.0660000e+01  -1.4419524e+08
   4.0680000e+01  -1.4419524e+08
   4.0700000e+01  -1.4419524e+08
   4.0720000e+01  -1.4419524e+08
   4.0740000e+01  -1.4419524e+08
   4.0760000e+01  -1.4419524e+08
   4.0780000e+01  -1.4419524e+08
   4.0800000e+01  -1.4419524e+08
   4.0820000e+01  -1.4419524e+08
   4.0840000e+01  -1.4419524e+08
   4.0860000e+01  -1.4419524e+08
   4.0880000e+01  -1.4419524e+08
   4.0900000e+01  -1.4419524e+08
   4.0920000e+01  -1.4419524e+08
   4.0940000e+01  -1.4419524e+08
   4.0960000e+01  -1.4419524e+08
   4.0980000e+01  -1.4419524e+08
   4.1000000e+01  -1.4419524e+08
   4.1020000e+01  -1.4419524e+08
   4.1040000e+01  -1.4419524e+08
   4.1060000e+01  -1.4419524e+08
   4.1080000e+01  -1.4419524e+08
   4.1100000e+01  -1.4419524e+08
   4.1120000e+01  -1.4419524e+08
   4.1140000e+01  -1.4419524e+08
   4.1160000e+01  -1.4419524e+08
   4.1180000e+01  -1.4419524e+08
   4.1200000e+01  -1.4419524e+08
   4.1220000e+01  -1.4419524e+08
   4.1240000e+01  -1.4419524e+08
   4.1260000e+01  -1.4419524e+08
   4.1280000e+01  -1.4419524e+08
   4.1300000e+01  -1.4419524e+08
   4.1320000e+01  -1.4419524e+08
   4.1340000e+01  -1.4419524e+08
   4.1360000e+01  -1.4419524e+08
   4.1380000e+01  -1.4419524e+08
   4.1400000e+01  -1.4419524e+08
   4.1420000e+01  -1.4419524e+08
   4.1440000e+01  -1.4419524e+08
   4.1460000e+01  -1.4419524e+08
   4.1480000e+01  -1.4419524e+08
   4.1500000e+01  -1.4419524e+08
   4.1520000e+01  -1.4419524e+08
   4.1540000e+01  -1.4419524e+08
   4.1560000e+01  -1.4419524e+08
   4.1580000e+01  -1.4419524e+08
   4.1600000e+01  -1.4419524e+08
   4.1620000e+01  -1.4419524e+08
   4.1640000e+01  -1.4419524e+08
   4.1660000e+01  -1.4419524e+08
   4.1680000e+01  -1.4419524e+08
   4.1700000e+01  -1.4419524e+08
   4.1720000e+01  -1.4419524e+08
   4.1740000e+01  -1.4419524e+08
   4.1760000e+01  -1.4419524e+08
   4.1780000e+01  -1.4419524e+08
   4.1800000e+01  -1.4419524e+08
   4.1820000e+01  -1.4419524e+08
   4.1840000e+01  -1.4419524e+08
   4.1860000e+01  -1.4419524e+08
   4.1880000e+01  -1.4419524e+08
   4.1900000e+01  -1.4419524e+08
   4.1920000e+01  -1.4419524e+08
   4.1940000e+01  -1.4419524e+08
   4.1960000e+01  -1.4419524e+08
   4.1980000e+01  -1.4419524e+08
   4.2000000e+01  -1.4419524e+08
   4.2020000e+01  -1.4419524e+08
   4.2040000e+01  -1.4419524e+08
   4.2060000e+01  -1.4419524e+08
   4.2080000e+01  -1.4419524e+08
   4.2100000e+01  -1.4419524e+08
   4.2120000e+01  -1.4419524e+08
   4.2140000e+01  -1.4419524e+08
   4.2160000e+01  -1.4419524e+08
   4.2180000e+01  -1.4419524e+08
   4.2200000e+01  -1.4419524e+08
   4.2220000e+01  -1.4419524e+08
   4.2240000e+01  -1.4419524e+08
   4.2260000e+01  -1.4419524e+08
   4.2280000e+01  -1.4419524e+08
   4.2300000e+01  -1.4419524e+08
   4.2320000e+01  -1.4419524e+08
   4.2340000e+01  -1.4419524e+08
   4.2360000e+01  -1.4419524e+08
   4.2380000e+01  -1.4419524e+08
   4.2400000e+01  -1.4419524e+08
   4.2420000e+01  -1.4419524e+08
   4.2440000e+01  -1.4419524e+08
   4.2460000e+01  -1.4419524e+08
   4.2480000e+01  -1.4419524e+08
   4.2500000e+01  -1.4419524e+08
   4.2520000e+01  -1.4419524e+08
   4.2540000e+01  -1.4419524e+08
   4.2560000e+01  -1.4419524e+08
   4.2580000e+01  -1.4419524e+08
   4.2600000e+01  -1.4419524e+08
   4.2620000e+01  -1.4419524e+08
   4.2640000e+01  -1.4419524e+08
   4.2660000e+01  -1.4419524e+08
   4.2680000e+01  -1.4419524e+08
   4.2700000e+01  -1.4419524e+08
   4.2720000e+01  -1.4419524e+08
   4.2740000e+01  -1.4419524e+08
   4.2760000e+01  -1.4419524e+08
   4.2780000e+01  -1.4419524e+08
   4.2800000e+01  -1.4419524e+08
   4.2820000e+01  -1.4419524e+08
   4.2840000e+01  -1.4419524e+08
   4.2860000e+01  -1.4419524e+08
   4.2880000e+01  -1.4419524e+08
   4.2900000e+01  -1.4419524e+08
   4.2920000e+01  -1.4419524e+08
   4.2940000e+01  -1.4419524e+08
   4.2960000e+01  -1.4419524e+08
   4.2980000e+01  -1.4419524e+08
   4.3000000e+01  -1.4419524e+08
   4.3020000e+01  -1.4419524e+08
   4.3040000e+01  -1.4419524e+08
   4.3060000e+01  -1.4419524e+08
   4.3080000e+01  -1.4419524e+08
   4.3100000e+01  -1.4419524e+08
   4.3120000e+01  -1.4419524e+08
   4.3140000e+01  -1.4419524e+08
   4.3160000e+01  -1.4419524e+08
   4.3180000e+01  -1.4419524e+08
   4.3200000e+01  -1.4419524e+08
   4.3220000e+01  -1.4419524e+08
   4.3240000e+01  -1.4419524e+08
   4.3260000e+01  -1.4419524e+08
   4.3280000e+01  -1.4419524e+08
   4.3300000e+01  -1.4419524e+08
   4.3320000e+01  -1.4419524e+08
   4.3340000e+01  -1.4419524e+08
   4.3360000e+01  -1.4419524e+08
   4.3380000e+01  -1.4419524e+08
   4.3400000e+01  -1.4419524e+08
   4.3420000e+01  -1.4419524e+08
   4.3440000e+01  -1.4419524e+08
   4.3460000e+01  -1.4419524e+08
   4.3480000e+01  -1.4419524e+08
   4.3500000e+01  -1.4419524e+08
   4.3520000e+01  -1.4419524e+08
   4.3540000e+01  -1.4419524e+08
   4.3560000e+01  -1.4419524e+08
   4.3580000e+01  -1.4419524e+08
   4.3600000e+01  -1.4419524e+08
   4.3620000e+01  -1.4419524e+08
   4.3640000e+01  -1.4419524e+08
   4.3660000e+01  -1.4419524e+08
   4.3680000e+01  -1.4419524e+08
   4.3700000e+01  -1.4419524e+08
   4.3720000e+01  -1.4419524e+08
   4.3740000e+01  -1.4419524e+08
   4.3760000e+01  -1.4419524e+08
   4.3780000e+01  -1.4419524e+08
   4.3800000e+01  -1.4419524e+08
   4.3820000e+01  -1.4419524e+08
   4.3840000e+01  -1.4419524e+08
   4.3860000e+01  -1.4419524e+08
   4.3880000e+01  -1.4419524e+08
   4.3900000e+01  -1.4419524e+08
   4.3920000e+01  -1.4419524e+08
   4.3940000e+01  -1.4419524e+08
   4.3960000e+01  -1.4419524e+08
   4.3980000e+01  -1.4419524e+08
   4.4000000e+01  -1.4419524e+08
   4.4020000e+01  -1.4419524e+08
   4.4040000e+01  -1.4419524e+08
   4.4060000e+01  -1.4419524e+08
   4.4080000e+01  -1.4419524e+08
   4.4100000e+01  -1.4419524e+08
   4.4120000e+01  -1.4419524e+08
   4.4140000e+01  -1.4419524e+08
   4.4160000e+01  -1.4419524e+08
   4.4180000e+01  -1.4419524e+08
   4.4200000e+01  -1.4419524e+08
   4.4220000e+01  -1.4419524e+08
   4.4240000e+01  -1.4419524e+08
   4.4260000e+01  -1.4419524e+08
   4.4280000e+01  -1.4419524e+08
   4.4300000e+01  -1.4419524e+08
   4.4320000e+01  -1.4419524e+08
   4.4340000e+01  -1.4419524e+08
   4.4360000e+01  -1.4419524e+08
   4.4380000e+01  -1.4419524e+08
   4.4400000e+01  -1.4419524e+08
   4.4420000e+01  -1.4419524e+08
   4.4440000e+01  -1.4419524e+08
   4.4460000e+01  -1.4419524e+08
   4.4480000e+01  -1.4419524e+08
   4.4500000e+01  -1.4419524e+08
   4.4520000e+01  -1.4419524e+08
   4.4540000e+01  -1.4419524e+08
   4.4560000e+01  -1.4419524e+08
   4.4580000e+01  -1.4419524e+08
   4.4600000e+01  -1.4419524e+08
   4.4620000e+01  -1.4419524e+08
   4.4640000e+01  -1.4419524e+08
   4.4660000e+01  -1.4419524e+08
   4.4680000e+01  -1.4419524e+08
   4.4700000e+01  -1.4419524e+08
   4.4720000e+01  -1.4419524e+08
   4.4740000e+01  -1.4419524e+08
   4.4760000e+01  -1.4419524e+08
   4.4780000e+01  -1.4419524e+08
   4.4800000e+01  -1.4419524e+08
   4.4820000e+01  -1.4419524e+08
   4.4840000e+01  -1.4419524e+08
   4.4860000e+01  -1.4419524e+08
   4.4880000e+01  -1.4419524e+08
   4.4900000e+01  -1.4419524e+08
   4.4920000e+01  -1.4419524e+08
   4.4940000e+01  -1.4419524e+08
   4.4960000e+01  -1.4419524e+08
   4.4980000e+01  -1.4419524e+08
   4.5000000e+01  -1.4419524e+08
   4.5020000e+01  -1.4419524e+08
   4.5040000e+01  -1.4419524e+08
   4.5060000e+01  -1.4419524e+08
   4.5080000e+01  -1.4419524e+08
   4.5100000e+01  -1.4419524e+08
   4.5120000e+01  -1.4419524e+08
   4.5140000e+01  -1.4419524e+08
   4.5160000e+01  -1.4419524e+08
   4.5180000e+01  -1.4419524e+08
   4.5200000e+01  -1.4419524e+08
   4.5220000e+01  -1.4419524e+08
   4.5240000e+01  -1.4419524e+08
   4.5260000e+01  -1.4419524e+08
   4.5280000e+01  -1.4419524e+08
   4.5300000e+01  -1.4419524e+08
   4.5320000e+01  -1.4419524e+08
   4.5340000e+01  -1.4419524e+08
   4.5360000e+01  -1.4419524e+08
   4.5380000e+01  -1.4419524e+08
   4.5400000e+01  -1.4419524e+08
   4.5420000e+01  -1.4419524e+08
   4.5440000e+01  -1.4419524e+08
   4.5460000e+01  -1.4419524e+08
   4.5480000e+01  -1.4419524e+08
   4.5500000e+01  -1.4419524e+08
   4.5520000e+01  -1.4419524e+08
   4.5540000e+01  -1.4419524e+08
   4.5560000e+01  -1.4419524e+08
   4.5580000e+01  -1.4419524e+08
   4.5600000e+01  -1.4419524e+08
   4.5620000e+01  -1.4419524e+08
   4.5640000e+01  -1.4419524e+08
   4.5660000e+01  -1.4419524e+08
   4.5680000e+01  -1.4419524e+08
   4.5700000e+01  -1.4419524e+08
   4.5720000e+01  -1.4419524e+08
   4.5740000e+01  -1.4419524e+08
   4.5760000e+01  -1.4419524e+08
   4.5780000e+01  -1.4419524e+08
   4.5800000e+01  -1.4419524e+08
   4.5820000e+01  -1.4419524e+08
   4.5840000e+01  -1.4419524e+08
   4.5860000e+01  -1.4419524e+08
   4.5880000e+01  -1.4419524e+08
   4.5900000e+01  -1.4419524e+08
   4.5920000e+01  -1.4419524e+08
   4.5940000e+01  -1.4419524e+08
   4.5960000e+01  -1.4419524e+08
   4.5980000e+01  -1.4419524e+08
   4.6000000e+01  -1.4419524e+08
   4.6020000e+01  -1.4419524e+08
   4.6040000e+01  -1.4419524e+08
   4.6060000e+01  -1.4419524e+08
   4.6080000e+01  -1.4419524e+08
   4.6100000e+01  -1.4419524e+08
   4.6120000e+01  -1.4419524e+08
   4.6140000e+01  -1.4419524e+08
   4.6160000e+01  -1.4419524e+08
   4.6180000e+01  -1.4419524e+08
   4.6200000e+01  -1.4419524e+08
   4.6220000e+01  -1.4419524e+08
   4.6240000e+01  -1.4419524e+08
   4.6260000e+01  -1.4419524e+08
   4.6280000e+01  -1.4419524e+08
   4.6300000e+01  -1.4419524e+08
   4.6320000e+01  -1.4419524e+08
   4.6340000e+01  -1.4419524e+08
   4.6360000e+01  -1.4419524e+08
   4.6380000e+01  -1.4419524e+08
   4.6400000e+01  -1.4419524e+08
   4.6420000e+01  -1.4419524e+08
   4.6440000e+01  -1.4419524e+08
   4.6460000e+01  -1.4419524e+08
   4.6480000e+01  -1.4419524e+08
   4.6500000e+01  -1.4419524e+08
   4.6520000e+01  -1.4419524e+08
   4.6540000e+01  -1.4419524e+08
   4.6560000e+01  -1.4419524e+08
   4.6580000e+01  -1.4419524e+08
   4.6600000e+01  -1.4419524e+08
   4.6620000e+01  -1.4419524e+08
   4.6640000e+01  -1.4419524e+08
   4.6660000e+01  -1.4419524e+08
   4.6680000e+01  -1.4419524e+08
   4.6700000e+01  -1.4419524e+08
   4.6720000e+01  -1.4419524e+08
   4.6740000e+01  -1.4419524e+08
   4.6760000e+01  -1.4419524e+08
   4.6780000e+01  -1.4419524e+08
   4.6800000e+01  -1.4419524e+08
   4.6820000e+01  -1.4419524e+08
   4.6840000e+01  -1.4419524e+08
   4.6860000e+01  -1.4419524e+08
   4.6880000e+01  -1.4419524e+08
   4.6900000e+01  -1.4419524e+08
   4.6920000e+01  -1.4419524e+08
   4.6940000e+01  -1.4419524e+08
   4.6960000e+01  -1.4419524e+08
   4.6980000e+01  -1.4419524e+08
   4.7000000e+01  -1.4419524e+08
   4.7020000e+01  -1.4419524e+08
   4.7040000e+01  -1.4419524e+08
   4.7060000e+01  -1.4419524e+08
   4.7080000e+01  -1.4419524e+08
   4.7100000e+01  -1.4419524e+08
   4.7120000e+01  -1.4419524e+08
   4.7140000e+01  -1.4419524e+08
   4.7160000e+01  -1.4419524e+08
   4.7180000e+01  -1.4419524e+08
   4.7200000e+01  -1.4419524e+08
   4.7220000e+01  -1.4419524e+08
   4.7240000e+01  -1.4419524e+08
   4.7260000e+01  -1.4419524e+08
   4.7280000e+01  -1.4419524e+08
   4.7300000e+01  -1.4419524e+08
   4.7320000e+01  -1.4419524e+08
   4.7340000e+01  -1.4419524e+08
   4.7360000e+01  -1.4419524e+08
   4.7380000e+01  -1.4419524e+08
   4.7400000e+01  -1.4419524e+08
   4.7420000e+01  -1.4419524e+08
   4.7440000e+01  -1.4419524e+08
   4.7460000e+01  -1.4419524e+08
   4.7480000e+01  -1.4419524e+08
   4.7500000e+01  -1.4419524e+08
   4.7520000e+01  -1.4419524e+08
   4.7540000e+01  -1.4419524e+08
   4.7560000e+01  -1.4419524e+08
   4.7580000e+01  -1.4419524e+08
   4.7600000e+01  -1.4419524e+08
   4.7620000e+01  -1.4419524e+08
   4.7640000e+01  -1.4419524e+08
   4.7660000e+01  -1.4419524e+08
   4.7680000e+01  -1.4419524e+08
   4.7700000e+01  -1.4419524e+08
   4.7720000e+01  -1.4419524e+08
   4.7740000e+01  -1.4419524e+08
   4.7760000e+01  -1.4419524e+08
   4.7780000e+01  -1.4419524e+08
   4.7800000e+01  -1.4419524e+08
   4.7820000e+01  -1.4419524e+08
   4.7840000e+01  -1.4419524e+08
   4.7860000e+01  -1.4419524e+08
   4.7880000e+01  -1.4419524e+08
   4.7900000e+01  -1.4419524e+08
   4.7920000e+01  -1.4419524e+08
   4.7940000e+01  -1.4419524e+08
   4.7960000e+01  -1.4419524e+08
   4.7980000e+01  -1.4419524e+08
   4.8000000e+01  -1.4419524e+08
   4.8020000e+01  -1.4419524e+08
   4.8040000e+01  -1.4419524e+08
   4.8060000e+01  -1.4419524e+08
   4.8080000e+01  -1.4419524e+08
   4.8100000e+01  -1.4419524e+08
   4.8120000e+01  -1.4419524e+08
   4.8140000e+01  -1.4419524e+08
   4.8160000e+01  -1.4419524e+08
   4.8180000e+01  -1.4419524e+08
   4.8200000e+01  -1.4419524e+08
   4.8220000e+01  -1.4419524e+08
   4.8240000e+01  -1.4419524e+08
   4.8260000e+01  -1.4419524e+08
   4.8280000e+01  -1.4419524e+08
   4.8300000e+01  -1.4419524e+08
   4.8320000e+01  -1.4419524e+08
   4.8340000e+01  -1.4419524e+08
   4.8360000e+01  -1.4419524e+08
   4.8380000e+01  -1.4419524e+08
   4.8400000e+01  -1.4419524e+08
   4.8420000e+01  -1.4419524e+08
   4.8440000e+01  -1.4419524e+08
   4.8460000e+01  -1.4419524e+08
   4.8480000e+01  -1.4419524e+08
   4.8500000e+01  -1.4419524e+08
   4.8520000e+01  -1.4419524e+08
   4.8540000e+01  -1.4419524e+08
   4.8560000e+01  -1.4419524e+08
   4.8580000e+01  -1.4419524e+08
   4.8600000e+01  -1.4419524e+08
   4.8620000e+01  -1.4419524e+08
   4.8640000e+01  -1.4419524e+08
   4.8660000e+01  -1.4419524e+08
   4.8680000e+01  -1.4419524e+08
   4.8700000e+01  -1.4419524e+08
   4.8720000e+01  -1.4419524e+08
   4.8740000e+01  -1.4419524e+08
   4.8760000e+01  -1.4419524e+08
   4.8780000e+01  -1.4419524e+08
   4.8800000e+01  -1.4419524e+08
   4.8820000e+01  -1.4419524e+08
   4.8840000e+01  -1.4419524e+08
   4.8860000e+01  -1.4419524e+08
   4.8880000e+01  -1.4419524e+08
   4.8900000e+01  -1.4419524e+08
   4.8920000e+01  -1.4419524e+08
   4.8940000e+01  -1.4419524e+08
   4.8960000e+01  -1.4419524e+08
   4.8980000e+01  -1.4419524e+08
   4.9000000e+01  -1.4419524e+08
   4.9020000e+01  -1.4419524e+08
   4.9040000e+01  -1.4419524e+08
   4.9060000e+01  -1.4419524e+08
   4.9080000e+01  -1.4419524e+08
   4.9100000e+01  -1.4419524e+08
   4.9120000e+01  -1.4419524e+08
   4.9140000e+01  -1.4419524e+08
   4.9160000e+01  -1.4419524e+08
   4.9180000e+01  -1.4419524e+08
   4.9200000e+01  -1.4419524e+08
   4.9220000e+01  -1.4419524e+08
   4.9240000e+01  -1.4419524e+08
   4.9260000e+01  -1.4419524e+08
   4.9280000e+01  -1.4419524e+08
   4.9300000e+01  -1.4419524e+08
   4.9320000e+01  -1.4419524e+08
   4.9340000e+01  -1.4419524e+08
   4.9360000e+01  -1.4419524e+08
   4.9380000e+01  -1.4419524e+08
   4.9400000e+01  -1.4419524e+08
   4.9420000e+01  -1.4419524e+08
   4.9440000e+01  -1.4419524e+08
   4.9460000e+01  -1.4419524e+08
   4.9480000e+01  -1.4419524e+08
   4.9500000e+01  -1.4419524e+08
   4.9520000e+01  -1.4419524e+08
   4.9540000e+01  -1.4419524e+08
   4.9560000e+01  -1.4419524e+08
   4.9580000e+01  -1.4419524e+08
   4.9600000e+01  -1.4419524e+08
   4.9620000e+01  -1.4419524e+08
   4.9640000e+01  -1.4419524e+08
   4.9660000e+01  -1.4419524e+08
   4.9680000e+01  -1.4419524e+08
   4.9700000e+01  -1.4419524e+08
   4.9720000e+01  -1.4419524e+08
   4.9740000e+01  -1.4419524e+08
   4.9760000e+01  -1.4419524e+08
   4.9780000e+01  -1.4419524e+08
   4.9800000e+01  -1.4419524e+08
   4.9820000e+01  -1.4419524e+08
   4.9840000e+01  -1.4419524e+08
   4.9860000e+01  -1.4419524e+08
   4.9880000e+01  -1.4419524e+08
   4.9900000e+01  -1.4419524e+08
   4.9920000e+01  -1.4419524e+08
   4.9940000e+01  -1.4419524e+08
   4.9960000e+01  -1.4419524e+08
   4.9980000e+01  -1.4419524e+08
   5.0000000e+01  -1.4419524e+08


==> data/sig2/sig11_2_example3.dat <==
   3.0000000e+01   1.5273003e+08
   3.0020000e+01   1.6016897e+08
   3.0040000e+01   1.6708086e+08
   3.0060000e+01   1.7308060e+08
   3.0080000e+01   1.7770498e+08
   3.0100000e+01   1.8073857e+08
   3.0120000e+01   1.8192546e+08
   3.0140000e+01   1.8129596e+08
   3.0160000e+01   1.7884962e+08
   3.0180000e+01   1.7486467e+08
   3.0200000e+01   1.6956865e+08
   3.0220000e+01   1.6341828e+08
   3.0240000e+01   1.5677600e+08
   3.0260000e+01   1.5015945e+08
   3.0280000e+01   1.4393839e+08
   3.0300000e+01   1.3856251e+08
   3.0320000e+01   1.3428766e+08
   3.0340000e+01   1.3139442e+08
   3.0360000e+01   1.2994626e+08
   3.0380000e+01   1.3000951e+08
   3.0400000e+01   1.3144137e+08
   3.0420000e+01   1.3411274e+08
   3.0440000e+01   1.3772563e+08
   3.0460000e+01   1.4202633e+08
   3.0480000e+01   1.4665586e+08
   3.0500000e+01   1.5133282e+08
   3.0520000e+01   1.5573927e+08
   3.0540000e+01   1.5965709e+08
   3.0560000e+01   1.6288568e+08
   3.0580000e+01   1.6532639e+08
   3.0600000e+01   1.6692559e+08
   3.0620000e+01   1.6771100e+08
   3.0640000e+01   1.6775563e+08
   3.0660000e+01   1.6717543e+08
   3.0680000e+01   1.6611388e+08
   3.0700000e+01   1.6471175e+08
   3.0720000e+01   1.6311687e+08
   3.0740000e+01   1.6143265e+08
   3.0760000e+01   1.5976211e+08
   3.0780000e+01   1.5813477e+08
   3.0800000e+01   1.5659292e+08
   3.0820000e+01   1.5509479e+08
   3.0840000e+01   1.5364068e+08
   3.0860000e+01   1.5215491e+08
   3.0880000e+01   1.5063752e+08
   3.0900000e+01   1.4903095e+08
   3.0920000e+01   1.4737926e+08
   3.0940000e+01   1.4568362e+08
   3.0960000e+01   1.4405662e+08
   3.0980000e+01   1.4256702e+08
   3.1000000e+01   1.4138600e+08
   3.1020000e+01   1.4061952e+08
   3.1040000e+01   1.4045347e+08
   3.1060000e+01   1.4097020e+08
   3.1080000e+01   1.4230739e+08
   3.1100000e+01   1.4445657e+08
   3.1120000e+01   1.4744887e+08
   3.1140000e+01   1.5114046e+08
   3.1160000e+01   1.5542767e+08
   3.1180000e+01   1.6003101e+08
   3.1200000e+01   1.6473164e+08
   3.1220000e+01   1.6916418e+08
   3.1240000e+01   1.7306294e+08
   3.1260000e+01   1.7606494e+08
   3.1280000e+01   1.7795555e+08
   3.1300000e+01   1.7847517e+08
   3.1320000e+01   1.7755540e+08
   3.1340000e+01   1.7512005e+08
   3.1360000e+01   1.7130543e+08
   3.1380000e+01   1.6624857e+08
   3.1400000e+01   1.6028766e+08
   3.1420000e+01   1.5373893e+08
   3.1440000e+01   1.4707256e+08
   3.1460000e+01   1.4069258e+08
   3.1480000e+01   1.3508221e+08
   3.1500000e+01   1.3060886e+08
   3.1520000e+01   1.2763740e+08
   3.1540000e+01   1.2637774e+08
   3.1560000e+01   1.2697391e+08
   3.1580000e+01   1.2939987e+08
   3.1600000e+01   1.3353749e+08
   3.1620000e+01   1.3911607e+08
   3.1640000e+01   1.4578928e+08
   3.1660000e+01   1.5310771e+08
   3.1680000e+01   1.6059748e+08
   3.1700000e+01   1.6775223e+08
   3.1720000e+01   1.7410769e+08
   3.1740000e+01   1.7924202e+08
   3.1760000e+01   1.8283259e+08
   3.1780000e+01   1.8465963e+08
   3.1800000e+01   1.8463040e+08
   3.1820000e+01   1.8278393e+08
   3.1840000e+01   1.7927736e+08
   3.1860000e+01   1.7438770e+08
   3.1880000e+01   1.6846910e+08
   3.1900000e+01   1.6194781e+08
   3.1920000e+01   1.5526635e+08
   3.1940000e+01   1.4887389e+08
   3.1960000e+01   1.4317160e+08
   3.1980000e+01   1.3850748e+08
   3.2000000e+01   1.3513093e+08
   3.2020000e+01   1.3320414e+08
   3.2040000e+01   1.3276566e+08
   3.2060000e+01   1.3376958e+08
   3.2080000e+01   1.3605034e+08
   3.2100000e+01   1.3939502e+08
   3.2120000e+01   1.4350010e+08
   3.2140000e+01   1.4807058e+08
   3.2160000e+01   1.5276525e+08
   3.2180000e+01   1.5730503e+08
   3.2200000e+01   1.6140945e+08
   3.2220000e+01   1.6489545e+08
   3.2240000e+01   1.6760743e+08
   3.2260000e+01   1.6949738e+08
   3.2280000e+01   1.7054806e+08
   3.2300000e+01   1.7083634e+08
   3.2320000e+01   1.7044900e+08
   3.2340000e+01   1.6953858e+08
   3.2360000e+01   1.6823261e+08
   3.2380000e+01   1.6669419e+08
   3.2400000e+01   1.6502733e+08
   3.2420000e+01   1.6335048e+08
   3.2440000e+01   1.6170496e+08
   3.2460000e+01   1.6013912e+08
   3.2480000e+01   1.5863035e+08
   3.2500000e+01   1.5716898e+08
   3.2520000e+01   1.5570054e+08
   3.2540000e+01   1.5419899e+08
   3.2560000e+01   1.5262576e+08
   3.2580000e+01   1.5098781e+08
   3.2600000e+01   1.4930344e+08
   3.2620000e+01   1.4764395e+08
   3.2640000e+01   1.4609862e+08
   3.2660000e+01   1.4479909e+08
   3.2680000e+01   1.4388310e+08
   3.2700000e+01   1.4350077e+08
   3.2720000e+01   1.4378537e+08
   3.2740000e+01   1.4483931e+08
   3.2760000e+01   1.4672800e+08
   3.2780000e+01   1.4944146e+08
   3.2800000e+01   1.5292868e+08
   3.2820000e+01   1.5703341e+08
   3.2840000e+01   1.6157625e+08
   3.2860000e+01   1.6627088e+08
   3.2880000e+01   1.7084545e+08
   3.2900000e+01   1.7495021e+08
   3.2920000e+01   1.7829964e+08
   3.2940000e+01   1.8057901e+08
   3.2960000e+01   1.8158802e+08
   3.2980000e+01   1.8114650e+08
   3.3000000e+01   1.7922452e+08
   3.3020000e+01   1.7584336e+08
   3.3040000e+01   1.7118333e+08
   3.3060000e+01   1.6547546e+08
   3.3080000e+01   1.5908630e+08
   3.3100000e+01   1.5239935e+08
   3.3120000e+01   1.4588053e+08
   3.3140000e+01   1.3995785e+08
   3.3160000e+01   1.3506980e+08
   3.3180000e+01   1.3156140e+08
   3.3200000e+01   1.2971627e+08
   3.3220000e+01   1.2968729e+08
   3.3240000e+01   1.3151661e+08
   3.3260000e+01   1.3510889e+08
   3.3280000e+01   1.4024744e+08
   3.3300000e+01   1.4660572e+08
   3.3320000e+01   1.5376668e+08
   3.3340000e+01   1.6126005e+08
   3.3360000e+01   1.6858591e+08
   3.3380000e+01   1.7526268e+08
   3.3400000e+01   1.8084860e+08
   3.3420000e+01   1.8498866e+08
   3.3440000e+01   1.8742027e+08
   3.3460000e+01   1.8801705e+08
   3.3480000e+01   1.8676040e+08
   3.3500000e+01   1.8378734e+08
   3.3520000e+01   1.7931491e+08
   3.3540000e+01   1.7370063e+08
   3.3560000e+01   1.6732102e+08
   3.3580000e+01   1.6064914e+08
   3.3600000e+01   1.5410143e+08
   3.3620000e+01   1.4813501e+08
   3.3640000e+01   1.4308024e+08
   3.3660000e+01   1.3926171e+08
   3.3680000e+01   1.3682964e+08
   3.3700000e+01   1.3590853e+08
   3.3720000e+01   1.3643259e+08
   3.3740000e+01   1.3832485e+08
   3.3760000e+01   1.4133205e+08
   3.3780000e+01   1.4523533e+08
   3.3800000e+01   1.4967337e+08
   3.3820000e+01   1.5438038e+08
   3.3840000e+01   1.5898925e+08
   3.3860000e+01   1.6328315e+08
   3.3880000e+01   1.6697979e+08
   3.3900000e+01   1.6997820e+08
   3.3920000e+01   1.7213089e+08
   3.3940000e+01   1.7347366e+08
   3.3960000e+01   1.7399155e+08
   3.3980000e+01   1.7383089e+08
   3.4000000e+01   1.7306332e+08
   3.4020000e+01   1.7188770e+08
   3.4040000e+01   1.7039559e+08
   3.4060000e+01   1.6877410e+08
   3.4080000e+01   1.6707544e+08
   3.4100000e+01   1.6542926e+08
   3.4120000e+01   1.6382011e+08
   3.4140000e+01   1.6230761e+08
   3.4160000e+01   1.6082049e+08
   3.4180000e+01   1.5937007e+08
   3.4200000e+01   1.5787178e+08
   3.4220000e+01   1.5633261e+08
   3.4240000e+01   1.5470551e+08
   3.4260000e+01   1.5303734e+08
   3.4280000e+01   1.5135324e+08
   3.4300000e+01   1.4976096e+08
   3.4320000e+01   1.4835917e+08
   3.4340000e+01   1.4730078e+08
   3.4360000e+01   1.4672195e+08
   3.4380000e+01   1.4677086e+08
   3.4400000e+01   1.4755943e+08
   3.4420000e+01   1.4916455e+08
   3.4440000e+01   1.5161081e+08
   3.4460000e+01   1.5484710e+08
   3.4480000e+01   1.5877281e+08
   3.4500000e+01   1.6318870e+08
   3.4520000e+01   1.6787457e+08
   3.4540000e+01   1.7251503e+08
   3.4560000e+01   1.7682338e+08
   3.4580000e+01   1.8044768e+08
   3.4600000e+01   1.8312340e+08
   3.4620000e+01   1.8456515e+08
   3.4640000e+01   1.8462837e+08
   3.4660000e+01   1.8318677e+08
   3.4680000e+01   1.8028889e+08
   3.4700000e+01   1.7601683e+08
   3.4720000e+01   1.7063254e+08
   3.4740000e+01   1.6441153e+08
   3.4760000e+01   1.5778482e+08
   3.4780000e+01   1.5114181e+08
   3.4800000e+01   1.4498206e+08
   3.4820000e+01   1.3968711e+08
   3.4840000e+01   1.3569566e+08
   3.4860000e+01   1.3325450e+08
   3.4880000e+01   1.3262308e+08
   3.4900000e+01   1.3382011e+08
   3.4920000e+01   1.3685785e+08
   3.4940000e+01   1.4149629e+08
   3.4960000e+01   1.4750688e+08
   3.4980000e+01   1.5443453e+08
   3.5000000e+01   1.6188977e+08
   3.5020000e+01   1.6930955e+08
   3.5040000e+01   1.7627306e+08
   3.5060000e+01   1.8224825e+08
   3.5080000e+01   1.8692275e+08
   3.5100000e+01   1.8992488e+08
   3.5120000e+01   1.9115724e+08
   3.5140000e+01   1.9049040e+08
   3.5160000e+01   1.8808251e+08
   3.5180000e+01   1.8405702e+08
   3.5200000e+01   1.7879210e+08
   3.5220000e+01   1.7260095e+08
   3.5240000e+01   1.6598437e+08
   3.5260000e+01   1.5932936e+08
   3.5280000e+01   1.5313166e+08
   3.5300000e+01   1.4772169e+08
   3.5320000e+01   1.4347069e+08
   3.5340000e+01   1.4054892e+08
   3.5360000e+01   1.3912678e+08
   3.5380000e+01   1.3916754e+08
   3.5400000e+01   1.4062721e+08
   3.5420000e+01   1.4328242e+08
   3.5440000e+01   1.4692241e+08
   3.5460000e+01   1.5121339e+08
   3.5480000e+01   1.5586614e+08
   3.5500000e+01   1.6053888e+08
   3.5520000e+01   1.6496257e+08
   3.5540000e+01   1.6887978e+08
   3.5560000e+01   1.7211897e+08
   3.5580000e+01   1.7456084e+08
   3.5600000e+01   1.7616420e+08
   3.5620000e+01   1.7695171e+08
   3.5640000e+01   1.7699468e+08
   3.5660000e+01   1.7641771e+08
   3.5680000e+01   1.7534939e+08
   3.5700000e+01   1.7395264e+08
   3.5720000e+01   1.7234621e+08
   3.5740000e+01   1.7067096e+08
   3.5760000e+01   1.6898405e+08
   3.5780000e+01   1.6737011e+08
   3.5800000e+01   1.6580757e+08
   3.5820000e+01   1.6432645e+08
   3.5840000e+01   1.6284879e+08
   3.5860000e+01   1.6138161e+08
   3.5880000e+01   1.5983948e+08
   3.5900000e+01   1.5825135e+08
   3.5920000e+01   1.5657467e+08
   3.5940000e+01   1.5489687e+08
   3.5960000e+01   1.5324488e+08
   3.5980000e+01   1.5177322e+08
   3.6000000e+01   1.5056715e+08
   3.6020000e+01   1.4982024e+08
   3.6040000e+01   1.4962877e+08
   3.6060000e+01   1.5016839e+08
   3.6080000e+01   1.5147968e+08
   3.6100000e+01   1.5365565e+08
   3.6120000e+01   1.5662217e+08
   3.6140000e+01   1.6034327e+08
   3.6160000e+01   1.6460567e+08
   3.6180000e+01   1.6923902e+08
   3.6200000e+01   1.7391579e+08
   3.6220000e+01   1.7837684e+08
   3.6240000e+01   1.8225131e+08
   3.6260000e+01   1.8527894e+08
   3.6280000e+01   1.8714312e+08
   3.6300000e+01   1.8768449e+08
   3.6320000e+01   1.8673510e+08
   3.6340000e+01   1.8431708e+08
   3.6360000e+01   1.8046986e+08
   3.6380000e+01   1.7542587e+08
   3.6400000e+01   1.6943132e+08
   3.6420000e+01   1.6289102e+08
   3.6440000e+01   1.5619347e+08
   3.6460000e+01   1.4981768e+08
   3.6480000e+01   1.4418221e+08
   3.6500000e+01   1.3970994e+08
   3.6520000e+01   1.3672140e+08
   3.6540000e+01   1.3546181e+08
   3.6560000e+01   1.3604875e+08
   3.6580000e+01   1.3847561e+08
   3.6600000e+01   1.4261037e+08
   3.6620000e+01   1.4819115e+08
   3.6640000e+01   1.5486571e+08
   3.6660000e+01   1.6218660e+08
   3.6680000e+01   1.6967951e+08
   3.6700000e+01   1.7683486e+08
   3.6720000e+01   1.8319331e+08
   3.6740000e+01   1.8832379e+08
   3.6760000e+01   1.9191602e+08
   3.6780000e+01   1.9373295e+08
   3.6800000e+01   1.9370315e+08
   3.6820000e+01   1.9184065e+08
   3.6840000e+01   1.8833033e+08
   3.6860000e+01   1.8342099e+08
   3.6880000e+01   1.7749525e+08
   3.6900000e+01   1.7095338e+08
   3.6920000e+01   1.6426261e+08
   3.6940000e+01   1.5785073e+08
   3.6960000e+01   1.5213914e+08
   3.6980000e+01   1.4745787e+08
   3.7000000e+01   1.4407418e+08
   3.7020000e+01   1.4213270e+08
   3.7040000e+01   1.4169067e+08
   3.7060000e+01   1.4268179e+08
   3.7080000e+01   1.4496269e+08
   3.7100000e+01   1.4829585e+08
   3.7120000e+01   1.5240308e+08
   3.7140000e+01   1.5696334e+08
   3.7160000e+01   1.6165932e+08
   3.7180000e+01   1.6619032e+08
   3.7200000e+01   1.7029297e+08
   3.7220000e+01   1.7377100e+08
   3.7240000e+01   1.7647752e+08
   3.7260000e+01   1.7835914e+08
   3.7280000e+01   1.7940134e+08
   3.7300000e+01   1.7968001e+08
   3.7320000e+01   1.7928231e+08
   3.7340000e+01   1.7836071e+08
   3.7360000e+01   1.7704358e+08
   3.7380000e+01   1.7549274e+08
   3.7400000e+01   1.7381436e+08
   3.7420000e+01   1.7212494e+08
   3.7440000e+01   1.7046694e+08
   3.7460000e+01   1.6888976e+08
   3.7480000e+01   1.6736667e+08
   3.7500000e+01   1.6589574e+08
   3.7520000e+01   1.6441109e+08
   3.7540000e+01   1.6290101e+08
   3.7560000e+01   1.6131051e+08
   3.7580000e+01   1.5966395e+08
   3.7600000e+01   1.5796203e+08
   3.7620000e+01   1.5629355e+08
   3.7640000e+01   1.5473064e+08
   3.7660000e+01   1.5342246e+08
   3.7680000e+01   1.5248864e+08
   3.7700000e+01   1.5209942e+08
   3.7720000e+01   1.5236533e+08
   3.7740000e+01   1.5341589e+08
   3.7760000e+01   1.5528412e+08
   3.7780000e+01   1.5799877e+08
   3.7800000e+01   1.6146345e+08
   3.7820000e+01   1.6557317e+08
   3.7840000e+01   1.7009210e+08
   3.7860000e+01   1.7479305e+08
   3.7880000e+01   1.7934328e+08
   3.7900000e+01   1.8345292e+08
   3.7920000e+01   1.8677775e+08
   3.7940000e+01   1.8905870e+08
   3.7960000e+01   1.9004231e+08
   3.7980000e+01   1.8959813e+08
   3.8000000e+01   1.8764954e+08
   3.8020000e+01   1.8426139e+08
   3.8040000e+01   1.7957369e+08
   3.8060000e+01   1.7385513e+08
   3.8080000e+01   1.6743830e+08
   3.8100000e+01   1.6073769e+08
   3.8120000e+01   1.5419346e+08
   3.8140000e+01   1.4825444e+08
   3.8160000e+01   1.4334610e+08
   3.8180000e+01   1.3981887e+08
   3.8200000e+01   1.3796036e+08
   3.8220000e+01   1.3791094e+08
   3.8240000e+01   1.3973357e+08
   3.8260000e+01   1.4330505e+08
   3.8280000e+01   1.4844177e+08
   3.8300000e+01   1.5477952e+08
   3.8320000e+01   1.6194122e+08
   3.8340000e+01   1.6941382e+08
   3.8360000e+01   1.7674092e+08
   3.8380000e+01   1.8339524e+08
   3.8400000e+01   1.8898163e+08
   3.8420000e+01   1.9309544e+08
   3.8440000e+01   1.9552682e+08
   3.8460000e+01   1.9609146e+08
   3.8480000e+01   1.9483475e+08
   3.8500000e+01   1.9182290e+08
   3.8520000e+01   1.8735118e+08
   3.8540000e+01   1.8169278e+08
   3.8560000e+01   1.7531470e+08
   3.8580000e+01   1.6859586e+08
   3.8600000e+01   1.6205082e+08
   3.8620000e+01   1.5603673e+08
   3.8640000e+01   1.5098663e+08
   3.8660000e+01   1.4712094e+08
   3.8680000e+01   1.4469646e+08
   3.8700000e+01   1.4372896e+08
   3.8720000e+01   1.4426415e+08
   3.8740000e+01   1.4611018e+08
   3.8760000e+01   1.4913210e+08
   3.8780000e+01   1.5298843e+08
   3.8800000e+01   1.5744374e+08
   3.8820000e+01   1.6210298e+08
   3.8840000e+01   1.6672930e+08
   3.8860000e+01   1.7097545e+08
   3.8880000e+01   1.7468721e+08
   3.8900000e+01   1.7763858e+08
   3.8920000e+01   1.7980289e+08
   3.8940000e+01   1.8109926e+08
   3.8960000e+01   1.8162551e+08
   3.8980000e+01   1.8141865e+08
   3.9000000e+01   1.8065714e+08
   3.9020000e+01   1.7943528e+08
   3.9040000e+01   1.7794785e+08
   3.9060000e+01   1.7628017e+08
   3.9080000e+01   1.7458519e+08
   3.9100000e+01   1.7289366e+08
   3.9120000e+01   1.7128634e+08
   3.9140000e+01   1.6973103e+08
   3.9160000e+01   1.6824201e+08
   3.9180000e+01   1.6675314e+08
   3.9200000e+01   1.6524766e+08
   3.9220000e+01   1.6367514e+08
   3.9240000e+01   1.6203529e+08
   3.9260000e+01   1.6033853e+08
   3.9280000e+01   1.5863674e+08
   3.9300000e+01   1.5702015e+08
   3.9320000e+01   1.5559646e+08
   3.9340000e+01   1.5451806e+08
   3.9360000e+01   1.5391358e+08
   3.9380000e+01   1.5394722e+08
   3.9400000e+01   1.5470647e+08
   3.9420000e+01   1.5630181e+08
   3.9440000e+01   1.5871462e+08
   3.9460000e+01   1.6194728e+08
   3.9480000e+01   1.6583490e+08
   3.9500000e+01   1.7025285e+08
   3.9520000e+01   1.7489632e+08
   3.9540000e+01   1.7954239e+08
   3.9560000e+01   1.8380528e+08
   3.9580000e+01   1.8743587e+08
   3.9600000e+01   1.9006409e+08
   3.9620000e+01   1.9151075e+08
   3.9640000e+01   1.9152465e+08
   3.9660000e+01   1.9008586e+08
   3.9680000e+01   1.8713659e+08
   3.9700000e+01   1.8286571e+08
   3.9720000e+01   1.7742765e+08
   3.9740000e+01   1.7120759e+08
   3.9760000e+01   1.6452468e+08
   3.9780000e+01   1.5788404e+08
   3.9800000e+01   1.5166643e+08
   3.9820000e+01   1.4637610e+08
   3.9840000e+01   1.4232694e+08
   3.9860000e+01   1.3989239e+08
   3.9880000e+01   1.3920530e+08
   3.9900000e+01   1.4041043e+08
   3.9920000e+01   1.4339510e+08
   3.9940000e+01   1.4804309e+08
   3.9960000e+01   1.5400220e+08
   3.9980000e+01   1.6094084e+08
   4.0000000e+01   1.6834456e+08
   4.0020000e+01   1.7577624e+08
   4.0040000e+01   1.8268674e+08
   4.0060000e+01   1.8867366e+08
   4.0080000e+01   1.9329292e+08
   4.0100000e+01   1.9630504e+08
   4.0120000e+01   1.9748050e+08
   4.0140000e+01   1.9681992e+08
   4.0160000e+01   1.9435526e+08
   4.0180000e+01   1.9033076e+08
   4.0200000e+01   1.8501106e+08
   4.0220000e+01   1.7881567e+08
   4.0240000e+01   1.7214711e+08
   4.0260000e+01   1.6548423e+08
   4.0280000e+01   1.5923745e+08
   4.0300000e+01   1.5381781e+08
   4.0320000e+01   1.4952080e+08
   4.0340000e+01   1.4658858e+08
   4.0360000e+01   1.4512391e+08
   4.0380000e+01   1.4515345e+08
   4.0400000e+01   1.4657454e+08
   4.0420000e+01   1.4921677e+08
   4.0440000e+01   1.5282273e+08
   4.0460000e+01   1.5709731e+08
   4.0480000e+01   1.6172088e+08
   4.0500000e+01   1.6637258e+08
   4.0520000e+01   1.7077122e+08
   4.0540000e+01   1.7466283e+08
   4.0560000e+01   1.7787947e+08
   4.0580000e+01   1.8029207e+08
   4.0600000e+01   1.8187412e+08
   4.0620000e+01   1.8262924e+08
   4.0640000e+01   1.8265206e+08
   4.0660000e+01   1.8203950e+08
   4.0680000e+01   1.8095295e+08
   4.0700000e+01   1.7951707e+08
   4.0720000e+01   1.7789525e+08
   4.0740000e+01   1.7617710e+08
   4.0760000e+01   1.7447826e+08
   4.0780000e+01   1.7281774e+08
   4.0800000e+01   1.7124640e+08
   4.0820000e+01   1.6971609e+08
   4.0840000e+01   1.6823114e+08
   4.0860000e+01   1.6671408e+08
   4.0880000e+01   1.6516410e+08
   4.0900000e+01   1.6352698e+08
   4.0920000e+01   1.6184084e+08
   4.0940000e+01   1.6011526e+08
   4.0960000e+01   1.5845257e+08
   4.0980000e+01   1.5693384e+08
   4.1000000e+01   1.5571682e+08
   4.1020000e+01   1.5492302e+08
   4.1040000e+01   1.5472127e+08
   4.1060000e+01   1.5521394e+08
   4.1080000e+01   1.5651616e+08
   4.1100000e+01   1.5864525e+08
   4.1120000e+01   1.6160359e+08
   4.1140000e+01   1.6527856e+08
   4.1160000e+01   1.6953251e+08
   4.1180000e+01   1.7412115e+08
   4.1200000e+01   1.7878812e+08
   4.1220000e+01   1.8320549e+08
   4.1240000e+01   1.8706872e+08
   4.1260000e+01   1.9005225e+08
   4.1280000e+01   1.9190418e+08
   4.1300000e+01   1.9239984e+08
   4.1320000e+01   1.9143715e+08
   4.1340000e+01   1.8897183e+08
   4.1360000e+01   1.8510962e+08
   4.1380000e+01   1.8001790e+08
   4.1400000e+01   1.7400576e+08
   4.1420000e+01   1.6741934e+08
   4.1440000e+01   1.6070063e+08
   4.1460000e+01   1.5428266e+08
   4.1480000e+01   1.4862189e+08
   4.1500000e+01   1.4411296e+08
   4.1520000e+01   1.4109556e+08
   4.1540000e+01   1.3980469e+08
   4.1560000e+01   1.4036085e+08
   4.1580000e+01   1.4276046e+08
   4.1600000e+01   1.4686393e+08
   4.1620000e+01   1.5242011e+08
   4.1640000e+01   1.5906304e+08
   4.1660000e+01   1.6636115e+08
   4.1680000e+01   1.7382130e+08
   4.1700000e+01   1.8095505e+08
   4.1720000e+01   1.8727860e+08
   4.1740000e+01   1.9238803e+08
   4.1760000e+01   1.9594253e+08
   4.1780000e+01   1.9773832e+08
   4.1800000e+01   1.9766812e+08
   4.1820000e+01   1.9578333e+08
   4.1840000e+01   1.9223142e+08
   4.1860000e+01   1.8729730e+08
   4.1880000e+01   1.8133085e+08
   4.1900000e+01   1.7476104e+08
   4.1920000e+01   1.6803177e+08
   4.1940000e+01   1.6158955e+08
   4.1960000e+01   1.5584175e+08
   4.1980000e+01   1.5112928e+08
   4.2000000e+01   1.4771130e+08
   4.2020000e+01   1.4573882e+08
   4.2040000e+01   1.4526423e+08
   4.2060000e+01   1.4622472e+08
   4.2080000e+01   1.4847486e+08
   4.2100000e+01   1.5177698e+08
   4.2120000e+01   1.5585577e+08
   4.2140000e+01   1.6038294e+08
   4.2160000e+01   1.6505369e+08
   4.2180000e+01   1.6954780e+08
   4.2200000e+01   1.7362881e+08
   4.2220000e+01   1.7706559e+08
   4.2240000e+01   1.7975322e+08
   4.2260000e+01   1.8159022e+08
   4.2280000e+01   1.8261471e+08
   4.2300000e+01   1.8284684e+08
   4.2320000e+01   1.8243157e+08
   4.2340000e+01   1.8146239e+08
   4.2360000e+01   1.8012769e+08
   4.2380000e+01   1.7852853e+08
   4.2400000e+01   1.7683292e+08
   4.2420000e+01   1.7509434e+08
   4.2440000e+01   1.7341998e+08
   4.2460000e+01   1.7179247e+08
   4.2480000e+01   1.7025422e+08
   4.2500000e+01   1.6873185e+08
   4.2520000e+01   1.6723265e+08
   4.2540000e+01   1.6567103e+08
   4.2560000e+01   1.6406511e+08
   4.2580000e+01   1.6236839e+08
   4.2600000e+01   1.6064895e+08
   4.2620000e+01   1.5893240e+08
   4.2640000e+01   1.5734999e+08
   4.2660000e+01   1.5599534e+08
   4.2680000e+01   1.5504115e+08
   4.2700000e+01   1.5460619e+08
   4.2720000e+01   1.5485209e+08
   4.2740000e+01   1.5585689e+08
   4.2760000e+01   1.5770631e+08
   4.2780000e+01   1.6037486e+08
   4.2800000e+01   1.6382186e+08
   4.2820000e+01   1.6788563e+08
   4.2840000e+01   1.7238666e+08
   4.2860000e+01   1.7704309e+08
   4.2880000e+01   1.8157321e+08
   4.2900000e+01   1.8564082e+08
   4.2920000e+01   1.8894197e+08
   4.2940000e+01   1.9118333e+08
   4.2960000e+01   1.9213950e+08
   4.2980000e+01   1.9165747e+08
   4.3000000e+01   1.8967795e+08
   4.3020000e+01   1.8625342e+08
   4.3040000e+01   1.8153131e+08
   4.3060000e+01   1.7577841e+08
   4.3080000e+01   1.6932344e+08
   4.3100000e+01   1.6259176e+08
   4.3120000e+01   1.5600522e+08
   4.3140000e+01   1.5004006e+08
   4.3160000e+01   1.4508462e+08
   4.3180000e+01   1.4153764e+08
   4.3200000e+01   1.3962720e+08
   4.3220000e+01   1.3956449e+08
   4.3240000e+01   1.4133154e+08
   4.3260000e+01   1.4489458e+08
   4.3280000e+01   1.4997383e+08
   4.3300000e+01   1.5630590e+08
   4.3320000e+01   1.6340928e+08
   4.3340000e+01   1.7087754e+08
   4.3360000e+01   1.7814531e+08
   4.3380000e+01   1.8479601e+08
   4.3400000e+01   1.9032129e+08
   4.3420000e+01   1.9443211e+08
   4.3440000e+01   1.9679968e+08
   4.3460000e+01   1.9736223e+08
   4.3480000e+01   1.9603844e+08
   4.3500000e+01   1.9302558e+08
   4.3520000e+01   1.8848400e+08
   4.3540000e+01   1.8282506e+08
   4.3560000e+01   1.7637608e+08
   4.3580000e+01   1.6965617e+08
   4.3600000e+01   1.6304094e+08
   4.3620000e+01   1.5702499e+08
   4.3640000e+01   1.5190606e+08
   4.3660000e+01   1.4803844e+08
   4.3680000e+01   1.4554619e+08
   4.3700000e+01   1.4457753e+08
   4.3720000e+01   1.4504557e+08
   4.3740000e+01   1.4689145e+08
   4.3760000e+01   1.4984668e+08
   4.3780000e+01   1.5370337e+08
   4.3800000e+01   1.5809274e+08
   4.3820000e+01   1.6275150e+08
   4.3840000e+01   1.6731371e+08
   4.3860000e+01   1.7155657e+08
   4.3880000e+01   1.7520736e+08
   4.3900000e+01   1.7815116e+08
   4.3920000e+01   1.8025809e+08
   4.3940000e+01   1.8154263e+08
   4.3960000e+01   1.8201436e+08
   4.3980000e+01   1.8179257e+08
   4.4000000e+01   1.8097835e+08
   4.4020000e+01   1.7973949e+08
   4.4040000e+01   1.7820082e+08
   4.4060000e+01   1.7651433e+08
   4.4080000e+01   1.7476997e+08
   4.4100000e+01   1.7305734e+08
   4.4120000e+01   1.7140347e+08
   4.4140000e+01   1.6982365e+08
   4.4160000e+01   1.6829229e+08
   4.4180000e+01   1.6677411e+08
   4.4200000e+01   1.6523153e+08
   4.4220000e+01   1.6362434e+08
   4.4240000e+01   1.6195253e+08
   4.4260000e+01   1.6021630e+08
   4.4280000e+01   1.5848689e+08
   4.4300000e+01   1.5682684e+08
   4.4320000e+01   1.5537956e+08
   4.4340000e+01   1.5425374e+08
   4.4360000e+01   1.5363031e+08
   4.4380000e+01   1.5361200e+08
   4.4400000e+01   1.5435779e+08
   4.4420000e+01   1.5589614e+08
   4.4440000e+01   1.5830149e+08
   4.4460000e+01   1.6147190e+08
   4.4480000e+01   1.6535791e+08
   4.4500000e+01   1.6970882e+08
   4.4520000e+01   1.7435517e+08
   4.4540000e+01   1.7893100e+08
   4.4560000e+01   1.8319870e+08
   4.4580000e+01   1.8675802e+08
   4.4600000e+01   1.8939050e+08
   4.4620000e+01   1.9076622e+08
   4.4640000e+01   1.9078269e+08
   4.4660000e+01   1.8927343e+08
   4.4680000e+01   1.8632517e+08
   4.4700000e+01   1.8198391e+08
   4.4720000e+01   1.7654583e+08
   4.4740000e+01   1.7025542e+08
   4.4760000e+01   1.6357185e+08
   4.4780000e+01   1.5686134e+08
   4.4800000e+01   1.5064249e+08
   4.4820000e+01   1.4528376e+08
   4.4840000e+01   1.4123223e+08
   4.4860000e+01   1.3873219e+08
   4.4880000e+01   1.3804073e+08
   4.4900000e+01   1.3918428e+08
   4.4920000e+01   1.4216232e+08
   4.4940000e+01   1.4675227e+08
   4.4960000e+01   1.5270317e+08
   4.4980000e+01   1.5958591e+08
   4.5000000e+01   1.6698058e+08
   4.5020000e+01   1.7435739e+08
   4.5040000e+01   1.8125782e+08
   4.5060000e+01   1.8719075e+08
   4.5080000e+01   1.9179794e+08
   4.5100000e+01   1.9475752e+08
   4.5120000e+01   1.9591762e+08
   4.5140000e+01   1.9520705e+08
   4.5160000e+01   1.9272248e+08
   4.5180000e+01   1.8865170e+08
   4.5200000e+01   1.8330698e+08
   4.5220000e+01   1.7706941e+08
   4.5240000e+01   1.7037163e+08
   4.5260000e+01   1.6366988e+08
   4.5280000e+01   1.5739145e+08
   4.5300000e+01   1.5193522e+08
   4.5320000e+01   1.4760541e+08
   4.5340000e+01   1.4463871e+08
   4.5360000e+01   1.4314016e+08
   4.5380000e+01   1.4313785e+08
   4.5400000e+01   1.4452336e+08
   4.5420000e+01   1.4713693e+08
   4.5440000e+01   1.5070489e+08
   4.5460000e+01   1.5495423e+08
   4.5480000e+01   1.5953692e+08
   4.5500000e+01   1.6416651e+08
   4.5520000e+01   1.6852164e+08
   4.5540000e+01   1.7239307e+08
   4.5560000e+01   1.7556476e+08
   4.5580000e+01   1.7795750e+08
   4.5600000e+01   1.7949437e+08
   4.5620000e+01   1.8022916e+08
   4.5640000e+01   1.8020668e+08
   4.5660000e+01   1.7957386e+08
   4.5680000e+01   1.7844118e+08
   4.5700000e+01   1.7698607e+08
   4.5720000e+01   1.7531676e+08
   4.5740000e+01   1.7358079e+08
   4.5760000e+01   1.7183329e+08
   4.5780000e+01   1.7015596e+08
   4.5800000e+01   1.6853564e+08
   4.5820000e+01   1.6698839e+08
   4.5840000e+01   1.6545560e+08
   4.5860000e+01   1.6391978e+08
   4.5880000e+01   1.6232473e+08
   4.5900000e+01   1.6066567e+08
   4.5920000e+01   1.5893795e+08
   4.5940000e+01   1.5718726e+08
   4.5960000e+01   1.5548587e+08
   4.5980000e+01   1.5393997e+08
   4.6000000e+01   1.5268604e+08
   4.6020000e+01   1.5186406e+08
   4.6040000e+01   1.5162670e+08
   4.6060000e+01   1.5209047e+08
   4.6080000e+01   1.5335852e+08
   4.6100000e+01   1.5545785e+08
   4.6120000e+01   1.5838375e+08
   4.6140000e+01   1.6202776e+08
   4.6160000e+01   1.6625124e+08
   4.6180000e+01   1.7080746e+08
   4.6200000e+01   1.7544563e+08
   4.6220000e+01   1.7982954e+08
   4.6240000e+01   1.8366433e+08
   4.6260000e+01   1.8661471e+08
   4.6280000e+01   1.8843669e+08
   4.6300000e+01   1.8890078e+08
   4.6320000e+01   1.8790565e+08
   4.6340000e+01   1.8541043e+08
   4.6360000e+01   1.8151383e+08
   4.6380000e+01   1.7639290e+08
   4.6400000e+01   1.7034584e+08
   4.6420000e+01   1.6372974e+08
   4.6440000e+01   1.5697707e+08
   4.6460000e+01   1.5052817e+08
   4.6480000e+01   1.4483546e+08
   4.6500000e+01   1.4029415e+08
   4.6520000e+01   1.3724705e+08
   4.6540000e+01   1.3592310e+08
   4.6560000e+01   1.3645093e+08
   4.6580000e+01   1.3881803e+08
   4.6600000e+01   1.4289339e+08
   4.6620000e+01   1.4841829e+08
   4.6640000e+01   1.5503300e+08
   4.6660000e+01   1.6230047e+08
   4.6680000e+01   1.6973272e+08
   4.6700000e+01   1.7683547e+08
   4.6720000e+01   1.8313164e+08
   4.6740000e+01   1.8820937e+08
   4.6760000e+01   1.9173646e+08
   4.6780000e+01   1.9350028e+08
   4.6800000e+01   1.9340172e+08
   4.6820000e+01   1.9148570e+08
   4.6840000e+01   1.8790327e+08
   4.6860000e+01   1.8294006e+08
   4.6880000e+01   1.7693989e+08
   4.6900000e+01   1.7034425e+08
   4.6920000e+01   1.6357796e+08
   4.6940000e+01   1.5711302e+08
   4.6960000e+01   1.5132618e+08
   4.6980000e+01   1.4659294e+08
   4.7000000e+01   1.4313543e+08
   4.7020000e+01   1.4114327e+08
   4.7040000e+01   1.4062918e+08
   4.7060000e+01   1.4157120e+08
   4.7080000e+01   1.4378128e+08
   4.7100000e+01   1.4706689e+08
   4.7120000e+01   1.5110399e+08
   4.7140000e+01   1.5561744e+08
   4.7160000e+01   1.6024375e+08
   4.7180000e+01   1.6472754e+08
   4.7200000e+01   1.6876075e+08
   4.7220000e+01   1.7219045e+08
   4.7240000e+01   1.7482747e+08
   4.7260000e+01   1.7665936e+08
   4.7280000e+01   1.7763192e+08
   4.7300000e+01   1.7785943e+08
   4.7320000e+01   1.7739208e+08
   4.7340000e+01   1.7641822e+08
   4.7360000e+01   1.7503147e+08
   4.7380000e+01   1.7342789e+08
   4.7400000e+01   1.7167996e+08
   4.7420000e+01   1.6993753e+08
   4.7440000e+01   1.6821063e+08
   4.7460000e+01   1.6657963e+08
   4.7480000e+01   1.6498913e+08
   4.7500000e+01   1.6346286e+08
   4.7520000e+01   1.6191276e+08
   4.7540000e+01   1.6034545e+08
   4.7560000e+01   1.5869152e+08
   4.7580000e+01   1.5698576e+08
   4.7600000e+01   1.5522246e+08
   4.7620000e+01   1.5349289e+08
   4.7640000e+01   1.5187066e+08
   4.7660000e+01   1.5049991e+08
   4.7680000e+01   1.4950867e+08
   4.7700000e+01   1.4905606e+08
   4.7720000e+01   1.4926648e+08
   4.7740000e+01   1.5025300e+08
   4.7760000e+01   1.5206814e+08
   4.7780000e+01   1.5471780e+08
   4.7800000e+01   1.5813205e+08
   4.7820000e+01   1.6217568e+08
   4.7840000e+01   1.6664631e+08
   4.7860000e+01   1.7128016e+08
   4.7880000e+01   1.7578326e+08
   4.7900000e+01   1.7982475e+08
   4.7920000e+01   1.8310267e+08
   4.7940000e+01   1.8531424e+08
   4.7960000e+01   1.8625036e+08
   4.7980000e+01   1.8573560e+08
   4.8000000e+01   1.8373834e+08
   4.8020000e+01   1.8027858e+08
   4.8040000e+01   1.7554114e+08
   4.8060000e+01   1.6975000e+08
   4.8080000e+01   1.6328319e+08
   4.8100000e+01   1.5650932e+08
   4.8120000e+01   1.4991563e+08
   4.8140000e+01   1.4390362e+08
   4.8160000e+01   1.3894658e+08
   4.8180000e+01   1.3534789e+08
   4.8200000e+01   1.3344152e+08
   4.8220000e+01   1.3332292e+08
   4.8240000e+01   1.3509855e+08
   4.8260000e+01   1.3860324e+08
   4.8280000e+01   1.4369358e+08
   4.8300000e+01   1.4996665e+08
   4.8320000e+01   1.5708196e+08
   4.8340000e+01   1.6449131e+08
   4.8360000e+01   1.7177142e+08
   4.8380000e+01   1.7836287e+08
   4.8400000e+01   1.8390113e+08
   4.8420000e+01   1.8795184e+08
   4.8440000e+01   1.9033305e+08
   4.8460000e+01   1.9083467e+08
   4.8480000e+01   1.8952477e+08
   4.8500000e+01   1.8645077e+08
   4.8520000e+01   1.8192249e+08
   4.8540000e+01   1.7620351e+08
   4.8560000e+01   1.6976594e+08
   4.8580000e+01   1.6298870e+08
   4.8600000e+01   1.5638193e+08
   4.8620000e+01   1.5031228e+08
   4.8640000e+01   1.4519891e+08
   4.8660000e+01   1.4128081e+08
   4.8680000e+01   1.3879227e+08
   4.8700000e+01   1.3777543e+08
   4.8720000e+01   1.3824608e+08
   4.8740000e+01   1.4004577e+08
   4.8760000e+01   1.4300228e+08
   4.8780000e+01   1.4681527e+08
   4.8800000e+01   1.5120365e+08
   4.8820000e+01   1.5582209e+08
   4.8840000e+01   1.6037984e+08
   4.8860000e+01   1.6458675e+08
   4.8880000e+01   1.6822853e+08
   4.8900000e+01   1.7114134e+08
   4.8920000e+01   1.7323453e+08
   4.8940000e+01   1.7449250e+08
   4.8960000e+01   1.7494689e+08
   4.8980000e+01   1.7470142e+08
   4.9000000e+01   1.7386790e+08
   4.9020000e+01   1.7260703e+08
   4.9040000e+01   1.7104782e+08
   4.9060000e+01   1.6934097e+08
   4.9080000e+01   1.6757450e+08
   4.9100000e+01   1.6584383e+08
   4.9120000e+01   1.6416561e+08
   4.9140000e+01   1.6257073e+08
   4.9160000e+01   1.6101223e+08
   4.9180000e+01   1.5948237e+08
   4.9200000e+01   1.5790967e+08
   4.9220000e+01   1.5629405e+08
   4.9240000e+01   1.5458962e+08
   4.9260000e+01   1.5284738e+08
   4.9280000e+01   1.5108384e+08
   4.9300000e+01   1.4941936e+08
   4.9320000e+01   1.4793688e+08
   4.9340000e+01   1.4680848e+08
   4.9360000e+01   1.4614799e+08
   4.9380000e+01   1.4613021e+08
   4.9400000e+01   1.4683581e+08
   4.9420000e+01   1.4837891e+08
   4.9440000e+01   1.5074034e+08
   4.9460000e+01   1.5391987e+08
   4.9480000e+01   1.5775852e+08
   4.9500000e+01   1.6212211e+08
   4.9520000e+01   1.6671882e+08
   4.9540000e+01   1.7130920e+08
   4.9560000e+01   1.7552681e+08
   4.9580000e+01   1.7910044e+08
   4.9600000e+01   1.8168414e+08
   4.9620000e+01   1.8307247e+08
   4.9640000e+01   1.8304216e+08
   4.9660000e+01   1.8154365e+08
   4.9680000e+01   1.7855019e+08
   4.9700000e+01   1.7421841e+08
   4.9720000e+01   1.6873635e+08
   4.9740000e+01   1.6245428e+08
   4.9760000e+01   1.5572836e+08
   4.9780000e+01   1.4902452e+08
   4.9800000e+01   1.4276587e+08
   4.9820000e+01   1.3741144e+08
   4.9840000e+01   1.3332358e+08
   4.9860000e+01   1.3082485e+08
   4.9880000e+01   1.3010117e+08
   4.9900000e+01   1.3124282e+08
   4.9920000e+01   1.3419257e+08
   4.9940000e+01   1.3877809e+08
   4.9960000e+01   1.4470341e+08
   4.9980000e+01   1.5158059e+08
   5.0000000e+01   1.5895087e+08


==> data/sig2/sig11_buck_2_example3.dat <==
   3.0000000e+01  -1.9768009e+08
   3.0020000e+01  -1.9768009e+08
   3.0040000e+01  -1.9768009e+08
   3.0060000e+01  -1.9768009e+08
   3.0080000e+01  -1.9768009e+08
   3.0100000e+01  -1.9768009e+08
   3.0120000e+01  -1.9768009e+08
   3.0140000e+01  -1.9768009e+08
   3.0160000e+01  -1.9768009e+08
   3.0180000e+01  -1.9768009e+08
   3.0200000e+01  -1.9768009e+08
   3.0220000e+01  -1.9768009e+08
   3.0240000e+01  -1.9768009e+08
   3.0260000e+01  -1.9768009e+08
   3.0280000e+01  -1.9768009e+08
   3.0300000e+01  -1.9768009e+08
   3.0320000e+01  -1.9768009e+08
   3.0340000e+01  -1.9768009e+08
   3.0360000e+01  -1.9768009e+08
   3.0380000e+01  -1.9768009e+08
   3.0400000e+01  -1.9768009e+08
   3.0420000e+01  -1.9768009e+08
   3.0440000e+01  -1.9768009e+08
   3.0460000e+01  -1.9768009e+08
   3.0480000e+01  -1.9768009e+08
   3.0500000e+01  -1.9768009e+08
   3.0520000e+01  -1.9768009e+08
   3.0540000e+01  -1.9768009e+08
   3.0560000e+01  -1.9768009e+08
   3.0580000e+01  -1.9768009e+08
   3.0600000e+01  -1.9768009e+08
   3.0620000e+01  -1.9768009e+08
   3.0640000e+01  -1.9768009e+08
   3.0660000e+01  -1.9768009e+08
   3.0680000e+01  -1.9768009e+08
   3.0700000e+01  -1.9768009e+08
   3.0720000e+01  -1.9768009e+08
   3.0740000e+01  -1.9768009e+08
   3.0760000e+01  -1.9768009e+08
   3.0780000e+01  -1.9768009e+08
   3.0800000e+01  -1.9768009e+08
   3.0820000e+01  -1.9768009e+08
   3.0840000e+01  -1.9768009e+08
   3.0860000e+01  -1.9768009e+08
   3.0880000e+01  -1.9768009e+08
   3.0900000e+01  -1.9768009e+08
   3.0920000e+01  -1.9768009e+08
   3.0940000e+01  -1.9768009e+08
   3.0960000e+01  -1.9768009e+08
   3.0980000e+01  -1.9768009e+08
   3.1000000e+01  -1.9768009e+08
   3.1020000e+01  -1.9768009e+08
   3.1040000e+01  -1.9768009e+08
   3.1060000e+01  -1.9768009e+08
   3.1080000e+01  -1.9768009e+08
   3.1100000e+01  -1.9768009e+08
   3.1120000e+01  -1.9768009e+08
   3.1140000e+01  -1.9768009e+08
   3.1160000e+01  -1.9768009e+08
   3.1180000e+01  -1.9768009e+08
   3.1200000e+01  -1.9768009e+08
   3.1220000e+01  -1.9768009e+08
   3.1240000e+01  -1.9768009e+08
   3.1260000e+01  -1.9768009e+08
   3.1280000e+01  -1.9768009e+08
   3.1300000e+01  -1.9768009e+08
   3.1320000e+01  -1.9768009e+08
   3.1340000e+01  -1.9768009e+08
   3.1360000e+01  -1.9768009e+08
   3.1380000e+01  -1.9768009e+08
   3.1400000e+01  -1.9768009e+08
   3.1420000e+01  -1.9768009e+08
   3.1440000e+01  -1.9768009e+08
   3.1460000e+01  -1.9768009e+08
   3.1480000e+01  -1.9768009e+08
   3.1500000e+01  -1.9768009e+08
   3.1520000e+01  -1.9768009e+08
   3.1540000e+01  -1.9768009e+08
   3.1560000e+01  -1.9768009e+08
   3.1580000e+01  -1.9768009e+08
   3.1600000e+01  -1.9768009e+08
   3.1620000e+01  -1.9768009e+08
   3.1640000e+01  -1.9768009e+08
   3.1660000e+01  -1.9768009e+08
   3.1680000e+01  -1.9768009e+08
   3.1700000e+01  -1.9768009e+08
   3.1720000e+01  -1.9768009e+08
   3.1740000e+01  -1.9768009e+08
   3.1760000e+01  -1.9768009e+08
   3.1780000e+01  -1.9768009e+08
   3.1800000e+01  -1.9768009e+08
   3.1820000e+01  -1.9768009e+08
   3.1840000e+01  -1.9768009e+08
   3.1860000e+01  -1.9768009e+08
   3.1880000e+01  -1.9768009e+08
   3.1900000e+01  -1.9768009e+08
   3.1920000e+01  -1.9768009e+08
   3.1940000e+01  -1.9768009e+08
   3.1960000e+01  -1.9768009e+08
   3.1980000e+01  -1.9768009e+08
   3.2000000e+01  -1.9768009e+08
   3.2020000e+01  -1.9768009e+08
   3.2040000e+01  -1.9768009e+08
   3.2060000e+01  -1.9768009e+08
   3.2080000e+01  -1.9768009e+08
   3.2100000e+01  -1.9768009e+08
   3.2120000e+01  -1.9768009e+08
   3.2140000e+01  -1.9768009e+08
   3.2160000e+01  -1.9768009e+08
   3.2180000e+01  -1.9768009e+08
   3.2200000e+01  -1.9768009e+08
   3.2220000e+01  -1.9768009e+08
   3.2240000e+01  -1.9768009e+08
   3.2260000e+01  -1.9768009e+08
   3.2280000e+01  -1.9768009e+08
   3.2300000e+01  -1.9768009e+08
   3.2320000e+01  -1.9768009e+08
   3.2340000e+01  -1.9768009e+08
   3.2360000e+01  -1.9768009e+08
   3.2380000e+01  -1.9768009e+08
   3.2400000e+01  -1.9768009e+08
   3.2420000e+01  -1.9768009e+08
   3.2440000e+01  -1.9768009e+08
   3.2460000e+01  -1.9768009e+08
   3.2480000e+01  -1.9768009e+08
   3.2500000e+01  -1.9768009e+08
   3.2520000e+01  -1.9768009e+08
   3.2540000e+01  -1.9768009e+08
   3.2560000e+01  -1.9768009e+08
   3.2580000e+01  -1.9768009e+08
   3.2600000e+01  -1.9768009e+08
   3.2620000e+01  -1.9768009e+08
   3.2640000e+01  -1.9768009e+08
   3.2660000e+01  -1.9768009e+08
   3.2680000e+01  -1.9768009e+08
   3.2700000e+01  -1.9768009e+08
   3.2720000e+01  -1.9768009e+08
   3.2740000e+01  -1.9768009e+08
   3.2760000e+01  -1.9768009e+08
   3.2780000e+01  -1.9768009e+08
   3.2800000e+01  -1.9768009e+08
   3.2820000e+01  -1.9768009e+08
   3.2840000e+01  -1.9768009e+08
   3.2860000e+01  -1.9768009e+08
   3.2880000e+01  -1.9768009e+08
   3.2900000e+01  -1.9768009e+08
   3.2920000e+01  -1.9768009e+08
   3.2940000e+01  -1.9768009e+08
   3.2960000e+01  -1.9768009e+08
   3.2980000e+01  -1.9768009e+08
   3.3000000e+01  -1.9768009e+08
   3.3020000e+01  -1.9768009e+08
   3.3040000e+01  -1.9768009e+08
   3.3060000e+01  -1.9768009e+08
   3.3080000e+01  -1.9768009e+08
   3.3100000e+01  -1.9768009e+08
   3.3120000e+01  -1.9768009e+08
   3.3140000e+01  -1.9768009e+08
   3.3160000e+01  -1.9768009e+08
   3.3180000e+01  -1.9768009e+08
   3.3200000e+01  -1.9768009e+08
   3.3220000e+01  -1.9768009e+08
   3.3240000e+01  -1.9768009e+08
   3.3260000e+01  -1.9768009e+08
   3.3280000e+01  -1.9768009e+08
   3.3300000e+01  -1.9768009e+08
   3.3320000e+01  -1.9768009e+08
   3.3340000e+01  -1.9768009e+08
   3.3360000e+01  -1.9768009e+08
   3.3380000e+01  -1.9768009e+08
   3.3400000e+01  -1.9768009e+08
   3.3420000e+01  -1.9768009e+08
   3.3440000e+01  -1.9768009e+08
   3.3460000e+01  -1.9768009e+08
   3.3480000e+01  -1.9768009e+08
   3.3500000e+01  -1.9768009e+08
   3.3520000e+01  -1.9768009e+08
   3.3540000e+01  -1.9768009e+08
   3.3560000e+01  -1.9768009e+08
   3.3580000e+01  -1.9768009e+08
   3.3600000e+01  -1.9768009e+08
   3.3620000e+01  -1.9768009e+08
   3.3640000e+01  -1.9768009e+08
   3.3660000e+01  -1.9768009e+08
   3.3680000e+01  -1.9768009e+08
   3.3700000e+01  -1.9768009e+08
   3.3720000e+01  -1.9768009e+08
   3.3740000e+01  -1.9768009e+08
   3.3760000e+01  -1.9768009e+08
   3.3780000e+01  -1.9768009e+08
   3.3800000e+01  -1.9768009e+08
   3.3820000e+01  -1.9768009e+08
   3.3840000e+01  -1.9768009e+08
   3.3860000e+01  -1.9768009e+08
   3.3880000e+01  -1.9768009e+08
   3.3900000e+01  -1.9768009e+08
   3.3920000e+01  -1.9768009e+08
   3.3940000e+01  -1.9768009e+08
   3.3960000e+01  -1.9768009e+08
   3.3980000e+01  -1.9768009e+08
   3.4000000e+01  -1.9768009e+08
   3.4020000e+01  -1.9768009e+08
   3.4040000e+01  -1.9768009e+08
   3.4060000e+01  -1.9768009e+08
   3.4080000e+01  -1.9768009e+08
   3.4100000e+01  -1.9768009e+08
   3.4120000e+01  -1.9768009e+08
   3.4140000e+01  -1.9768009e+08
   3.4160000e+01  -1.9768009e+08
   3.4180000e+01  -1.9768009e+08
   3.4200000e+01  -1.9768009e+08
   3.4220000e+01  -1.9768009e+08
   3.4240000e+01  -1.9768009e+08
   3.4260000e+01  -1.9768009e+08
   3.4280000e+01  -1.9768009e+08
   3.4300000e+01  -1.9768009e+08
   3.4320000e+01  -1.9768009e+08
   3.4340000e+01  -1.9768009e+08
   3.4360000e+01  -1.9768009e+08
   3.4380000e+01  -1.9768009e+08
   3.4400000e+01  -1.9768009e+08
   3.4420000e+01  -1.9768009e+08
   3.4440000e+01  -1.9768009e+08
   3.4460000e+01  -1.9768009e+08
   3.4480000e+01  -1.9768009e+08
   3.4500000e+01  -1.9768009e+08
   3.4520000e+01  -1.9768009e+08
   3.4540000e+01  -1.9768009e+08
   3.4560000e+01  -1.9768009e+08
   3.4580000e+01  -1.9768009e+08
   3.4600000e+01  -1.9768009e+08
   3.4620000e+01  -1.9768009e+08
   3.4640000e+01  -1.9768009e+08
   3.4660000e+01  -1.9768009e+08
   3.4680000e+01  -1.9768009e+08
   3.4700000e+01  -1.9768009e+08
   3.4720000e+01  -1.9768009e+08
   3.4740000e+01  -1.9768009e+08
   3.4760000e+01  -1.9768009e+08
   3.4780000e+01  -1.9768009e+08
   3.4800000e+01  -1.9768009e+08
   3.4820000e+01  -1.9768009e+08
   3.4840000e+01  -1.9768009e+08
   3.4860000e+01  -1.9768009e+08
   3.4880000e+01  -1.9768009e+08
   3.4900000e+01  -1.9768009e+08
   3.4920000e+01  -1.9768009e+08
   3.4940000e+01  -1.9768009e+08
   3.4960000e+01  -1.9768009e+08
   3.4980000e+01  -1.9768009e+08
   3.5000000e+01  -1.9768009e+08
   3.5020000e+01  -1.9768009e+08
   3.5040000e+01  -1.9768009e+08
   3.5060000e+01  -1.9768009e+08
   3.5080000e+01  -1.9768009e+08
   3.5100000e+01  -1.9768009e+08
   3.5120000e+01  -1.9768009e+08
   3.5140000e+01  -1.9768009e+08
   3.5160000e+01  -1.9768009e+08
   3.5180000e+01  -1.9768009e+08
   3.5200000e+01  -1.9768009e+08
   3.5220000e+01  -1.9768009e+08
   3.5240000e+01  -1.9768009e+08
   3.5260000e+01  -1.9768009e+08
   3.5280000e+01  -1.9768009e+08
   3.5300000e+01  -1.9768009e+08
   3.5320000e+01  -1.9768009e+08
   3.5340000e+01  -1.9768009e+08
   3.5360000e+01  -1.9768009e+08
   3.5380000e+01  -1.9768009e+08
   3.5400000e+01  -1.9768009e+08
   3.5420000e+01  -1.9768009e+08
   3.5440000e+01  -1.9768009e+08
   3.5460000e+01  -1.9768009e+08
   3.5480000e+01  -1.9768009e+08
   3.5500000e+01  -1.9768009e+08
   3.5520000e+01  -1.9768009e+08
   3.5540000e+01  -1.9768009e+08
   3.5560000e+01  -1.9768009e+08
   3.5580000e+01  -1.9768009e+08
   3.5600000e+01  -1.9768009e+08
   3.5620000e+01  -1.9768009e+08
   3.5640000e+01  -1.9768009e+08
   3.5660000e+01  -1.9768009e+08
   3.5680000e+01  -1.9768009e+08
   3.5700000e+01  -1.9768009e+08
   3.5720000e+01  -1.9768009e+08
   3.5740000e+01  -1.9768009e+08
   3.5760000e+01  -1.9768009e+08
   3.5780000e+01  -1.9768009e+08
   3.5800000e+01  -1.9768009e+08
   3.5820000e+01  -1.9768009e+08
   3.5840000e+01  -1.9768009e+08
   3.5860000e+01  -1.9768009e+08
   3.5880000e+01  -1.9768009e+08
   3.5900000e+01  -1.9768009e+08
   3.5920000e+01  -1.9768009e+08
   3.5940000e+01  -1.9768009e+08
   3.5960000e+01  -1.9768009e+08
   3.5980000e+01  -1.9768009e+08
   3.6000000e+01  -1.9768009e+08
   3.6020000e+01  -1.9768009e+08
   3.6040000e+01  -1.9768009e+08
   3.6060000e+01  -1.9768009e+08
   3.6080000e+01  -1.9768009e+08
   3.6100000e+01  -1.9768009e+08
   3.6120000e+01  -1.9768009e+08
   3.6140000e+01  -1.9768009e+08
   3.6160000e+01  -1.9768009e+08
   3.6180000e+01  -1.9768009e+08
   3.6200000e+01  -1.9768009e+08
   3.6220000e+01  -1.9768009e+08
   3.6240000e+01  -1.9768009e+08
   3.6260000e+01  -1.9768009e+08
   3.6280000e+01  -1.9768009e+08
   3.6300000e+01  -1.9768009e+08
   3.6320000e+01  -1.9768009e+08
   3.6340000e+01  -1.9768009e+08
   3.6360000e+01  -1.9768009e+08
   3.6380000e+01  -1.9768009e+08
   3.6400000e+01  -1.9768009e+08
   3.6420000e+01  -1.9768009e+08
   3.6440000e+01  -1.9768009e+08
   3.6460000e+01  -1.9768009e+08
   3.6480000e+01  -1.9768009e+08
   3.6500000e+01  -1.9768009e+08
   3.6520000e+01  -1.9768009e+08
   3.6540000e+01  -1.9768009e+08
   3.6560000e+01  -1.9768009e+08
   3.6580000e+01  -1.9768009e+08
   3.6600000e+01  -1.9768009e+08
   3.6620000e+01  -1.9768009e+08
   3.6640000e+01  -1.9768009e+08
   3.6660000e+01  -1.9768009e+08
   3.6680000e+01  -1.9768009e+08
   3.6700000e+01  -1.9768009e+08
   3.6720000e+01  -1.9768009e+08
   3.6740000e+01  -1.9768009e+08
   3.6760000e+01  -1.9768009e+08
   3.6780000e+01  -1.9768009e+08
   3.6800000e+01  -1.9768009e+08
   3.6820000e+01  -1.9768009e+08
   3.6840000e+01  -1.9768009e+08
   3.6860000e+01  -1.9768009e+08
   3.6880000e+01  -1.9768009e+08
   3.6900000e+01  -1.9768009e+08
   3.6920000e+01  -1.9768009e+08
   3.6940000e+01  -1.9768009e+08
   3.6960000e+01  -1.9768009e+08
   3.6980000e+01  -1.9768009e+08
   3.7000000e+01  -1.9768009e+08
   3.7020000e+01  -1.9768009e+08
   3.7040000e+01  -1.9768009e+08
   3.7060000e+01  -1.9768009e+08
   3.7080000e+01  -1.9768009e+08
   3.7100000e+01  -1.9768009e+08
   3.7120000e+01  -1.9768009e+08
   3.7140000e+01  -1.9768009e+08
   3.7160000e+01  -1.9768009e+08
   3.7180000e+01  -1.9768009e+08
   3.7200000e+01  -1.9768009e+08
   3.7220000e+01  -1.9768009e+08
   3.7240000e+01  -1.9768009e+08
   3.7260000e+01  -1.9768009e+08
   3.7280000e+01  -1.9768009e+08
   3.7300000e+01  -1.9768009e+08
   3.7320000e+01  -1.9768009e+08
   3.7340000e+01  -1.9768009e+08
   3.7360000e+01  -1.9768009e+08
   3.7380000e+01  -1.9768009e+08
   3.7400000e+01  -1.9768009e+08
   3.7420000e+01  -1.9768009e+08
   3.7440000e+01  -1.9768009e+08
   3.7460000e+01  -1.9768009e+08
   3.7480000e+01  -1.9768009e+08
   3.7500000e+01  -1.9768009e+08
   3.7520000e+01  -1.9768009e+08
   3.7540000e+01  -1.9768009e+08
   3.7560000e+01  -1.9768009e+08
   3.7580000e+01  -1.9768009e+08
   3.7600000e+01  -1.9768009e+08
   3.7620000e+01  -1.9768009e+08
   3.7640000e+01  -1.9768009e+08
   3.7660000e+01  -1.9768009e+08
   3.7680000e+01  -1.9768009e+08
   3.7700000e+01  -1.9768009e+08
   3.7720000e+01  -1.9768009e+08
   3.7740000e+01  -1.9768009e+08
   3.7760000e+01  -1.9768009e+08
   3.7780000e+01  -1.9768009e+08
   3.7800000e+01  -1.9768009e+08
   3.7820000e+01  -1.9768009e+08
   3.7840000e+01  -1.9768009e+08
   3.7860000e+01  -1.9768009e+08
   3.7880000e+01  -1.9768009e+08
   3.7900000e+01  -1.9768009e+08
   3.7920000e+01  -1.9768009e+08
   3.7940000e+01  -1.9768009e+08
   3.7960000e+01  -1.9768009e+08
   3.7980000e+01  -1.9768009e+08
   3.8000000e+01  -1.9768009e+08
   3.8020000e+01  -1.9768009e+08
   3.8040000e+01  -1.9768009e+08
   3.8060000e+01  -1.9768009e+08
   3.8080000e+01  -1.9768009e+08
   3.8100000e+01  -1.9768009e+08
   3.8120000e+01  -1.9768009e+08
   3.8140000e+01  -1.9768009e+08
   3.8160000e+01  -1.9768009e+08
   3.8180000e+01  -1.9768009e+08
   3.8200000e+01  -1.9768009e+08
   3.8220000e+01  -1.9768009e+08
   3.8240000e+01  -1.9768009e+08
   3.8260000e+01  -1.9768009e+08
   3.8280000e+01  -1.9768009e+08
   3.8300000e+01  -1.9768009e+08
   3.8320000e+01  -1.9768009e+08
   3.8340000e+01  -1.9768009e+08
   3.8360000e+01  -1.9768009e+08
   3.8380000e+01  -1.9768009e+08
   3.8400000e+01  -1.9768009e+08
   3.8420000e+01  -1.9768009e+08
   3.8440000e+01  -1.9768009e+08
   3.8460000e+01  -1.9768009e+08
   3.8480000e+01  -1.9768009e+08
   3.8500000e+01  -1.9768009e+08
   3.8520000e+01  -1.9768009e+08
   3.8540000e+01  -1.9768009e+08
   3.8560000e+01  -1.9768009e+08
   3.8580000e+01  -1.9768009e+08
   3.8600000e+01  -1.9768009e+08
   3.8620000e+01  -1.9768009e+08
   3.8640000e+01  -1.9768009e+08
   3.8660000e+01  -1.9768009e+08
   3.8680000e+01  -1.9768009e+08
   3.8700000e+01  -1.9768009e+08
   3.8720000e+01  -1.9768009e+08
   3.8740000e+01  -1.9768009e+08
   3.8760000e+01  -1.9768009e+08
   3.8780000e+01  -1.9768009e+08
   3.8800000e+01  -1.9768009e+08
   3.8820000e+01  -1.9768009e+08
   3.8840000e+01  -1.9768009e+08
   3.8860000e+01  -1.9768009e+08
   3.8880000e+01  -1.9768009e+08
   3.8900000e+01  -1.9768009e+08
   3.8920000e+01  -1.9768009e+08
   3.8940000e+01  -1.9768009e+08
   3.8960000e+01  -1.9768009e+08
   3.8980000e+01  -1.9768009e+08
   3.9000000e+01  -1.9768009e+08
   3.9020000e+01  -1.9768009e+08
   3.9040000e+01  -1.9768009e+08
   3.9060000e+01  -1.9768009e+08
   3.9080000e+01  -1.9768009e+08
   3.9100000e+01  -1.9768009e+08
   3.9120000e+01  -1.9768009e+08
   3.9140000e+01  -1.9768009e+08
   3.9160000e+01  -1.9768009e+08
   3.9180000e+01  -1.9768009e+08
   3.9200000e+01  -1.9768009e+08
   3.9220000e+01  -1.9768009e+08
   3.9240000e+01  -1.9768009e+08
   3.9260000e+01  -1.9768009e+08
   3.9280000e+01  -1.9768009e+08
   3.9300000e+01  -1.9768009e+08
   3.9320000e+01  -1.9768009e+08
   3.9340000e+01  -1.9768009e+08
   3.9360000e+01  -1.9768009e+08
   3.9380000e+01  -1.9768009e+08
   3.9400000e+01  -1.9768009e+08
   3.9420000e+01  -1.9768009e+08
   3.9440000e+01  -1.9768009e+08
   3.9460000e+01  -1.9768009e+08
   3.9480000e+01  -1.9768009e+08
   3.9500000e+01  -1.9768009e+08
   3.9520000e+01  -1.9768009e+08
   3.9540000e+01  -1.9768009e+08
   3.9560000e+01  -1.9768009e+08
   3.9580000e+01  -1.9768009e+08
   3.9600000e+01  -1.9768009e+08
   3.9620000e+01  -1.9768009e+08
   3.9640000e+01  -1.9768009e+08
   3.9660000e+01  -1.9768009e+08
   3.9680000e+01  -1.9768009e+08
   3.9700000e+01  -1.9768009e+08
   3.9720000e+01  -1.9768009e+08
   3.9740000e+01  -1.9768009e+08
   3.9760000e+01  -1.9768009e+08
   3.9780000e+01  -1.9768009e+08
   3.9800000e+01  -1.9768009e+08
   3.9820000e+01  -1.9768009e+08
   3.9840000e+01  -1.9768009e+08
   3.9860000e+01  -1.9768009e+08
   3.9880000e+01  -1.9768009e+08
   3.9900000e+01  -1.9768009e+08
   3.9920000e+01  -1.9768009e+08
   3.9940000e+01  -1.9768009e+08
   3.9960000e+01  -1.9768009e+08
   3.9980000e+01  -1.9768009e+08
   4.0000000e+01  -1.9768009e+08
   4.0020000e+01  -1.9768009e+08
   4.0040000e+01  -1.9768009e+08
   4.0060000e+01  -1.9768009e+08
   4.0080000e+01  -1.9768009e+08
   4.0100000e+01  -1.9768009e+08
   4.0120000e+01  -1.9768009e+08
   4.0140000e+01  -1.9768009e+08
   4.0160000e+01  -1.9768009e+08
   4.0180000e+01  -1.9768009e+08
   4.0200000e+01  -1.9768009e+08
   4.0220000e+01  -1.9768009e+08
   4.0240000e+01  -1.9768009e+08
   4.0260000e+01  -1.9768009e+08
   4.0280000e+01  -1.9768009e+08
   4.0300000e+01  -1.9768009e+08
   4.0320000e+01  -1.9768009e+08
   4.0340000e+01  -1.9768009e+08
   4.0360000e+01  -1.9768009e+08
   4.0380000e+01  -1.9768009e+08
   4.0400000e+01  -1.9768009e+08
   4.0420000e+01  -1.9768009e+08
   4.0440000e+01  -1.9768009e+08
   4.0460000e+01  -1.9768009e+08
   4.0480000e+01  -1.9768009e+08
   4.0500000e+01  -1.9768009e+08
   4.0520000e+01  -1.9768009e+08
   4.0540000e+01  -1.9768009e+08
   4.0560000e+01  -1.9768009e+08
   4.0580000e+01  -1.9768009e+08
   4.0600000e+01  -1.9768009e+08
   4.0620000e+01  -1.9768009e+08
   4.0640000e+01  -1.9768009e+08
   4.0660000e+01  -1.9768009e+08
   4.0680000e+01  -1.9768009e+08
   4.0700000e+01  -1.9768009e+08
   4.0720000e+01  -1.9768009e+08
   4.0740000e+01  -1.9768009e+08
   4.0760000e+01  -1.9768009e+08
   4.0780000e+01  -1.9768009e+08
   4.0800000e+01  -1.9768009e+08
   4.0820000e+01  -1.9768009e+08
   4.0840000e+01  -1.9768009e+08
   4.0860000e+01  -1.9768009e+08
   4.0880000e+01  -1.9768009e+08
   4.0900000e+01  -1.9768009e+08
   4.0920000e+01  -1.9768009e+08
   4.0940000e+01  -1.9768009e+08
   4.0960000e+01  -1.9768009e+08
   4.0980000e+01  -1.9768009e+08
   4.1000000e+01  -1.9768009e+08
   4.1020000e+01  -1.9768009e+08
   4.1040000e+01  -1.9768009e+08
   4.1060000e+01  -1.9768009e+08
   4.1080000e+01  -1.9768009e+08
   4.1100000e+01  -1.9768009e+08
   4.1120000e+01  -1.9768009e+08
   4.1140000e+01  -1.9768009e+08
   4.1160000e+01  -1.9768009e+08
   4.1180000e+01  -1.9768009e+08
   4.1200000e+01  -1.9768009e+08
   4.1220000e+01  -1.9768009e+08
   4.1240000e+01  -1.9768009e+08
   4.1260000e+01  -1.9768009e+08
   4.1280000e+01  -1.9768009e+08
   4.1300000e+01  -1.9768009e+08
   4.1320000e+01  -1.9768009e+08
   4.1340000e+01  -1.9768009e+08
   4.1360000e+01  -1.9768009e+08
   4.1380000e+01  -1.9768009e+08
   4.1400000e+01  -1.9768009e+08
   4.1420000e+01  -1.9768009e+08
   4.1440000e+01  -1.9768009e+08
   4.1460000e+01  -1.9768009e+08
   4.1480000e+01  -1.9768009e+08
   4.1500000e+01  -1.9768009e+08
   4.1520000e+01  -1.9768009e+08
   4.1540000e+01  -1.9768009e+08
   4.1560000e+01  -1.9768009e+08
   4.1580000e+01  -1.9768009e+08
   4.1600000e+01  -1.9768009e+08
   4.1620000e+01  -1.9768009e+08
   4.1640000e+01  -1.9768009e+08
   4.1660000e+01  -1.9768009e+08
   4.1680000e+01  -1.9768009e+08
   4.1700000e+01  -1.9768009e+08
   4.1720000e+01  -1.9768009e+08
   4.1740000e+01  -1.9768009e+08
   4.1760000e+01  -1.9768009e+08
   4.1780000e+01  -1.9768009e+08
   4.1800000e+01  -1.9768009e+08
   4.1820000e+01  -1.9768009e+08
   4.1840000e+01  -1.9768009e+08
   4.1860000e+01  -1.9768009e+08
   4.1880000e+01  -1.9768009e+08
   4.1900000e+01  -1.9768009e+08
   4.1920000e+01  -1.9768009e+08
   4.1940000e+01  -1.9768009e+08
   4.1960000e+01  -1.9768009e+08
   4.1980000e+01  -1.9768009e+08
   4.2000000e+01  -1.9768009e+08
   4.2020000e+01  -1.9768009e+08
   4.2040000e+01  -1.9768009e+08
   4.2060000e+01  -1.9768009e+08
   4.2080000e+01  -1.9768009e+08
   4.2100000e+01  -1.9768009e+08
   4.2120000e+01  -1.9768009e+08
   4.2140000e+01  -1.9768009e+08
   4.2160000e+01  -1.9768009e+08
   4.2180000e+01  -1.9768009e+08
   4.2200000e+01  -1.9768009e+08
   4.2220000e+01  -1.9768009e+08
   4.2240000e+01  -1.9768009e+08
   4.2260000e+01  -1.9768009e+08
   4.2280000e+01  -1.9768009e+08
   4.2300000e+01  -1.9768009e+08
   4.2320000e+01  -1.9768009e+08
   4.2340000e+01  -1.9768009e+08
   4.2360000e+01  -1.9768009e+08
   4.2380000e+01  -1.9768009e+08
   4.2400000e+01  -1.9768009e+08
   4.2420000e+01  -1.9768009e+08
   4.2440000e+01  -1.9768009e+08
   4.2460000e+01  -1.9768009e+08
   4.2480000e+01  -1.9768009e+08
   4.2500000e+01  -1.9768009e+08
   4.2520000e+01  -1.9768009e+08
   4.2540000e+01  -1.9768009e+08
   4.2560000e+01  -1.9768009e+08
   4.2580000e+01  -1.9768009e+08
   4.2600000e+01  -1.9768009e+08
   4.2620000e+01  -1.9768009e+08
   4.2640000e+01  -1.9768009e+08
   4.2660000e+01  -1.9768009e+08
   4.2680000e+01  -1.9768009e+08
   4.2700000e+01  -1.9768009e+08
   4.2720000e+01  -1.9768009e+08
   4.2740000e+01  -1.9768009e+08
   4.2760000e+01  -1.9768009e+08
   4.2780000e+01  -1.9768009e+08
   4.2800000e+01  -1.9768009e+08
   4.2820000e+01  -1.9768009e+08
   4.2840000e+01  -1.9768009e+08
   4.2860000e+01  -1.9768009e+08
   4.2880000e+01  -1.9768009e+08
   4.2900000e+01  -1.9768009e+08
   4.2920000e+01  -1.9768009e+08
   4.2940000e+01  -1.9768009e+08
   4.2960000e+01  -1.9768009e+08
   4.2980000e+01  -1.9768009e+08
   4.3000000e+01  -1.9768009e+08
   4.3020000e+01  -1.9768009e+08
   4.3040000e+01  -1.9768009e+08
   4.3060000e+01  -1.9768009e+08
   4.3080000e+01  -1.9768009e+08
   4.3100000e+01  -1.9768009e+08
   4.3120000e+01  -1.9768009e+08
   4.3140000e+01  -1.9768009e+08
   4.3160000e+01  -1.9768009e+08
   4.3180000e+01  -1.9768009e+08
   4.3200000e+01  -1.9768009e+08
   4.3220000e+01  -1.9768009e+08
   4.3240000e+01  -1.9768009e+08
   4.3260000e+01  -1.9768009e+08
   4.3280000e+01  -1.9768009e+08
   4.3300000e+01  -1.9768009e+08
   4.3320000e+01  -1.9768009e+08
   4.3340000e+01  -1.9768009e+08
   4.3360000e+01  -1.9768009e+08
   4.3380000e+01  -1.9768009e+08
   4.3400000e+01  -1.9768009e+08
   4.3420000e+01  -1.9768009e+08
   4.3440000e+01  -1.9768009e+08
   4.3460000e+01  -1.9768009e+08
   4.3480000e+01  -1.9768009e+08
   4.3500000e+01  -1.9768009e+08
   4.3520000e+01  -1.9768009e+08
   4.3540000e+01  -1.9768009e+08
   4.3560000e+01  -1.9768009e+08
   4.3580000e+01  -1.9768009e+08
   4.3600000e+01  -1.9768009e+08
   4.3620000e+01  -1.9768009e+08
   4.3640000e+01  -1.9768009e+08
   4.3660000e+01  -1.9768009e+08
   4.3680000e+01  -1.9768009e+08
   4.3700000e+01  -1.9768009e+08
   4.3720000e+01  -1.9768009e+08
   4.3740000e+01  -1.9768009e+08
   4.3760000e+01  -1.9768009e+08
   4.3780000e+01  -1.9768009e+08
   4.3800000e+01  -1.9768009e+08
   4.3820000e+01  -1.9768009e+08
   4.3840000e+01  -1.9768009e+08
   4.3860000e+01  -1.9768009e+08
   4.3880000e+01  -1.9768009e+08
   4.3900000e+01  -1.9768009e+08
   4.3920000e+01  -1.9768009e+08
   4.3940000e+01  -1.9768009e+08
   4.3960000e+01  -1.9768009e+08
   4.3980000e+01  -1.9768009e+08
   4.4000000e+01  -1.9768009e+08
   4.4020000e+01  -1.9768009e+08
   4.4040000e+01  -1.9768009e+08
   4.4060000e+01  -1.9768009e+08
   4.4080000e+01  -1.9768009e+08
   4.4100000e+01  -1.9768009e+08
   4.4120000e+01  -1.9768009e+08
   4.4140000e+01  -1.9768009e+08
   4.4160000e+01  -1.9768009e+08
   4.4180000e+01  -1.9768009e+08
   4.4200000e+01  -1.9768009e+08
   4.4220000e+01  -1.9768009e+08
   4.4240000e+01  -1.9768009e+08
   4.4260000e+01  -1.9768009e+08
   4.4280000e+01  -1.9768009e+08
   4.4300000e+01  -1.9768009e+08
   4.4320000e+01  -1.9768009e+08
   4.4340000e+01  -1.9768009e+08
   4.4360000e+01  -1.9768009e+08
   4.4380000e+01  -1.9768009e+08
   4.4400000e+01  -1.9768009e+08
   4.4420000e+01  -1.9768009e+08
   4.4440000e+01  -1.9768009e+08
   4.4460000e+01  -1.9768009e+08
   4.4480000e+01  -1.9768009e+08
   4.4500000e+01  -1.9768009e+08
   4.4520000e+01  -1.9768009e+08
   4.4540000e+01  -1.9768009e+08
   4.4560000e+01  -1.9768009e+08
   4.4580000e+01  -1.9768009e+08
   4.4600000e+01  -1.9768009e+08
   4.4620000e+01  -1.9768009e+08
   4.4640000e+01  -1.9768009e+08
   4.4660000e+01  -1.9768009e+08
   4.4680000e+01  -1.9768009e+08
   4.4700000e+01  -1.9768009e+08
   4.4720000e+01  -1.9768009e+08
   4.4740000e+01  -1.9768009e+08
   4.4760000e+01  -1.9768009e+08
   4.4780000e+01  -1.9768009e+08
   4.4800000e+01  -1.9768009e+08
   4.4820000e+01  -1.9768009e+08
   4.4840000e+01  -1.9768009e+08
   4.4860000e+01  -1.9768009e+08
   4.4880000e+01  -1.9768009e+08
   4.4900000e+01  -1.9768009e+08
   4.4920000e+01  -1.9768009e+08
   4.4940000e+01  -1.9768009e+08
   4.4960000e+01  -1.9768009e+08
   4.4980000e+01  -1.9768009e+08
   4.5000000e+01  -1.9768009e+08
   4.5020000e+01  -1.9768009e+08
   4.5040000e+01  -1.9768009e+08
   4.5060000e+01  -1.9768009e+08
   4.5080000e+01  -1.9768009e+08
   4.5100000e+01  -1.9768009e+08
   4.5120000e+01  -1.9768009e+08
   4.5140000e+01  -1.9768009e+08
   4.5160000e+01  -1.9768009e+08
   4.5180000e+01  -1.9768009e+08
   4.5200000e+01  -1.9768009e+08
   4.5220000e+01  -1.9768009e+08
   4.5240000e+01  -1.9768009e+08
   4.5260000e+01  -1.9768009e+08
   4.5280000e+01  -1.9768009e+08
   4.5300000e+01  -1.9768009e+08
   4.5320000e+01  -1.9768009e+08
   4.5340000e+01  -1.9768009e+08
   4.5360000e+01  -1.9768009e+08
   4.5380000e+01  -1.9768009e+08
   4.5400000e+01  -1.9768009e+08
   4.5420000e+01  -1.9768009e+08
   4.5440000e+01  -1.9768009e+08
   4.5460000e+01  -1.9768009e+08
   4.5480000e+01  -1.9768009e+08
   4.5500000e+01  -1.9768009e+08
   4.5520000e+01  -1.9768009e+08
   4.5540000e+01  -1.9768009e+08
   4.5560000e+01  -1.9768009e+08
   4.5580000e+01  -1.9768009e+08
   4.5600000e+01  -1.9768009e+08
   4.5620000e+01  -1.9768009e+08
   4.5640000e+01  -1.9768009e+08
   4.5660000e+01  -1.9768009e+08
   4.5680000e+01  -1.9768009e+08
   4.5700000e+01  -1.9768009e+08
   4.5720000e+01  -1.9768009e+08
   4.5740000e+01  -1.9768009e+08
   4.5760000e+01  -1.9768009e+08
   4.5780000e+01  -1.9768009e+08
   4.5800000e+01  -1.9768009e+08
   4.5820000e+01  -1.9768009e+08
   4.5840000e+01  -1.9768009e+08
   4.5860000e+01  -1.9768009e+08
   4.5880000e+01  -1.9768009e+08
   4.5900000e+01  -1.9768009e+08
   4.5920000e+01  -1.9768009e+08
   4.5940000e+01  -1.9768009e+08
   4.5960000e+01  -1.9768009e+08
   4.5980000e+01  -1.9768009e+08
   4.6000000e+01  -1.9768009e+08
   4.6020000e+01  -1.9768009e+08
   4.6040000e+01  -1.9768009e+08
   4.6060000e+01  -1.9768009e+08
   4.6080000e+01  -1.9768009e+08
   4.6100000e+01  -1.9768009e+08
   4.6120000e+01  -1.9768009e+08
   4.6140000e+01  -1.9768009e+08
   4.6160000e+01  -1.9768009e+08
   4.6180000e+01  -1.9768009e+08
   4.6200000e+01  -1.9768009e+08
   4.6220000e+01  -1.9768009e+08
   4.6240000e+01  -1.9768009e+08
   4.6260000e+01  -1.9768009e+08
   4.6280000e+01  -1.9768009e+08
   4.6300000e+01  -1.9768009e+08
   4.6320000e+01  -1.9768009e+08
   4.6340000e+01  -1.9768009e+08
   4.6360000e+01  -1.9768009e+08
   4.6380000e+01  -1.9768009e+08
   4.6400000e+01  -1.9768009e+08
   4.6420000e+01  -1.9768009e+08
   4.6440000e+01  -1.9768009e+08
   4.6460000e+01  -1.9768009e+08
   4.6480000e+01  -1.9768009e+08
   4.6500000e+01  -1.9768009e+08
   4.6520000e+01  -1.9768009e+08
   4.6540000e+01  -1.9768009e+08
   4.6560000e+01  -1.9768009e+08
   4.6580000e+01  -1.9768009e+08
   4.6600000e+01  -1.9768009e+08
   4.6620000e+01  -1.9768009e+08
   4.6640000e+01  -1.9768009e+08
   4.6660000e+01  -1.9768009e+08
   4.6680000e+01  -1.9768009e+08
   4.6700000e+01  -1.9768009e+08
   4.6720000e+01  -1.9768009e+08
   4.6740000e+01  -1.9768009e+08
   4.6760000e+01  -1.9768009e+08
   4.6780000e+01  -1.9768009e+08
   4.6800000e+01  -1.9768009e+08
   4.6820000e+01  -1.9768009e+08
   4.6840000e+01  -1.9768009e+08
   4.6860000e+01  -1.9768009e+08
   4.6880000e+01  -1.9768009e+08
   4.6900000e+01  -1.9768009e+08
   4.6920000e+01  -1.9768009e+08
   4.6940000e+01  -1.9768009e+08
   4.6960000e+01  -1.9768009e+08
   4.6980000e+01  -1.9768009e+08
   4.7000000e+01  -1.9768009e+08
   4.7020000e+01  -1.9768009e+08
   4.7040000e+01  -1.9768009e+08
   4.7060000e+01  -1.9768009e+08
   4.7080000e+01  -1.9768009e+08
   4.7100000e+01  -1.9768009e+08
   4.7120000e+01  -1.9768009e+08
   4.7140000e+01  -1.9768009e+08
   4.7160000e+01  -1.9768009e+08
   4.7180000e+01  -1.9768009e+08
   4.7200000e+01  -1.9768009e+08
   4.7220000e+01  -1.9768009e+08
   4.7240000e+01  -1.9768009e+08
   4.7260000e+01  -1.9768009e+08
   4.7280000e+01  -1.9768009e+08
   4.7300000e+01  -1.9768009e+08
   4.7320000e+01  -1.9768009e+08
   4.7340000e+01  -1.9768009e+08
   4.7360000e+01  -1.9768009e+08
   4.7380000e+01  -1.9768009e+08
   4.7400000e+01  -1.9768009e+08
   4.7420000e+01  -1.9768009e+08
   4.7440000e+01  -1.9768009e+08
   4.7460000e+01  -1.9768009e+08
   4.7480000e+01  -1.9768009e+08
   4.7500000e+01  -1.9768009e+08
   4.7520000e+01  -1.9768009e+08
   4.7540000e+01  -1.9768009e+08
   4.7560000e+01  -1.9768009e+08
   4.7580000e+01  -1.9768009e+08
   4.7600000e+01  -1.9768009e+08
   4.7620000e+01  -1.9768009e+08
   4.7640000e+01  -1.9768009e+08
   4.7660000e+01  -1.9768009e+08
   4.7680000e+01  -1.9768009e+08
   4.7700000e+01  -1.9768009e+08
   4.7720000e+01  -1.9768009e+08
   4.7740000e+01  -1.9768009e+08
   4.7760000e+01  -1.9768009e+08
   4.7780000e+01  -1.9768009e+08
   4.7800000e+01  -1.9768009e+08
   4.7820000e+01  -1.9768009e+08
   4.7840000e+01  -1.9768009e+08
   4.7860000e+01  -1.9768009e+08
   4.7880000e+01  -1.9768009e+08
   4.7900000e+01  -1.9768009e+08
   4.7920000e+01  -1.9768009e+08
   4.7940000e+01  -1.9768009e+08
   4.7960000e+01  -1.9768009e+08
   4.7980000e+01  -1.9768009e+08
   4.8000000e+01  -1.9768009e+08
   4.8020000e+01  -1.9768009e+08
   4.8040000e+01  -1.9768009e+08
   4.8060000e+01  -1.9768009e+08
   4.8080000e+01  -1.9768009e+08
   4.8100000e+01  -1.9768009e+08
   4.8120000e+01  -1.9768009e+08
   4.8140000e+01  -1.9768009e+08
   4.8160000e+01  -1.9768009e+08
   4.8180000e+01  -1.9768009e+08
   4.8200000e+01  -1.9768009e+08
   4.8220000e+01  -1.9768009e+08
   4.8240000e+01  -1.9768009e+08
   4.8260000e+01  -1.9768009e+08
   4.8280000e+01  -1.9768009e+08
   4.8300000e+01  -1.9768009e+08
   4.8320000e+01  -1.9768009e+08
   4.8340000e+01  -1.9768009e+08
   4.8360000e+01  -1.9768009e+08
   4.8380000e+01  -1.9768009e+08
   4.8400000e+01  -1.9768009e+08
   4.8420000e+01  -1.9768009e+08
   4.8440000e+01  -1.9768009e+08
   4.8460000e+01  -1.9768009e+08
   4.8480000e+01  -1.9768009e+08
   4.8500000e+01  -1.9768009e+08
   4.8520000e+01  -1.9768009e+08
   4.8540000e+01  -1.9768009e+08
   4.8560000e+01  -1.9768009e+08
   4.8580000e+01  -1.9768009e+08
   4.8600000e+01  -1.9768009e+08
   4.8620000e+01  -1.9768009e+08
   4.8640000e+01  -1.9768009e+08
   4.8660000e+01  -1.9768009e+08
   4.8680000e+01  -1.9768009e+08
   4.8700000e+01  -1.9768009e+08
   4.8720000e+01  -1.9768009e+08
   4.8740000e+01  -1.9768009e+08
   4.8760000e+01  -1.9768009e+08
   4.8780000e+01  -1.9768009e+08
   4.8800000e+01  -1.9768009e+08
   4.8820000e+01  -1.9768009e+08
   4.8840000e+01  -1.9768009e+08
   4.8860000e+01  -1.9768009e+08
   4.8880000e+01  -1.9768009e+08
   4.8900000e+01  -1.9768009e+08
   4.8920000e+01  -1.9768009e+08
   4.8940000e+01  -1.9768009e+08
   4.8960000e+01  -1.9768009e+08
   4.8980000e+01  -1.9768009e+08
   4.9000000e+01  -1.9768009e+08
   4.9020000e+01  -1.9768009e+08
   4.9040000e+01  -1.9768009e+08
   4.9060000e+01  -1.9768009e+08
   4.9080000e+01  -1.9768009e+08
   4.9100000e+01  -1.9768009e+08
   4.9120000e+01  -1.9768009e+08
   4.9140000e+01  -1.9768009e+08
   4.9160000e+01  -1.9768009e+08
   4.9180000e+01  -1.9768009e+08
   4.9200000e+01  -1.9768009e+08
   4.9220000e+01  -1.9768009e+08
   4.9240000e+01  -1.9768009e+08
   4.9260000e+01  -1.9768009e+08
   4.9280000e+01  -1.9768009e+08
   4.9300000e+01  -1.9768009e+08
   4.9320000e+01  -1.9768009e+08
   4.9340000e+01  -1.9768009e+08
   4.9360000e+01  -1.9768009e+08
   4.9380000e+01  -1.9768009e+08
   4.9400000e+01  -1.9768009e+08
   4.9420000e+01  -1.9768009e+08
   4.9440000e+01  -1.9768009e+08
   4.9460000e+01  -1.9768009e+08
   4.9480000e+01  -1.9768009e+08
   4.9500000e+01  -1.9768009e+08
   4.9520000e+01  -1.9768009e+08
   4.9540000e+01  -1.9768009e+08
   4.9560000e+01  -1.9768009e+08
   4.9580000e+01  -1.9768009e+08
   4.9600000e+01  -1.9768009e+08
   4.9620000e+01  -1.9768009e+08
   4.9640000e+01  -1.9768009e+08
   4.9660000e+01  -1.9768009e+08
   4.9680000e+01  -1.9768009e+08
   4.9700000e+01  -1.9768009e+08
   4.9720000e+01  -1.9768009e+08
   4.9740000e+01  -1.9768009e+08
   4.9760000e+01  -1.9768009e+08
   4.9780000e+01  -1.9768009e+08
   4.9800000e+01  -1.9768009e+08
   4.9820000e+01  -1.9768009e+08
   4.9840000e+01  -1.9768009e+08
   4.9860000e+01  -1.9768009e+08
   4.9880000e+01  -1.9768009e+08
   4.9900000e+01  -1.9768009e+08
   4.9920000e+01  -1.9768009e+08
   4.9940000e+01  -1.9768009e+08
   4.9960000e+01  -1.9768009e+08
   4.9980000e+01  -1.9768009e+08
   5.0000000e+01  -1.9768009e+08


==> data/sig2/sig12_2_example3.dat <==
   3.0000000e+01   7.5270918e+04
   3.0020000e+01   8.2787626e+04
   3.0040000e+01   9.0077739e+04
   3.0060000e+01   9.6672156e+04
   3.0080000e+01   1.0189603e+05
   3.0100000e+01   1.0541450e+05
   3.0120000e+01   1.0679362e+05
   3.0140000e+01   1.0606464e+05
   3.0160000e+01   1.0321474e+05
   3.0180000e+01   9.8671930e+04
   3.0200000e+01   9.2783942e+04
   3.0220000e+01   8.6175563e+04
   3.0240000e+01   7.9315878e+04
   3.0260000e+01   7.2758782e+04
   3.0280000e+01   6.6859937e+04
   3.0300000e+01   6.1955208e+04
   3.0320000e+01   5.8194964e+04
   3.0340000e+01   5.5712245e+04
   3.0360000e+01   5.4492437e+04
   3.0380000e+01   5.4544927e+04
   3.0400000e+01   5.5752871e+04
   3.0420000e+01   5.8042591e+04
   3.0440000e+01   6.1210647e+04
   3.0460000e+01   6.5094009e+04
   3.0480000e+01   6.9405669e+04
   3.0500000e+01   7.3902293e+04
   3.0520000e+01   7.8270239e+04
   3.0540000e+01   8.2253400e+04
   3.0560000e+01   8.5618949e+04
   3.0580000e+01   8.8196943e+04
   3.0600000e+01   8.9918504e+04
   3.0620000e+01   9.0759192e+04
   3.0640000e+01   9.0814712e+04
   3.0660000e+01   9.0180298e+04
   3.0680000e+01   8.9046388e+04
   3.0700000e+01   8.7541673e+04
   3.0720000e+01   8.5862780e+04
   3.0740000e+01   8.4091286e+04
   3.0760000e+01   8.2367118e+04
   3.0780000e+01   8.0691751e+04
   3.0800000e+01   7.9131237e+04
   3.0820000e+01   7.7620382e+04
   3.0840000e+01   7.6174961e+04
   3.0860000e+01   7.4707413e+04
   3.0880000e+01   7.3224491e+04
   3.0900000e+01   7.1674044e+04
   3.0920000e+01   7.0088722e+04
   3.0940000e+01   6.8493236e+04
   3.0960000e+01   6.6962644e+04
   3.0980000e+01   6.5595031e+04
   3.1000000e+01   6.4503170e+04
   3.1020000e+01   6.3814501e+04
   3.1040000e+01   6.3656231e+04
   3.1060000e+01   6.4131800e+04
   3.1080000e+01   6.5348949e+04
   3.1100000e+01   6.7341290e+04
   3.1120000e+01   7.0157449e+04
   3.1140000e+01   7.3714787e+04
   3.1160000e+01   7.7956292e+04
   3.1180000e+01   8.2640293e+04
   3.1200000e+01   8.7567822e+04
   3.1220000e+01   9.2341629e+04
   3.1240000e+01   9.6647625e+04
   3.1260000e+01   1.0002879e+05
   3.1280000e+01   1.0218890e+05
   3.1300000e+01   1.0278543e+05
   3.1320000e+01   1.0173077e+05
   3.1340000e+01   9.8957072e+04
   3.1360000e+01   9.4696028e+04
   3.1380000e+01   8.9186036e+04
   3.1400000e+01   8.2907336e+04
   3.1420000e+01   7.6271041e+04
   3.1440000e+01   6.9800400e+04
   3.1460000e+01   6.3877441e+04
   3.1480000e+01   5.8882769e+04
   3.1500000e+01   5.5051161e+04
   3.1520000e+01   5.2570013e+04
   3.1540000e+01   5.1543862e+04
   3.1560000e+01   5.2023786e+04
   3.1580000e+01   5.4038793e+04
   3.1600000e+01   5.7541099e+04
   3.1620000e+01   6.2457125e+04
   3.1640000e+01   6.8584110e+04
   3.1660000e+01   7.5650039e+04
   3.1680000e+01   8.3223329e+04
   3.1700000e+01   9.0811803e+04
   3.1720000e+01   9.7813175e+04
   3.1740000e+01   1.0367576e+05
   3.1760000e+01   1.0786148e+05
   3.1780000e+01   1.1003615e+05
   3.1800000e+01   1.0999356e+05
   3.1820000e+01   1.0781171e+05
   3.1840000e+01   1.0370926e+05
   3.1860000e+01   9.8134446e+04
   3.1880000e+01   9.1584227e+04
   3.1900000e+01   8.4632143e+04
   3.1920000e+01   7.7795709e+04
   3.1940000e+01   7.1517960e+04
   3.1960000e+01   6.6150372e+04
   3.1980000e+01   6.1904706e+04
   3.2000000e+01   5.8929508e+04
   3.2020000e+01   5.7255828e+04
   3.2040000e+01   5.6883933e+04
   3.2060000e+01   5.7743942e+04
   3.2080000e+01   5.9732247e+04
   3.2100000e+01   6.2703385e+04
   3.2120000e+01   6.6451224e+04
   3.2140000e+01   7.0751728e+04
   3.2160000e+01   7.5307294e+04
   3.2180000e+01   7.9851460e+04
   3.2200000e+01   8.4070067e+04
   3.2220000e+01   8.7741969e+04
   3.2240000e+01   9.0650580e+04
   3.2260000e+01   9.2706420e+04
   3.2280000e+01   9.3859082e+04
   3.2300000e+01   9.4177120e+04
   3.2320000e+01   9.3749102e+04
   3.2340000e+01   9.2752774e+04
   3.2360000e+01   9.1326337e+04
   3.2380000e+01   8.9667287e+04
   3.2400000e+01   8.7879664e+04
   3.2420000e+01   8.6106591e+04
   3.2440000e+01   8.4376998e+04
   3.2460000e+01   8.2755055e+04
   3.2480000e+01   8.1198816e+04
   3.2500000e+01   7.9714481e+04
   3.2520000e+01   7.8227265e+04
   3.2540000e+01   7.6730869e+04
   3.2560000e+01   7.5167941e+04
   3.2580000e+01   7.3569609e+04
   3.2600000e+01   7.1930081e+04
   3.2620000e+01   7.0348803e+04
   3.2640000e+01   6.8874391e+04
   3.2660000e+01   6.7664520e+04
   3.2680000e+01   6.6801979e+04
   3.2700000e+01   6.6455155e+04
   3.2720000e+01   6.6713340e+04
   3.2740000e+01   6.7697922e+04
   3.2760000e+01   6.9474445e+04
   3.2780000e+01   7.2064882e+04
   3.2800000e+01   7.5472976e+04
   3.2820000e+01   7.9569040e+04
   3.2840000e+01   8.4251739e+04
   3.2860000e+01   8.9202387e+04
   3.2880000e+01   9.4195731e+04
   3.2900000e+01   9.8757168e+04
   3.2920000e+01   1.0259273e+05
   3.2940000e+01   1.0521526e+05
   3.2960000e+01   1.0640960e+05
   3.2980000e+01   1.0587916e+05
   3.3000000e+01   1.0365679e+05
   3.3020000e+01   9.9772384e+04
   3.3040000e+01   9.4563821e+04
   3.3060000e+01   8.8356541e+04
   3.3080000e+01   8.1670473e+04
   3.3100000e+01   7.4947120e+04
   3.3120000e+01   6.8673802e+04
   3.3140000e+01   6.3211808e+04
   3.3160000e+01   5.8872284e+04
   3.3180000e+01   5.5856181e+04
   3.3200000e+01   5.4297431e+04
   3.3220000e+01   5.4276937e+04
   3.3240000e+01   5.5814591e+04
   3.3260000e+01   5.8909280e+04
   3.3280000e+01   6.3471675e+04
   3.3300000e+01   6.9358390e+04
   3.3320000e+01   7.6299732e+04
   3.3340000e+01   8.3912872e+04
   3.3360000e+01   9.1715850e+04
   3.3380000e+01   9.9115018e+04
   3.3400000e+01   1.0554273e+05
   3.3420000e+01   1.1041931e+05
   3.3440000e+01   1.1335120e+05
   3.3460000e+01   1.1406433e+05
   3.3480000e+01   1.1255359e+05
   3.3500000e+01   1.0899180e+05
   3.3520000e+01   1.0375763e+05
   3.3540000e+01   9.7359469e+04
   3.3560000e+01   9.0341690e+04
   3.3580000e+01   8.3280457e+04
   3.3600000e+01   7.6631509e+04
   3.3620000e+01   7.0811683e+04
   3.3640000e+01   6.6063940e+04
   3.3660000e+01   6.2582445e+04
   3.3680000e+01   6.0418772e+04
   3.3700000e+01   5.9605192e+04
   3.3720000e+01   6.0068522e+04
   3.3740000e+01   6.1743596e+04
   3.3760000e+01   6.4459766e+04
   3.3780000e+01   6.8066530e+04
   3.3800000e+01   7.2292161e+04
   3.3820000e+01   7.6907854e+04
   3.3840000e+01   8.1569888e+04
   3.3860000e+01   8.6033373e+04
   3.3880000e+01   8.9973860e+04
   3.3900000e+01   9.3232226e+04
   3.3920000e+01   9.5610329e+04
   3.3940000e+01   9.7105297e+04
   3.3960000e+01   9.7688020e+04
   3.3980000e+01   9.7506424e+04
   3.4000000e+01   9.6646889e+04
   3.4020000e+01   9.5340840e+04
   3.4040000e+01   9.3688595e+04
   3.4060000e+01   9.1919934e+04
   3.4080000e+01   9.0072619e+04
   3.4100000e+01   8.8313362e+04
   3.4120000e+01   8.6597266e+04
   3.4140000e+01   8.5011961e+04
   3.4160000e+01   8.3456024e+04
   3.4180000e+01   8.1961963e+04
   3.4200000e+01   8.0425622e+04
   3.4220000e+01   7.8865838e+04
   3.4240000e+01   7.7234498e+04
   3.4260000e+01   7.5574554e+04
   3.4280000e+01   7.3925232e+04
   3.4300000e+01   7.2373001e+04
   3.4320000e+01   7.1029506e+04
   3.4340000e+01   7.0015292e+04
   3.4360000e+01   6.9470248e+04
   3.4380000e+01   6.9512382e+04
   3.4400000e+01   7.0265773e+04
   3.4420000e+01   7.1797453e+04
   3.4440000e+01   7.4177126e+04
   3.4460000e+01   7.7371266e+04
   3.4480000e+01   8.1350005e+04
   3.4500000e+01   8.5931025e+04
   3.4520000e+01   9.0942987e+04
   3.4540000e+01   9.6032926e+04
   3.4560000e+01   1.0089530e+05
   3.4580000e+01   1.0506802e+05
   3.4600000e+01   1.0820989e+05
   3.4620000e+01   1.0992007e+05
   3.4640000e+01   1.0999241e+05
   3.4660000e+01   1.0828766e+05
   3.4680000e+01   1.0488086e+05
   3.4700000e+01   9.9979574e+04
   3.4720000e+01   9.3946630e+04
   3.4740000e+01   8.7232765e+04
   3.4760000e+01   8.0332018e+04
   3.4780000e+01   7.3722167e+04
   3.4800000e+01   6.7824528e+04
   3.4820000e+01   6.2972714e+04
   3.4840000e+01   5.9414365e+04
   3.4860000e+01   5.7306996e+04
   3.4880000e+01   5.6754340e+04
   3.4900000e+01   5.7794386e+04
   3.4920000e+01   6.0436542e+04
   3.4940000e+01   6.4613829e+04
   3.4960000e+01   7.0208073e+04
   3.4980000e+01   7.6967153e+04
   3.5000000e+01   8.4568673e+04
   3.5020000e+01   9.2502738e+04
   3.5040000e+01   1.0026529e+05
   3.5060000e+01   1.0717624e+05
   3.5080000e+01   1.1274729e+05
   3.5100000e+01   1.1639264e+05
   3.5120000e+01   1.1791366e+05
   3.5140000e+01   1.1708629e+05
   3.5160000e+01   1.1415131e+05
   3.5180000e+01   1.0931265e+05
   3.5200000e+01   1.0315270e+05
   3.5220000e+01   9.6131636e+04
   3.5240000e+01   8.8902741e+04
   3.5260000e+01   8.1919762e+04
   3.5280000e+01   7.5667609e+04
   3.5300000e+01   7.0419844e+04
   3.5320000e+01   6.6422055e+04
   3.5340000e+01   6.3747309e+04
   3.5360000e+01   6.2461694e+04
   3.5380000e+01   6.2500196e+04
   3.5400000e+01   6.3816236e+04
   3.5420000e+01   6.6250598e+04
   3.5440000e+01   6.9657205e+04
   3.5460000e+01   7.3786847e+04
   3.5480000e+01   7.8395546e+04
   3.5500000e+01   8.3167144e+04
   3.5520000e+01   8.7812169e+04
   3.5540000e+01   9.2032717e+04
   3.5560000e+01   9.5595250e+04
   3.5580000e+01   9.8328020e+04
   3.5600000e+01   1.0014118e+05
   3.5620000e+01   1.0103905e+05
   3.5640000e+01   1.0108782e+05
   3.5660000e+01   1.0043017e+05
   3.5680000e+01   9.9216526e+04
   3.5700000e+01   9.7645024e+04
   3.5720000e+01   9.5845328e+04
   3.5740000e+01   9.3998114e+04
   3.5760000e+01   9.2140896e+04
   3.5780000e+01   9.0398945e+04
   3.5800000e+01   8.8709312e+04
   3.5820000e+01   8.7141350e+04
   3.5840000e+01   8.5572554e+04
   3.5860000e+01   8.4045349e+04
   3.5880000e+01   8.2441303e+04
   3.5900000e+01   8.0814514e+04
   3.5920000e+01   7.9111237e+04
   3.5940000e+01   7.7421915e+04
   3.5960000e+01   7.5785404e+04
   3.5980000e+01   7.4328899e+04
   3.6000000e+01   7.3161541e+04
   3.6020000e+01   7.2428042e+04
   3.6040000e+01   7.2252224e+04
   3.6060000e+01   7.2765520e+04
   3.6080000e+01   7.4049809e+04
   3.6100000e+01   7.6184850e+04
   3.6120000e+01   7.9161145e+04
   3.6140000e+01   8.2961645e+04
   3.6160000e+01   8.7434181e+04
   3.6180000e+01   9.2423330e+04
   3.6200000e+01   9.7601450e+04
   3.6220000e+01   1.0267366e+05
   3.6240000e+01   1.0717916e+05
   3.6260000e+01   1.1077326e+05
   3.6280000e+01   1.1300803e+05
   3.6300000e+01   1.1366970e+05
   3.6320000e+01   1.1251415e+05
   3.6340000e+01   1.0962939e+05
   3.6360000e+01   1.0509101e+05
   3.6380000e+01   9.9308510e+04
   3.6400000e+01   9.2631010e+04
   3.6420000e+01   8.5622817e+04
   3.6440000e+01   7.8725482e+04
   3.6460000e+01   7.2429173e+04
   3.6480000e+01   6.7086311e+04
   3.6500000e+01   6.2984259e+04
   3.6520000e+01   6.0325624e+04
   3.6540000e+01   5.9210585e+04
   3.6560000e+01   5.9734993e+04
   3.6580000e+01   6.1873555e+04
   3.6600000e+01   6.5635359e+04
   3.6620000e+01   7.0860551e+04
   3.6640000e+01   7.7398131e+04
   3.6660000e+01   8.4877384e+04
   3.6680000e+01   9.2910366e+04
   3.6700000e+01   1.0090046e+05
   3.6720000e+01   1.0829708e+05
   3.6740000e+01   1.1443543e+05
   3.6760000e+01   1.1885452e+05
   3.6780000e+01   1.2110281e+05
   3.6800000e+01   1.2107779e+05
   3.6820000e+01   1.1874921e+05
   3.6840000e+01   1.1445465e+05
   3.6860000e+01   1.0855585e+05
   3.6880000e+01   1.0166478e+05
   3.6900000e+01   9.4301957e+04
   3.6920000e+01   8.7071511e+04
   3.6940000e+01   8.0403052e+04
   3.6960000e+01   7.4692982e+04
   3.6980000e+01   7.0165897e+04
   3.7000000e+01   6.6984173e+04
   3.7020000e+01   6.5189975e+04
   3.7040000e+01   6.4786607e+04
   3.7060000e+01   6.5694628e+04
   3.7080000e+01   6.7812750e+04
   3.7100000e+01   7.0966474e+04
   3.7120000e+01   7.4950834e+04
   3.7140000e+01   7.9504813e+04
   3.7160000e+01   8.4329707e+04
   3.7180000e+01   8.9126636e+04
   3.7200000e+01   9.3575898e+04
   3.7220000e+01   9.7442821e+04
   3.7240000e+01   1.0049455e+05
   3.7260000e+01   1.0265606e+05
   3.7280000e+01   1.0385192e+05
   3.7300000e+01   1.0418069e+05
   3.7320000e+01   1.0371601e+05
   3.7340000e+01   1.0265426e+05
   3.7360000e+01   1.0114421e+05
   3.7380000e+01   9.9378435e+04
   3.7400000e+01   9.7489251e+04
   3.7420000e+01   9.5601080e+04
   3.7440000e+01   9.3770734e+04
   3.7460000e+01   9.2041570e+04
   3.7480000e+01   9.0391543e+04
   3.7500000e+01   8.8807266e+04
   3.7520000e+01   8.7227918e+04
   3.7540000e+01   8.5630127e+04
   3.7560000e+01   8.3969566e+04
   3.7580000e+01   8.2260666e+04
   3.7600000e+01   8.0520971e+04
   3.7620000e+01   7.8823382e+04
   3.7640000e+01   7.7262090e+04
   3.7660000e+01   7.5953031e+04
   3.7680000e+01   7.5039995e+04
   3.7700000e+01   7.4649159e+04
   3.7720000e+01   7.4917369e+04
   3.7740000e+01   7.5948583e+04
   3.7760000e+01   7.7812815e+04
   3.7780000e+01   8.0555277e+04
   3.7800000e+01   8.4126499e+04
   3.7820000e+01   8.8464804e+04
   3.7840000e+01   9.3355492e+04
   3.7860000e+01   9.8591985e+04
   3.7880000e+01   1.0378389e+05
   3.7900000e+01   1.0860332e+05
   3.7920000e+01   1.1256492e+05
   3.7940000e+01   1.1534149e+05
   3.7960000e+01   1.1653358e+05
   3.7980000e+01   1.1600098e+05
   3.8000000e+01   1.1361725e+05
   3.8020000e+01   1.0956440e+05
   3.8040000e+01   1.0404843e+05
   3.8060000e+01   9.7540178e+04
   3.8080000e+01   9.0462394e+04
   3.8100000e+01   8.3376799e+04
   3.8120000e+01   7.6719711e+04
   3.8140000e+01   7.0928303e+04
   3.8160000e+01   6.6307885e+04
   3.8180000e+01   6.3085105e+04
   3.8200000e+01   6.1421002e+04
   3.8220000e+01   6.1373713e+04
   3.8240000e+01   6.3011151e+04
   3.8260000e+01   6.6267523e+04
   3.8280000e+01   7.1108645e+04
   3.8300000e+01   7.7304799e+04
   3.8320000e+01   8.4626348e+04
   3.8340000e+01   9.2615573e+04
   3.8360000e+01   1.0079597e+05
   3.8380000e+01   1.0853401e+05
   3.8400000e+01   1.1523749e+05
   3.8420000e+01   1.2031864e+05
   3.8440000e+01   1.2335608e+05
   3.8460000e+01   1.2408150e+05
   3.8480000e+01   1.2248375e+05
   3.8500000e+01   1.1873948e+05
   3.8520000e+01   1.1325604e+05
   3.8540000e+01   1.0653068e+05
   3.8560000e+01   9.9173023e+04
   3.8580000e+01   9.1727157e+04
   3.8600000e+01   8.4736011e+04
   3.8620000e+01   7.8571367e+04
   3.8640000e+01   7.3561012e+04
   3.8660000e+01   6.9849641e+04
   3.8680000e+01   6.7560514e+04
   3.8700000e+01   6.6665179e+04
   3.8720000e+01   6.7158992e+04
   3.8740000e+01   6.8890671e+04
   3.8760000e+01   7.1768734e+04
   3.8780000e+01   7.5528288e+04
   3.8800000e+01   7.9990650e+04
   3.8820000e+01   8.4795520e+04
   3.8840000e+01   8.9702189e+04
   3.8860000e+01   9.4331704e+04
   3.8880000e+01   9.8467539e+04
   3.8900000e+01   1.0182734e+05
   3.8920000e+01   1.0431758e+05
   3.8940000e+01   1.0583365e+05
   3.8960000e+01   1.0644258e+05
   3.8980000e+01   1.0620656e+05
   3.9000000e+01   1.0531229e+05
   3.9020000e+01   1.0389457e+05
   3.9040000e+01   1.0218086e+05
   3.9060000e+01   1.0027005e+05
   3.9080000e+01   9.8358884e+04
   3.9100000e+01   9.6452753e+04
   3.9120000e+01   9.4678846e+04
   3.9140000e+01   9.2955911e+04
   3.9160000e+01   9.1344128e+04
   3.9180000e+01   8.9723093e+04
   3.9200000e+01   8.8121646e+04
   3.9220000e+01   8.6442690e+04
   3.9240000e+01   8.4727804e+04
   3.9260000e+01   8.2956393e+04
   3.9280000e+01   8.1209465e+04
   3.9300000e+01   7.9560080e+04
   3.9320000e+01   7.8125536e+04
   3.9340000e+01   7.7046005e+04
   3.9360000e+01   7.6443635e+04
   3.9380000e+01   7.6479312e+04
   3.9400000e+01   7.7231140e+04
   3.9420000e+01   7.8838581e+04
   3.9440000e+01   8.1282255e+04
   3.9460000e+01   8.4637461e+04
   3.9480000e+01   8.8737296e+04
   3.9500000e+01   9.3540315e+04
   3.9520000e+01   9.8699353e+04
   3.9540000e+01   1.0402401e+05
   3.9560000e+01   1.0901114e+05
   3.9580000e+01   1.1336852e+05
   3.9600000e+01   1.1656337e+05
   3.9620000e+01   1.1834754e+05
   3.9640000e+01   1.1836514e+05
   3.9660000e+01   1.1658997e+05
   3.9680000e+01   1.1300679e+05
   3.9700000e+01   1.0790064e+05
   3.9720000e+01   1.0158696e+05
   3.9740000e+01   9.4582692e+04
   3.9760000e+01   8.7350291e+04
   3.9780000e+01   8.0435565e+04
   3.9800000e+01   7.4231973e+04
   3.9820000e+01   6.9137404e+04
   3.9840000e+01   6.5372624e+04
   3.9860000e+01   6.3148029e+04
   3.9880000e+01   6.2537072e+04
   3.9900000e+01   6.3616202e+04
   3.9920000e+01   6.6358198e+04
   3.9940000e+01   7.0719547e+04
   3.9960000e+01   7.6537653e+04
   3.9980000e+01   8.3577819e+04
   4.0000000e+01   9.1454792e+04
   4.0020000e+01   9.9696403e+04
   4.0040000e+01   1.0769722e+05
   4.0060000e+01   1.1486399e+05
   4.0080000e+01   1.2056171e+05
   4.0100000e+01   1.2434372e+05
   4.0120000e+01   1.2584100e+05
   4.0140000e+01   1.2499669e+05
   4.0160000e+01   1.2189013e+05
   4.0180000e+01   1.1689117e+05
   4.0200000e+01   1.1045272e+05
   4.0220000e+01   1.0317653e+05
   4.0240000e+01   9.5628708e+04
   4.0260000e+01   8.8366774e+04
   4.0280000e+01   8.1825132e+04
   4.0300000e+01   7.6347764e+04
   4.0320000e+01   7.2144192e+04
   4.0340000e+01   6.9341295e+04
   4.0360000e+01   6.7963325e+04
   4.0380000e+01   6.7990568e+04
   4.0400000e+01   6.9329176e+04
   4.0420000e+01   7.1849143e+04
   4.0440000e+01   7.5366625e+04
   4.0460000e+01   7.9636809e+04
   4.0480000e+01   8.4398415e+04
   4.0500000e+01   8.9316977e+04
   4.0520000e+01   9.4107790e+04
   4.0540000e+01   9.8439313e+04
   4.0560000e+01   1.0210370e+05
   4.0580000e+01   1.0488667e+05
   4.0600000e+01   1.0673945e+05
   4.0620000e+01   1.0762459e+05
   4.0640000e+01   1.0765276e+05
   4.0660000e+01   1.0693199e+05
   4.0680000e+01   1.0565866e+05
   4.0700000e+01   1.0398919e+05
   4.0720000e+01   1.0211952e+05
   4.0740000e+01   1.0015446e+05
   4.0760000e+01   9.8236300e+04
   4.0780000e+01   9.6370620e+04
   4.0800000e+01   9.4631744e+04
   4.0820000e+01   9.2942944e+04
   4.0840000e+01   9.1328576e+04
   4.0860000e+01   8.9685061e+04
   4.0880000e+01   8.8028523e+04
   4.0900000e+01   8.6290248e+04
   4.0920000e+01   8.4520692e+04
   4.0940000e+01   8.2729420e+04
   4.0960000e+01   8.1017029e+04
   4.0980000e+01   7.9476696e+04
   4.1000000e+01   7.8242364e+04
   4.1020000e+01   7.7454037e+04
   4.1040000e+01   7.7244788e+04
   4.1060000e+01   7.7745225e+04
   4.1080000e+01   7.9046888e+04
   4.1100000e+01   8.1220743e+04
   4.1120000e+01   8.4267825e+04
   4.1140000e+01   8.8154556e+04
   4.1160000e+01   9.2738745e+04
   4.1180000e+01   9.7837759e+04
   4.1200000e+01   1.0314167e+05
   4.1220000e+01   1.0830951e+05
   4.1240000e+01   1.1291843e+05
   4.1260000e+01   1.1655246e+05
   4.1280000e+01   1.1883387e+05
   4.1300000e+01   1.1944593e+05
   4.1320000e+01   1.1825998e+05
   4.1340000e+01   1.1522444e+05
   4.1360000e+01   1.1057558e+05
   4.1380000e+01   1.0456307e+05
   4.1400000e+01   9.7709855e+04
   4.1420000e+01   9.0441376e+04
   4.1440000e+01   8.3338616e+04
   4.1460000e+01   7.6808236e+04
   4.1480000e+01   7.1280390e+04
   4.1500000e+01   6.7019070e+04
   4.1520000e+01   6.4242215e+04
   4.1540000e+01   6.3074304e+04
   4.1560000e+01   6.3572846e+04
   4.1580000e+01   6.5771235e+04
   4.1600000e+01   6.9598109e+04
   4.1620000e+01   7.4972932e+04
   4.1640000e+01   8.1639214e+04
   4.1660000e+01   8.9313010e+04
   4.1680000e+01   9.7490077e+04
   4.1700000e+01   1.0566803e+05
   4.1720000e+01   1.1316772e+05
   4.1740000e+01   1.1944099e+05
   4.1760000e+01   1.2387913e+05
   4.1780000e+01   1.2617535e+05
   4.1800000e+01   1.2607142e+05
   4.1820000e+01   1.2369151e+05
   4.1840000e+01   1.1923420e+05
   4.1860000e+01   1.1320125e+05
   4.1880000e+01   1.0609741e+05
   4.1900000e+01   9.8555846e+04
   4.1920000e+01   9.1107136e+04
   4.1940000e+01   8.4260885e+04
   4.1960000e+01   7.8368908e+04
   4.1980000e+01   7.3706179e+04
   4.2000000e+01   7.0405001e+04
   4.2020000e+01   6.8543730e+04
   4.2040000e+01   6.8090418e+04
   4.2060000e+01   6.9002762e+04
   4.2080000e+01   7.1132816e+04
   4.2100000e+01   7.4341485e+04
   4.2120000e+01   7.8381761e+04
   4.2140000e+01   8.3007829e+04
   4.2160000e+01   8.7907984e+04
   4.2180000e+01   9.2761860e+04
   4.2200000e+01   9.7280901e+04
   4.2220000e+01   1.0116717e+05
   4.2240000e+01   1.0426588e+05
   4.2260000e+01   1.0640101e+05
   4.2280000e+01   1.0761291e+05
   4.2300000e+01   1.0787758e+05
   4.2320000e+01   1.0739716e+05
   4.2340000e+01   1.0625095e+05
   4.2360000e+01   1.0470083e+05
   4.2380000e+01   1.0284454e+05
   4.2400000e+01   1.0090519e+05
   4.2420000e+01   9.8926825e+04
   4.2440000e+01   9.7048011e+04
   4.2460000e+01   9.5231730e+04
   4.2480000e+01   9.3536900e+04
   4.2500000e+01   9.1870320e+04
   4.2520000e+01   9.0245203e+04
   4.2540000e+01   8.8569501e+04
   4.2560000e+01   8.6857892e+04
   4.2580000e+01   8.5075069e+04
   4.2600000e+01   8.3277827e+04
   4.2620000e+01   8.1513769e+04
   4.2640000e+01   7.9892240e+04
   4.2660000e+01   7.8529564e+04
   4.2680000e+01   7.7565205e+04
   4.2700000e+01   7.7136274e+04
   4.2720000e+01   7.7377877e+04
   4.2740000e+01   7.8386776e+04
   4.2760000e+01   8.0258710e+04
   4.2780000e+01   8.2994562e+04
   4.2800000e+01   8.6604668e+04
   4.2820000e+01   9.0948678e+04
   4.2840000e+01   9.5896188e+04
   4.2860000e+01   1.0113977e+05
   4.2880000e+01   1.0638810e+05
   4.2900000e+01   1.1120027e+05
   4.2920000e+01   1.1519738e+05
   4.2940000e+01   1.1793880e+05
   4.2960000e+01   1.1912871e+05
   4.2980000e+01   1.1852465e+05
   4.3000000e+01   1.1609663e+05
   4.3020000e+01   1.1193492e+05
   4.3040000e+01   1.0634053e+05
   4.3060000e+01   9.9698539e+04
   4.3080000e+01   9.2520920e+04
   4.3100000e+01   8.5302664e+04
   4.3120000e+01   7.8539085e+04
   4.3140000e+01   7.2643284e+04
   4.3160000e+01   6.7927381e+04
   4.3180000e+01   6.4645710e+04
   4.3200000e+01   6.2912314e+04
   4.3220000e+01   6.2857027e+04
   4.3240000e+01   6.4456505e+04
   4.3260000e+01   6.7750179e+04
   4.3280000e+01   7.2579154e+04
   4.3300000e+01   7.8840954e+04
   4.3320000e+01   8.6164784e+04
   4.3340000e+01   9.4223287e+04
   4.3360000e+01   1.0240559e+05
   4.3380000e+01   1.1019450e+05
   4.3400000e+01   1.1688180e+05
   4.3420000e+01   1.2198415e+05
   4.3440000e+01   1.2497346e+05
   4.3460000e+01   1.2568778e+05
   4.3480000e+01   1.2400930e+05
   4.3500000e+01   1.2022429e+05
   4.3520000e+01   1.1463887e+05
   4.3540000e+01   1.0785273e+05
   4.3560000e+01   1.0038703e+05
   4.3580000e+01   9.2874794e+04
   4.3600000e+01   8.5784019e+04
   4.3620000e+01   7.9560166e+04
   4.3640000e+01   7.4469017e+04
   4.3660000e+01   7.0714284e+04
   4.3680000e+01   6.8364712e+04
   4.3700000e+01   6.7447411e+04
   4.3720000e+01   6.7893985e+04
   4.3740000e+01   6.9625420e+04
   4.3760000e+01   7.2460627e+04
   4.3780000e+01   7.6233905e+04
   4.3800000e+01   8.0653277e+04
   4.3820000e+01   8.5472812e+04
   4.3840000e+01   9.0335393e+04
   4.3860000e+01   9.4969682e+04
   4.3880000e+01   9.9059881e+04
   4.3900000e+01   1.0240976e+05
   4.3920000e+01   1.0485320e+05
   4.3940000e+01   1.0634493e+05
   4.3960000e+01   1.0690650e+05
   4.3980000e+01   1.0663765e+05
   4.4000000e+01   1.0569255e+05
   4.4020000e+01   1.0424416e+05
   4.4040000e+01   1.0247146e+05
   4.4060000e+01   1.0053963e+05
   4.4080000e+01   9.8561687e+04
   4.4100000e+01   9.6642606e+04
   4.4120000e+01   9.4800173e+04
   4.4140000e+01   9.3066203e+04
   4.4160000e+01   9.1389377e+04
   4.4180000e+01   8.9755465e+04
   4.4200000e+01   8.8094308e+04
   4.4220000e+01   8.6399194e+04
   4.4240000e+01   8.4631537e+04
   4.4260000e+01   8.2838962e+04
   4.4280000e+01   8.1048102e+04
   4.4300000e+01   7.9371426e+04
   4.4320000e+01   7.7901672e+04
   4.4340000e+01   7.6787964e+04
   4.4360000e+01   7.6158503e+04
   4.4380000e+01   7.6148854e+04
   4.4400000e+01   7.6883684e+04
   4.4420000e+01   7.8426766e+04
   4.4440000e+01   8.0865830e+04
   4.4460000e+01   8.4132612e+04
   4.4480000e+01   8.8238304e+04
   4.4500000e+01   9.2931759e+04
   4.4520000e+01   9.8101723e+04
   4.4540000e+01   1.0330507e+05
   4.4560000e+01   1.0830378e+05
   4.4580000e+01   1.1254089e+05
   4.4600000e+01   1.1574566e+05
   4.4620000e+01   1.1742533e+05
   4.4640000e+01   1.1745057e+05
   4.4660000e+01   1.1559815e+05
   4.4680000e+01   1.1202411e+05
   4.4700000e+01   1.0686901e+05
   4.4720000e+01   1.0057305e+05
   4.4740000e+01   9.3540349e+04
   4.4760000e+01   8.6335178e+04
   4.4780000e+01   7.9403411e+04
   4.4800000e+01   7.3226443e+04
   4.4820000e+01   6.8116621e+04
   4.4840000e+01   6.4363417e+04
   4.4860000e+01   6.2112788e+04
   4.4880000e+01   6.1487415e+04
   4.4900000e+01   6.2517858e+04
   4.4920000e+01   6.5214440e+04
   4.4940000e+01   6.9499752e+04
   4.4960000e+01   7.5243990e+04
   4.4980000e+01   8.2184494e+04
   4.5000000e+01   8.9971870e+04
   4.5020000e+01   9.8099423e+04
   4.5040000e+01   1.0601514e+05
   4.5060000e+01   1.1306842e+05
   4.5080000e+01   1.1870245e+05
   4.5100000e+01   1.2239320e+05
   4.5120000e+01   1.2385456e+05
   4.5140000e+01   1.2296077e+05
   4.5160000e+01   1.1984598e+05
   4.5180000e+01   1.1484379e+05
   4.5200000e+01   1.0842193e+05
   4.5220000e+01   1.0117703e+05
   4.5240000e+01   9.3661278e+04
   4.5260000e+01   8.6444828e+04
   4.5280000e+01   7.9934844e+04
   4.5300000e+01   7.4494090e+04
   4.5320000e+01   7.0305401e+04
   4.5340000e+01   6.7510369e+04
   4.5360000e+01   6.6117806e+04
   4.5380000e+01   6.6115572e+04
   4.5400000e+01   6.7402400e+04
   4.5420000e+01   6.9861369e+04
   4.5440000e+01   7.3290259e+04
   4.5460000e+01   7.7482499e+04
   4.5480000e+01   8.2130254e+04
   4.5500000e+01   8.6969104e+04
   4.5520000e+01   9.1640128e+04
   4.5540000e+01   9.5902700e+04
   4.5560000e+01   9.9459218e+04
   4.5580000e+01   1.0219300e+05
   4.5600000e+01   1.0396037e+05
   4.5620000e+01   1.0481875e+05
   4.5640000e+01   1.0478654e+05
   4.5660000e+01   1.0405819e+05
   4.5680000e+01   1.0274328e+05
   4.5700000e+01   1.0108146e+05
   4.5720000e+01   9.9176378e+04
   4.5740000e+01   9.7230651e+04
   4.5760000e+01   9.5273814e+04
   4.5780000e+01   9.3432626e+04
   4.5800000e+01   9.1652877e+04
   4.5820000e+01   8.9985627e+04
   4.5840000e+01   8.8335813e+04
   4.5860000e+01   8.6707103e+04
   4.5880000e+01   8.5026823e+04
   4.5900000e+01   8.3297278e+04
   4.5920000e+01   8.1517760e+04
   4.5940000e+01   7.9728525e+04
   4.5960000e+01   7.8016807e+04
   4.5980000e+01   7.6467462e+04
   4.6000000e+01   7.5233561e+04
   4.6020000e+01   7.4418631e+04
   4.6040000e+01   7.4193368e+04
   4.6060000e+01   7.4640710e+04
   4.6080000e+01   7.5897632e+04
   4.6100000e+01   7.7981652e+04
   4.6120000e+01   8.0953546e+04
   4.6140000e+01   8.4710156e+04
   4.6160000e+01   8.9196138e+04
   4.6180000e+01   9.4137436e+04
   4.6200000e+01   9.9333439e+04
   4.6220000e+01   1.0434474e+05
   4.6240000e+01   1.0885503e+05
   4.6260000e+01   1.1236861e+05
   4.6280000e+01   1.1458261e+05
   4.6300000e+01   1.1514073e+05
   4.6320000e+01   1.1393516e+05
   4.6340000e+01   1.1092861e+05
   4.6360000e+01   1.0631359e+05
   4.6380000e+01   1.0040485e+05
   4.6400000e+01   9.3633000e+04
   4.6420000e+01   8.6508878e+04
   4.6440000e+01   7.9513976e+04
   4.6460000e+01   7.3121789e+04
   4.6480000e+01   6.7690756e+04
   4.6500000e+01   6.3517520e+04
   4.6520000e+01   6.0784092e+04
   4.6540000e+01   5.9621437e+04
   4.6560000e+01   6.0081278e+04
   4.6580000e+01   6.2187242e+04
   4.6600000e+01   6.5889323e+04
   4.6620000e+01   7.1083709e+04
   4.6640000e+01   7.7560811e+04
   4.6660000e+01   8.5000050e+04
   4.6680000e+01   9.2966126e+04
   4.6700000e+01   1.0090289e+05
   4.6720000e+01   1.0822316e+05
   4.6740000e+01   1.1429670e+05
   4.6760000e+01   1.1863271e+05
   4.6780000e+01   1.2081123e+05
   4.6800000e+01   1.2070222e+05
   4.6820000e+01   1.1830989e+05
   4.6840000e+01   1.1393570e+05
   4.6860000e+01   1.0798881e+05
   4.6880000e+01   1.0102775e+05
   4.6900000e+01   9.3633095e+04
   4.6920000e+01   8.6345841e+04
   4.6940000e+01   7.9654164e+04
   4.6960000e+01   7.3896762e+04
   4.6980000e+01   6.9344994e+04
   4.7000000e+01   6.6114860e+04
   4.7020000e+01   6.4284490e+04
   4.7040000e+01   6.3821403e+04
   4.7060000e+01   6.4673372e+04
   4.7080000e+01   6.6715665e+04
   4.7100000e+01   6.9790797e+04
   4.7120000e+01   7.3683668e+04
   4.7140000e+01   7.8142126e+04
   4.7160000e+01   8.2864724e+04
   4.7180000e+01   8.7559541e+04
   4.7200000e+01   9.1905101e+04
   4.7220000e+01   9.5673040e+04
   4.7240000e+01   9.8629816e+04
   4.7260000e+01   1.0070401e+05
   4.7280000e+01   1.0181763e+05
   4.7300000e+01   1.0207820e+05
   4.7320000e+01   1.0154123e+05
   4.7340000e+01   1.0043205e+05
   4.7360000e+01   9.8855960e+04
   4.7380000e+01   9.7057387e+04
   4.7400000e+01   9.5105902e+04
   4.7420000e+01   9.3191530e+04
   4.7440000e+01   9.1300153e+04
   4.7460000e+01   8.9546470e+04
   4.7480000e+01   8.7836705e+04
   4.7500000e+01   8.6226605e+04
   4.7520000e+01   8.4593875e+04
   4.7540000e+01   8.2966906e+04
   4.7560000e+01   8.1264725e+04
   4.7580000e+01   7.9524135e+04
   4.7600000e+01   7.7753355e+04
   4.7620000e+01   7.6023218e+04
   4.7640000e+01   7.4433360e+04
   4.7660000e+01   7.3086640e+04
   4.7680000e+01   7.2136676e+04
   4.7700000e+01   7.1691388e+04
   4.7720000e+01   7.1901915e+04
   4.7740000e+01   7.2849300e+04
   4.7760000e+01   7.4623287e+04
   4.7780000e+01   7.7245602e+04
   4.7800000e+01   8.0689960e+04
   4.7820000e+01   8.4873349e+04
   4.7840000e+01   8.9610599e+04
   4.7860000e+01   9.4670268e+04
   4.7880000e+01   9.9704432e+04
   4.7900000e+01   1.0435126e+05
   4.7920000e+01   1.0817848e+05
   4.7940000e+01   1.1081980e+05
   4.7960000e+01   1.1192873e+05
   4.7980000e+01   1.1132465e+05
   4.8000000e+01   1.0893023e+05
   4.8020000e+01   1.0487993e+05
   4.8040000e+01   9.9428652e+04
   4.8060000e+01   9.2988515e+04
   4.8080000e+01   8.6029041e+04
   4.8100000e+01   7.9048341e+04
   4.8120000e+01   7.2522268e+04
   4.8140000e+01   6.6826716e+04
   4.8160000e+01   6.2300664e+04
   4.8180000e+01   5.9115426e+04
   4.8200000e+01   5.7463333e+04
   4.8220000e+01   5.7359269e+04
   4.8240000e+01   5.8899274e+04
   4.8260000e+01   6.1992582e+04
   4.8280000e+01   6.6631076e+04
   4.8300000e+01   7.2573598e+04
   4.8320000e+01   7.9624346e+04
   4.8340000e+01   8.7311195e+04
   4.8360000e+01   9.5210460e+04
   4.8380000e+01   1.0265668e+05
   4.8400000e+01   1.0913022e+05
   4.8420000e+01   1.1398913e+05
   4.8440000e+01   1.1689773e+05
   4.8460000e+01   1.1751060e+05
   4.8480000e+01   1.1590846e+05
   4.8500000e+01   1.1217362e+05
   4.8520000e+01   1.0679697e+05
   4.8540000e+01   1.0018474e+05
   4.8560000e+01   9.3000900e+04
   4.8580000e+01   8.5723894e+04
   4.8600000e+01   7.8914977e+04
   4.8620000e+01   7.2910271e+04
   4.8640000e+01   6.8031930e+04
   4.8660000e+01   6.4413595e+04
   4.8680000e+01   6.2160328e+04
   4.8700000e+01   6.1257978e+04
   4.8720000e+01   6.1671662e+04
   4.8740000e+01   6.3293412e+04
   4.8760000e+01   6.5988173e+04
   4.8780000e+01   6.9559306e+04
   4.8800000e+01   7.3773670e+04
   4.8820000e+01   7.8355337e+04
   4.8840000e+01   8.2997801e+04
   4.8860000e+01   8.7418068e+04
   4.8880000e+01   9.1318191e+04
   4.8900000e+01   9.4519065e+04
   4.8920000e+01   9.6833310e+04
   4.8940000e+01   9.8255703e+04
   4.8960000e+01   9.8757723e+04
   4.8980000e+01   9.8490040e+04
   4.9000000e+01   9.7544345e+04
   4.9020000e+01   9.6141803e+04
   4.9040000e+01   9.4407353e+04
   4.9060000e+01   9.2536731e+04
   4.9080000e+01   9.0614021e+04
   4.9100000e+01   8.8753476e+04
   4.9120000e+01   8.6965907e+04
   4.9140000e+01   8.5285056e+04
   4.9160000e+01   8.3657365e+04
   4.9180000e+01   8.2075790e+04
   4.9200000e+01   8.0465476e+04
   4.9220000e+01   7.8826033e+04
   4.9240000e+01   7.7119601e+04
   4.9260000e+01   7.5386216e+04
   4.9280000e+01   7.3663519e+04
   4.9300000e+01   7.2041549e+04
   4.9320000e+01   7.0628075e+04
   4.9340000e+01   6.9545341e+04
   4.9360000e+01   6.8930809e+04
   4.9380000e+01   6.8904231e+04
   4.9400000e+01   6.9580337e+04
   4.9420000e+01   7.1042472e+04
   4.9440000e+01   7.3327174e+04
   4.9460000e+01   7.6449833e+04
   4.9480000e+01   8.0310327e+04
   4.9500000e+01   8.4816462e+04
   4.9520000e+01   8.9689534e+04
   4.9540000e+01   9.4701353e+04
   4.9560000e+01   9.9415372e+04
   4.9580000e+01   1.0351044e+05
   4.9600000e+01   1.0651173e+05
   4.9620000e+01   1.0815210e+05
   4.9640000e+01   1.0811005e+05
   4.9660000e+01   1.0635295e+05
   4.9680000e+01   1.0287072e+05
   4.9700000e+01   9.7943079e+04
   4.9720000e+01   9.1875695e+04
   4.9740000e+01   8.5162435e+04
   4.9760000e+01   7.8258590e+04
   4.9780000e+01   7.1664033e+04
   4.9800000e+01   6.5775100e+04
   4.9820000e+01   6.0929043e+04
   4.9840000e+01   5.7364998e+04
   4.9860000e+01   5.5226326e+04
   4.9880000e+01   5.4627234e+04
   4.9900000e+01   5.5579017e+04
   4.9920000e+01   5.8116476e+04
   4.9940000e+01   6.2145120e+04
   4.9960000e+01   6.7574307e+04
   4.9980000e+01   7.4141287e+04
   5.0000000e+01   8.1532113e+04


==> data/sig2/sig12_buck_2_example3.dat <==
   3.0000000e+01  -1.3707784e+04
   3.0020000e+01  -1.3707784e+04
   3.0040000e+01  -1.3707784e+04
   3.0060000e+01  -1.3707784e+04
   3.0080000e+01  -1.3707784e+04
   3.0100000e+01  -1.3707784e+04
   3.0120000e+01  -1.3707784e+04
   3.0140000e+01  -1.3707784e+04
   3.0160000e+01  -1.3707784e+04
   3.0180000e+01  -1.3707784e+04
   3.0200000e+01  -1.3707784e+04
   3.0220000e+01  -1.3707784e+04
   3.0240000e+01  -1.3707784e+04
   3.0260000e+01  -1.3707784e+04
   3.0280000e+01  -1.3707784e+04
   3.0300000e+01  -1.3707784e+04
   3.0320000e+01  -1.3707784e+04
   3.0340000e+01  -1.3707784e+04
   3.0360000e+01  -1.3707784e+04
   3.0380000e+01  -1.3707784e+04
   3.0400000e+01  -1.3707784e+04
   3.0420000e+01  -1.3707784e+04
   3.0440000e+01  -1.3707784e+04
   3.0460000e+01  -1.3707784e+04
   3.0480000e+01  -1.3707784e+04
   3.0500000e+01  -1.3707784e+04
   3.0520000e+01  -1.3707784e+04
   3.0540000e+01  -1.3707784e+04
   3.0560000e+01  -1.3707784e+04
   3.0580000e+01  -1.3707784e+04
   3.0600000e+01  -1.3707784e+04
   3.0620000e+01  -1.3707784e+04
   3.0640000e+01  -1.3707784e+04
   3.0660000e+01  -1.3707784e+04
   3.0680000e+01  -1.3707784e+04
   3.0700000e+01  -1.3707784e+04
   3.0720000e+01  -1.3707784e+04
   3.0740000e+01  -1.3707784e+04
   3.0760000e+01  -1.3707784e+04
   3.0780000e+01  -1.3707784e+04
   3.0800000e+01  -1.3707784e+04
   3.0820000e+01  -1.3707784e+04
   3.0840000e+01  -1.3707784e+04
   3.0860000e+01  -1.3707784e+04
   3.0880000e+01  -1.3707784e+04
   3.0900000e+01  -1.3707784e+04
   3.0920000e+01  -1.3707784e+04
   3.0940000e+01  -1.3707784e+04
   3.0960000e+01  -1.3707784e+04
   3.0980000e+01  -1.3707784e+04
   3.1000000e+01  -1.3707784e+04
   3.1020000e+01  -1.3707784e+04
   3.1040000e+01  -1.3707784e+04
   3.1060000e+01  -1.3707784e+04
   3.1080000e+01  -1.3707784e+04
   3.1100000e+01  -1.3707784e+04
   3.1120000e+01  -1.3707784e+04
   3.1140000e+01  -1.3707784e+04
   3.1160000e+01  -1.3707784e+04
   3.1180000e+01  -1.3707784e+04
   3.1200000e+01  -1.3707784e+04
   3.1220000e+01  -1.3707784e+04
   3.1240000e+01  -1.3707784e+04
   3.1260000e+01  -1.3707784e+04
   3.1280000e+01  -1.3707784e+04
   3.1300000e+01  -1.3707784e+04
   3.1320000e+01  -1.3707784e+04
   3.1340000e+01  -1.3707784e+04
   3.1360000e+01  -1.3707784e+04
   3.1380000e+01  -1.3707784e+04
   3.1400000e+01  -1.3707784e+04
   3.1420000e+01  -1.3707784e+04
   3.1440000e+01  -1.3707784e+04
   3.1460000e+01  -1.3707784e+04
   3.1480000e+01  -1.3707784e+04
   3.1500000e+01  -1.3707784e+04
   3.1520000e+01  -1.3707784e+04
   3.1540000e+01  -1.3707784e+04
   3.1560000e+01  -1.3707784e+04
   3.1580000e+01  -1.3707784e+04
   3.1600000e+01  -1.3707784e+04
   3.1620000e+01  -1.3707784e+04
   3.1640000e+01  -1.3707784e+04
   3.1660000e+01  -1.3707784e+04
   3.1680000e+01  -1.3707784e+04
   3.1700000e+01  -1.3707784e+04
   3.1720000e+01  -1.3707784e+04
   3.1740000e+01  -1.3707784e+04
   3.1760000e+01  -1.3707784e+04
   3.1780000e+01  -1.3707784e+04
   3.1800000e+01  -1.3707784e+04
   3.1820000e+01  -1.3707784e+04
   3.1840000e+01  -1.3707784e+04
   3.1860000e+01  -1.3707784e+04
   3.1880000e+01  -1.3707784e+04
   3.1900000e+01  -1.3707784e+04
   3.1920000e+01  -1.3707784e+04
   3.1940000e+01  -1.3707784e+04
   3.1960000e+01  -1.3707784e+04
   3.1980000e+01  -1.3707784e+04
   3.2000000e+01  -1.3707784e+04
   3.2020000e+01  -1.3707784e+04
   3.2040000e+01  -1.3707784e+04
   3.2060000e+01  -1.3707784e+04
   3.2080000e+01  -1.3707784e+04
   3.2100000e+01  -1.3707784e+04
   3.2120000e+01  -1.3707784e+04
   3.2140000e+01  -1.3707784e+04
   3.2160000e+01  -1.3707784e+04
   3.2180000e+01  -1.3707784e+04
   3.2200000e+01  -1.3707784e+04
   3.2220000e+01  -1.3707784e+04
   3.2240000e+01  -1.3707784e+04
   3.2260000e+01  -1.3707784e+04
   3.2280000e+01  -1.3707784e+04
   3.2300000e+01  -1.3707784e+04
   3.2320000e+01  -1.3707784e+04
   3.2340000e+01  -1.3707784e+04
   3.2360000e+01  -1.3707784e+04
   3.2380000e+01  -1.3707784e+04
   3.2400000e+01  -1.3707784e+04
   3.2420000e+01  -1.3707784e+04
   3.2440000e+01  -1.3707784e+04
   3.2460000e+01  -1.3707784e+04
   3.2480000e+01  -1.3707784e+04
   3.2500000e+01  -1.3707784e+04
   3.2520000e+01  -1.3707784e+04
   3.2540000e+01  -1.3707784e+04
   3.2560000e+01  -1.3707784e+04
   3.2580000e+01  -1.3707784e+04
   3.2600000e+01  -1.3707784e+04
   3.2620000e+01  -1.3707784e+04
   3.2640000e+01  -1.3707784e+04
   3.2660000e+01  -1.3707784e+04
   3.2680000e+01  -1.3707784e+04
   3.2700000e+01  -1.3707784e+04
   3.2720000e+01  -1.3707784e+04
   3.2740000e+01  -1.3707784e+04
   3.2760000e+01  -1.3707784e+04
   3.2780000e+01  -1.3707784e+04
   3.2800000e+01  -1.3707784e+04
   3.2820000e+01  -1.3707784e+04
   3.2840000e+01  -1.3707784e+04
   3.2860000e+01  -1.3707784e+04
   3.2880000e+01  -1.3707784e+04
   3.2900000e+01  -1.3707784e+04
   3.2920000e+01  -1.3707784e+04
   3.2940000e+01  -1.3707784e+04
   3.2960000e+01  -1.3707784e+04
   3.2980000e+01  -1.3707784e+04
   3.3000000e+01  -1.3707784e+04
   3.3020000e+01  -1.3707784e+04
   3.3040000e+01  -1.3707784e+04
   3.3060000e+01  -1.3707784e+04
   3.3080000e+01  -1.3707784e+04
   3.3100000e+01  -1.3707784e+04
   3.3120000e+01  -1.3707784e+04
   3.3140000e+01  -1.3707784e+04
   3.3160000e+01  -1.3707784e+04
   3.3180000e+01  -1.3707784e+04
   3.3200000e+01  -1.3707784e+04
   3.3220000e+01  -1.3707784e+04
   3.3240000e+01  -1.3707784e+04
   3.3260000e+01  -1.3707784e+04
   3.3280000e+01  -1.3707784e+04
   3.3300000e+01  -1.3707784e+04
   3.3320000e+01  -1.3707784e+04
   3.3340000e+01  -1.3707784e+04
   3.3360000e+01  -1.3707784e+04
   3.3380000e+01  -1.3707784e+04
   3.3400000e+01  -1.3707784e+04
   3.3420000e+01  -1.3707784e+04
   3.3440000e+01  -1.3707784e+04
   3.3460000e+01  -1.3707784e+04
   3.3480000e+01  -1.3707784e+04
   3.3500000e+01  -1.3707784e+04
   3.3520000e+01  -1.3707784e+04
   3.3540000e+01  -1.3707784e+04
   3.3560000e+01  -1.3707784e+04
   3.3580000e+01  -1.3707784e+04
   3.3600000e+01  -1.3707784e+04
   3.3620000e+01  -1.3707784e+04
   3.3640000e+01  -1.3707784e+04
   3.3660000e+01  -1.3707784e+04
   3.3680000e+01  -1.3707784e+04
   3.3700000e+01  -1.3707784e+04
   3.3720000e+01  -1.3707784e+04
   3.3740000e+01  -1.3707784e+04
   3.3760000e+01  -1.3707784e+04
   3.3780000e+01  -1.3707784e+04
   3.3800000e+01  -1.3707784e+04
   3.3820000e+01  -1.3707784e+04
   3.3840000e+01  -1.3707784e+04
   3.3860000e+01  -1.3707784e+04
   3.3880000e+01  -1.3707784e+04
   3.3900000e+01  -1.3707784e+04
   3.3920000e+01  -1.3707784e+04
   3.3940000e+01  -1.3707784e+04
   3.3960000e+01  -1.3707784e+04
   3.3980000e+01  -1.3707784e+04
   3.4000000e+01  -1.3707784e+04
   3.4020000e+01  -1.3707784e+04
   3.4040000e+01  -1.3707784e+04
   3.4060000e+01  -1.3707784e+04
   3.4080000e+01  -1.3707784e+04
   3.4100000e+01  -1.3707784e+04
   3.4120000e+01  -1.3707784e+04
   3.4140000e+01  -1.3707784e+04
   3.4160000e+01  -1.3707784e+04
   3.4180000e+01  -1.3707784e+04
   3.4200000e+01  -1.3707784e+04
   3.4220000e+01  -1.3707784e+04
   3.4240000e+01  -1.3707784e+04
   3.4260000e+01  -1.3707784e+04
   3.4280000e+01  -1.3707784e+04
   3.4300000e+01  -1.3707784e+04
   3.4320000e+01  -1.3707784e+04
   3.4340000e+01  -1.3707784e+04
   3.4360000e+01  -1.3707784e+04
   3.4380000e+01  -1.3707784e+04
   3.4400000e+01  -1.3707784e+04
   3.4420000e+01  -1.3707784e+04
   3.4440000e+01  -1.3707784e+04
   3.4460000e+01  -1.3707784e+04
   3.4480000e+01  -1.3707784e+04
   3.4500000e+01  -1.3707784e+04
   3.4520000e+01  -1.3707784e+04
   3.4540000e+01  -1.3707784e+04
   3.4560000e+01  -1.3707784e+04
   3.4580000e+01  -1.3707784e+04
   3.4600000e+01  -1.3707784e+04
   3.4620000e+01  -1.3707784e+04
   3.4640000e+01  -1.3707784e+04
   3.4660000e+01  -1.3707784e+04
   3.4680000e+01  -1.3707784e+04
   3.4700000e+01  -1.3707784e+04
   3.4720000e+01  -1.3707784e+04
   3.4740000e+01  -1.3707784e+04
   3.4760000e+01  -1.3707784e+04
   3.4780000e+01  -1.3707784e+04
   3.4800000e+01  -1.3707784e+04
   3.4820000e+01  -1.3707784e+04
   3.4840000e+01  -1.3707784e+04
   3.4860000e+01  -1.3707784e+04
   3.4880000e+01  -1.3707784e+04
   3.4900000e+01  -1.3707784e+04
   3.4920000e+01  -1.3707784e+04
   3.4940000e+01  -1.3707784e+04
   3.4960000e+01  -1.3707784e+04
   3.4980000e+01  -1.3707784e+04
   3.5000000e+01  -1.3707784e+04
   3.5020000e+01  -1.3707784e+04
   3.5040000e+01  -1.3707784e+04
   3.5060000e+01  -1.3707784e+04
   3.5080000e+01  -1.3707784e+04
   3.5100000e+01  -1.3707784e+04
   3.5120000e+01  -1.3707784e+04
   3.5140000e+01  -1.3707784e+04
   3.5160000e+01  -1.3707784e+04
   3.5180000e+01  -1.3707784e+04
   3.5200000e+01  -1.3707784e+04
   3.5220000e+01  -1.3707784e+04
   3.5240000e+01  -1.3707784e+04
   3.5260000e+01  -1.3707784e+04
   3.5280000e+01  -1.3707784e+04
   3.5300000e+01  -1.3707784e+04
   3.5320000e+01  -1.3707784e+04
   3.5340000e+01  -1.3707784e+04
   3.5360000e+01  -1.3707784e+04
   3.5380000e+01  -1.3707784e+04
   3.5400000e+01  -1.3707784e+04
   3.5420000e+01  -1.3707784e+04
   3.5440000e+01  -1.3707784e+04
   3.5460000e+01  -1.3707784e+04
   3.5480000e+01  -1.3707784e+04
   3.5500000e+01  -1.3707784e+04
   3.5520000e+01  -1.3707784e+04
   3.5540000e+01  -1.3707784e+04
   3.5560000e+01  -1.3707784e+04
   3.5580000e+01  -1.3707784e+04
   3.5600000e+01  -1.3707784e+04
   3.5620000e+01  -1.3707784e+04
   3.5640000e+01  -1.3707784e+04
   3.5660000e+01  -1.3707784e+04
   3.5680000e+01  -1.3707784e+04
   3.5700000e+01  -1.3707784e+04
   3.5720000e+01  -1.3707784e+04
   3.5740000e+01  -1.3707784e+04
   3.5760000e+01  -1.3707784e+04
   3.5780000e+01  -1.3707784e+04
   3.5800000e+01  -1.3707784e+04
   3.5820000e+01  -1.3707784e+04
   3.5840000e+01  -1.3707784e+04
   3.5860000e+01  -1.3707784e+04
   3.5880000e+01  -1.3707784e+04
   3.5900000e+01  -1.3707784e+04
   3.5920000e+01  -1.3707784e+04
   3.5940000e+01  -1.3707784e+04
   3.5960000e+01  -1.3707784e+04
   3.5980000e+01  -1.3707784e+04
   3.6000000e+01  -1.3707784e+04
   3.6020000e+01  -1.3707784e+04
   3.6040000e+01  -1.3707784e+04
   3.6060000e+01  -1.3707784e+04
   3.6080000e+01  -1.3707784e+04
   3.6100000e+01  -1.3707784e+04
   3.6120000e+01  -1.3707784e+04
   3.6140000e+01  -1.3707784e+04
   3.6160000e+01  -1.3707784e+04
   3.6180000e+01  -1.3707784e+04
   3.6200000e+01  -1.3707784e+04
   3.6220000e+01  -1.3707784e+04
   3.6240000e+01  -1.3707784e+04
   3.6260000e+01  -1.3707784e+04
   3.6280000e+01  -1.3707784e+04
   3.6300000e+01  -1.3707784e+04
   3.6320000e+01  -1.3707784e+04
   3.6340000e+01  -1.3707784e+04
   3.6360000e+01  -1.3707784e+04
   3.6380000e+01  -1.3707784e+04
   3.6400000e+01  -1.3707784e+04
   3.6420000e+01  -1.3707784e+04
   3.6440000e+01  -1.3707784e+04
   3.6460000e+01  -1.3707784e+04
   3.6480000e+01  -1.3707784e+04
   3.6500000e+01  -1.3707784e+04
   3.6520000e+01  -1.3707784e+04
   3.6540000e+01  -1.3707784e+04
   3.6560000e+01  -1.3707784e+04
   3.6580000e+01  -1.3707784e+04
   3.6600000e+01  -1.3707784e+04
   3.6620000e+01  -1.3707784e+04
   3.6640000e+01  -1.3707784e+04
   3.6660000e+01  -1.3707784e+04
   3.6680000e+01  -1.3707784e+04
   3.6700000e+01  -1.3707784e+04
   3.6720000e+01  -1.3707784e+04
   3.6740000e+01  -1.3707784e+04
   3.6760000e+01  -1.3707784e+04
   3.6780000e+01  -1.3707784e+04
   3.6800000e+01  -1.3707784e+04
   3.6820000e+01  -1.3707784e+04
   3.6840000e+01  -1.3707784e+04
   3.6860000e+01  -1.3707784e+04
   3.6880000e+01  -1.3707784e+04
   3.6900000e+01  -1.3707784e+04
   3.6920000e+01  -1.3707784e+04
   3.6940000e+01  -1.3707784e+04
   3.6960000e+01  -1.3707784e+04
   3.6980000e+01  -1.3707784e+04
   3.7000000e+01  -1.3707784e+04
   3.7020000e+01  -1.3707784e+04
   3.7040000e+01  -1.3707784e+04
   3.7060000e+01  -1.3707784e+04
   3.7080000e+01  -1.3707784e+04
   3.7100000e+01  -1.3707784e+04
   3.7120000e+01  -1.3707784e+04
   3.7140000e+01  -1.3707784e+04
   3.7160000e+01  -1.3707784e+04
   3.7180000e+01  -1.3707784e+04
   3.7200000e+01  -1.3707784e+04
   3.7220000e+01  -1.3707784e+04
   3.7240000e+01  -1.3707784e+04
   3.7260000e+01  -1.3707784e+04
   3.7280000e+01  -1.3707784e+04
   3.7300000e+01  -1.3707784e+04
   3.7320000e+01  -1.3707784e+04
   3.7340000e+01  -1.3707784e+04
   3.7360000e+01  -1.3707784e+04
   3.7380000e+01  -1.3707784e+04
   3.7400000e+01  -1.3707784e+04
   3.7420000e+01  -1.3707784e+04
   3.7440000e+01  -1.3707784e+04
   3.7460000e+01  -1.3707784e+04
   3.7480000e+01  -1.3707784e+04
   3.7500000e+01  -1.3707784e+04
   3.7520000e+01  -1.3707784e+04
   3.7540000e+01  -1.3707784e+04
   3.7560000e+01  -1.3707784e+04
   3.7580000e+01  -1.3707784e+04
   3.7600000e+01  -1.3707784e+04
   3.7620000e+01  -1.3707784e+04
   3.7640000e+01  -1.3707784e+04
   3.7660000e+01  -1.3707784e+04
   3.7680000e+01  -1.3707784e+04
   3.7700000e+01  -1.3707784e+04
   3.7720000e+01  -1.3707784e+04
   3.7740000e+01  -1.3707784e+04
   3.7760000e+01  -1.3707784e+04
   3.7780000e+01  -1.3707784e+04
   3.7800000e+01  -1.3707784e+04
   3.7820000e+01  -1.3707784e+04
   3.7840000e+01  -1.3707784e+04
   3.7860000e+01  -1.3707784e+04
   3.7880000e+01  -1.3707784e+04
   3.7900000e+01  -1.3707784e+04
   3.7920000e+01  -1.3707784e+04
   3.7940000e+01  -1.3707784e+04
   3.7960000e+01  -1.3707784e+04
   3.7980000e+01  -1.3707784e+04
   3.8000000e+01  -1.3707784e+04
   3.8020000e+01  -1.3707784e+04
   3.8040000e+01  -1.3707784e+04
   3.8060000e+01  -1.3707784e+04
   3.8080000e+01  -1.3707784e+04
   3.8100000e+01  -1.3707784e+04
   3.8120000e+01  -1.3707784e+04
   3.8140000e+01  -1.3707784e+04
   3.8160000e+01  -1.3707784e+04
   3.8180000e+01  -1.3707784e+04
   3.8200000e+01  -1.3707784e+04
   3.8220000e+01  -1.3707784e+04
   3.8240000e+01  -1.3707784e+04
   3.8260000e+01  -1.3707784e+04
   3.8280000e+01  -1.3707784e+04
   3.8300000e+01  -1.3707784e+04
   3.8320000e+01  -1.3707784e+04
   3.8340000e+01  -1.3707784e+04
   3.8360000e+01  -1.3707784e+04
   3.8380000e+01  -1.3707784e+04
   3.8400000e+01  -1.3707784e+04
   3.8420000e+01  -1.3707784e+04
   3.8440000e+01  -1.3707784e+04
   3.8460000e+01  -1.3707784e+04
   3.8480000e+01  -1.3707784e+04
   3.8500000e+01  -1.3707784e+04
   3.8520000e+01  -1.3707784e+04
   3.8540000e+01  -1.3707784e+04
   3.8560000e+01  -1.3707784e+04
   3.8580000e+01  -1.3707784e+04
   3.8600000e+01  -1.3707784e+04
   3.8620000e+01  -1.3707784e+04
   3.8640000e+01  -1.3707784e+04
   3.8660000e+01  -1.3707784e+04
   3.8680000e+01  -1.3707784e+04
   3.8700000e+01  -1.3707784e+04
   3.8720000e+01  -1.3707784e+04
   3.8740000e+01  -1.3707784e+04
   3.8760000e+01  -1.3707784e+04
   3.8780000e+01  -1.3707784e+04
   3.8800000e+01  -1.3707784e+04
   3.8820000e+01  -1.3707784e+04
   3.8840000e+01  -1.3707784e+04
   3.8860000e+01  -1.3707784e+04
   3.8880000e+01  -1.3707784e+04
   3.8900000e+01  -1.3707784e+04
   3.8920000e+01  -1.3707784e+04
   3.8940000e+01  -1.3707784e+04
   3.8960000e+01  -1.3707784e+04
   3.8980000e+01  -1.3707784e+04
   3.9000000e+01  -1.3707784e+04
   3.9020000e+01  -1.3707784e+04
   3.9040000e+01  -1.3707784e+04
   3.9060000e+01  -1.3707784e+04
   3.9080000e+01  -1.3707784e+04
   3.9100000e+01  -1.3707784e+04
   3.9120000e+01  -1.3707784e+04
   3.9140000e+01  -1.3707784e+04
   3.9160000e+01  -1.3707784e+04
   3.9180000e+01  -1.3707784e+04
   3.9200000e+01  -1.3707784e+04
   3.9220000e+01  -1.3707784e+04
   3.9240000e+01  -1.3707784e+04
   3.9260000e+01  -1.3707784e+04
   3.9280000e+01  -1.3707784e+04
   3.9300000e+01  -1.3707784e+04
   3.9320000e+01  -1.3707784e+04
   3.9340000e+01  -1.3707784e+04
   3.9360000e+01  -1.3707784e+04
   3.9380000e+01  -1.3707784e+04
   3.9400000e+01  -1.3707784e+04
   3.9420000e+01  -1.3707784e+04
   3.9440000e+01  -1.3707784e+04
   3.9460000e+01  -1.3707784e+04
   3.9480000e+01  -1.3707784e+04
   3.9500000e+01  -1.3707784e+04
   3.9520000e+01  -1.3707784e+04
   3.9540000e+01  -1.3707784e+04
   3.9560000e+01  -1.3707784e+04
   3.9580000e+01  -1.3707784e+04
   3.9600000e+01  -1.3707784e+04
   3.9620000e+01  -1.3707784e+04
   3.9640000e+01  -1.3707784e+04
   3.9660000e+01  -1.3707784e+04
   3.9680000e+01  -1.3707784e+04
   3.9700000e+01  -1.3707784e+04
   3.9720000e+01  -1.3707784e+04
   3.9740000e+01  -1.3707784e+04
   3.9760000e+01  -1.3707784e+04
   3.9780000e+01  -1.3707784e+04
   3.9800000e+01  -1.3707784e+04
   3.9820000e+01  -1.3707784e+04
   3.9840000e+01  -1.3707784e+04
   3.9860000e+01  -1.3707784e+04
   3.9880000e+01  -1.3707784e+04
   3.9900000e+01  -1.3707784e+04
   3.9920000e+01  -1.3707784e+04
   3.9940000e+01  -1.3707784e+04
   3.9960000e+01  -1.3707784e+04
   3.9980000e+01  -1.3707784e+04
   4.0000000e+01  -1.3707784e+04
   4.0020000e+01  -1.3707784e+04
   4.0040000e+01  -1.3707784e+04
   4.0060000e+01  -1.3707784e+04
   4.0080000e+01  -1.3707784e+04
   4.0100000e+01  -1.3707784e+04
   4.0120000e+01  -1.3707784e+04
   4.0140000e+01  -1.3707784e+04
   4.0160000e+01  -1.3707784e+04
   4.0180000e+01  -1.3707784e+04
   4.0200000e+01  -1.3707784e+04
   4.0220000e+01  -1.3707784e+04
   4.0240000e+01  -1.3707784e+04
   4.0260000e+01  -1.3707784e+04
   4.0280000e+01  -1.3707784e+04
   4.0300000e+01  -1.3707784e+04
   4.0320000e+01  -1.3707784e+04
   4.0340000e+01  -1.3707784e+04
   4.0360000e+01  -1.3707784e+04
   4.0380000e+01  -1.3707784e+04
   4.0400000e+01  -1.3707784e+04
   4.0420000e+01  -1.3707784e+04
   4.0440000e+01  -1.3707784e+04
   4.0460000e+01  -1.3707784e+04
   4.0480000e+01  -1.3707784e+04
   4.0500000e+01  -1.3707784e+04
   4.0520000e+01  -1.3707784e+04
   4.0540000e+01  -1.3707784e+04
   4.0560000e+01  -1.3707784e+04
   4.0580000e+01  -1.3707784e+04
   4.0600000e+01  -1.3707784e+04
   4.0620000e+01  -1.3707784e+04
   4.0640000e+01  -1.3707784e+04
   4.0660000e+01  -1.3707784e+04
   4.0680000e+01  -1.3707784e+04
   4.0700000e+01  -1.3707784e+04
   4.0720000e+01  -1.3707784e+04
   4.0740000e+01  -1.3707784e+04
   4.0760000e+01  -1.3707784e+04
   4.0780000e+01  -1.3707784e+04
   4.0800000e+01  -1.3707784e+04
   4.0820000e+01  -1.3707784e+04
   4.0840000e+01  -1.3707784e+04
   4.0860000e+01  -1.3707784e+04
   4.0880000e+01  -1.3707784e+04
   4.0900000e+01  -1.3707784e+04
   4.0920000e+01  -1.3707784e+04
   4.0940000e+01  -1.3707784e+04
   4.0960000e+01  -1.3707784e+04
   4.0980000e+01  -1.3707784e+04
   4.1000000e+01  -1.3707784e+04
   4.1020000e+01  -1.3707784e+04
   4.1040000e+01  -1.3707784e+04
   4.1060000e+01  -1.3707784e+04
   4.1080000e+01  -1.3707784e+04
   4.1100000e+01  -1.3707784e+04
   4.1120000e+01  -1.3707784e+04
   4.1140000e+01  -1.3707784e+04
   4.1160000e+01  -1.3707784e+04
   4.1180000e+01  -1.3707784e+04
   4.1200000e+01  -1.3707784e+04
   4.1220000e+01  -1.3707784e+04
   4.1240000e+01  -1.3707784e+04
   4.1260000e+01  -1.3707784e+04
   4.1280000e+01  -1.3707784e+04
   4.1300000e+01  -1.3707784e+04
   4.1320000e+01  -1.3707784e+04
   4.1340000e+01  -1.3707784e+04
   4.1360000e+01  -1.3707784e+04
   4.1380000e+01  -1.3707784e+04
   4.1400000e+01  -1.3707784e+04
   4.1420000e+01  -1.3707784e+04
   4.1440000e+01  -1.3707784e+04
   4.1460000e+01  -1.3707784e+04
   4.1480000e+01  -1.3707784e+04
   4.1500000e+01  -1.3707784e+04
   4.1520000e+01  -1.3707784e+04
   4.1540000e+01  -1.3707784e+04
   4.1560000e+01  -1.3707784e+04
   4.1580000e+01  -1.3707784e+04
   4.1600000e+01  -1.3707784e+04
   4.1620000e+01  -1.3707784e+04
   4.1640000e+01  -1.3707784e+04
   4.1660000e+01  -1.3707784e+04
   4.1680000e+01  -1.3707784e+04
   4.1700000e+01  -1.3707784e+04
   4.1720000e+01  -1.3707784e+04
   4.1740000e+01  -1.3707784e+04
   4.1760000e+01  -1.3707784e+04
   4.1780000e+01  -1.3707784e+04
   4.1800000e+01  -1.3707784e+04
   4.1820000e+01  -1.3707784e+04
   4.1840000e+01  -1.3707784e+04
   4.1860000e+01  -1.3707784e+04
   4.1880000e+01  -1.3707784e+04
   4.1900000e+01  -1.3707784e+04
   4.1920000e+01  -1.3707784e+04
   4.1940000e+01  -1.3707784e+04
   4.1960000e+01  -1.3707784e+04
   4.1980000e+01  -1.3707784e+04
   4.2000000e+01  -1.3707784e+04
   4.2020000e+01  -1.3707784e+04
   4.2040000e+01  -1.3707784e+04
   4.2060000e+01  -1.3707784e+04
   4.2080000e+01  -1.3707784e+04
   4.2100000e+01  -1.3707784e+04
   4.2120000e+01  -1.3707784e+04
   4.2140000e+01  -1.3707784e+04
   4.2160000e+01  -1.3707784e+04
   4.2180000e+01  -1.3707784e+04
   4.2200000e+01  -1.3707784e+04
   4.2220000e+01  -1.3707784e+04
   4.2240000e+01  -1.3707784e+04
   4.2260000e+01  -1.3707784e+04
   4.2280000e+01  -1.3707784e+04
   4.2300000e+01  -1.3707784e+04
   4.2320000e+01  -1.3707784e+04
   4.2340000e+01  -1.3707784e+04
   4.2360000e+01  -1.3707784e+04
   4.2380000e+01  -1.3707784e+04
   4.2400000e+01  -1.3707784e+04
   4.2420000e+01  -1.3707784e+04
   4.2440000e+01  -1.3707784e+04
   4.2460000e+01  -1.3707784e+04
   4.2480000e+01  -1.3707784e+04
   4.2500000e+01  -1.3707784e+04
   4.2520000e+01  -1.3707784e+04
   4.2540000e+01  -1.3707784e+04
   4.2560000e+01  -1.3707784e+04
   4.2580000e+01  -1.3707784e+04
   4.2600000e+01  -1.3707784e+04
   4.2620000e+01  -1.3707784e+04
   4.2640000e+01  -1.3707784e+04
   4.2660000e+01  -1.3707784e+04
   4.2680000e+01  -1.3707784e+04
   4.2700000e+01  -1.3707784e+04
   4.2720000e+01  -1.3707784e+04
   4.2740000e+01  -1.3707784e+04
   4.2760000e+01  -1.3707784e+04
   4.2780000e+01  -1.3707784e+04
   4.2800000e+01  -1.3707784e+04
   4.2820000e+01  -1.3707784e+04
   4.2840000e+01  -1.3707784e+04
   4.2860000e+01  -1.3707784e+04
   4.2880000e+01  -1.3707784e+04
   4.2900000e+01  -1.3707784e+04
   4.2920000e+01  -1.3707784e+04
   4.2940000e+01  -1.3707784e+04
   4.2960000e+01  -1.3707784e+04
   4.2980000e+01  -1.3707784e+04
   4.3000000e+01  -1.3707784e+04
   4.3020000e+01  -1.3707784e+04
   4.3040000e+01  -1.3707784e+04
   4.3060000e+01  -1.3707784e+04
   4.3080000e+01  -1.3707784e+04
   4.3100000e+01  -1.3707784e+04
   4.3120000e+01  -1.3707784e+04
   4.3140000e+01  -1.3707784e+04
   4.3160000e+01  -1.3707784e+04
   4.3180000e+01  -1.3707784e+04
   4.3200000e+01  -1.3707784e+04
   4.3220000e+01  -1.3707784e+04
   4.3240000e+01  -1.3707784e+04
   4.3260000e+01  -1.3707784e+04
   4.3280000e+01  -1.3707784e+04
   4.3300000e+01  -1.3707784e+04
   4.3320000e+01  -1.3707784e+04
   4.3340000e+01  -1.3707784e+04
   4.3360000e+01  -1.3707784e+04
   4.3380000e+01  -1.3707784e+04
   4.3400000e+01  -1.3707784e+04
   4.3420000e+01  -1.3707784e+04
   4.3440000e+01  -1.3707784e+04
   4.3460000e+01  -1.3707784e+04
   4.3480000e+01  -1.3707784e+04
   4.3500000e+01  -1.3707784e+04
   4.3520000e+01  -1.3707784e+04
   4.3540000e+01  -1.3707784e+04
   4.3560000e+01  -1.3707784e+04
   4.3580000e+01  -1.3707784e+04
   4.3600000e+01  -1.3707784e+04
   4.3620000e+01  -1.3707784e+04
   4.3640000e+01  -1.3707784e+04
   4.3660000e+01  -1.3707784e+04
   4.3680000e+01  -1.3707784e+04
   4.3700000e+01  -1.3707784e+04
   4.3720000e+01  -1.3707784e+04
   4.3740000e+01  -1.3707784e+04
   4.3760000e+01  -1.3707784e+04
   4.3780000e+01  -1.3707784e+04
   4.3800000e+01  -1.3707784e+04
   4.3820000e+01  -1.3707784e+04
   4.3840000e+01  -1.3707784e+04
   4.3860000e+01  -1.3707784e+04
   4.3880000e+01  -1.3707784e+04
   4.3900000e+01  -1.3707784e+04
   4.3920000e+01  -1.3707784e+04
   4.3940000e+01  -1.3707784e+04
   4.3960000e+01  -1.3707784e+04
   4.3980000e+01  -1.3707784e+04
   4.4000000e+01  -1.3707784e+04
   4.4020000e+01  -1.3707784e+04
   4.4040000e+01  -1.3707784e+04
   4.4060000e+01  -1.3707784e+04
   4.4080000e+01  -1.3707784e+04
   4.4100000e+01  -1.3707784e+04
   4.4120000e+01  -1.3707784e+04
   4.4140000e+01  -1.3707784e+04
   4.4160000e+01  -1.3707784e+04
   4.4180000e+01  -1.3707784e+04
   4.4200000e+01  -1.3707784e+04
   4.4220000e+01  -1.3707784e+04
   4.4240000e+01  -1.3707784e+04
   4.4260000e+01  -1.3707784e+04
   4.4280000e+01  -1.3707784e+04
   4.4300000e+01  -1.3707784e+04
   4.4320000e+01  -1.3707784e+04
   4.4340000e+01  -1.3707784e+04
   4.4360000e+01  -1.3707784e+04
   4.4380000e+01  -1.3707784e+04
   4.4400000e+01  -1.3707784e+04
   4.4420000e+01  -1.3707784e+04
   4.4440000e+01  -1.3707784e+04
   4.4460000e+01  -1.3707784e+04
   4.4480000e+01  -1.3707784e+04
   4.4500000e+01  -1.3707784e+04
   4.4520000e+01  -1.3707784e+04
   4.4540000e+01  -1.3707784e+04
   4.4560000e+01  -1.3707784e+04
   4.4580000e+01  -1.3707784e+04
   4.4600000e+01  -1.3707784e+04
   4.4620000e+01  -1.3707784e+04
   4.4640000e+01  -1.3707784e+04
   4.4660000e+01  -1.3707784e+04
   4.4680000e+01  -1.3707784e+04
   4.4700000e+01  -1.3707784e+04
   4.4720000e+01  -1.3707784e+04
   4.4740000e+01  -1.3707784e+04
   4.4760000e+01  -1.3707784e+04
   4.4780000e+01  -1.3707784e+04
   4.4800000e+01  -1.3707784e+04
   4.4820000e+01  -1.3707784e+04
   4.4840000e+01  -1.3707784e+04
   4.4860000e+01  -1.3707784e+04
   4.4880000e+01  -1.3707784e+04
   4.4900000e+01  -1.3707784e+04
   4.4920000e+01  -1.3707784e+04
   4.4940000e+01  -1.3707784e+04
   4.4960000e+01  -1.3707784e+04
   4.4980000e+01  -1.3707784e+04
   4.5000000e+01  -1.3707784e+04
   4.5020000e+01  -1.3707784e+04
   4.5040000e+01  -1.3707784e+04
   4.5060000e+01  -1.3707784e+04
   4.5080000e+01  -1.3707784e+04
   4.5100000e+01  -1.3707784e+04
   4.5120000e+01  -1.3707784e+04
   4.5140000e+01  -1.3707784e+04
   4.5160000e+01  -1.3707784e+04
   4.5180000e+01  -1.3707784e+04
   4.5200000e+01  -1.3707784e+04
   4.5220000e+01  -1.3707784e+04
   4.5240000e+01  -1.3707784e+04
   4.5260000e+01  -1.3707784e+04
   4.5280000e+01  -1.3707784e+04
   4.5300000e+01  -1.3707784e+04
   4.5320000e+01  -1.3707784e+04
   4.5340000e+01  -1.3707784e+04
   4.5360000e+01  -1.3707784e+04
   4.5380000e+01  -1.3707784e+04
   4.5400000e+01  -1.3707784e+04
   4.5420000e+01  -1.3707784e+04
   4.5440000e+01  -1.3707784e+04
   4.5460000e+01  -1.3707784e+04
   4.5480000e+01  -1.3707784e+04
   4.5500000e+01  -1.3707784e+04
   4.5520000e+01  -1.3707784e+04
   4.5540000e+01  -1.3707784e+04
   4.5560000e+01  -1.3707784e+04
   4.5580000e+01  -1.3707784e+04
   4.5600000e+01  -1.3707784e+04
   4.5620000e+01  -1.3707784e+04
   4.5640000e+01  -1.3707784e+04
   4.5660000e+01  -1.3707784e+04
   4.5680000e+01  -1.3707784e+04
   4.5700000e+01  -1.3707784e+04
   4.5720000e+01  -1.3707784e+04
   4.5740000e+01  -1.3707784e+04
   4.5760000e+01  -1.3707784e+04
   4.5780000e+01  -1.3707784e+04
   4.5800000e+01  -1.3707784e+04
   4.5820000e+01  -1.3707784e+04
   4.5840000e+01  -1.3707784e+04
   4.5860000e+01  -1.3707784e+04
   4.5880000e+01  -1.3707784e+04
   4.5900000e+01  -1.3707784e+04
   4.5920000e+01  -1.3707784e+04
   4.5940000e+01  -1.3707784e+04
   4.5960000e+01  -1.3707784e+04
   4.5980000e+01  -1.3707784e+04
   4.6000000e+01  -1.3707784e+04
   4.6020000e+01  -1.3707784e+04
   4.6040000e+01  -1.3707784e+04
   4.6060000e+01  -1.3707784e+04
   4.6080000e+01  -1.3707784e+04
   4.6100000e+01  -1.3707784e+04
   4.6120000e+01  -1.3707784e+04
   4.6140000e+01  -1.3707784e+04
   4.6160000e+01  -1.3707784e+04
   4.6180000e+01  -1.3707784e+04
   4.6200000e+01  -1.3707784e+04
   4.6220000e+01  -1.3707784e+04
   4.6240000e+01  -1.3707784e+04
   4.6260000e+01  -1.3707784e+04
   4.6280000e+01  -1.3707784e+04
   4.6300000e+01  -1.3707784e+04
   4.6320000e+01  -1.3707784e+04
   4.6340000e+01  -1.3707784e+04
   4.6360000e+01  -1.3707784e+04
   4.6380000e+01  -1.3707784e+04
   4.6400000e+01  -1.3707784e+04
   4.6420000e+01  -1.3707784e+04
   4.6440000e+01  -1.3707784e+04
   4.6460000e+01  -1.3707784e+04
   4.6480000e+01  -1.3707784e+04
   4.6500000e+01  -1.3707784e+04
   4.6520000e+01  -1.3707784e+04
   4.6540000e+01  -1.3707784e+04
   4.6560000e+01  -1.3707784e+04
   4.6580000e+01  -1.3707784e+04
   4.6600000e+01  -1.3707784e+04
   4.6620000e+01  -1.3707784e+04
   4.6640000e+01  -1.3707784e+04
   4.6660000e+01  -1.3707784e+04
   4.6680000e+01  -1.3707784e+04
   4.6700000e+01  -1.3707784e+04
   4.6720000e+01  -1.3707784e+04
   4.6740000e+01  -1.3707784e+04
   4.6760000e+01  -1.3707784e+04
   4.6780000e+01  -1.3707784e+04
   4.6800000e+01  -1.3707784e+04
   4.6820000e+01  -1.3707784e+04
   4.6840000e+01  -1.3707784e+04
   4.6860000e+01  -1.3707784e+04
   4.6880000e+01  -1.3707784e+04
   4.6900000e+01  -1.3707784e+04
   4.6920000e+01  -1.3707784e+04
   4.6940000e+01  -1.3707784e+04
   4.6960000e+01  -1.3707784e+04
   4.6980000e+01  -1.3707784e+04
   4.7000000e+01  -1.3707784e+04
   4.7020000e+01  -1.3707784e+04
   4.7040000e+01  -1.3707784e+04
   4.7060000e+01  -1.3707784e+04
   4.7080000e+01  -1.3707784e+04
   4.7100000e+01  -1.3707784e+04
   4.7120000e+01  -1.3707784e+04
   4.7140000e+01  -1.3707784e+04
   4.7160000e+01  -1.3707784e+04
   4.7180000e+01  -1.3707784e+04
   4.7200000e+01  -1.3707784e+04
   4.7220000e+01  -1.3707784e+04
   4.7240000e+01  -1.3707784e+04
   4.7260000e+01  -1.3707784e+04
   4.7280000e+01  -1.3707784e+04
   4.7300000e+01  -1.3707784e+04
   4.7320000e+01  -1.3707784e+04
   4.7340000e+01  -1.3707784e+04
   4.7360000e+01  -1.3707784e+04
   4.7380000e+01  -1.3707784e+04
   4.7400000e+01  -1.3707784e+04
   4.7420000e+01  -1.3707784e+04
   4.7440000e+01  -1.3707784e+04
   4.7460000e+01  -1.3707784e+04
   4.7480000e+01  -1.3707784e+04
   4.7500000e+01  -1.3707784e+04
   4.7520000e+01  -1.3707784e+04
   4.7540000e+01  -1.3707784e+04
   4.7560000e+01  -1.3707784e+04
   4.7580000e+01  -1.3707784e+04
   4.7600000e+01  -1.3707784e+04
   4.7620000e+01  -1.3707784e+04
   4.7640000e+01  -1.3707784e+04
   4.7660000e+01  -1.3707784e+04
   4.7680000e+01  -1.3707784e+04
   4.7700000e+01  -1.3707784e+04
   4.7720000e+01  -1.3707784e+04
   4.7740000e+01  -1.3707784e+04
   4.7760000e+01  -1.3707784e+04
   4.7780000e+01  -1.3707784e+04
   4.7800000e+01  -1.3707784e+04
   4.7820000e+01  -1.3707784e+04
   4.7840000e+01  -1.3707784e+04
   4.7860000e+01  -1.3707784e+04
   4.7880000e+01  -1.3707784e+04
   4.7900000e+01  -1.3707784e+04
   4.7920000e+01  -1.3707784e+04
   4.7940000e+01  -1.3707784e+04
   4.7960000e+01  -1.3707784e+04
   4.7980000e+01  -1.3707784e+04
   4.8000000e+01  -1.3707784e+04
   4.8020000e+01  -1.3707784e+04
   4.8040000e+01  -1.3707784e+04
   4.8060000e+01  -1.3707784e+04
   4.8080000e+01  -1.3707784e+04
   4.8100000e+01  -1.3707784e+04
   4.8120000e+01  -1.3707784e+04
   4.8140000e+01  -1.3707784e+04
   4.8160000e+01  -1.3707784e+04
   4.8180000e+01  -1.3707784e+04
   4.8200000e+01  -1.3707784e+04
   4.8220000e+01  -1.3707784e+04
   4.8240000e+01  -1.3707784e+04
   4.8260000e+01  -1.3707784e+04
   4.8280000e+01  -1.3707784e+04
   4.8300000e+01  -1.3707784e+04
   4.8320000e+01  -1.3707784e+04
   4.8340000e+01  -1.3707784e+04
   4.8360000e+01  -1.3707784e+04
   4.8380000e+01  -1.3707784e+04
   4.8400000e+01  -1.3707784e+04
   4.8420000e+01  -1.3707784e+04
   4.8440000e+01  -1.3707784e+04
   4.8460000e+01  -1.3707784e+04
   4.8480000e+01  -1.3707784e+04
   4.8500000e+01  -1.3707784e+04
   4.8520000e+01  -1.3707784e+04
   4.8540000e+01  -1.3707784e+04
   4.8560000e+01  -1.3707784e+04
   4.8580000e+01  -1.3707784e+04
   4.8600000e+01  -1.3707784e+04
   4.8620000e+01  -1.3707784e+04
   4.8640000e+01  -1.3707784e+04
   4.8660000e+01  -1.3707784e+04
   4.8680000e+01  -1.3707784e+04
   4.8700000e+01  -1.3707784e+04
   4.8720000e+01  -1.3707784e+04
   4.8740000e+01  -1.3707784e+04
   4.8760000e+01  -1.3707784e+04
   4.8780000e+01  -1.3707784e+04
   4.8800000e+01  -1.3707784e+04
   4.8820000e+01  -1.3707784e+04
   4.8840000e+01  -1.3707784e+04
   4.8860000e+01  -1.3707784e+04
   4.8880000e+01  -1.3707784e+04
   4.8900000e+01  -1.3707784e+04
   4.8920000e+01  -1.3707784e+04
   4.8940000e+01  -1.3707784e+04
   4.8960000e+01  -1.3707784e+04
   4.8980000e+01  -1.3707784e+04
   4.9000000e+01  -1.3707784e+04
   4.9020000e+01  -1.3707784e+04
   4.9040000e+01  -1.3707784e+04
   4.9060000e+01  -1.3707784e+04
   4.9080000e+01  -1.3707784e+04
   4.9100000e+01  -1.3707784e+04
   4.9120000e+01  -1.3707784e+04
   4.9140000e+01  -1.3707784e+04
   4.9160000e+01  -1.3707784e+04
   4.9180000e+01  -1.3707784e+04
   4.9200000e+01  -1.3707784e+04
   4.9220000e+01  -1.3707784e+04
   4.9240000e+01  -1.3707784e+04
   4.9260000e+01  -1.3707784e+04
   4.9280000e+01  -1.3707784e+04
   4.9300000e+01  -1.3707784e+04
   4.9320000e+01  -1.3707784e+04
   4.9340000e+01  -1.3707784e+04
   4.9360000e+01  -1.3707784e+04
   4.9380000e+01  -1.3707784e+04
   4.9400000e+01  -1.3707784e+04
   4.9420000e+01  -1.3707784e+04
   4.9440000e+01  -1.3707784e+04
   4.9460000e+01  -1.3707784e+04
   4.9480000e+01  -1.3707784e+04
   4.9500000e+01  -1.3707784e+04
   4.9520000e+01  -1.3707784e+04
   4.9540000e+01  -1.3707784e+04
   4.9560000e+01  -1.3707784e+04
   4.9580000e+01  -1.3707784e+04
   4.9600000e+01  -1.3707784e+04
   4.9620000e+01  -1.3707784e+04
   4.9640000e+01  -1.3707784e+04
   4.9660000e+01  -1.3707784e+04
   4.9680000e+01  -1.3707784e+04
   4.9700000e+01  -1.3707784e+04
   4.9720000e+01  -1.3707784e+04
   4.9740000e+01  -1.3707784e+04
   4.9760000e+01  -1.3707784e+04
   4.9780000e+01  -1.3707784e+04
   4.9800000e+01  -1.3707784e+04
   4.9820000e+01  -1.3707784e+04
   4.9840000e+01  -1.3707784e+04
   4.9860000e+01  -1.3707784e+04
   4.9880000e+01  -1.3707784e+04
   4.9900000e+01  -1.3707784e+04
   4.9920000e+01  -1.3707784e+04
   4.9940000e+01  -1.3707784e+04
   4.9960000e+01  -1.3707784e+04
   4.9980000e+01  -1.3707784e+04
   5.0000000e+01  -1.3707784e+04


==> data/sig2/sig13_2_example3.dat <==
   3.0000000e+01  -1.5269527e+08
   3.0020000e+01  -1.6013079e+08
   3.0040000e+01  -1.6703927e+08
   3.0060000e+01  -1.7303601e+08
   3.0080000e+01  -1.7765794e+08
   3.0100000e+01  -1.8068995e+08
   3.0120000e+01  -1.8187616e+08
   3.0140000e+01  -1.8124703e+08
   3.0160000e+01  -1.7880198e+08
   3.0180000e+01  -1.7481914e+08
   3.0200000e+01  -1.6952582e+08
   3.0220000e+01  -1.6337852e+08
   3.0240000e+01  -1.5673939e+08
   3.0260000e+01  -1.5012587e+08
   3.0280000e+01  -1.4390753e+08
   3.0300000e+01  -1.3853392e+08
   3.0320000e+01  -1.3426080e+08
   3.0340000e+01  -1.3136870e+08
   3.0360000e+01  -1.2992112e+08
   3.0380000e+01  -1.2998434e+08
   3.0400000e+01  -1.3141565e+08
   3.0420000e+01  -1.3408595e+08
   3.0440000e+01  -1.3769738e+08
   3.0460000e+01  -1.4199629e+08
   3.0480000e+01  -1.4662383e+08
   3.0500000e+01  -1.5129870e+08
   3.0520000e+01  -1.5570316e+08
   3.0540000e+01  -1.5961913e+08
   3.0560000e+01  -1.6284618e+08
   3.0580000e+01  -1.6528568e+08
   3.0600000e+01  -1.6688411e+08
   3.0620000e+01  -1.6766910e+08
   3.0640000e+01  -1.6771373e+08
   3.0660000e+01  -1.6713380e+08
   3.0680000e+01  -1.6607280e+08
   3.0700000e+01  -1.6467133e+08
   3.0720000e+01  -1.6307726e+08
   3.0740000e+01  -1.6139383e+08
   3.0760000e+01  -1.5972411e+08
   3.0780000e+01  -1.5809752e+08
   3.0800000e+01  -1.5655642e+08
   3.0820000e+01  -1.5505896e+08
   3.0840000e+01  -1.5360553e+08
   3.0860000e+01  -1.5212042e+08
   3.0880000e+01  -1.5060374e+08
   3.0900000e+01  -1.4899787e+08
   3.0920000e+01  -1.4734692e+08
   3.0940000e+01  -1.4565202e+08
   3.0960000e+01  -1.4402571e+08
   3.0980000e+01  -1.4253675e+08
   3.1000000e+01  -1.4135623e+08
   3.1020000e+01  -1.4059007e+08
   3.1040000e+01  -1.4042409e+08
   3.1060000e+01  -1.4094060e+08
   3.1080000e+01  -1.4227724e+08
   3.1100000e+01  -1.4442549e+08
   3.1120000e+01  -1.4741650e+08
   3.1140000e+01  -1.5110644e+08
   3.1160000e+01  -1.5539169e+08
   3.1180000e+01  -1.5999287e+08
   3.1200000e+01  -1.6469124e+08
   3.1220000e+01  -1.6912156e+08
   3.1240000e+01  -1.7301834e+08
   3.1260000e+01  -1.7601877e+08
   3.1280000e+01  -1.7790840e+08
   3.1300000e+01  -1.7842774e+08
   3.1320000e+01  -1.7750846e+08
   3.1340000e+01  -1.7507438e+08
   3.1360000e+01  -1.7126173e+08
   3.1380000e+01  -1.6620741e+08
   3.1400000e+01  -1.6024940e+08
   3.1420000e+01  -1.5370373e+08
   3.1440000e+01  -1.4704034e+08
   3.1460000e+01  -1.4066311e+08
   3.1480000e+01  -1.3505503e+08
   3.1500000e+01  -1.3058346e+08
   3.1520000e+01  -1.2761313e+08
   3.1540000e+01  -1.2635396e+08
   3.1560000e+01  -1.2694989e+08
   3.1580000e+01  -1.2937494e+08
   3.1600000e+01  -1.3351092e+08
   3.1620000e+01  -1.3908725e+08
   3.1640000e+01  -1.4575762e+08
   3.1660000e+01  -1.5307281e+08
   3.1680000e+01  -1.6055907e+08
   3.1700000e+01  -1.6771033e+08
   3.1720000e+01  -1.7406254e+08
   3.1740000e+01  -1.7919418e+08
   3.1760000e+01  -1.8278280e+08
   3.1780000e+01  -1.8460886e+08
   3.1800000e+01  -1.8457963e+08
   3.1820000e+01  -1.8273419e+08
   3.1840000e+01  -1.7922949e+08
   3.1860000e+01  -1.7434242e+08
   3.1880000e+01  -1.6842683e+08
   3.1900000e+01  -1.6190875e+08
   3.1920000e+01  -1.5523045e+08
   3.1940000e+01  -1.4884088e+08
   3.1960000e+01  -1.4314107e+08
   3.1980000e+01  -1.3847890e+08
   3.2000000e+01  -1.3510375e+08
   3.2020000e+01  -1.3317771e+08
   3.2040000e+01  -1.3273942e+08
   3.2060000e+01  -1.3374292e+08
   3.2080000e+01  -1.3602278e+08
   3.2100000e+01  -1.3936607e+08
   3.2120000e+01  -1.4346944e+08
   3.2140000e+01  -1.4803792e+08
   3.2160000e+01  -1.5273050e+08
   3.2180000e+01  -1.5726818e+08
   3.2200000e+01  -1.6137066e+08
   3.2220000e+01  -1.6485495e+08
   3.2240000e+01  -1.6756561e+08
   3.2260000e+01  -1.6945458e+08
   3.2280000e+01  -1.7050476e+08
   3.2300000e+01  -1.7079287e+08
   3.2320000e+01  -1.7040574e+08
   3.2340000e+01  -1.6949577e+08
   3.2360000e+01  -1.6819047e+08
   3.2380000e+01  -1.6665280e+08
   3.2400000e+01  -1.6498678e+08
   3.2420000e+01  -1.6331074e+08
   3.2440000e+01  -1.6166602e+08
   3.2460000e+01  -1.6010093e+08
   3.2480000e+01  -1.5859288e+08
   3.2500000e+01  -1.5713219e+08
   3.2520000e+01  -1.5566444e+08
   3.2540000e+01  -1.5416358e+08
   3.2560000e+01  -1.5259107e+08
   3.2580000e+01  -1.5095386e+08
   3.2600000e+01  -1.4927024e+08
   3.2620000e+01  -1.4761149e+08
   3.2640000e+01  -1.4606683e+08
   3.2660000e+01  -1.4476787e+08
   3.2680000e+01  -1.4385226e+08
   3.2700000e+01  -1.4347010e+08
   3.2720000e+01  -1.4375458e+08
   3.2740000e+01  -1.4480807e+08
   3.2760000e+01  -1.4669594e+08
   3.2780000e+01  -1.4940820e+08
   3.2800000e+01  -1.5289385e+08
   3.2820000e+01  -1.5699669e+08
   3.2840000e+01  -1.6153737e+08
   3.2860000e+01  -1.6622971e+08
   3.2880000e+01  -1.7080199e+08
   3.2900000e+01  -1.7490463e+08
   3.2920000e+01  -1.7825230e+08
   3.2940000e+01  -1.8053046e+08
   3.2960000e+01  -1.8153891e+08
   3.2980000e+01  -1.8109764e+08
   3.3000000e+01  -1.7917668e+08
   3.3020000e+01  -1.7579732e+08
   3.3040000e+01  -1.7113968e+08
   3.3060000e+01  -1.6543469e+08
   3.3080000e+01  -1.5904860e+08
   3.3100000e+01  -1.5236477e+08
   3.3120000e+01  -1.4584883e+08
   3.3140000e+01  -1.3992868e+08
   3.3160000e+01  -1.3504262e+08
   3.3180000e+01  -1.3153563e+08
   3.3200000e+01  -1.2969120e+08
   3.3220000e+01  -1.2966225e+08
   3.3240000e+01  -1.3149085e+08
   3.3260000e+01  -1.3508171e+08
   3.3280000e+01  -1.4021814e+08
   3.3300000e+01  -1.4657372e+08
   3.3320000e+01  -1.5373146e+08
   3.3340000e+01  -1.6122132e+08
   3.3360000e+01  -1.6854359e+08
   3.3380000e+01  -1.7521693e+08
   3.3400000e+01  -1.8079990e+08
   3.3420000e+01  -1.8493769e+08
   3.3440000e+01  -1.8736796e+08
   3.3460000e+01  -1.8796441e+08
   3.3480000e+01  -1.8670846e+08
   3.3500000e+01  -1.8373703e+08
   3.3520000e+01  -1.7926704e+08
   3.3540000e+01  -1.7365569e+08
   3.3560000e+01  -1.6727933e+08
   3.3580000e+01  -1.6061070e+08
   3.3600000e+01  -1.5406607e+08
   3.3620000e+01  -1.4810233e+08
   3.3640000e+01  -1.4304976e+08
   3.3660000e+01  -1.3923282e+08
   3.3680000e+01  -1.3680177e+08
   3.3700000e+01  -1.3588101e+08
   3.3720000e+01  -1.3640487e+08
   3.3740000e+01  -1.3829634e+08
   3.3760000e+01  -1.4130231e+08
   3.3780000e+01  -1.4520391e+08
   3.3800000e+01  -1.4964001e+08
   3.3820000e+01  -1.5434488e+08
   3.3840000e+01  -1.5895161e+08
   3.3860000e+01  -1.6324345e+08
   3.3880000e+01  -1.6693827e+08
   3.3900000e+01  -1.6993517e+08
   3.3920000e+01  -1.7208677e+08
   3.3940000e+01  -1.7342884e+08
   3.3960000e+01  -1.7394647e+08
   3.3980000e+01  -1.7378589e+08
   3.4000000e+01  -1.7301871e+08
   3.4020000e+01  -1.7184371e+08
   3.4040000e+01  -1.7035235e+08
   3.4060000e+01  -1.6873169e+08
   3.4080000e+01  -1.6703387e+08
   3.4100000e+01  -1.6538851e+08
   3.4120000e+01  -1.6378013e+08
   3.4140000e+01  -1.6226839e+08
   3.4160000e+01  -1.6078196e+08
   3.4180000e+01  -1.5933225e+08
   3.4200000e+01  -1.5783465e+08
   3.4220000e+01  -1.5629622e+08
   3.4240000e+01  -1.5466986e+08
   3.4260000e+01  -1.5300248e+08
   3.4280000e+01  -1.5131912e+08
   3.4300000e+01  -1.4972756e+08
   3.4320000e+01  -1.4832638e+08
   3.4340000e+01  -1.4726847e+08
   3.4360000e+01  -1.4668988e+08
   3.4380000e+01  -1.4673879e+08
   3.4400000e+01  -1.4752699e+08
   3.4420000e+01  -1.4913142e+08
   3.4440000e+01  -1.5157657e+08
   3.4460000e+01  -1.5481140e+08
   3.4480000e+01  -1.5873526e+08
   3.4500000e+01  -1.6314905e+08
   3.4520000e+01  -1.6783260e+08
   3.4540000e+01  -1.7247071e+08
   3.4560000e+01  -1.7677682e+08
   3.4580000e+01  -1.8039920e+08
   3.4600000e+01  -1.8307346e+08
   3.4620000e+01  -1.8451443e+08
   3.4640000e+01  -1.8457760e+08
   3.4660000e+01  -1.8313680e+08
   3.4680000e+01  -1.8024048e+08
   3.4700000e+01  -1.7597070e+08
   3.4720000e+01  -1.7058918e+08
   3.4740000e+01  -1.6437128e+08
   3.4760000e+01  -1.5774775e+08
   3.4780000e+01  -1.5110779e+08
   3.4800000e+01  -1.4495076e+08
   3.4820000e+01  -1.3965805e+08
   3.4840000e+01  -1.3566824e+08
   3.4860000e+01  -1.3322805e+08
   3.4880000e+01  -1.3259688e+08
   3.4900000e+01  -1.3379343e+08
   3.4920000e+01  -1.3682996e+08
   3.4940000e+01  -1.4146647e+08
   3.4960000e+01  -1.4747449e+08
   3.4980000e+01  -1.5439900e+08
   3.5000000e+01  -1.6185075e+08
   3.5020000e+01  -1.6926685e+08
   3.5040000e+01  -1.7622680e+08
   3.5060000e+01  -1.8219877e+08
   3.5080000e+01  -1.8687074e+08
   3.5100000e+01  -1.8987114e+08
   3.5120000e+01  -1.9110286e+08
   3.5140000e+01  -1.9043634e+08
   3.5160000e+01  -1.8802986e+08
   3.5180000e+01  -1.8400655e+08
   3.5200000e+01  -1.7874452e+08
   3.5220000e+01  -1.7255657e+08
   3.5240000e+01  -1.6594336e+08
   3.5260000e+01  -1.5929154e+08
   3.5280000e+01  -1.5309676e+08
   3.5300000e+01  -1.4768918e+08
   3.5320000e+01  -1.4344005e+08
   3.5340000e+01  -1.4051949e+08
   3.5360000e+01  -1.3909797e+08
   3.5380000e+01  -1.3913869e+08
   3.5400000e+01  -1.4059776e+08
   3.5420000e+01  -1.4325184e+08
   3.5440000e+01  -1.4689027e+08
   3.5460000e+01  -1.5117933e+08
   3.5480000e+01  -1.5582996e+08
   3.5500000e+01  -1.6050049e+08
   3.5520000e+01  -1.6492205e+08
   3.5540000e+01  -1.6883731e+08
   3.5560000e+01  -1.7207485e+08
   3.5580000e+01  -1.7451546e+08
   3.5600000e+01  -1.7611799e+08
   3.5620000e+01  -1.7690508e+08
   3.5640000e+01  -1.7694802e+08
   3.5660000e+01  -1.7637136e+08
   3.5680000e+01  -1.7530360e+08
   3.5700000e+01  -1.7390758e+08
   3.5720000e+01  -1.7230197e+08
   3.5740000e+01  -1.7062760e+08
   3.5760000e+01  -1.6894152e+08
   3.5780000e+01  -1.6732841e+08
   3.5800000e+01  -1.6576662e+08
   3.5820000e+01  -1.6428625e+08
   3.5840000e+01  -1.6280929e+08
   3.5860000e+01  -1.6134283e+08
   3.5880000e+01  -1.5980142e+08
   3.5900000e+01  -1.5821406e+08
   3.5920000e+01  -1.5653815e+08
   3.5940000e+01  -1.5486115e+08
   3.5960000e+01  -1.5320990e+08
   3.5980000e+01  -1.5173893e+08
   3.6000000e+01  -1.5053339e+08
   3.6020000e+01  -1.4978682e+08
   3.6040000e+01  -1.4959542e+08
   3.6060000e+01  -1.5013481e+08
   3.6080000e+01  -1.5144550e+08
   3.6100000e+01  -1.5362050e+08
   3.6120000e+01  -1.5658563e+08
   3.6140000e+01  -1.6030499e+08
   3.6160000e+01  -1.6456531e+08
   3.6180000e+01  -1.6919638e+08
   3.6200000e+01  -1.7387073e+08
   3.6220000e+01  -1.7832948e+08
   3.6240000e+01  -1.8220183e+08
   3.6260000e+01  -1.8522784e+08
   3.6280000e+01  -1.8709095e+08
   3.6300000e+01  -1.8763206e+08
   3.6320000e+01  -1.8668315e+08
   3.6340000e+01  -1.8426651e+08
   3.6360000e+01  -1.8042134e+08
   3.6380000e+01  -1.7538006e+08
   3.6400000e+01  -1.6938856e+08
   3.6420000e+01  -1.6285151e+08
   3.6440000e+01  -1.5615714e+08
   3.6460000e+01  -1.4978426e+08
   3.6480000e+01  -1.4415125e+08
   3.6500000e+01  -1.3968087e+08
   3.6520000e+01  -1.3669356e+08
   3.6540000e+01  -1.3543448e+08
   3.6560000e+01  -1.3602119e+08
   3.6580000e+01  -1.3844705e+08
   3.6600000e+01  -1.4258009e+08
   3.6620000e+01  -1.4815844e+08
   3.6640000e+01  -1.5483000e+08
   3.6660000e+01  -1.6214742e+08
   3.6680000e+01  -1.6963664e+08
   3.6700000e+01  -1.7678829e+08
   3.6720000e+01  -1.8314335e+08
   3.6740000e+01  -1.8827096e+08
   3.6760000e+01  -1.9186118e+08
   3.6780000e+01  -1.9367704e+08
   3.6800000e+01  -1.9364729e+08
   3.6820000e+01  -1.9178582e+08
   3.6840000e+01  -1.8827753e+08
   3.6860000e+01  -1.8337087e+08
   3.6880000e+01  -1.7744835e+08
   3.6900000e+01  -1.7090985e+08
   3.6920000e+01  -1.6422245e+08
   3.6940000e+01  -1.5781361e+08
   3.6960000e+01  -1.5210468e+08
   3.6980000e+01  -1.4742547e+08
   3.7000000e+01  -1.4404328e+08
   3.7020000e+01  -1.4210261e+08
   3.7040000e+01  -1.4166078e+08
   3.7060000e+01  -1.4265146e+08
   3.7080000e+01  -1.4493140e+08
   3.7100000e+01  -1.4826309e+08
   3.7120000e+01  -1.5236849e+08
   3.7140000e+01  -1.5692664e+08
   3.7160000e+01  -1.6162041e+08
   3.7180000e+01  -1.6614919e+08
   3.7200000e+01  -1.7024979e+08
   3.7220000e+01  -1.7372603e+08
   3.7240000e+01  -1.7643114e+08
   3.7260000e+01  -1.7831177e+08
   3.7280000e+01  -1.7935341e+08
   3.7300000e+01  -1.7963194e+08
   3.7320000e+01  -1.7923444e+08
   3.7340000e+01  -1.7831334e+08
   3.7360000e+01  -1.7699690e+08
   3.7380000e+01  -1.7544689e+08
   3.7400000e+01  -1.7376936e+08
   3.7420000e+01  -1.7208082e+08
   3.7440000e+01  -1.7042366e+08
   3.7460000e+01  -1.6884729e+08
   3.7480000e+01  -1.6732494e+08
   3.7500000e+01  -1.6585477e+08
   3.7520000e+01  -1.6437083e+08
   3.7540000e+01  -1.6286150e+08
   3.7560000e+01  -1.6127175e+08
   3.7580000e+01  -1.5962600e+08
   3.7600000e+01  -1.5792485e+08
   3.7620000e+01  -1.5625719e+08
   3.7640000e+01  -1.5469498e+08
   3.7660000e+01  -1.5338742e+08
   3.7680000e+01  -1.5245400e+08
   3.7700000e+01  -1.5206498e+08
   3.7720000e+01  -1.5233074e+08
   3.7740000e+01  -1.5338085e+08
   3.7760000e+01  -1.5524820e+08
   3.7780000e+01  -1.5796161e+08
   3.7800000e+01  -1.6142462e+08
   3.7820000e+01  -1.6553236e+08
   3.7840000e+01  -1.7004900e+08
   3.7860000e+01  -1.7474756e+08
   3.7880000e+01  -1.7929537e+08
   3.7900000e+01  -1.8340282e+08
   3.7920000e+01  -1.8672578e+08
   3.7940000e+01  -1.8900549e+08
   3.7960000e+01  -1.8998851e+08
   3.7980000e+01  -1.8954461e+08
   3.8000000e+01  -1.8759710e+08
   3.8020000e+01  -1.8421084e+08
   3.8040000e+01  -1.7952567e+08
   3.8060000e+01  -1.7381012e+08
   3.8080000e+01  -1.6739655e+08
   3.8100000e+01  -1.6069922e+08
   3.8120000e+01  -1.5415806e+08
   3.8140000e+01  -1.4822170e+08
   3.8160000e+01  -1.4331550e+08
   3.8180000e+01  -1.3978975e+08
   3.8200000e+01  -1.3793203e+08
   3.8220000e+01  -1.3788260e+08
   3.8240000e+01  -1.3970451e+08
   3.8260000e+01  -1.4327445e+08
   3.8280000e+01  -1.4840897e+08
   3.8300000e+01  -1.5474382e+08
   3.8320000e+01  -1.6190219e+08
   3.8340000e+01  -1.6937106e+08
   3.8360000e+01  -1.7669442e+08
   3.8380000e+01  -1.8334513e+08
   3.8400000e+01  -1.8892846e+08
   3.8420000e+01  -1.9303989e+08
   3.8440000e+01  -1.9546991e+08
   3.8460000e+01  -1.9603418e+08
   3.8480000e+01  -1.9477825e+08
   3.8500000e+01  -1.9176809e+08
   3.8520000e+01  -1.8729893e+08
   3.8540000e+01  -1.8164361e+08
   3.8560000e+01  -1.7526895e+08
   3.8580000e+01  -1.6855352e+08
   3.8600000e+01  -1.6201173e+08
   3.8620000e+01  -1.5600046e+08
   3.8640000e+01  -1.5095269e+08
   3.8660000e+01  -1.4708869e+08
   3.8680000e+01  -1.4466529e+08
   3.8700000e+01  -1.4369819e+08
   3.8720000e+01  -1.4423316e+08
   3.8740000e+01  -1.4607838e+08
   3.8760000e+01  -1.4909899e+08
   3.8780000e+01  -1.5295357e+08
   3.8800000e+01  -1.5740683e+08
   3.8820000e+01  -1.6206384e+08
   3.8840000e+01  -1.6668791e+08
   3.8860000e+01  -1.7093191e+08
   3.8880000e+01  -1.7464177e+08
   3.8900000e+01  -1.7759159e+08
   3.8920000e+01  -1.7975474e+08
   3.8940000e+01  -1.8105042e+08
   3.8960000e+01  -1.8157638e+08
   3.8980000e+01  -1.8136965e+08
   3.9000000e+01  -1.8060853e+08
   3.9020000e+01  -1.7938734e+08
   3.9040000e+01  -1.7790069e+08
   3.9060000e+01  -1.7623390e+08
   3.9080000e+01  -1.7453980e+08
   3.9100000e+01  -1.7284915e+08
   3.9120000e+01  -1.7124264e+08
   3.9140000e+01  -1.6968814e+08
   3.9160000e+01  -1.6819986e+08
   3.9180000e+01  -1.6671174e+08
   3.9200000e+01  -1.6520699e+08
   3.9220000e+01  -1.6363526e+08
   3.9240000e+01  -1.6199618e+08
   3.9260000e+01  -1.6030025e+08
   3.9280000e+01  -1.5859925e+08
   3.9300000e+01  -1.5698344e+08
   3.9320000e+01  -1.5556040e+08
   3.9340000e+01  -1.5448252e+08
   3.9360000e+01  -1.5387830e+08
   3.9380000e+01  -1.5391194e+08
   3.9400000e+01  -1.5467082e+08
   3.9420000e+01  -1.5626544e+08
   3.9440000e+01  -1.5867710e+08
   3.9460000e+01  -1.6190824e+08
   3.9480000e+01  -1.6579393e+08
   3.9500000e+01  -1.7020970e+08
   3.9520000e+01  -1.7485076e+08
   3.9540000e+01  -1.7949440e+08
   3.9560000e+01  -1.8375496e+08
   3.9580000e+01  -1.8738356e+08
   3.9600000e+01  -1.9001029e+08
   3.9620000e+01  -1.9145614e+08
   3.9640000e+01  -1.9147002e+08
   3.9660000e+01  -1.9003205e+08
   3.9680000e+01  -1.8708444e+08
   3.9700000e+01  -1.8281591e+08
   3.9720000e+01  -1.7738077e+08
   3.9740000e+01  -1.7116393e+08
   3.9760000e+01  -1.6448438e+08
   3.9780000e+01  -1.5784692e+08
   3.9800000e+01  -1.5163218e+08
   3.9820000e+01  -1.4634419e+08
   3.9840000e+01  -1.4229678e+08
   3.9860000e+01  -1.3986324e+08
   3.9880000e+01  -1.3917645e+08
   3.9900000e+01  -1.4038106e+08
   3.9920000e+01  -1.4336448e+08
   3.9940000e+01  -1.4801045e+08
   3.9960000e+01  -1.5396688e+08
   3.9980000e+01  -1.6090226e+08
   4.0000000e+01  -1.6830237e+08
   4.0020000e+01  -1.7573023e+08
   4.0040000e+01  -1.8263704e+08
   4.0060000e+01  -1.8862065e+08
   4.0080000e+01  -1.9323728e+08
   4.0100000e+01  -1.9624765e+08
   4.0120000e+01  -1.9742242e+08
   4.0140000e+01  -1.9676223e+08
   4.0160000e+01  -1.9429901e+08
   4.0180000e+01  -1.9027682e+08
   4.0200000e+01  -1.8496009e+08
   4.0220000e+01  -1.7876806e+08
   4.0240000e+01  -1.7210298e+08
   4.0260000e+01  -1.6544345e+08
   4.0280000e+01  -1.5919968e+08
   4.0300000e+01  -1.5378258e+08
   4.0320000e+01  -1.4948750e+08
   4.0340000e+01  -1.4655659e+08
   4.0360000e+01  -1.4509254e+08
   4.0380000e+01  -1.4512208e+08
   4.0400000e+01  -1.4654254e+08
   4.0420000e+01  -1.4918362e+08
   4.0440000e+01  -1.5278795e+08
   4.0460000e+01  -1.5706056e+08
   4.0480000e+01  -1.6168193e+08
   4.0500000e+01  -1.6633136e+08
   4.0520000e+01  -1.7072779e+08
   4.0540000e+01  -1.7461740e+08
   4.0560000e+01  -1.7783234e+08
   4.0580000e+01  -1.8024367e+08
   4.0600000e+01  -1.8182486e+08
   4.0620000e+01  -1.8257958e+08
   4.0640000e+01  -1.8260237e+08
   4.0660000e+01  -1.8199015e+08
   4.0680000e+01  -1.8090418e+08
   4.0700000e+01  -1.7946909e+08
   4.0720000e+01  -1.7784812e+08
   4.0740000e+01  -1.7613088e+08
   4.0760000e+01  -1.7443292e+08
   4.0780000e+01  -1.7277327e+08
   4.0800000e+01  -1.7120273e+08
   4.0820000e+01  -1.6967320e+08
   4.0840000e+01  -1.6818899e+08
   4.0860000e+01  -1.6667269e+08
   4.0880000e+01  -1.6512348e+08
   4.0900000e+01  -1.6348716e+08
   4.0920000e+01  -1.6180183e+08
   4.0940000e+01  -1.6007709e+08
   4.0960000e+01  -1.5841517e+08
   4.0980000e+01  -1.5689717e+08
   4.1000000e+01  -1.5568070e+08
   4.1020000e+01  -1.5488728e+08
   4.1040000e+01  -1.5468562e+08
   4.1060000e+01  -1.5517806e+08
   4.1080000e+01  -1.5647968e+08
   4.1100000e+01  -1.5860777e+08
   4.1120000e+01  -1.6156469e+08
   4.1140000e+01  -1.6523789e+08
   4.1160000e+01  -1.6948970e+08
   4.1180000e+01  -1.7407600e+08
   4.1200000e+01  -1.7874051e+08
   4.1220000e+01  -1.8315550e+08
   4.1240000e+01  -1.8701661e+08
   4.1260000e+01  -1.8999846e+08
   4.1280000e+01  -1.9184935e+08
   4.1300000e+01  -1.9234470e+08
   4.1320000e+01  -1.9138259e+08
   4.1340000e+01  -1.8891863e+08
   4.1360000e+01  -1.8505861e+08
   4.1380000e+01  -1.7996963e+08
   4.1400000e+01  -1.7396069e+08
   4.1420000e+01  -1.6737758e+08
   4.1440000e+01  -1.6066218e+08
   4.1460000e+01  -1.5424720e+08
   4.1480000e+01  -1.4858901e+08
   4.1500000e+01  -1.4408202e+08
   4.1520000e+01  -1.4106592e+08
   4.1540000e+01  -1.3977557e+08
   4.1560000e+01  -1.4033152e+08
   4.1580000e+01  -1.4273010e+08
   4.1600000e+01  -1.4683182e+08
   4.1620000e+01  -1.5238551e+08
   4.1640000e+01  -1.5902537e+08
   4.1660000e+01  -1.6631993e+08
   4.1680000e+01  -1.7377631e+08
   4.1700000e+01  -1.8090628e+08
   4.1720000e+01  -1.8722638e+08
   4.1740000e+01  -1.9233291e+08
   4.1760000e+01  -1.9588536e+08
   4.1780000e+01  -1.9768009e+08
   4.1800000e+01  -1.9760994e+08
   4.1820000e+01  -1.9572625e+08
   4.1840000e+01  -1.9217640e+08
   4.1860000e+01  -1.8724506e+08
   4.1880000e+01  -1.8128189e+08
   4.1900000e+01  -1.7471556e+08
   4.1920000e+01  -1.6798972e+08
   4.1940000e+01  -1.6155067e+08
   4.1960000e+01  -1.5580558e+08
   4.1980000e+01  -1.5109526e+08
   4.2000000e+01  -1.4767881e+08
   4.2020000e+01  -1.4570720e+08
   4.2040000e+01  -1.4523280e+08
   4.2060000e+01  -1.4619288e+08
   4.2080000e+01  -1.4844202e+08
   4.2100000e+01  -1.5174268e+08
   4.2120000e+01  -1.5581959e+08
   4.2140000e+01  -1.6034464e+08
   4.2160000e+01  -1.6501312e+08
   4.2180000e+01  -1.6950500e+08
   4.2200000e+01  -1.7358392e+08
   4.2220000e+01  -1.7701891e+08
   4.2240000e+01  -1.7970510e+08
   4.2260000e+01  -1.8154112e+08
   4.2280000e+01  -1.8256505e+08
   4.2300000e+01  -1.8279706e+08
   4.2320000e+01  -1.8238200e+08
   4.2340000e+01  -1.8141336e+08
   4.2360000e+01  -1.8007937e+08
   4.2380000e+01  -1.7848108e+08
   4.2400000e+01  -1.7678634e+08
   4.2420000e+01  -1.7504869e+08
   4.2440000e+01  -1.7337518e+08
   4.2460000e+01  -1.7174853e+08
   4.2480000e+01  -1.7021105e+08
   4.2500000e+01  -1.6868945e+08
   4.2520000e+01  -1.6719100e+08
   4.2540000e+01  -1.6563016e+08
   4.2560000e+01  -1.6402502e+08
   4.2580000e+01  -1.6232913e+08
   4.2600000e+01  -1.6061052e+08
   4.2620000e+01  -1.5889479e+08
   4.2640000e+01  -1.5731311e+08
   4.2660000e+01  -1.5595910e+08
   4.2680000e+01  -1.5500535e+08
   4.2700000e+01  -1.5457059e+08
   4.2720000e+01  -1.5481638e+08
   4.2740000e+01  -1.5582071e+08
   4.2760000e+01  -1.5766928e+08
   4.2780000e+01  -1.6033655e+08
   4.2800000e+01  -1.6378190e+08
   4.2820000e+01  -1.6784364e+08
   4.2840000e+01  -1.7234242e+08
   4.2860000e+01  -1.7699640e+08
   4.2880000e+01  -1.8152413e+08
   4.2900000e+01  -1.8558949e+08
   4.2920000e+01  -1.8888882e+08
   4.2940000e+01  -1.9112888e+08
   4.2960000e+01  -1.9208454e+08
   4.2980000e+01  -1.9160275e+08
   4.3000000e+01  -1.8962439e+08
   4.3020000e+01  -1.8620174e+08
   4.3040000e+01  -1.8148225e+08
   4.3060000e+01  -1.7573238e+08
   4.3080000e+01  -1.6928076e+08
   4.3100000e+01  -1.6255238e+08
   4.3120000e+01  -1.5596899e+08
   4.3140000e+01  -1.5000653e+08
   4.3160000e+01  -1.4505328e+08
   4.3180000e+01  -1.4150780e+08
   4.3200000e+01  -1.3959818e+08
   4.3220000e+01  -1.3953548e+08
   4.3240000e+01  -1.4130179e+08
   4.3260000e+01  -1.4486331e+08
   4.3280000e+01  -1.4994033e+08
   4.3300000e+01  -1.5626952e+08
   4.3320000e+01  -1.6336951e+08
   4.3340000e+01  -1.7083406e+08
   4.3360000e+01  -1.7809804e+08
   4.3380000e+01  -1.8474516e+08
   4.3400000e+01  -1.9026734e+08
   4.3420000e+01  -1.9437582e+08
   4.3440000e+01  -1.9674199e+08
   4.3460000e+01  -1.9730424e+08
   4.3480000e+01  -1.9598120e+08
   4.3500000e+01  -1.9297011e+08
   4.3520000e+01  -1.8843108e+08
   4.3540000e+01  -1.8277530e+08
   4.3560000e+01  -1.7632974e+08
   4.3580000e+01  -1.6961333e+08
   4.3600000e+01  -1.6300134e+08
   4.3620000e+01  -1.5698829e+08
   4.3640000e+01  -1.5187169e+08
   4.3660000e+01  -1.4800581e+08
   4.3680000e+01  -1.4551463e+08
   4.3700000e+01  -1.4454642e+08
   4.3720000e+01  -1.4501422e+08
   4.3740000e+01  -1.4685933e+08
   4.3760000e+01  -1.4981322e+08
   4.3780000e+01  -1.5366820e+08
   4.3800000e+01  -1.5805550e+08
   4.3820000e+01  -1.6271208e+08
   4.3840000e+01  -1.6727201e+08
   4.3860000e+01  -1.7151276e+08
   4.3880000e+01  -1.7516163e+08
   4.3900000e+01  -1.7810391e+08
   4.3920000e+01  -1.8020969e+08
   4.3940000e+01  -1.8149357e+08
   4.3960000e+01  -1.8196501e+08
   4.3980000e+01  -1.8174337e+08
   4.4000000e+01  -1.8092957e+08
   4.4020000e+01  -1.7969139e+08
   4.4040000e+01  -1.7815353e+08
   4.4060000e+01  -1.7646794e+08
   4.4080000e+01  -1.7472447e+08
   4.4100000e+01  -1.7301275e+08
   4.4120000e+01  -1.7135972e+08
   4.4140000e+01  -1.6978070e+08
   4.4160000e+01  -1.6825011e+08
   4.4180000e+01  -1.6673269e+08
   4.4200000e+01  -1.6519087e+08
   4.4220000e+01  -1.6358447e+08
   4.4240000e+01  -1.6191347e+08
   4.4260000e+01  -1.6017808e+08
   4.4280000e+01  -1.5844949e+08
   4.4300000e+01  -1.5679021e+08
   4.4320000e+01  -1.5534361e+08
   4.4340000e+01  -1.5421830e+08
   4.4360000e+01  -1.5359517e+08
   4.4380000e+01  -1.5357685e+08
   4.4400000e+01  -1.5432232e+08
   4.4420000e+01  -1.5585993e+08
   4.4440000e+01  -1.5826419e+08
   4.4460000e+01  -1.6143305e+08
   4.4480000e+01  -1.6531722e+08
   4.4500000e+01  -1.6966591e+08
   4.4520000e+01  -1.7430993e+08
   4.4540000e+01  -1.7888330e+08
   4.4560000e+01  -1.8314875e+08
   4.4580000e+01  -1.8670605e+08
   4.4600000e+01  -1.8933711e+08
   4.4620000e+01  -1.9071200e+08
   4.4640000e+01  -1.9072851e+08
   4.4660000e+01  -1.8922006e+08
   4.4680000e+01  -1.8627349e+08
   4.4700000e+01  -1.8193458e+08
   4.4720000e+01  -1.7649943e+08
   4.4740000e+01  -1.7021224e+08
   4.4760000e+01  -1.6353202e+08
   4.4780000e+01  -1.5682469e+08
   4.4800000e+01  -1.5060870e+08
   4.4820000e+01  -1.4525232e+08
   4.4840000e+01  -1.4120253e+08
   4.4860000e+01  -1.3870352e+08
   4.4880000e+01  -1.3801236e+08
   4.4900000e+01  -1.3915543e+08
   4.4920000e+01  -1.4213223e+08
   4.4940000e+01  -1.4672019e+08
   4.4960000e+01  -1.5266844e+08
   4.4980000e+01  -1.5954798e+08
   4.5000000e+01  -1.6693906e+08
   4.5020000e+01  -1.7431212e+08
   4.5040000e+01  -1.8120890e+08
   4.5060000e+01  -1.8713857e+08
   4.5080000e+01  -1.9174316e+08
   4.5100000e+01  -1.9470104e+08
   4.5120000e+01  -1.9586046e+08
   4.5140000e+01  -1.9515031e+08
   4.5160000e+01  -1.9266716e+08
   4.5180000e+01  -1.8859871e+08
   4.5200000e+01  -1.8325694e+08
   4.5220000e+01  -1.7702273e+08
   4.5240000e+01  -1.7032839e+08
   4.5260000e+01  -1.6362999e+08
   4.5280000e+01  -1.5735455e+08
   4.5300000e+01  -1.5190085e+08
   4.5320000e+01  -1.4757296e+08
   4.5340000e+01  -1.4460757e+08
   4.5360000e+01  -1.4310964e+08
   4.5380000e+01  -1.4310735e+08
   4.5400000e+01  -1.4449225e+08
   4.5420000e+01  -1.4710469e+08
   4.5440000e+01  -1.5067106e+08
   4.5460000e+01  -1.5491848e+08
   4.5480000e+01  -1.5949901e+08
   4.5500000e+01  -1.6412638e+08
   4.5520000e+01  -1.6847934e+08
   4.5540000e+01  -1.7234882e+08
   4.5560000e+01  -1.7551885e+08
   4.5580000e+01  -1.7791036e+08
   4.5600000e+01  -1.7944638e+08
   4.5620000e+01  -1.8018080e+08
   4.5640000e+01  -1.8015830e+08
   4.5660000e+01  -1.7952585e+08
   4.5680000e+01  -1.7839375e+08
   4.5700000e+01  -1.7693944e+08
   4.5720000e+01  -1.7527098e+08
   4.5740000e+01  -1.7353593e+08
   4.5760000e+01  -1.7178931e+08
   4.5780000e+01  -1.7011285e+08
   4.5800000e+01  -1.6849333e+08
   4.5820000e+01  -1.6694687e+08
   4.5840000e+01  -1.6541483e+08
   4.5860000e+01  -1.6387977e+08
   4.5880000e+01  -1.6228549e+08
   4.5900000e+01  -1.6062722e+08
   4.5920000e+01  -1.5890034e+08
   4.5940000e+01  -1.5715046e+08
   4.5960000e+01  -1.5544988e+08
   4.5980000e+01  -1.5390467e+08
   4.6000000e+01  -1.5265134e+08
   4.6020000e+01  -1.5182970e+08
   4.6040000e+01  -1.5159247e+08
   4.6060000e+01  -1.5205601e+08
   4.6080000e+01  -1.5332350e+08
   4.6100000e+01  -1.5542185e+08
   4.6120000e+01  -1.5834641e+08
   4.6140000e+01  -1.6198865e+08
   4.6160000e+01  -1.6621010e+08
   4.6180000e+01  -1.7076399e+08
   4.6200000e+01  -1.7539981e+08
   4.6220000e+01  -1.7978137e+08
   4.6240000e+01  -1.8361412e+08
   4.6260000e+01  -1.8656284e+08
   4.6280000e+01  -1.8838383e+08
   4.6300000e+01  -1.8884763e+08
   4.6320000e+01  -1.8785309e+08
   4.6340000e+01  -1.8535922e+08
   4.6360000e+01  -1.8146477e+08
   4.6380000e+01  -1.7634656e+08
   4.6400000e+01  -1.7030264e+08
   4.6420000e+01  -1.6368982e+08
   4.6440000e+01  -1.5694038e+08
   4.6460000e+01  -1.5049442e+08
   4.6480000e+01  -1.4480422e+08
   4.6500000e+01  -1.4026483e+08
   4.6520000e+01  -1.3721900e+08
   4.6540000e+01  -1.3589558e+08
   4.6560000e+01  -1.3642320e+08
   4.6580000e+01  -1.3878934e+08
   4.6600000e+01  -1.4286298e+08
   4.6620000e+01  -1.4838548e+08
   4.6640000e+01  -1.5499721e+08
   4.6660000e+01  -1.6226124e+08
   4.6680000e+01  -1.6968981e+08
   4.6700000e+01  -1.7678890e+08
   4.6720000e+01  -1.8308169e+08
   4.6740000e+01  -1.8815662e+08
   4.6760000e+01  -1.9168172e+08
   4.6780000e+01  -1.9344453e+08
   4.6800000e+01  -1.9334601e+08
   4.6820000e+01  -1.9143110e+08
   4.6840000e+01  -1.8785068e+08
   4.6860000e+01  -1.8289024e+08
   4.6880000e+01  -1.7689325e+08
   4.6900000e+01  -1.7030105e+08
   4.6920000e+01  -1.6353810e+08
   4.6940000e+01  -1.5707627e+08
   4.6960000e+01  -1.5129206e+08
   4.6980000e+01  -1.4656095e+08
   4.7000000e+01  -1.4310490e+08
   4.7020000e+01  -1.4111362e+08
   4.7040000e+01  -1.4059971e+08
   4.7060000e+01  -1.4154136e+08
   4.7080000e+01  -1.4375049e+08
   4.7100000e+01  -1.4703469e+08
   4.7120000e+01  -1.5106998e+08
   4.7140000e+01  -1.5558139e+08
   4.7160000e+01  -1.6020549e+08
   4.7180000e+01  -1.6468715e+08
   4.7200000e+01  -1.6871833e+08
   4.7220000e+01  -1.7214631e+08
   4.7240000e+01  -1.7478194e+08
   4.7260000e+01  -1.7661290e+08
   4.7280000e+01  -1.7758492e+08
   4.7300000e+01  -1.7781234e+08
   4.7320000e+01  -1.7734521e+08
   4.7340000e+01  -1.7637189e+08
   4.7360000e+01  -1.7498584e+08
   4.7380000e+01  -1.7338311e+08
   4.7400000e+01  -1.7163606e+08
   4.7420000e+01  -1.6989453e+08
   4.7440000e+01  -1.6816849e+08
   4.7460000e+01  -1.6653831e+08
   4.7480000e+01  -1.6494859e+08
   4.7500000e+01  -1.6342307e+08
   4.7520000e+01  -1.6187372e+08
   4.7540000e+01  -1.6030716e+08
   4.7560000e+01  -1.5865403e+08
   4.7580000e+01  -1.5694905e+08
   4.7600000e+01  -1.5518659e+08
   4.7620000e+01  -1.5345779e+08
   4.7640000e+01  -1.5183632e+08
   4.7660000e+01  -1.5046617e+08
   4.7680000e+01  -1.4947540e+08
   4.7700000e+01  -1.4902296e+08
   4.7720000e+01  -1.4923331e+08
   4.7740000e+01  -1.5021936e+08
   4.7760000e+01  -1.5203372e+08
   4.7780000e+01  -1.5468214e+08
   4.7800000e+01  -1.5809482e+08
   4.7820000e+01  -1.6213650e+08
   4.7840000e+01  -1.6660497e+08
   4.7860000e+01  -1.7123646e+08
   4.7880000e+01  -1.7573725e+08
   4.7900000e+01  -1.7977659e+08
   4.7920000e+01  -1.8305276e+08
   4.7940000e+01  -1.8526310e+08
   4.7960000e+01  -1.8619871e+08
   4.7980000e+01  -1.8568422e+08
   4.8000000e+01  -1.8368807e+08
   4.8020000e+01  -1.8023017e+08
   4.8040000e+01  -1.7549526e+08
   4.8060000e+01  -1.6970709e+08
   4.8080000e+01  -1.6324349e+08
   4.8100000e+01  -1.5647284e+08
   4.8120000e+01  -1.4988216e+08
   4.8140000e+01  -1.4387277e+08
   4.8160000e+01  -1.3891784e+08
   4.8180000e+01  -1.3532061e+08
   4.8200000e+01  -1.3341500e+08
   4.8220000e+01  -1.3329644e+08
   4.8240000e+01  -1.3507137e+08
   4.8260000e+01  -1.3857463e+08
   4.8280000e+01  -1.4366283e+08
   4.8300000e+01  -1.4993316e+08
   4.8320000e+01  -1.5704521e+08
   4.8340000e+01  -1.6445102e+08
   4.8360000e+01  -1.7172748e+08
   4.8380000e+01  -1.7831550e+08
   4.8400000e+01  -1.8385076e+08
   4.8420000e+01  -1.8789924e+08
   4.8440000e+01  -1.9027910e+08
   4.8460000e+01  -1.9078045e+08
   4.8480000e+01  -1.8947128e+08
   4.8500000e+01  -1.8639901e+08
   4.8520000e+01  -1.8187320e+08
   4.8540000e+01  -1.7615727e+08
   4.8560000e+01  -1.6972302e+08
   4.8580000e+01  -1.6294914e+08
   4.8600000e+01  -1.5634550e+08
   4.8620000e+01  -1.5027863e+08
   4.8640000e+01  -1.4516751e+08
   4.8660000e+01  -1.4125109e+08
   4.8680000e+01  -1.3876358e+08
   4.8700000e+01  -1.3774717e+08
   4.8720000e+01  -1.3821761e+08
   4.8740000e+01  -1.4001656e+08
   4.8760000e+01  -1.4297182e+08
   4.8780000e+01  -1.4678317e+08
   4.8800000e+01  -1.5116960e+08
   4.8820000e+01  -1.5578594e+08
   4.8840000e+01  -1.6034153e+08
   4.8860000e+01  -1.6454641e+08
   4.8880000e+01  -1.6818638e+08
   4.8900000e+01  -1.7109772e+08
   4.8920000e+01  -1.7318985e+08
   4.8940000e+01  -1.7444715e+08
   4.8960000e+01  -1.7490132e+08
   4.8980000e+01  -1.7465597e+08
   4.9000000e+01  -1.7382288e+08
   4.9020000e+01  -1.7256266e+08
   4.9040000e+01  -1.7100426e+08
   4.9060000e+01  -1.6929825e+08
   4.9080000e+01  -1.6753269e+08
   4.9100000e+01  -1.6580286e+08
   4.9120000e+01  -1.6412549e+08
   4.9140000e+01  -1.6253136e+08
   4.9160000e+01  -1.6097364e+08
   4.9180000e+01  -1.5944449e+08
   4.9200000e+01  -1.5787254e+08
   4.9220000e+01  -1.5625767e+08
   4.9240000e+01  -1.5455404e+08
   4.9260000e+01  -1.5281258e+08
   4.9280000e+01  -1.5104986e+08
   4.9300000e+01  -1.4938611e+08
   4.9320000e+01  -1.4790430e+08
   4.9340000e+01  -1.4677637e+08
   4.9360000e+01  -1.4611619e+08
   4.9380000e+01  -1.4609840e+08
   4.9400000e+01  -1.4680371e+08
   4.9420000e+01  -1.4834612e+08
   4.9440000e+01  -1.5070650e+08
   4.9460000e+01  -1.5388459e+08
   4.9480000e+01  -1.5772146e+08
   4.9500000e+01  -1.6208297e+08
   4.9520000e+01  -1.6667742e+08
   4.9540000e+01  -1.7126551e+08
   4.9560000e+01  -1.7548092e+08
   4.9580000e+01  -1.7905269e+08
   4.9600000e+01  -1.8163498e+08
   4.9620000e+01  -1.8302257e+08
   4.9640000e+01  -1.8299225e+08
   4.9660000e+01  -1.8149458e+08
   4.9680000e+01  -1.7850271e+08
   4.9700000e+01  -1.7417323e+08
   4.9720000e+01  -1.6869394e+08
   4.9740000e+01  -1.6241499e+08
   4.9760000e+01  -1.5569224e+08
   4.9780000e+01  -1.4899146e+08
   4.9800000e+01  -1.4273551e+08
   4.9820000e+01  -1.3738332e+08
   4.9840000e+01  -1.3329711e+08
   4.9860000e+01  -1.3079937e+08
   4.9880000e+01  -1.3007596e+08
   4.9900000e+01  -1.3121717e+08
   4.9920000e+01  -1.3416575e+08
   4.9940000e+01  -1.3874942e+08
   4.9960000e+01  -1.4467222e+08
   4.9980000e+01  -1.5154638e+08
   5.0000000e+01  -1.5891324e+08


==> data/sig2/sig13_buck_2_example3.dat <==
   3.0000000e+01  -1.9768009e+08
   3.0020000e+01  -1.9768009e+08
   3.0040000e+01  -1.9768009e+08
   3.0060000e+01  -1.9768009e+08
   3.0080000e+01  -1.9768009e+08
   3.0100000e+01  -1.9768009e+08
   3.0120000e+01  -1.9768009e+08
   3.0140000e+01  -1.9768009e+08
   3.0160000e+01  -1.9768009e+08
   3.0180000e+01  -1.9768009e+08
   3.0200000e+01  -1.9768009e+08
   3.0220000e+01  -1.9768009e+08
   3.0240000e+01  -1.9768009e+08
   3.0260000e+01  -1.9768009e+08
   3.0280000e+01  -1.9768009e+08
   3.0300000e+01  -1.9768009e+08
   3.0320000e+01  -1.9768009e+08
   3.0340000e+01  -1.9768009e+08
   3.0360000e+01  -1.9768009e+08
   3.0380000e+01  -1.9768009e+08
   3.0400000e+01  -1.9768009e+08
   3.0420000e+01  -1.9768009e+08
   3.0440000e+01  -1.9768009e+08
   3.0460000e+01  -1.9768009e+08
   3.0480000e+01  -1.9768009e+08
   3.0500000e+01  -1.9768009e+08
   3.0520000e+01  -1.9768009e+08
   3.0540000e+01  -1.9768009e+08
   3.0560000e+01  -1.9768009e+08
   3.0580000e+01  -1.9768009e+08
   3.0600000e+01  -1.9768009e+08
   3.0620000e+01  -1.9768009e+08
   3.0640000e+01  -1.9768009e+08
   3.0660000e+01  -1.9768009e+08
   3.0680000e+01  -1.9768009e+08
   3.0700000e+01  -1.9768009e+08
   3.0720000e+01  -1.9768009e+08
   3.0740000e+01  -1.9768009e+08
   3.0760000e+01  -1.9768009e+08
   3.0780000e+01  -1.9768009e+08
   3.0800000e+01  -1.9768009e+08
   3.0820000e+01  -1.9768009e+08
   3.0840000e+01  -1.9768009e+08
   3.0860000e+01  -1.9768009e+08
   3.0880000e+01  -1.9768009e+08
   3.0900000e+01  -1.9768009e+08
   3.0920000e+01  -1.9768009e+08
   3.0940000e+01  -1.9768009e+08
   3.0960000e+01  -1.9768009e+08
   3.0980000e+01  -1.9768009e+08
   3.1000000e+01  -1.9768009e+08
   3.1020000e+01  -1.9768009e+08
   3.1040000e+01  -1.9768009e+08
   3.1060000e+01  -1.9768009e+08
   3.1080000e+01  -1.9768009e+08
   3.1100000e+01  -1.9768009e+08
   3.1120000e+01  -1.9768009e+08
   3.1140000e+01  -1.9768009e+08
   3.1160000e+01  -1.9768009e+08
   3.1180000e+01  -1.9768009e+08
   3.1200000e+01  -1.9768009e+08
   3.1220000e+01  -1.9768009e+08
   3.1240000e+01  -1.9768009e+08
   3.1260000e+01  -1.9768009e+08
   3.1280000e+01  -1.9768009e+08
   3.1300000e+01  -1.9768009e+08
   3.1320000e+01  -1.9768009e+08
   3.1340000e+01  -1.9768009e+08
   3.1360000e+01  -1.9768009e+08
   3.1380000e+01  -1.9768009e+08
   3.1400000e+01  -1.9768009e+08
   3.1420000e+01  -1.9768009e+08
   3.1440000e+01  -1.9768009e+08
   3.1460000e+01  -1.9768009e+08
   3.1480000e+01  -1.9768009e+08
   3.1500000e+01  -1.9768009e+08
   3.1520000e+01  -1.9768009e+08
   3.1540000e+01  -1.9768009e+08
   3.1560000e+01  -1.9768009e+08
   3.1580000e+01  -1.9768009e+08
   3.1600000e+01  -1.9768009e+08
   3.1620000e+01  -1.9768009e+08
   3.1640000e+01  -1.9768009e+08
   3.1660000e+01  -1.9768009e+08
   3.1680000e+01  -1.9768009e+08
   3.1700000e+01  -1.9768009e+08
   3.1720000e+01  -1.9768009e+08
   3.1740000e+01  -1.9768009e+08
   3.1760000e+01  -1.9768009e+08
   3.1780000e+01  -1.9768009e+08
   3.1800000e+01  -1.9768009e+08
   3.1820000e+01  -1.9768009e+08
   3.1840000e+01  -1.9768009e+08
   3.1860000e+01  -1.9768009e+08
   3.1880000e+01  -1.9768009e+08
   3.1900000e+01  -1.9768009e+08
   3.1920000e+01  -1.9768009e+08
   3.1940000e+01  -1.9768009e+08
   3.1960000e+01  -1.9768009e+08
   3.1980000e+01  -1.9768009e+08
   3.2000000e+01  -1.9768009e+08
   3.2020000e+01  -1.9768009e+08
   3.2040000e+01  -1.9768009e+08
   3.2060000e+01  -1.9768009e+08
   3.2080000e+01  -1.9768009e+08
   3.2100000e+01  -1.9768009e+08
   3.2120000e+01  -1.9768009e+08
   3.2140000e+01  -1.9768009e+08
   3.2160000e+01  -1.9768009e+08
   3.2180000e+01  -1.9768009e+08
   3.2200000e+01  -1.9768009e+08
   3.2220000e+01  -1.9768009e+08
   3.2240000e+01  -1.9768009e+08
   3.2260000e+01  -1.9768009e+08
   3.2280000e+01  -1.9768009e+08
   3.2300000e+01  -1.9768009e+08
   3.2320000e+01  -1.9768009e+08
   3.2340000e+01  -1.9768009e+08
   3.2360000e+01  -1.9768009e+08
   3.2380000e+01  -1.9768009e+08
   3.2400000e+01  -1.9768009e+08
   3.2420000e+01  -1.9768009e+08
   3.2440000e+01  -1.9768009e+08
   3.2460000e+01  -1.9768009e+08
   3.2480000e+01  -1.9768009e+08
   3.2500000e+01  -1.9768009e+08
   3.2520000e+01  -1.9768009e+08
   3.2540000e+01  -1.9768009e+08
   3.2560000e+01  -1.9768009e+08
   3.2580000e+01  -1.9768009e+08
   3.2600000e+01  -1.9768009e+08
   3.2620000e+01  -1.9768009e+08
   3.2640000e+01  -1.9768009e+08
   3.2660000e+01  -1.9768009e+08
   3.2680000e+01  -1.9768009e+08
   3.2700000e+01  -1.9768009e+08
   3.2720000e+01  -1.9768009e+08
   3.2740000e+01  -1.9768009e+08
   3.2760000e+01  -1.9768009e+08
   3.2780000e+01  -1.9768009e+08
   3.2800000e+01  -1.9768009e+08
   3.2820000e+01  -1.9768009e+08
   3.2840000e+01  -1.9768009e+08
   3.2860000e+01  -1.9768009e+08
   3.2880000e+01  -1.9768009e+08
   3.2900000e+01  -1.9768009e+08
   3.2920000e+01  -1.9768009e+08
   3.2940000e+01  -1.9768009e+08
   3.2960000e+01  -1.9768009e+08
   3.2980000e+01  -1.9768009e+08
   3.3000000e+01  -1.9768009e+08
   3.3020000e+01  -1.9768009e+08
   3.3040000e+01  -1.9768009e+08
   3.3060000e+01  -1.9768009e+08
   3.3080000e+01  -1.9768009e+08
   3.3100000e+01  -1.9768009e+08
   3.3120000e+01  -1.9768009e+08
   3.3140000e+01  -1.9768009e+08
   3.3160000e+01  -1.9768009e+08
   3.3180000e+01  -1.9768009e+08
   3.3200000e+01  -1.9768009e+08
   3.3220000e+01  -1.9768009e+08
   3.3240000e+01  -1.9768009e+08
   3.3260000e+01  -1.9768009e+08
   3.3280000e+01  -1.9768009e+08
   3.3300000e+01  -1.9768009e+08
   3.3320000e+01  -1.9768009e+08
   3.3340000e+01  -1.9768009e+08
   3.3360000e+01  -1.9768009e+08
   3.3380000e+01  -1.9768009e+08
   3.3400000e+01  -1.9768009e+08
   3.3420000e+01  -1.9768009e+08
   3.3440000e+01  -1.9768009e+08
   3.3460000e+01  -1.9768009e+08
   3.3480000e+01  -1.9768009e+08
   3.3500000e+01  -1.9768009e+08
   3.3520000e+01  -1.9768009e+08
   3.3540000e+01  -1.9768009e+08
   3.3560000e+01  -1.9768009e+08
   3.3580000e+01  -1.9768009e+08
   3.3600000e+01  -1.9768009e+08
   3.3620000e+01  -1.9768009e+08
   3.3640000e+01  -1.9768009e+08
   3.3660000e+01  -1.9768009e+08
   3.3680000e+01  -1.9768009e+08
   3.3700000e+01  -1.9768009e+08
   3.3720000e+01  -1.9768009e+08
   3.3740000e+01  -1.9768009e+08
   3.3760000e+01  -1.9768009e+08
   3.3780000e+01  -1.9768009e+08
   3.3800000e+01  -1.9768009e+08
   3.3820000e+01  -1.9768009e+08
   3.3840000e+01  -1.9768009e+08
   3.3860000e+01  -1.9768009e+08
   3.3880000e+01  -1.9768009e+08
   3.3900000e+01  -1.9768009e+08
   3.3920000e+01  -1.9768009e+08
   3.3940000e+01  -1.9768009e+08
   3.3960000e+01  -1.9768009e+08
   3.3980000e+01  -1.9768009e+08
   3.4000000e+01  -1.9768009e+08
   3.4020000e+01  -1.9768009e+08
   3.4040000e+01  -1.9768009e+08
   3.4060000e+01  -1.9768009e+08
   3.4080000e+01  -1.9768009e+08
   3.4100000e+01  -1.9768009e+08
   3.4120000e+01  -1.9768009e+08
   3.4140000e+01  -1.9768009e+08
   3.4160000e+01  -1.9768009e+08
   3.4180000e+01  -1.9768009e+08
   3.4200000e+01  -1.9768009e+08
   3.4220000e+01  -1.9768009e+08
   3.4240000e+01  -1.9768009e+08
   3.4260000e+01  -1.9768009e+08
   3.4280000e+01  -1.9768009e+08
   3.4300000e+01  -1.9768009e+08
   3.4320000e+01  -1.9768009e+08
   3.4340000e+01  -1.9768009e+08
   3.4360000e+01  -1.9768009e+08
   3.4380000e+01  -1.9768009e+08
   3.4400000e+01  -1.9768009e+08
   3.4420000e+01  -1.9768009e+08
   3.4440000e+01  -1.9768009e+08
   3.4460000e+01  -1.9768009e+08
   3.4480000e+01  -1.9768009e+08
   3.4500000e+01  -1.9768009e+08
   3.4520000e+01  -1.9768009e+08
   3.4540000e+01  -1.9768009e+08
   3.4560000e+01  -1.9768009e+08
   3.4580000e+01  -1.9768009e+08
   3.4600000e+01  -1.9768009e+08
   3.4620000e+01  -1.9768009e+08
   3.4640000e+01  -1.9768009e+08
   3.4660000e+01  -1.9768009e+08
   3.4680000e+01  -1.9768009e+08
   3.4700000e+01  -1.9768009e+08
   3.4720000e+01  -1.9768009e+08
   3.4740000e+01  -1.9768009e+08
   3.4760000e+01  -1.9768009e+08
   3.4780000e+01  -1.9768009e+08
   3.4800000e+01  -1.9768009e+08
   3.4820000e+01  -1.9768009e+08
   3.4840000e+01  -1.9768009e+08
   3.4860000e+01  -1.9768009e+08
   3.4880000e+01  -1.9768009e+08
   3.4900000e+01  -1.9768009e+08
   3.4920000e+01  -1.9768009e+08
   3.4940000e+01  -1.9768009e+08
   3.4960000e+01  -1.9768009e+08
   3.4980000e+01  -1.9768009e+08
   3.5000000e+01  -1.9768009e+08
   3.5020000e+01  -1.9768009e+08
   3.5040000e+01  -1.9768009e+08
   3.5060000e+01  -1.9768009e+08
   3.5080000e+01  -1.9768009e+08
   3.5100000e+01  -1.9768009e+08
   3.5120000e+01  -1.9768009e+08
   3.5140000e+01  -1.9768009e+08
   3.5160000e+01  -1.9768009e+08
   3.5180000e+01  -1.9768009e+08
   3.5200000e+01  -1.9768009e+08
   3.5220000e+01  -1.9768009e+08
   3.5240000e+01  -1.9768009e+08
   3.5260000e+01  -1.9768009e+08
   3.5280000e+01  -1.9768009e+08
   3.5300000e+01  -1.9768009e+08
   3.5320000e+01  -1.9768009e+08
   3.5340000e+01  -1.9768009e+08
   3.5360000e+01  -1.9768009e+08
   3.5380000e+01  -1.9768009e+08
   3.5400000e+01  -1.9768009e+08
   3.5420000e+01  -1.9768009e+08
   3.5440000e+01  -1.9768009e+08
   3.5460000e+01  -1.9768009e+08
   3.5480000e+01  -1.9768009e+08
   3.5500000e+01  -1.9768009e+08
   3.5520000e+01  -1.9768009e+08
   3.5540000e+01  -1.9768009e+08
   3.5560000e+01  -1.9768009e+08
   3.5580000e+01  -1.9768009e+08
   3.5600000e+01  -1.9768009e+08
   3.5620000e+01  -1.9768009e+08
   3.5640000e+01  -1.9768009e+08
   3.5660000e+01  -1.9768009e+08
   3.5680000e+01  -1.9768009e+08
   3.5700000e+01  -1.9768009e+08
   3.5720000e+01  -1.9768009e+08
   3.5740000e+01  -1.9768009e+08
   3.5760000e+01  -1.9768009e+08
   3.5780000e+01  -1.9768009e+08
   3.5800000e+01  -1.9768009e+08
   3.5820000e+01  -1.9768009e+08
   3.5840000e+01  -1.9768009e+08
   3.5860000e+01  -1.9768009e+08
   3.5880000e+01  -1.9768009e+08
   3.5900000e+01  -1.9768009e+08
   3.5920000e+01  -1.9768009e+08
   3.5940000e+01  -1.9768009e+08
   3.5960000e+01  -1.9768009e+08
   3.5980000e+01  -1.9768009e+08
   3.6000000e+01  -1.9768009e+08
   3.6020000e+01  -1.9768009e+08
   3.6040000e+01  -1.9768009e+08
   3.6060000e+01  -1.9768009e+08
   3.6080000e+01  -1.9768009e+08
   3.6100000e+01  -1.9768009e+08
   3.6120000e+01  -1.9768009e+08
   3.6140000e+01  -1.9768009e+08
   3.6160000e+01  -1.9768009e+08
   3.6180000e+01  -1.9768009e+08
   3.6200000e+01  -1.9768009e+08
   3.6220000e+01  -1.9768009e+08
   3.6240000e+01  -1.9768009e+08
   3.6260000e+01  -1.9768009e+08
   3.6280000e+01  -1.9768009e+08
   3.6300000e+01  -1.9768009e+08
   3.6320000e+01  -1.9768009e+08
   3.6340000e+01  -1.9768009e+08
   3.6360000e+01  -1.9768009e+08
   3.6380000e+01  -1.9768009e+08
   3.6400000e+01  -1.9768009e+08
   3.6420000e+01  -1.9768009e+08
   3.6440000e+01  -1.9768009e+08
   3.6460000e+01  -1.9768009e+08
   3.6480000e+01  -1.9768009e+08
   3.6500000e+01  -1.9768009e+08
   3.6520000e+01  -1.9768009e+08
   3.6540000e+01  -1.9768009e+08
   3.6560000e+01  -1.9768009e+08
   3.6580000e+01  -1.9768009e+08
   3.6600000e+01  -1.9768009e+08
   3.6620000e+01  -1.9768009e+08
   3.6640000e+01  -1.9768009e+08
   3.6660000e+01  -1.9768009e+08
   3.6680000e+01  -1.9768009e+08
   3.6700000e+01  -1.9768009e+08
   3.6720000e+01  -1.9768009e+08
   3.6740000e+01  -1.9768009e+08
   3.6760000e+01  -1.9768009e+08
   3.6780000e+01  -1.9768009e+08
   3.6800000e+01  -1.9768009e+08
   3.6820000e+01  -1.9768009e+08
   3.6840000e+01  -1.9768009e+08
   3.6860000e+01  -1.9768009e+08
   3.6880000e+01  -1.9768009e+08
   3.6900000e+01  -1.9768009e+08
   3.6920000e+01  -1.9768009e+08
   3.6940000e+01  -1.9768009e+08
   3.6960000e+01  -1.9768009e+08
   3.6980000e+01  -1.9768009e+08
   3.7000000e+01  -1.9768009e+08
   3.7020000e+01  -1.9768009e+08
   3.7040000e+01  -1.9768009e+08
   3.7060000e+01  -1.9768009e+08
   3.7080000e+01  -1.9768009e+08
   3.7100000e+01  -1.9768009e+08
   3.7120000e+01  -1.9768009e+08
   3.7140000e+01  -1.9768009e+08
   3.7160000e+01  -1.9768009e+08
   3.7180000e+01  -1.9768009e+08
   3.7200000e+01  -1.9768009e+08
   3.7220000e+01  -1.9768009e+08
   3.7240000e+01  -1.9768009e+08
   3.7260000e+01  -1.9768009e+08
   3.7280000e+01  -1.9768009e+08
   3.7300000e+01  -1.9768009e+08
   3.7320000e+01  -1.9768009e+08
   3.7340000e+01  -1.9768009e+08
   3.7360000e+01  -1.9768009e+08
   3.7380000e+01  -1.9768009e+08
   3.7400000e+01  -1.9768009e+08
   3.7420000e+01  -1.9768009e+08
   3.7440000e+01  -1.9768009e+08
   3.7460000e+01  -1.9768009e+08
   3.7480000e+01  -1.9768009e+08
   3.7500000e+01  -1.9768009e+08
   3.7520000e+01  -1.9768009e+08
   3.7540000e+01  -1.9768009e+08
   3.7560000e+01  -1.9768009e+08
   3.7580000e+01  -1.9768009e+08
   3.7600000e+01  -1.9768009e+08
   3.7620000e+01  -1.9768009e+08
   3.7640000e+01  -1.9768009e+08
   3.7660000e+01  -1.9768009e+08
   3.7680000e+01  -1.9768009e+08
   3.7700000e+01  -1.9768009e+08
   3.7720000e+01  -1.9768009e+08
   3.7740000e+01  -1.9768009e+08
   3.7760000e+01  -1.9768009e+08
   3.7780000e+01  -1.9768009e+08
   3.7800000e+01  -1.9768009e+08
   3.7820000e+01  -1.9768009e+08
   3.7840000e+01  -1.9768009e+08
   3.7860000e+01  -1.9768009e+08
   3.7880000e+01  -1.9768009e+08
   3.7900000e+01  -1.9768009e+08
   3.7920000e+01  -1.9768009e+08
   3.7940000e+01  -1.9768009e+08
   3.7960000e+01  -1.9768009e+08
   3.7980000e+01  -1.9768009e+08
   3.8000000e+01  -1.9768009e+08
   3.8020000e+01  -1.9768009e+08
   3.8040000e+01  -1.9768009e+08
   3.8060000e+01  -1.9768009e+08
   3.8080000e+01  -1.9768009e+08
   3.8100000e+01  -1.9768009e+08
   3.8120000e+01  -1.9768009e+08
   3.8140000e+01  -1.9768009e+08
   3.8160000e+01  -1.9768009e+08
   3.8180000e+01  -1.9768009e+08
   3.8200000e+01  -1.9768009e+08
   3.8220000e+01  -1.9768009e+08
   3.8240000e+01  -1.9768009e+08
   3.8260000e+01  -1.9768009e+08
   3.8280000e+01  -1.9768009e+08
   3.8300000e+01  -1.9768009e+08
   3.8320000e+01  -1.9768009e+08
   3.8340000e+01  -1.9768009e+08
   3.8360000e+01  -1.9768009e+08
   3.8380000e+01  -1.9768009e+08
   3.8400000e+01  -1.9768009e+08
   3.8420000e+01  -1.9768009e+08
   3.8440000e+01  -1.9768009e+08
   3.8460000e+01  -1.9768009e+08
   3.8480000e+01  -1.9768009e+08
   3.8500000e+01  -1.9768009e+08
   3.8520000e+01  -1.9768009e+08
   3.8540000e+01  -1.9768009e+08
   3.8560000e+01  -1.9768009e+08
   3.8580000e+01  -1.9768009e+08
   3.8600000e+01  -1.9768009e+08
   3.8620000e+01  -1.9768009e+08
   3.8640000e+01  -1.9768009e+08
   3.8660000e+01  -1.9768009e+08
   3.8680000e+01  -1.9768009e+08
   3.8700000e+01  -1.9768009e+08
   3.8720000e+01  -1.9768009e+08
   3.8740000e+01  -1.9768009e+08
   3.8760000e+01  -1.9768009e+08
   3.8780000e+01  -1.9768009e+08
   3.8800000e+01  -1.9768009e+08
   3.8820000e+01  -1.9768009e+08
   3.8840000e+01  -1.9768009e+08
   3.8860000e+01  -1.9768009e+08
   3.8880000e+01  -1.9768009e+08
   3.8900000e+01  -1.9768009e+08
   3.8920000e+01  -1.9768009e+08
   3.8940000e+01  -1.9768009e+08
   3.8960000e+01  -1.9768009e+08
   3.8980000e+01  -1.9768009e+08
   3.9000000e+01  -1.9768009e+08
   3.9020000e+01  -1.9768009e+08
   3.9040000e+01  -1.9768009e+08
   3.9060000e+01  -1.9768009e+08
   3.9080000e+01  -1.9768009e+08
   3.9100000e+01  -1.9768009e+08
   3.9120000e+01  -1.9768009e+08
   3.9140000e+01  -1.9768009e+08
   3.9160000e+01  -1.9768009e+08
   3.9180000e+01  -1.9768009e+08
   3.9200000e+01  -1.9768009e+08
   3.9220000e+01  -1.9768009e+08
   3.9240000e+01  -1.9768009e+08
   3.9260000e+01  -1.9768009e+08
   3.9280000e+01  -1.9768009e+08
   3.9300000e+01  -1.9768009e+08
   3.9320000e+01  -1.9768009e+08
   3.9340000e+01  -1.9768009e+08
   3.9360000e+01  -1.9768009e+08
   3.9380000e+01  -1.9768009e+08
   3.9400000e+01  -1.9768009e+08
   3.9420000e+01  -1.9768009e+08
   3.9440000e+01  -1.9768009e+08
   3.9460000e+01  -1.9768009e+08
   3.9480000e+01  -1.9768009e+08
   3.9500000e+01  -1.9768009e+08
   3.9520000e+01  -1.9768009e+08
   3.9540000e+01  -1.9768009e+08
   3.9560000e+01  -1.9768009e+08
   3.9580000e+01  -1.9768009e+08
   3.9600000e+01  -1.9768009e+08
   3.9620000e+01  -1.9768009e+08
   3.9640000e+01  -1.9768009e+08
   3.9660000e+01  -1.9768009e+08
   3.9680000e+01  -1.9768009e+08
   3.9700000e+01  -1.9768009e+08
   3.9720000e+01  -1.9768009e+08
   3.9740000e+01  -1.9768009e+08
   3.9760000e+01  -1.9768009e+08
   3.9780000e+01  -1.9768009e+08
   3.9800000e+01  -1.9768009e+08
   3.9820000e+01  -1.9768009e+08
   3.9840000e+01  -1.9768009e+08
   3.9860000e+01  -1.9768009e+08
   3.9880000e+01  -1.9768009e+08
   3.9900000e+01  -1.9768009e+08
   3.9920000e+01  -1.9768009e+08
   3.9940000e+01  -1.9768009e+08
   3.9960000e+01  -1.9768009e+08
   3.9980000e+01  -1.9768009e+08
   4.0000000e+01  -1.9768009e+08
   4.0020000e+01  -1.9768009e+08
   4.0040000e+01  -1.9768009e+08
   4.0060000e+01  -1.9768009e+08
   4.0080000e+01  -1.9768009e+08
   4.0100000e+01  -1.9768009e+08
   4.0120000e+01  -1.9768009e+08
   4.0140000e+01  -1.9768009e+08
   4.0160000e+01  -1.9768009e+08
   4.0180000e+01  -1.9768009e+08
   4.0200000e+01  -1.9768009e+08
   4.0220000e+01  -1.9768009e+08
   4.0240000e+01  -1.9768009e+08
   4.0260000e+01  -1.9768009e+08
   4.0280000e+01  -1.9768009e+08
   4.0300000e+01  -1.9768009e+08
   4.0320000e+01  -1.9768009e+08
   4.0340000e+01  -1.9768009e+08
   4.0360000e+01  -1.9768009e+08
   4.0380000e+01  -1.9768009e+08
   4.0400000e+01  -1.9768009e+08
   4.0420000e+01  -1.9768009e+08
   4.0440000e+01  -1.9768009e+08
   4.0460000e+01  -1.9768009e+08
   4.0480000e+01  -1.9768009e+08
   4.0500000e+01  -1.9768009e+08
   4.0520000e+01  -1.9768009e+08
   4.0540000e+01  -1.9768009e+08
   4.0560000e+01  -1.9768009e+08
   4.0580000e+01  -1.9768009e+08
   4.0600000e+01  -1.9768009e+08
   4.0620000e+01  -1.9768009e+08
   4.0640000e+01  -1.9768009e+08
   4.0660000e+01  -1.9768009e+08
   4.0680000e+01  -1.9768009e+08
   4.0700000e+01  -1.9768009e+08
   4.0720000e+01  -1.9768009e+08
   4.0740000e+01  -1.9768009e+08
   4.0760000e+01  -1.9768009e+08
   4.0780000e+01  -1.9768009e+08
   4.0800000e+01  -1.9768009e+08
   4.0820000e+01  -1.9768009e+08
   4.0840000e+01  -1.9768009e+08
   4.0860000e+01  -1.9768009e+08
   4.0880000e+01  -1.9768009e+08
   4.0900000e+01  -1.9768009e+08
   4.0920000e+01  -1.9768009e+08
   4.0940000e+01  -1.9768009e+08
   4.0960000e+01  -1.9768009e+08
   4.0980000e+01  -1.9768009e+08
   4.1000000e+01  -1.9768009e+08
   4.1020000e+01  -1.9768009e+08
   4.1040000e+01  -1.9768009e+08
   4.1060000e+01  -1.9768009e+08
   4.1080000e+01  -1.9768009e+08
   4.1100000e+01  -1.9768009e+08
   4.1120000e+01  -1.9768009e+08
   4.1140000e+01  -1.9768009e+08
   4.1160000e+01  -1.9768009e+08
   4.1180000e+01  -1.9768009e+08
   4.1200000e+01  -1.9768009e+08
   4.1220000e+01  -1.9768009e+08
   4.1240000e+01  -1.9768009e+08
   4.1260000e+01  -1.9768009e+08
   4.1280000e+01  -1.9768009e+08
   4.1300000e+01  -1.9768009e+08
   4.1320000e+01  -1.9768009e+08
   4.1340000e+01  -1.9768009e+08
   4.1360000e+01  -1.9768009e+08
   4.1380000e+01  -1.9768009e+08
   4.1400000e+01  -1.9768009e+08
   4.1420000e+01  -1.9768009e+08
   4.1440000e+01  -1.9768009e+08
   4.1460000e+01  -1.9768009e+08
   4.1480000e+01  -1.9768009e+08
   4.1500000e+01  -1.9768009e+08
   4.1520000e+01  -1.9768009e+08
   4.1540000e+01  -1.9768009e+08
   4.1560000e+01  -1.9768009e+08
   4.1580000e+01  -1.9768009e+08
   4.1600000e+01  -1.9768009e+08
   4.1620000e+01  -1.9768009e+08
   4.1640000e+01  -1.9768009e+08
   4.1660000e+01  -1.9768009e+08
   4.1680000e+01  -1.9768009e+08
   4.1700000e+01  -1.9768009e+08
   4.1720000e+01  -1.9768009e+08
   4.1740000e+01  -1.9768009e+08
   4.1760000e+01  -1.9768009e+08
   4.1780000e+01  -1.9768009e+08
   4.1800000e+01  -1.9768009e+08
   4.1820000e+01  -1.9768009e+08
   4.1840000e+01  -1.9768009e+08
   4.1860000e+01  -1.9768009e+08
   4.1880000e+01  -1.9768009e+08
   4.1900000e+01  -1.9768009e+08
   4.1920000e+01  -1.9768009e+08
   4.1940000e+01  -1.9768009e+08
   4.1960000e+01  -1.9768009e+08
   4.1980000e+01  -1.9768009e+08
   4.2000000e+01  -1.9768009e+08
   4.2020000e+01  -1.9768009e+08
   4.2040000e+01  -1.9768009e+08
   4.2060000e+01  -1.9768009e+08
   4.2080000e+01  -1.9768009e+08
   4.2100000e+01  -1.9768009e+08
   4.2120000e+01  -1.9768009e+08
   4.2140000e+01  -1.9768009e+08
   4.2160000e+01  -1.9768009e+08
   4.2180000e+01  -1.9768009e+08
   4.2200000e+01  -1.9768009e+08
   4.2220000e+01  -1.9768009e+08
   4.2240000e+01  -1.9768009e+08
   4.2260000e+01  -1.9768009e+08
   4.2280000e+01  -1.9768009e+08
   4.2300000e+01  -1.9768009e+08
   4.2320000e+01  -1.9768009e+08
   4.2340000e+01  -1.9768009e+08
   4.2360000e+01  -1.9768009e+08
   4.2380000e+01  -1.9768009e+08
   4.2400000e+01  -1.9768009e+08
   4.2420000e+01  -1.9768009e+08
   4.2440000e+01  -1.9768009e+08
   4.2460000e+01  -1.9768009e+08
   4.2480000e+01  -1.9768009e+08
   4.2500000e+01  -1.9768009e+08
   4.2520000e+01  -1.9768009e+08
   4.2540000e+01  -1.9768009e+08
   4.2560000e+01  -1.9768009e+08
   4.2580000e+01  -1.9768009e+08
   4.2600000e+01  -1.9768009e+08
   4.2620000e+01  -1.9768009e+08
   4.2640000e+01  -1.9768009e+08
   4.2660000e+01  -1.9768009e+08
   4.2680000e+01  -1.9768009e+08
   4.2700000e+01  -1.9768009e+08
   4.2720000e+01  -1.9768009e+08
   4.2740000e+01  -1.9768009e+08
   4.2760000e+01  -1.9768009e+08
   4.2780000e+01  -1.9768009e+08
   4.2800000e+01  -1.9768009e+08
   4.2820000e+01  -1.9768009e+08
   4.2840000e+01  -1.9768009e+08
   4.2860000e+01  -1.9768009e+08
   4.2880000e+01  -1.9768009e+08
   4.2900000e+01  -1.9768009e+08
   4.2920000e+01  -1.9768009e+08
   4.2940000e+01  -1.9768009e+08
   4.2960000e+01  -1.9768009e+08
   4.2980000e+01  -1.9768009e+08
   4.3000000e+01  -1.9768009e+08
   4.3020000e+01  -1.9768009e+08
   4.3040000e+01  -1.9768009e+08
   4.3060000e+01  -1.9768009e+08
   4.3080000e+01  -1.9768009e+08
   4.3100000e+01  -1.9768009e+08
   4.3120000e+01  -1.9768009e+08
   4.3140000e+01  -1.9768009e+08
   4.3160000e+01  -1.9768009e+08
   4.3180000e+01  -1.9768009e+08
   4.3200000e+01  -1.9768009e+08
   4.3220000e+01  -1.9768009e+08
   4.3240000e+01  -1.9768009e+08
   4.3260000e+01  -1.9768009e+08
   4.3280000e+01  -1.9768009e+08
   4.3300000e+01  -1.9768009e+08
   4.3320000e+01  -1.9768009e+08
   4.3340000e+01  -1.9768009e+08
   4.3360000e+01  -1.9768009e+08
   4.3380000e+01  -1.9768009e+08
   4.3400000e+01  -1.9768009e+08
   4.3420000e+01  -1.9768009e+08
   4.3440000e+01  -1.9768009e+08
   4.3460000e+01  -1.9768009e+08
   4.3480000e+01  -1.9768009e+08
   4.3500000e+01  -1.9768009e+08
   4.3520000e+01  -1.9768009e+08
   4.3540000e+01  -1.9768009e+08
   4.3560000e+01  -1.9768009e+08
   4.3580000e+01  -1.9768009e+08
   4.3600000e+01  -1.9768009e+08
   4.3620000e+01  -1.9768009e+08
   4.3640000e+01  -1.9768009e+08
   4.3660000e+01  -1.9768009e+08
   4.3680000e+01  -1.9768009e+08
   4.3700000e+01  -1.9768009e+08
   4.3720000e+01  -1.9768009e+08
   4.3740000e+01  -1.9768009e+08
   4.3760000e+01  -1.9768009e+08
   4.3780000e+01  -1.9768009e+08
   4.3800000e+01  -1.9768009e+08
   4.3820000e+01  -1.9768009e+08
   4.3840000e+01  -1.9768009e+08
   4.3860000e+01  -1.9768009e+08
   4.3880000e+01  -1.9768009e+08
   4.3900000e+01  -1.9768009e+08
   4.3920000e+01  -1.9768009e+08
   4.3940000e+01  -1.9768009e+08
   4.3960000e+01  -1.9768009e+08
   4.3980000e+01  -1.9768009e+08
   4.4000000e+01  -1.9768009e+08
   4.4020000e+01  -1.9768009e+08
   4.4040000e+01  -1.9768009e+08
   4.4060000e+01  -1.9768009e+08
   4.4080000e+01  -1.9768009e+08
   4.4100000e+01  -1.9768009e+08
   4.4120000e+01  -1.9768009e+08
   4.4140000e+01  -1.9768009e+08
   4.4160000e+01  -1.9768009e+08
   4.4180000e+01  -1.9768009e+08
   4.4200000e+01  -1.9768009e+08
   4.4220000e+01  -1.9768009e+08
   4.4240000e+01  -1.9768009e+08
   4.4260000e+01  -1.9768009e+08
   4.4280000e+01  -1.9768009e+08
   4.4300000e+01  -1.9768009e+08
   4.4320000e+01  -1.9768009e+08
   4.4340000e+01  -1.9768009e+08
   4.4360000e+01  -1.9768009e+08
   4.4380000e+01  -1.9768009e+08
   4.4400000e+01  -1.9768009e+08
   4.4420000e+01  -1.9768009e+08
   4.4440000e+01  -1.9768009e+08
   4.4460000e+01  -1.9768009e+08
   4.4480000e+01  -1.9768009e+08
   4.4500000e+01  -1.9768009e+08
   4.4520000e+01  -1.9768009e+08
   4.4540000e+01  -1.9768009e+08
   4.4560000e+01  -1.9768009e+08
   4.4580000e+01  -1.9768009e+08
   4.4600000e+01  -1.9768009e+08
   4.4620000e+01  -1.9768009e+08
   4.4640000e+01  -1.9768009e+08
   4.4660000e+01  -1.9768009e+08
   4.4680000e+01  -1.9768009e+08
   4.4700000e+01  -1.9768009e+08
   4.4720000e+01  -1.9768009e+08
   4.4740000e+01  -1.9768009e+08
   4.4760000e+01  -1.9768009e+08
   4.4780000e+01  -1.9768009e+08
   4.4800000e+01  -1.9768009e+08
   4.4820000e+01  -1.9768009e+08
   4.4840000e+01  -1.9768009e+08
   4.4860000e+01  -1.9768009e+08
   4.4880000e+01  -1.9768009e+08
   4.4900000e+01  -1.9768009e+08
   4.4920000e+01  -1.9768009e+08
   4.4940000e+01  -1.9768009e+08
   4.4960000e+01  -1.9768009e+08
   4.4980000e+01  -1.9768009e+08
   4.5000000e+01  -1.9768009e+08
   4.5020000e+01  -1.9768009e+08
   4.5040000e+01  -1.9768009e+08
   4.5060000e+01  -1.9768009e+08
   4.5080000e+01  -1.9768009e+08
   4.5100000e+01  -1.9768009e+08
   4.5120000e+01  -1.9768009e+08
   4.5140000e+01  -1.9768009e+08
   4.5160000e+01  -1.9768009e+08
   4.5180000e+01  -1.9768009e+08
   4.5200000e+01  -1.9768009e+08
   4.5220000e+01  -1.9768009e+08
   4.5240000e+01  -1.9768009e+08
   4.5260000e+01  -1.9768009e+08
   4.5280000e+01  -1.9768009e+08
   4.5300000e+01  -1.9768009e+08
   4.5320000e+01  -1.9768009e+08
   4.5340000e+01  -1.9768009e+08
   4.5360000e+01  -1.9768009e+08
   4.5380000e+01  -1.9768009e+08
   4.5400000e+01  -1.9768009e+08
   4.5420000e+01  -1.9768009e+08
   4.5440000e+01  -1.9768009e+08
   4.5460000e+01  -1.9768009e+08
   4.5480000e+01  -1.9768009e+08
   4.5500000e+01  -1.9768009e+08
   4.5520000e+01  -1.9768009e+08
   4.5540000e+01  -1.9768009e+08
   4.5560000e+01  -1.9768009e+08
   4.5580000e+01  -1.9768009e+08
   4.5600000e+01  -1.9768009e+08
   4.5620000e+01  -1.9768009e+08
   4.5640000e+01  -1.9768009e+08
   4.5660000e+01  -1.9768009e+08
   4.5680000e+01  -1.9768009e+08
   4.5700000e+01  -1.9768009e+08
   4.5720000e+01  -1.9768009e+08
   4.5740000e+01  -1.9768009e+08
   4.5760000e+01  -1.9768009e+08
   4.5780000e+01  -1.9768009e+08
   4.5800000e+01  -1.9768009e+08
   4.5820000e+01  -1.9768009e+08
   4.5840000e+01  -1.9768009e+08
   4.5860000e+01  -1.9768009e+08
   4.5880000e+01  -1.9768009e+08
   4.5900000e+01  -1.9768009e+08
   4.5920000e+01  -1.9768009e+08
   4.5940000e+01  -1.9768009e+08
   4.5960000e+01  -1.9768009e+08
   4.5980000e+01  -1.9768009e+08
   4.6000000e+01  -1.9768009e+08
   4.6020000e+01  -1.9768009e+08
   4.6040000e+01  -1.9768009e+08
   4.6060000e+01  -1.9768009e+08
   4.6080000e+01  -1.9768009e+08
   4.6100000e+01  -1.9768009e+08
   4.6120000e+01  -1.9768009e+08
   4.6140000e+01  -1.9768009e+08
   4.6160000e+01  -1.9768009e+08
   4.6180000e+01  -1.9768009e+08
   4.6200000e+01  -1.9768009e+08
   4.6220000e+01  -1.9768009e+08
   4.6240000e+01  -1.9768009e+08
   4.6260000e+01  -1.9768009e+08
   4.6280000e+01  -1.9768009e+08
   4.6300000e+01  -1.9768009e+08
   4.6320000e+01  -1.9768009e+08
   4.6340000e+01  -1.9768009e+08
   4.6360000e+01  -1.9768009e+08
   4.6380000e+01  -1.9768009e+08
   4.6400000e+01  -1.9768009e+08
   4.6420000e+01  -1.9768009e+08
   4.6440000e+01  -1.9768009e+08
   4.6460000e+01  -1.9768009e+08
   4.6480000e+01  -1.9768009e+08
   4.6500000e+01  -1.9768009e+08
   4.6520000e+01  -1.9768009e+08
   4.6540000e+01  -1.9768009e+08
   4.6560000e+01  -1.9768009e+08
   4.6580000e+01  -1.9768009e+08
   4.6600000e+01  -1.9768009e+08
   4.6620000e+01  -1.9768009e+08
   4.6640000e+01  -1.9768009e+08
   4.6660000e+01  -1.9768009e+08
   4.6680000e+01  -1.9768009e+08
   4.6700000e+01  -1.9768009e+08
   4.6720000e+01  -1.9768009e+08
   4.6740000e+01  -1.9768009e+08
   4.6760000e+01  -1.9768009e+08
   4.6780000e+01  -1.9768009e+08
   4.6800000e+01  -1.9768009e+08
   4.6820000e+01  -1.9768009e+08
   4.6840000e+01  -1.9768009e+08
   4.6860000e+01  -1.9768009e+08
   4.6880000e+01  -1.9768009e+08
   4.6900000e+01  -1.9768009e+08
   4.6920000e+01  -1.9768009e+08
   4.6940000e+01  -1.9768009e+08
   4.6960000e+01  -1.9768009e+08
   4.6980000e+01  -1.9768009e+08
   4.7000000e+01  -1.9768009e+08
   4.7020000e+01  -1.9768009e+08
   4.7040000e+01  -1.9768009e+08
   4.7060000e+01  -1.9768009e+08
   4.7080000e+01  -1.9768009e+08
   4.7100000e+01  -1.9768009e+08
   4.7120000e+01  -1.9768009e+08
   4.7140000e+01  -1.9768009e+08
   4.7160000e+01  -1.9768009e+08
   4.7180000e+01  -1.9768009e+08
   4.7200000e+01  -1.9768009e+08
   4.7220000e+01  -1.9768009e+08
   4.7240000e+01  -1.9768009e+08
   4.7260000e+01  -1.9768009e+08
   4.7280000e+01  -1.9768009e+08
   4.7300000e+01  -1.9768009e+08
   4.7320000e+01  -1.9768009e+08
   4.7340000e+01  -1.9768009e+08
   4.7360000e+01  -1.9768009e+08
   4.7380000e+01  -1.9768009e+08
   4.7400000e+01  -1.9768009e+08
   4.7420000e+01  -1.9768009e+08
   4.7440000e+01  -1.9768009e+08
   4.7460000e+01  -1.9768009e+08
   4.7480000e+01  -1.9768009e+08
   4.7500000e+01  -1.9768009e+08
   4.7520000e+01  -1.9768009e+08
   4.7540000e+01  -1.9768009e+08
   4.7560000e+01  -1.9768009e+08
   4.7580000e+01  -1.9768009e+08
   4.7600000e+01  -1.9768009e+08
   4.7620000e+01  -1.9768009e+08
   4.7640000e+01  -1.9768009e+08
   4.7660000e+01  -1.9768009e+08
   4.7680000e+01  -1.9768009e+08
   4.7700000e+01  -1.9768009e+08
   4.7720000e+01  -1.9768009e+08
   4.7740000e+01  -1.9768009e+08
   4.7760000e+01  -1.9768009e+08
   4.7780000e+01  -1.9768009e+08
   4.7800000e+01  -1.9768009e+08
   4.7820000e+01  -1.9768009e+08
   4.7840000e+01  -1.9768009e+08
   4.7860000e+01  -1.9768009e+08
   4.7880000e+01  -1.9768009e+08
   4.7900000e+01  -1.9768009e+08
   4.7920000e+01  -1.9768009e+08
   4.7940000e+01  -1.9768009e+08
   4.7960000e+01  -1.9768009e+08
   4.7980000e+01  -1.9768009e+08
   4.8000000e+01  -1.9768009e+08
   4.8020000e+01  -1.9768009e+08
   4.8040000e+01  -1.9768009e+08
   4.8060000e+01  -1.9768009e+08
   4.8080000e+01  -1.9768009e+08
   4.8100000e+01  -1.9768009e+08
   4.8120000e+01  -1.9768009e+08
   4.8140000e+01  -1.9768009e+08
   4.8160000e+01  -1.9768009e+08
   4.8180000e+01  -1.9768009e+08
   4.8200000e+01  -1.9768009e+08
   4.8220000e+01  -1.9768009e+08
   4.8240000e+01  -1.9768009e+08
   4.8260000e+01  -1.9768009e+08
   4.8280000e+01  -1.9768009e+08
   4.8300000e+01  -1.9768009e+08
   4.8320000e+01  -1.9768009e+08
   4.8340000e+01  -1.9768009e+08
   4.8360000e+01  -1.9768009e+08
   4.8380000e+01  -1.9768009e+08
   4.8400000e+01  -1.9768009e+08
   4.8420000e+01  -1.9768009e+08
   4.8440000e+01  -1.9768009e+08
   4.8460000e+01  -1.9768009e+08
   4.8480000e+01  -1.9768009e+08
   4.8500000e+01  -1.9768009e+08
   4.8520000e+01  -1.9768009e+08
   4.8540000e+01  -1.9768009e+08
   4.8560000e+01  -1.9768009e+08
   4.8580000e+01  -1.9768009e+08
   4.8600000e+01  -1.9768009e+08
   4.8620000e+01  -1.9768009e+08
   4.8640000e+01  -1.9768009e+08
   4.8660000e+01  -1.9768009e+08
   4.8680000e+01  -1.9768009e+08
   4.8700000e+01  -1.9768009e+08
   4.8720000e+01  -1.9768009e+08
   4.8740000e+01  -1.9768009e+08
   4.8760000e+01  -1.9768009e+08
   4.8780000e+01  -1.9768009e+08
   4.8800000e+01  -1.9768009e+08
   4.8820000e+01  -1.9768009e+08
   4.8840000e+01  -1.9768009e+08
   4.8860000e+01  -1.9768009e+08
   4.8880000e+01  -1.9768009e+08
   4.8900000e+01  -1.9768009e+08
   4.8920000e+01  -1.9768009e+08
   4.8940000e+01  -1.9768009e+08
   4.8960000e+01  -1.9768009e+08
   4.8980000e+01  -1.9768009e+08
   4.9000000e+01  -1.9768009e+08
   4.9020000e+01  -1.9768009e+08
   4.9040000e+01  -1.9768009e+08
   4.9060000e+01  -1.9768009e+08
   4.9080000e+01  -1.9768009e+08
   4.9100000e+01  -1.9768009e+08
   4.9120000e+01  -1.9768009e+08
   4.9140000e+01  -1.9768009e+08
   4.9160000e+01  -1.9768009e+08
   4.9180000e+01  -1.9768009e+08
   4.9200000e+01  -1.9768009e+08
   4.9220000e+01  -1.9768009e+08
   4.9240000e+01  -1.9768009e+08
   4.9260000e+01  -1.9768009e+08
   4.9280000e+01  -1.9768009e+08
   4.9300000e+01  -1.9768009e+08
   4.9320000e+01  -1.9768009e+08
   4.9340000e+01  -1.9768009e+08
   4.9360000e+01  -1.9768009e+08
   4.9380000e+01  -1.9768009e+08
   4.9400000e+01  -1.9768009e+08
   4.9420000e+01  -1.9768009e+08
   4.9440000e+01  -1.9768009e+08
   4.9460000e+01  -1.9768009e+08
   4.9480000e+01  -1.9768009e+08
   4.9500000e+01  -1.9768009e+08
   4.9520000e+01  -1.9768009e+08
   4.9540000e+01  -1.9768009e+08
   4.9560000e+01  -1.9768009e+08
   4.9580000e+01  -1.9768009e+08
   4.9600000e+01  -1.9768009e+08
   4.9620000e+01  -1.9768009e+08
   4.9640000e+01  -1.9768009e+08
   4.9660000e+01  -1.9768009e+08
   4.9680000e+01  -1.9768009e+08
   4.9700000e+01  -1.9768009e+08
   4.9720000e+01  -1.9768009e+08
   4.9740000e+01  -1.9768009e+08
   4.9760000e+01  -1.9768009e+08
   4.9780000e+01  -1.9768009e+08
   4.9800000e+01  -1.9768009e+08
   4.9820000e+01  -1.9768009e+08
   4.9840000e+01  -1.9768009e+08
   4.9860000e+01  -1.9768009e+08
   4.9880000e+01  -1.9768009e+08
   4.9900000e+01  -1.9768009e+08
   4.9920000e+01  -1.9768009e+08
   4.9940000e+01  -1.9768009e+08
   4.9960000e+01  -1.9768009e+08
   4.9980000e+01  -1.9768009e+08
   5.0000000e+01  -1.9768009e+08


==> data/sig2/sig1_2_example3.dat <==
   3.0000000e+01  -5.5833746e+07
   3.0020000e+01  -5.8549597e+07
   3.0040000e+01  -6.1076916e+07
   3.0060000e+01  -6.3264263e+07
   3.0080000e+01  -6.4956900e+07
   3.0100000e+01  -6.6061368e+07
   3.0120000e+01  -6.6497001e+07
   3.0140000e+01  -6.6266493e+07
   3.0160000e+01  -6.5371772e+07
   3.0180000e+01  -6.3920534e+07
   3.0200000e+01  -6.1979548e+07
   3.0220000e+01  -5.9743251e+07
   3.0240000e+01  -5.7304687e+07
   3.0260000e+01  -5.4902202e+07
   3.0280000e+01  -5.2614723e+07
   3.0300000e+01  -5.0665377e+07
   3.0320000e+01  -4.9090438e+07
   3.0340000e+01  -4.8044722e+07
   3.0360000e+01  -4.7506340e+07
   3.0380000e+01  -4.7536697e+07
   3.0400000e+01  -4.8054345e+07
   3.0420000e+01  -4.9034221e+07
   3.0440000e+01  -5.0351261e+07
   3.0460000e+01  -5.1924733e+07
   3.0480000e+01  -5.3613247e+07
   3.0500000e+01  -5.5325346e+07
   3.0520000e+01  -5.6929618e+07
   3.0540000e+01  -5.8367640e+07
   3.0560000e+01  -5.9538356e+07
   3.0580000e+01  -6.0439270e+07
   3.0600000e+01  -6.1013523e+07
   3.0620000e+01  -6.1310205e+07
   3.0640000e+01  -6.1316919e+07
   3.0660000e+01  -6.1114527e+07
   3.0680000e+01  -6.0717488e+07
   3.0700000e+01  -6.0214532e+07
   3.0720000e+01  -5.9623535e+07
   3.0740000e+01  -5.9015791e+07
   3.0760000e+01  -5.8399816e+07
   3.0780000e+01  -5.7809324e+07
   3.0800000e+01  -5.7244264e+07
   3.0820000e+01  -5.6696728e+07
   3.0840000e+01  -5.6168256e+07
   3.0860000e+01  -5.5619950e+07
   3.0880000e+01  -5.5074669e+07
   3.0900000e+01  -5.4474853e+07
   3.0920000e+01  -5.3888441e+07
   3.0940000e+01  -5.3248560e+07
   3.0960000e+01  -5.2677200e+07
   3.0980000e+01  -5.2108862e+07
   3.1000000e+01  -5.1701584e+07
   3.1020000e+01  -5.1398491e+07
   3.1040000e+01  -5.1359381e+07
   3.1060000e+01  -5.1528521e+07
   3.1080000e+01  -5.2034758e+07
   3.1100000e+01  -5.2804211e+07
   3.1120000e+01  -5.3910924e+07
   3.1140000e+01  -5.5247795e+07
   3.1160000e+01  -5.6823726e+07
   3.1180000e+01  -5.8496276e+07
   3.1200000e+01  -6.0221505e+07
   3.1220000e+01  -6.1831764e+07
   3.1240000e+01  -6.3264567e+07
   3.1260000e+01  -6.4351562e+07
   3.1280000e+01  -6.5051056e+07
   3.1300000e+01  -6.5232393e+07
   3.1320000e+01  -6.4903764e+07
   3.1340000e+01  -6.4008361e+07
   3.1360000e+01  -6.2620227e+07
   3.1380000e+01  -6.0769234e+07
   3.1400000e+01  -5.8595802e+07
   3.1420000e+01  -5.6200465e+07
   3.1440000e+01  -5.3768672e+07
   3.1460000e+01  -5.1434729e+07
   3.1480000e+01  -4.9388763e+07
   3.1500000e+01  -4.7750325e+07
   3.1520000e+01  -4.6669463e+07
   3.1540000e+01  -4.6204017e+07
   3.1560000e+01  -4.6427059e+07
   3.1580000e+01  -4.7308868e+07
   3.1600000e+01  -4.8823780e+07
   3.1620000e+01  -5.0860269e+07
   3.1640000e+01  -5.3297808e+07
   3.1660000e+01  -5.5972850e+07
   3.1680000e+01  -5.8705558e+07
   3.1700000e+01  -6.1322550e+07
   3.1720000e+01  -6.3638780e+07
   3.1740000e+01  -6.5519563e+07
   3.1760000e+01  -6.6823653e+07
   3.1780000e+01  -6.7499239e+07
   3.1800000e+01  -6.7478715e+07
   3.1820000e+01  -6.6815863e+07
   3.1840000e+01  -6.5522250e+07
   3.1860000e+01  -6.3752084e+07
   3.1880000e+01  -6.1572272e+07
   3.1900000e+01  -5.9212428e+07
   3.1920000e+01  -5.6746433e+07
   3.1940000e+01  -5.4440481e+07
   3.1960000e+01  -5.2325894e+07
   3.1980000e+01  -5.0654907e+07
   3.2000000e+01  -4.9388367e+07
   3.2020000e+01  -4.8716500e+07
   3.2040000e+01  -4.8525690e+07
   3.2060000e+01  -4.8921229e+07
   3.2080000e+01  -4.9727623e+07
   3.2100000e+01  -5.0974178e+07
   3.2120000e+01  -5.2451447e+07
   3.2140000e+01  -5.4140923e+07
   3.2160000e+01  -5.5838176e+07
   3.2180000e+01  -5.7512102e+07
   3.2200000e+01  -5.8996801e+07
   3.2220000e+01  -6.0283753e+07
   3.2240000e+01  -6.1260899e+07
   3.2260000e+01  -6.1964048e+07
   3.2280000e+01  -6.2335803e+07
   3.2300000e+01  -6.2451671e+07
   3.2320000e+01  -6.2301563e+07
   3.2340000e+01  -6.1975773e+07
   3.2360000e+01  -6.1494023e+07
   3.2380000e+01  -6.0935431e+07
   3.2400000e+01  -6.0324712e+07
   3.2420000e+01  -5.9712994e+07
   3.2440000e+01  -5.9112551e+07
   3.2460000e+01  -5.8538577e+07
   3.2480000e+01  -5.7991107e+07
   3.2500000e+01  -5.7451988e+07
   3.2520000e+01  -5.6922682e+07
   3.2540000e+01  -5.6365134e+07
   3.2560000e+01  -5.5801821e+07
   3.2580000e+01  -5.5189414e+07
   3.2600000e+01  -5.4591238e+07
   3.2620000e+01  -5.3964971e+07
   3.2640000e+01  -5.3423040e+07
   3.2660000e+01  -5.2924247e+07
   3.2680000e+01  -5.2614113e+07
   3.2700000e+01  -5.2450862e+07
   3.2720000e+01  -5.2576629e+07
   3.2740000e+01  -5.2942516e+07
   3.2760000e+01  -5.3648477e+07
   3.2780000e+01  -5.4627254e+07
   3.2800000e+01  -5.5909709e+07
   3.2820000e+01  -5.7404216e+07
   3.2840000e+01  -5.9064788e+07
   3.2860000e+01  -6.0780786e+07
   3.2880000e+01  -6.2448525e+07
   3.2900000e+01  -6.3950709e+07
   3.2920000e+01  -6.5171593e+07
   3.2940000e+01  -6.6004476e+07
   3.2960000e+01  -6.6374355e+07
   3.2980000e+01  -6.6209672e+07
   3.3000000e+01  -6.5513111e+07
   3.3020000e+01  -6.4271168e+07
   3.3040000e+01  -6.2578686e+07
   3.3060000e+01  -6.0482296e+07
   3.3080000e+01  -5.8163284e+07
   3.3100000e+01  -5.5703605e+07
   3.3120000e+01  -5.3342008e+07
   3.3140000e+01  -5.1156955e+07
   3.3160000e+01  -4.9394086e+07
   3.3180000e+01  -4.8088507e+07
   3.3200000e+01  -4.7438943e+07
   3.3220000e+01  -4.7403410e+07
   3.3240000e+01  -4.8096600e+07
   3.3260000e+01  -4.9385132e+07
   3.3280000e+01  -5.1284228e+07
   3.3300000e+01  -5.3588121e+07
   3.3320000e+01  -5.6218935e+07
   3.3340000e+01  -5.8944688e+07
   3.3360000e+01  -6.1628018e+07
   3.3380000e+01  -6.4061238e+07
   3.3400000e+01  -6.6104490e+07
   3.3420000e+01  -6.7613707e+07
   3.3440000e+01  -6.8503956e+07
   3.3460000e+01  -6.8719225e+07
   3.3480000e+01  -6.8263743e+07
   3.3500000e+01  -6.7173724e+07
   3.3520000e+01  -6.5546291e+07
   3.3540000e+01  -6.3489105e+07
   3.3560000e+01  -6.1167109e+07
   3.3580000e+01  -5.8722347e+07
   3.3600000e+01  -5.6338113e+07
   3.3620000e+01  -5.4152861e+07
   3.3640000e+01  -5.2310286e+07
   3.3660000e+01  -5.0913455e+07
   3.3680000e+01  -5.0024911e+07
   3.3700000e+01  -4.9690027e+07
   3.3720000e+01  -4.9878410e+07
   3.3740000e+01  -5.0574011e+07
   3.3760000e+01  -5.1666989e+07
   3.3780000e+01  -5.3099611e+07
   3.3800000e+01  -5.4712998e+07
   3.3820000e+01  -5.6440901e+07
   3.3840000e+01  -5.8115100e+07
   3.3860000e+01  -5.9693287e+07
   3.3880000e+01  -6.1032686e+07
   3.3900000e+01  -6.2139554e+07
   3.3920000e+01  -6.2912822e+07
   3.3940000e+01  -6.3417063e+07
   3.3960000e+01  -6.3592080e+07
   3.3980000e+01  -6.3547135e+07
   3.4000000e+01  -6.3254298e+07
   3.4020000e+01  -6.2836058e+07
   3.4040000e+01  -6.2281466e+07
   3.4060000e+01  -6.1698048e+07
   3.4080000e+01  -6.1069202e+07
   3.4100000e+01  -6.0476716e+07
   3.4120000e+01  -5.9879518e+07
   3.4140000e+01  -5.9337588e+07
   3.4160000e+01  -5.8782497e+07
   3.4180000e+01  -5.8266430e+07
   3.4200000e+01  -5.7703111e+07
   3.4220000e+01  -5.7159595e+07
   3.4240000e+01  -5.6543894e+07
   3.4260000e+01  -5.5958094e+07
   3.4280000e+01  -5.5318133e+07
   3.4300000e+01  -5.4761485e+07
   3.4320000e+01  -5.4225245e+07
   3.4340000e+01  -5.3861549e+07
   3.4360000e+01  -5.3628626e+07
   3.4380000e+01  -5.3666906e+07
   3.4400000e+01  -5.3935419e+07
   3.4420000e+01  -5.4540756e+07
   3.4440000e+01  -5.5416003e+07
   3.4460000e+01  -5.6615691e+07
   3.4480000e+01  -5.8033039e+07
   3.4500000e+01  -5.9661330e+07
   3.4520000e+01  -6.1358501e+07
   3.4540000e+01  -6.3066039e+07
   3.4560000e+01  -6.4628314e+07
   3.4580000e+01  -6.5960489e+07
   3.4600000e+01  -6.6931946e+07
   3.4620000e+01  -6.7460215e+07
   3.4640000e+01  -6.7485532e+07
   3.4660000e+01  -6.6952815e+07
   3.4680000e+01  -6.5904520e+07
   3.4700000e+01  -6.4331465e+07
   3.4720000e+01  -6.2380725e+07
   3.4740000e+01  -6.0090902e+07
   3.4760000e+01  -5.7690470e+07
   3.4780000e+01  -5.5242203e+07
   3.4800000e+01  -5.3015731e+07
   3.4820000e+01  -5.1056386e+07
   3.4840000e+01  -4.9624476e+07
   3.4860000e+01  -4.8705457e+07
   3.4880000e+01  -4.8502747e+07
   3.4900000e+01  -4.8911485e+07
   3.4920000e+01  -5.0050212e+07
   3.4940000e+01  -5.1716034e+07
   3.4960000e+01  -5.3939256e+07
   3.4980000e+01  -5.6444401e+07
   3.5000000e+01  -5.9189564e+07
   3.5020000e+01  -6.1881122e+07
   3.5040000e+01  -6.4438437e+07
   3.5060000e+01  -6.6609831e+07
   3.5080000e+01  -6.8324162e+07
   3.5100000e+01  -6.9415396e+07
   3.5120000e+01  -6.9868472e+07
   3.5140000e+01  -6.9623200e+07
   3.5160000e+01  -6.8745123e+07
   3.5180000e+01  -6.7274114e+07
   3.5200000e+01  -6.5353504e+07
   3.5220000e+01  -6.3089243e+07
   3.5240000e+01  -6.0677917e+07
   3.5260000e+01  -5.8240700e+07
   3.5280000e+01  -5.5984352e+07
   3.5300000e+01  -5.4000953e+07
   3.5320000e+01  -5.2454269e+07
   3.5340000e+01  -5.1382306e+07
   3.5360000e+01  -5.0865606e+07
   3.5380000e+01  -5.0879186e+07
   3.5400000e+01  -5.1412365e+07
   3.5420000e+01  -5.2383564e+07
   3.5440000e+01  -5.3710661e+07
   3.5460000e+01  -5.5282174e+07
   3.5480000e+01  -5.6975826e+07
   3.5500000e+01  -5.8690092e+07
   3.5520000e+01  -6.0296720e+07
   3.5540000e+01  -6.1737631e+07
   3.5560000e+01  -6.2909377e+07
   3.5580000e+01  -6.3813323e+07
   3.5600000e+01  -6.4385750e+07
   3.5620000e+01  -6.4687476e+07
   3.5640000e+01  -6.4688363e+07
   3.5660000e+01  -6.4492683e+07
   3.5680000e+01  -6.4088278e+07
   3.5700000e+01  -6.3590953e+07
   3.5720000e+01  -6.2993749e+07
   3.5740000e+01  -6.2390101e+07
   3.5760000e+01  -6.1768018e+07
   3.5780000e+01  -6.1182970e+07
   3.5800000e+01  -6.0608720e+07
   3.5820000e+01  -6.0071213e+07
   3.5840000e+01  -5.9527324e+07
   3.5860000e+01  -5.8997085e+07
   3.5880000e+01  -5.8425820e+07
   3.5900000e+01  -5.7856792e+07
   3.5920000e+01  -5.7229713e+07
   3.5940000e+01  -5.6635210e+07
   3.5960000e+01  -5.6010195e+07
   3.5980000e+01  -5.5496657e+07
   3.6000000e+01  -5.5030835e+07
   3.6020000e+01  -5.4783536e+07
   3.6040000e+01  -5.4688785e+07
   3.6060000e+01  -5.4909512e+07
   3.6080000e+01  -5.5366643e+07
   3.6100000e+01  -5.6181308e+07
   3.6120000e+01  -5.7247576e+07
   3.6140000e+01  -5.8621093e+07
   3.6160000e+01  -6.0166762e+07
   3.6180000e+01  -6.1866719e+07
   3.6200000e+01  -6.3570047e+07
   3.6220000e+01  -6.5200925e+07
   3.6240000e+01  -6.6616487e+07
   3.6260000e+01  -6.7718810e+07
   3.6280000e+01  -6.8405251e+07
   3.6300000e+01  -6.8594413e+07
   3.6320000e+01  -6.8258871e+07
   3.6340000e+01  -6.7362594e+07
   3.6360000e+01  -6.5972309e+07
   3.6380000e+01  -6.4115727e+07
   3.6400000e+01  -6.1940043e+07
   3.6420000e+01  -5.9539885e+07
   3.6440000e+01  -5.7102772e+07
   3.6460000e+01  -5.4767196e+07
   3.6480000e+01  -5.2713167e+07
   3.6500000e+01  -5.1076759e+07
   3.6520000e+01  -4.9986067e+07
   3.6540000e+01  -4.9526056e+07
   3.6560000e+01  -4.9739675e+07
   3.6580000e+01  -5.0626971e+07
   3.6600000e+01  -5.2137855e+07
   3.6620000e+01  -5.4174111e+07
   3.6640000e+01  -5.6617078e+07
   3.6660000e+01  -5.9283469e+07
   3.6680000e+01  -6.2029748e+07
   3.6700000e+01  -6.4631630e+07
   3.6720000e+01  -6.6965488e+07
   3.6740000e+01  -6.8826612e+07
   3.6760000e+01  -7.0150632e+07
   3.6780000e+01  -7.0801428e+07
   3.6800000e+01  -7.0803567e+07
   3.6820000e+01  -7.0109987e+07
   3.6840000e+01  -6.8842464e+07
   3.6860000e+01  -6.7034940e+07
   3.6880000e+01  -6.4886897e+07
   3.6900000e+01  -6.2480872e+07
   3.6920000e+01  -6.0055799e+07
   3.6940000e+01  -5.7693857e+07
   3.6960000e+01  -5.5629148e+07
   3.6980000e+01  -5.3896629e+07
   3.7000000e+01  -5.2683564e+07
   3.7020000e+01  -5.1951327e+07
   3.7040000e+01  -5.1812574e+07
   3.7060000e+01  -5.2152027e+07
   3.7080000e+01  -5.3007895e+07
   3.7100000e+01  -5.4202419e+07
   3.7120000e+01  -5.5726187e+07
   3.7140000e+01  -5.7367967e+07
   3.7160000e+01  -5.9107243e+07
   3.7180000e+01  -6.0738039e+07
   3.7200000e+01  -6.2260211e+07
   3.7220000e+01  -6.3507046e+07
   3.7240000e+01  -6.4517969e+07
   3.7260000e+01  -6.5184105e+07
   3.7280000e+01  -6.5583388e+07
   3.7300000e+01  -6.5669817e+07
   3.7320000e+01  -6.5535968e+07
   3.7340000e+01  -6.5192400e+07
   3.7360000e+01  -6.4714434e+07
   3.7380000e+01  -6.4148503e+07
   3.7400000e+01  -6.3532558e+07
   3.7420000e+01  -6.2920580e+07
   3.7440000e+01  -6.2308399e+07
   3.7460000e+01  -6.1740643e+07
   3.7480000e+01  -6.1174387e+07
   3.7500000e+01  -6.0648864e+07
   3.7520000e+01  -6.0093159e+07
   3.7540000e+01  -5.9556689e+07
   3.7560000e+01  -5.8958943e+07
   3.7580000e+01  -5.8376352e+07
   3.7600000e+01  -5.7733415e+07
   3.7620000e+01  -5.7148231e+07
   3.7640000e+01  -5.6550050e+07
   3.7660000e+01  -5.6102326e+07
   3.7680000e+01  -5.5729196e+07
   3.7700000e+01  -5.5620003e+07
   3.7720000e+01  -5.5684409e+07
   3.7740000e+01  -5.6099951e+07
   3.7760000e+01  -5.6752022e+07
   3.7780000e+01  -5.7772421e+07
   3.7800000e+01  -5.9010599e+07
   3.7820000e+01  -6.0537323e+07
   3.7840000e+01  -6.2163708e+07
   3.7860000e+01  -6.3902570e+07
   3.7880000e+01  -6.5544090e+07
   3.7900000e+01  -6.7062992e+07
   3.7920000e+01  -6.8260473e+07
   3.7940000e+01  -6.9108401e+07
   3.7960000e+01  -6.9453824e+07
   3.7980000e+01  -6.9303815e+07
   3.8000000e+01  -6.8581782e+07
   3.8020000e+01  -6.7353338e+07
   3.8040000e+01  -6.5634385e+07
   3.8060000e+01  -6.3552242e+07
   3.8080000e+01  -6.1202828e+07
   3.8100000e+01  -5.8762228e+07
   3.8120000e+01  -5.6363946e+07
   3.8140000e+01  -5.4204364e+07
   3.8160000e+01  -5.2399707e+07
   3.8180000e+01  -5.1124668e+07
   3.8200000e+01  -5.0430694e+07
   3.8220000e+01  -5.0428842e+07
   3.8240000e+01  -5.1077966e+07
   3.8260000e+01  -5.2399008e+07
   3.8280000e+01  -5.4260656e+07
   3.8300000e+01  -5.6587575e+07
   3.8320000e+01  -5.9195427e+07
   3.8340000e+01  -6.1927860e+07
   3.8360000e+01  -6.4605146e+07
   3.8380000e+01  -6.7029208e+07
   3.8400000e+01  -6.9078655e+07
   3.8420000e+01  -7.0568061e+07
   3.8440000e+01  -7.1470977e+07
   3.8460000e+01  -7.1659825e+07
   3.8480000e+01  -7.1220110e+07
   3.8500000e+01  -7.0099986e+07
   3.8520000e+01  -6.8488434e+07
   3.8540000e+01  -6.6400973e+07
   3.8560000e+01  -6.4092759e+07
   3.8580000e+01  -6.1618853e+07
   3.8600000e+01  -5.9248039e+07
   3.8620000e+01  -5.7032274e+07
   3.8640000e+01  -5.5206436e+07
   3.8660000e+01  -5.3776054e+07
   3.8680000e+01  -5.2907706e+07
   3.8700000e+01  -5.2538496e+07
   3.8720000e+01  -5.2747739e+07
   3.8740000e+01  -5.3410323e+07
   3.8760000e+01  -5.4524327e+07
   3.8780000e+01  -5.5923586e+07
   3.8800000e+01  -5.7560311e+07
   3.8820000e+01  -5.9251945e+07
   3.8840000e+01  -6.0952811e+07
   3.8860000e+01  -6.2491179e+07
   3.8880000e+01  -6.3860170e+07
   3.8900000e+01  -6.4923616e+07
   3.8920000e+01  -6.5729063e+07
   3.8940000e+01  -6.6187096e+07
   3.8960000e+01  -6.6394375e+07
   3.8980000e+01  -6.6305053e+07
   3.9000000e+01  -6.6038447e+07
   3.9020000e+01  -6.5584266e+07
   3.9040000e+01  -6.5044988e+07
   3.9060000e+01  -6.4436444e+07
   3.9080000e+01  -6.3812974e+07
   3.9100000e+01  -6.3203052e+07
   3.9120000e+01  -6.2605670e+07
   3.9140000e+01  -6.2049745e+07
   3.9160000e+01  -6.1492754e+07
   3.9180000e+01  -6.0962483e+07
   3.9200000e+01  -6.0399382e+07
   3.9220000e+01  -5.9837295e+07
   3.9240000e+01  -5.9227618e+07
   3.9260000e+01  -5.8616698e+07
   3.9280000e+01  -5.7988292e+07
   3.9300000e+01  -5.7402843e+07
   3.9320000e+01  -5.6879430e+07
   3.9340000e+01  -5.6487497e+07
   3.9360000e+01  -5.6266381e+07
   3.9380000e+01  -5.6277167e+07
   3.9400000e+01  -5.6558254e+07
   3.9420000e+01  -5.7135005e+07
   3.9440000e+01  -5.8024304e+07
   3.9460000e+01  -5.9195693e+07
   3.9480000e+01  -6.0625434e+07
   3.9500000e+01  -6.2229383e+07
   3.9520000e+01  -6.3933724e+07
   3.9540000e+01  -6.5623309e+07
   3.9560000e+01  -6.7185006e+07
   3.9580000e+01  -6.8508114e+07
   3.9600000e+01  -6.9467272e+07
   3.9620000e+01  -6.9999440e+07
   3.9640000e+01  -6.9996863e+07
   3.9660000e+01  -6.9482435e+07
   3.9680000e+01  -6.8392100e+07
   3.9700000e+01  -6.6847402e+07
   3.9720000e+01  -6.4846428e+07
   3.9740000e+01  -6.2589724e+07
   3.9760000e+01  -6.0134831e+07
   3.9780000e+01  -5.7723263e+07
   3.9800000e+01  -5.5438367e+07
   3.9820000e+01  -5.3520127e+07
   3.9840000e+01  -5.2026262e+07
   3.9860000e+01  -5.1152104e+07
   3.9880000e+01  -5.0885502e+07
   3.9900000e+01  -5.1341773e+07
   3.9920000e+01  -5.2415612e+07
   3.9940000e+01  -5.4130517e+07
   3.9960000e+01  -5.6289857e+07
   3.9980000e+01  -5.8841451e+07
   4.0000000e+01  -6.1529092e+07
   4.0020000e+01  -6.4257799e+07
   4.0040000e+01  -6.6768938e+07
   4.0060000e+01  -6.8964851e+07
   4.0080000e+01  -7.0644039e+07
   4.0100000e+01  -7.1749291e+07
   4.0120000e+01  -7.2174449e+07
   4.0140000e+01  -7.1936151e+07
   4.0160000e+01  -7.1034463e+07
   4.0180000e+01  -6.9565781e+07
   4.0200000e+01  -6.7623801e+07
   4.0220000e+01  -6.5359850e+07
   4.0240000e+01  -6.2927446e+07
   4.0260000e+01  -6.0490049e+07
   4.0280000e+01  -5.8213897e+07
   4.0300000e+01  -5.6227417e+07
   4.0320000e+01  -5.4666460e+07
   4.0340000e+01  -5.3584994e+07
   4.0360000e+01  -5.3061677e+07
   4.0380000e+01  -5.3059902e+07
   4.0400000e+01  -5.3591618e+07
   4.0420000e+01  -5.4544647e+07
   4.0440000e+01  -5.5873135e+07
   4.0460000e+01  -5.7423807e+07
   4.0480000e+01  -5.9122850e+07
   4.0500000e+01  -6.0811343e+07
   4.0520000e+01  -6.2428734e+07
   4.0540000e+01  -6.3838181e+07
   4.0560000e+01  -6.5025710e+07
   4.0580000e+01  -6.5892523e+07
   4.0600000e+01  -6.6486247e+07
   4.0620000e+01  -6.6743994e+07
   4.0640000e+01  -6.6772478e+07
   4.0660000e+01  -6.6526997e+07
   4.0680000e+01  -6.6152969e+07
   4.0700000e+01  -6.5606133e+07
   4.0720000e+01  -6.5035156e+07
   4.0740000e+01  -6.4388412e+07
   4.0760000e+01  -6.3785147e+07
   4.0780000e+01  -6.3163478e+07
   4.0800000e+01  -6.2603416e+07
   4.0820000e+01  -6.2031621e+07
   4.0840000e+01  -6.1501534e+07
   4.0860000e+01  -6.0935619e+07
   4.0880000e+01  -6.0381029e+07
   4.0900000e+01  -5.9771588e+07
   4.0920000e+01  -5.9167594e+07
   4.0940000e+01  -5.8524689e+07
   4.0960000e+01  -5.7931085e+07
   4.0980000e+01  -5.7361741e+07
   4.1000000e+01  -5.6932405e+07
   4.1020000e+01  -5.6627392e+07
   4.1040000e+01  -5.6568236e+07
   4.1060000e+01  -5.6734570e+07
   4.1080000e+01  -5.7223116e+07
   4.1100000e+01  -5.7988494e+07
   4.1120000e+01  -5.9080941e+07
   4.1140000e+01  -6.0411791e+07
   4.1160000e+01  -6.1975754e+07
   4.1180000e+01  -6.3642992e+07
   4.1200000e+01  -6.5353118e+07
   4.1220000e+01  -6.6963799e+07
   4.1240000e+01  -6.8372733e+07
   4.1260000e+01  -6.9468326e+07
   4.1280000e+01  -7.0133412e+07
   4.1300000e+01  -7.0330538e+07
   4.1320000e+01  -6.9957679e+07
   4.1340000e+01  -6.9083714e+07
   4.1360000e+01  -6.7643068e+07
   4.1380000e+01  -6.5817124e+07
   4.1400000e+01  -6.3586772e+07
   4.1420000e+01  -6.1216211e+07
   4.1440000e+01  -5.8728860e+07
   4.1460000e+01  -5.6415985e+07
   4.1480000e+01  -5.4319719e+07
   4.1500000e+01  -5.2698212e+07
   4.1520000e+01  -5.1573478e+07
   4.1540000e+01  -5.1121297e+07
   4.1560000e+01  -5.1308057e+07
   4.1580000e+01  -5.2198475e+07
   4.1600000e+01  -5.3685699e+07
   4.1620000e+01  -5.5725690e+07
   4.1640000e+01  -5.8142335e+07
   4.1660000e+01  -6.0817263e+07
   4.1680000e+01  -6.3532553e+07
   4.1700000e+01  -6.6146371e+07
   4.1720000e+01  -6.8447363e+07
   4.1740000e+01  -7.0320346e+07
   4.1760000e+01  -7.1611174e+07
   4.1780000e+01  -7.2273978e+07
   4.1800000e+01  -7.2240435e+07
   4.1820000e+01  -7.1561399e+07
   4.1840000e+01  -7.0254241e+07
   4.1860000e+01  -6.8463870e+07
   4.1880000e+01  -6.6273580e+07
   4.1900000e+01  -6.3886058e+07
   4.1920000e+01  -6.1417319e+07
   4.1940000e+01  -5.9075039e+07
   4.1960000e+01  -5.6966022e+07
   4.1980000e+01  -5.5252971e+07
   4.2000000e+01  -5.3998124e+07
   4.2020000e+01  -5.3281367e+07
   4.2040000e+01  -5.3106946e+07
   4.2060000e+01  -5.3456300e+07
   4.2080000e+01  -5.4281412e+07
   4.2100000e+01  -5.5483869e+07
   4.2120000e+01  -5.6976710e+07
   4.2140000e+01  -5.8628895e+07
   4.2160000e+01  -6.0333952e+07
   4.2180000e+01  -6.1978433e+07
   4.2200000e+01  -6.3463535e+07
   4.2220000e+01  -6.4725773e+07
   4.2240000e+01  -6.5698556e+07
   4.2260000e+01  -6.6379273e+07
   4.2280000e+01  -6.6742875e+07
   4.2300000e+01  -6.6838166e+07
   4.2320000e+01  -6.6676938e+07
   4.2340000e+01  -6.6331021e+07
   4.2360000e+01  -6.5837885e+07
   4.2380000e+01  -6.5257314e+07
   4.2400000e+01  -6.4636979e+07
   4.2420000e+01  -6.4001205e+07
   4.2440000e+01  -6.3392391e+07
   4.2460000e+01  -6.2793506e+07
   4.2480000e+01  -6.2238252e+07
   4.2500000e+01  -6.1673318e+07
   4.2520000e+01  -6.1137242e+07
   4.2540000e+01  -6.0552789e+07
   4.2560000e+01  -5.9982752e+07
   4.2580000e+01  -5.9344352e+07
   4.2600000e+01  -5.8736917e+07
   4.2620000e+01  -5.8087763e+07
   4.2640000e+01  -5.7533231e+07
   4.2660000e+01  -5.7014339e+07
   4.2680000e+01  -5.6689845e+07
   4.2700000e+01  -5.6508028e+07
   4.2720000e+01  -5.6618989e+07
   4.2740000e+01  -5.6967290e+07
   4.2760000e+01  -5.7659204e+07
   4.2780000e+01  -5.8619482e+07
   4.2800000e+01  -5.9891626e+07
   4.2820000e+01  -6.1363275e+07
   4.2840000e+01  -6.3019424e+07
   4.2860000e+01  -6.4707591e+07
   4.2880000e+01  -6.6374087e+07
   4.2900000e+01  -6.7847241e+07
   4.2920000e+01  -6.9064659e+07
   4.2940000e+01  -6.9870994e+07
   4.2960000e+01  -7.0232028e+07
   4.2980000e+01  -7.0044455e+07
   4.3000000e+01  -6.9332262e+07
   4.3020000e+01  -6.8072778e+07
   4.3040000e+01  -6.6355493e+07
   4.3060000e+01  -6.4249700e+07
   4.3080000e+01  -6.1895797e+07
   4.3100000e+01  -5.9434553e+07
   4.3120000e+01  -5.7031766e+07
   4.3140000e+01  -5.4849108e+07
   4.3160000e+01  -5.3043903e+07
   4.3180000e+01  -5.1742201e+07
   4.3200000e+01  -5.1051003e+07
   4.3220000e+01  -5.1021047e+07
   4.3240000e+01  -5.1673731e+07
   4.3260000e+01  -5.2968273e+07
   4.3280000e+01  -5.4830387e+07
   4.3300000e+01  -5.7137295e+07
   4.3320000e+01  -5.9736455e+07
   4.3340000e+01  -6.2461108e+07
   4.3360000e+01  -6.5115831e+07
   4.3380000e+01  -6.7546114e+07
   4.3400000e+01  -6.9559784e+07
   4.3420000e+01  -7.1066351e+07
   4.3440000e+01  -7.1923615e+07
   4.3460000e+01  -7.2137752e+07
   4.3480000e+01  -7.1643816e+07
   4.3500000e+01  -7.0556768e+07
   4.3520000e+01  -6.8882773e+07
   4.3540000e+01  -6.6835171e+07
   4.3560000e+01  -6.4458576e+07
   4.3580000e+01  -6.2028764e+07
   4.3600000e+01  -5.9586300e+07
   4.3620000e+01  -5.7417225e+07
   4.3640000e+01  -5.5518052e+07
   4.3660000e+01  -5.4135185e+07
   4.3680000e+01  -5.3195231e+07
   4.3700000e+01  -5.2869527e+07
   4.3720000e+01  -5.3014585e+07
   4.3740000e+01  -5.3711852e+07
   4.3760000e+01  -5.4771337e+07
   4.3780000e+01  -5.6197403e+07
   4.3800000e+01  -5.7785271e+07
   4.3820000e+01  -5.9500980e+07
   4.3840000e+01  -6.1153708e+07
   4.3860000e+01  -6.2716433e+07
   4.3880000e+01  -6.4036695e+07
   4.3900000e+01  -6.5124585e+07
   4.3920000e+01  -6.5881291e+07
   4.3940000e+01  -6.6362974e+07
   4.3960000e+01  -6.6522997e+07
   4.3980000e+01  -6.6453538e+07
   4.4000000e+01  -6.6146290e+07
   4.4020000e+01  -6.5701389e+07
   4.4040000e+01  -6.5135377e+07
   4.4060000e+01  -6.4519826e+07
   4.4080000e+01  -6.3886340e+07
   4.4100000e+01  -6.3253840e+07
   4.4120000e+01  -6.2659892e+07
   4.4140000e+01  -6.2070157e+07
   4.4160000e+01  -6.1526214e+07
   4.4180000e+01  -6.0953549e+07
   4.4200000e+01  -6.0411335e+07
   4.4220000e+01  -5.9800022e+07
   4.4240000e+01  -5.9216498e+07
   4.4260000e+01  -5.8553023e+07
   4.4280000e+01  -5.7952165e+07
   4.4300000e+01  -5.7314263e+07
   4.4320000e+01  -5.6817357e+07
   4.4340000e+01  -5.6374894e+07
   4.4360000e+01  -5.6177353e+07
   4.4380000e+01  -5.6142543e+07
   4.4400000e+01  -5.6440125e+07
   4.4420000e+01  -5.6980931e+07
   4.4440000e+01  -5.7875967e+07
   4.4460000e+01  -5.9022333e+07
   4.4480000e+01  -6.0448936e+07
   4.4500000e+01  -6.2034018e+07
   4.4520000e+01  -6.3732640e+07
   4.4540000e+01  -6.5402831e+07
   4.4560000e+01  -6.6962045e+07
   4.4580000e+01  -6.8260089e+07
   4.4600000e+01  -6.9224327e+07
   4.4620000e+01  -6.9721633e+07
   4.4640000e+01  -6.9734917e+07
   4.4660000e+01  -6.9174079e+07
   4.4680000e+01  -6.8109500e+07
   4.4700000e+01  -6.6510617e+07
   4.4720000e+01  -6.4539356e+07
   4.4740000e+01  -6.2227390e+07
   4.4760000e+01  -5.9800835e+07
   4.4780000e+01  -5.7336114e+07
   4.4800000e+01  -5.5077710e+07
   4.4820000e+01  -5.3107784e+07
   4.4840000e+01  -5.1639448e+07
   4.4860000e+01  -5.0715562e+07
   4.4880000e+01  -5.0472008e+07
   4.4900000e+01  -5.0882726e+07
   4.4920000e+01  -5.1975426e+07
   4.4940000e+01  -5.3649731e+07
   4.4960000e+01  -5.5823495e+07
   4.4980000e+01  -5.8339834e+07
   4.5000000e+01  -6.1035703e+07
   4.5020000e+01  -6.3737218e+07
   4.5040000e+01  -6.6247024e+07
   4.5060000e+01  -6.8425693e+07
   4.5080000e+01  -7.0094254e+07
   4.5100000e+01  -7.1188925e+07
   4.5120000e+01  -7.1599043e+07
   4.5140000e+01  -7.1351770e+07
   4.5160000e+01  -7.0433931e+07
   4.5180000e+01  -6.8957170e+07
   4.5200000e+01  -6.6996454e+07
   4.5220000e+01  -6.4728095e+07
   4.5240000e+01  -6.2271932e+07
   4.5260000e+01  -5.9835719e+07
   4.5280000e+01  -5.7529783e+07
   4.5300000e+01  -5.5551319e+07
   4.5320000e+01  -5.3953191e+07
   4.5340000e+01  -5.2888277e+07
   4.5360000e+01  -5.2319663e+07
   4.5380000e+01  -5.2341949e+07
   4.5400000e+01  -5.2823673e+07
   4.5420000e+01  -5.3802956e+07
   4.5440000e+01  -5.5082429e+07
   4.5460000e+01  -5.6656980e+07
   4.5480000e+01  -5.8310002e+07
   4.5500000e+01  -6.0020281e+07
   4.5520000e+01  -6.1592543e+07
   4.5540000e+01  -6.3023964e+07
   4.5560000e+01  -6.4165416e+07
   4.5580000e+01  -6.5055265e+07
   4.5600000e+01  -6.5601466e+07
   4.5620000e+01  -6.5883784e+07
   4.5640000e+01  -6.5862743e+07
   4.5660000e+01  -6.5643504e+07
   4.5680000e+01  -6.5219143e+07
   4.5700000e+01  -6.4697360e+07
   4.5720000e+01  -6.4079569e+07
   4.5740000e+01  -6.3452302e+07
   4.5760000e+01  -6.2808777e+07
   4.5780000e+01  -6.2200593e+07
   4.5800000e+01  -6.1604636e+07
   4.5820000e+01  -6.1044193e+07
   4.5840000e+01  -6.0478625e+07
   4.5860000e+01  -5.9924675e+07
   4.5880000e+01  -5.9333875e+07
   4.5900000e+01  -5.8736999e+07
   4.5920000e+01  -5.8096294e+07
   4.5940000e+01  -5.7466723e+07
   4.5960000e+01  -5.6835471e+07
   4.5980000e+01  -5.6280215e+07
   4.6000000e+01  -5.5813680e+07
   4.6020000e+01  -5.5520665e+07
   4.6040000e+01  -5.5428476e+07
   4.6060000e+01  -5.5601695e+07
   4.6080000e+01  -5.6062543e+07
   4.6100000e+01  -5.6830949e+07
   4.6120000e+01  -5.7898239e+07
   4.6140000e+01  -5.9230932e+07
   4.6160000e+01  -6.0771466e+07
   4.6180000e+01  -6.2437257e+07
   4.6200000e+01  -6.4130236e+07
   4.6220000e+01  -6.5730201e+07
   4.6240000e+01  -6.7133846e+07
   4.6260000e+01  -6.8204946e+07
   4.6280000e+01  -6.8879563e+07
   4.6300000e+01  -6.9036165e+07
   4.6320000e+01  -6.8689419e+07
   4.6340000e+01  -6.7757517e+07
   4.6360000e+01  -6.6359631e+07
   4.6380000e+01  -6.4460681e+07
   4.6400000e+01  -6.2284434e+07
   4.6420000e+01  -5.9833914e+07
   4.6440000e+01  -5.7402815e+07
   4.6460000e+01  -5.5011820e+07
   4.6480000e+01  -5.2967563e+07
   4.6500000e+01  -5.1273721e+07
   4.6520000e+01  -5.0195164e+07
   4.6540000e+01  -4.9677265e+07
   4.6560000e+01  -4.9903613e+07
   4.6580000e+01  -5.0736206e+07
   4.6600000e+01  -5.2255135e+07
   4.6620000e+01  -5.4245821e+07
   4.6640000e+01  -5.6686536e+07
   4.6660000e+01  -5.9319559e+07
   4.6680000e+01  -6.2052117e+07
   4.6700000e+01  -6.4631129e+07
   4.6720000e+01  -6.6941759e+07
   4.6740000e+01  -6.8787741e+07
   4.6760000e+01  -7.0080689e+07
   4.6780000e+01  -7.0721988e+07
   4.6800000e+01  -7.0687299e+07
   4.6820000e+01  -6.9986810e+07
   4.6840000e+01  -6.8680191e+07
   4.6860000e+01  -6.6865473e+07
   4.6880000e+01  -6.4677888e+07
   4.6900000e+01  -6.2265022e+07
   4.6920000e+01  -5.9798272e+07
   4.6940000e+01  -5.7432991e+07
   4.6960000e+01  -5.5322303e+07
   4.6980000e+01  -5.3591872e+07
   4.7000000e+01  -5.2328024e+07
   4.7020000e+01  -5.1603962e+07
   4.7040000e+01  -5.1409010e+07
   4.7060000e+01  -5.1763819e+07
   4.7080000e+01  -5.2557133e+07
   4.7100000e+01  -5.3773979e+07
   4.7120000e+01  -5.5230280e+07
   4.7140000e+01  -5.6898085e+07
   4.7160000e+01  -5.8568427e+07
   4.7180000e+01  -6.0225375e+07
   4.7200000e+01  -6.1679282e+07
   4.7220000e+01  -6.2950663e+07
   4.7240000e+01  -6.3895394e+07
   4.7260000e+01  -6.4581836e+07
   4.7280000e+01  -6.4920915e+07
   4.7300000e+01  -6.5018513e+07
   4.7320000e+01  -6.4835105e+07
   4.7340000e+01  -6.4490694e+07
   4.7360000e+01  -6.3974467e+07
   4.7380000e+01  -6.3397410e+07
   4.7400000e+01  -6.2751880e+07
   4.7420000e+01  -6.2121198e+07
   4.7440000e+01  -6.1486369e+07
   4.7460000e+01  -6.0893599e+07
   4.7480000e+01  -6.0310153e+07
   4.7500000e+01  -5.9755950e+07
   4.7520000e+01  -5.9184546e+07
   4.7540000e+01  -5.8620151e+07
   4.7560000e+01  -5.8004680e+07
   4.7580000e+01  -5.7396112e+07
   4.7600000e+01  -5.6734965e+07
   4.7620000e+01  -5.6122153e+07
   4.7640000e+01  -5.5509558e+07
   4.7660000e+01  -5.5029276e+07
   4.7680000e+01  -5.4647295e+07
   4.7700000e+01  -5.4500485e+07
   4.7720000e+01  -5.4561398e+07
   4.7740000e+01  -5.4934245e+07
   4.7760000e+01  -5.5589111e+07
   4.7780000e+01  -5.6560641e+07
   4.7800000e+01  -5.7808346e+07
   4.7820000e+01  -5.9281002e+07
   4.7840000e+01  -6.0920961e+07
   4.7860000e+01  -6.2603852e+07
   4.7880000e+01  -6.4259634e+07
   4.7900000e+01  -6.5722514e+07
   4.7920000e+01  -6.6933942e+07
   4.7940000e+01  -6.7725704e+07
   4.7960000e+01  -6.8084220e+07
   4.7980000e+01  -6.7878966e+07
   4.8000000e+01  -6.7167072e+07
   4.8020000e+01  -6.5886380e+07
   4.8040000e+01  -6.4173326e+07
   4.8060000e+01  -6.2042092e+07
   4.8080000e+01  -5.9695584e+07
   4.8100000e+01  -5.7207791e+07
   4.8120000e+01  -5.4810866e+07
   4.8140000e+01  -5.2605760e+07
   4.8160000e+01  -5.0801361e+07
   4.8180000e+01  -4.9482348e+07
   4.8200000e+01  -4.8788814e+07
   4.8220000e+01  -4.8743191e+07
   4.8240000e+01  -4.9394206e+07
   4.8260000e+01  -5.0671908e+07
   4.8280000e+01  -5.2534603e+07
   4.8300000e+01  -5.4822486e+07
   4.8320000e+01  -5.7425544e+07
   4.8340000e+01  -6.0127166e+07
   4.8360000e+01  -6.2790868e+07
   4.8380000e+01  -6.5192988e+07
   4.8400000e+01  -6.7219820e+07
   4.8420000e+01  -6.8695691e+07
   4.8440000e+01  -6.9566549e+07
   4.8460000e+01  -6.9750388e+07
   4.8480000e+01  -6.9269668e+07
   4.8500000e+01  -6.8150697e+07
   4.8520000e+01  -6.6493726e+07
   4.8540000e+01  -6.4407937e+07
   4.8560000e+01  -6.2055789e+07
   4.8580000e+01  -5.9580253e+07
   4.8600000e+01  -5.7168997e+07
   4.8620000e+01  -5.4948853e+07
   4.8640000e+01  -5.3085264e+07
   4.8660000e+01  -5.1648516e+07
   4.8680000e+01  -5.0745942e+07
   4.8700000e+01  -5.0366983e+07
   4.8720000e+01  -5.0546833e+07
   4.8740000e+01  -5.1196395e+07
   4.8760000e+01  -5.2283773e+07
   4.8780000e+01  -5.3669953e+07
   4.8800000e+01  -5.5279134e+07
   4.8820000e+01  -5.6959950e+07
   4.8840000e+01  -5.8631184e+07
   4.8860000e+01  -6.0160627e+07
   4.8880000e+01  -6.1498120e+07
   4.8900000e+01  -6.2554667e+07
   4.8920000e+01  -6.3325552e+07
   4.8940000e+01  -6.3779976e+07
   4.8960000e+01  -6.3949162e+07
   4.8980000e+01  -6.3858310e+07
   4.9000000e+01  -6.3553150e+07
   4.9020000e+01  -6.3095579e+07
   4.9040000e+01  -6.2521183e+07
   4.9060000e+01  -6.1904902e+07
   4.9080000e+01  -6.1250799e+07
   4.9100000e+01  -6.0629169e+07
   4.9120000e+01  -6.0004741e+07
   4.9140000e+01  -5.9434294e+07
   4.9160000e+01  -5.8852459e+07
   4.9180000e+01  -5.8306970e+07
   4.9200000e+01  -5.7717900e+07
   4.9220000e+01  -5.7144296e+07
   4.9240000e+01  -5.6502730e+07
   4.9260000e+01  -5.5887977e+07
   4.9280000e+01  -5.5219572e+07
   4.9300000e+01  -5.4638094e+07
   4.9320000e+01  -5.4068168e+07
   4.9340000e+01  -5.3685847e+07
   4.9360000e+01  -5.3413885e+07
   4.9380000e+01  -5.3438232e+07
   4.9400000e+01  -5.3666141e+07
   4.9420000e+01  -5.4257644e+07
   4.9440000e+01  -5.5095610e+07
   4.9460000e+01  -5.6277834e+07
   4.9480000e+01  -5.7663137e+07
   4.9500000e+01  -5.9270088e+07
   4.9520000e+01  -6.0938709e+07
   4.9540000e+01  -6.2623111e+07
   4.9560000e+01  -6.4157132e+07
   4.9580000e+01  -6.5466791e+07
   4.9600000e+01  -6.6407044e+07
   4.9620000e+01  -6.6915825e+07
   4.9640000e+01  -6.6903942e+07
   4.9660000e+01  -6.6356930e+07
   4.9680000e+01  -6.5263640e+07
   4.9700000e+01  -6.3682242e+07
   4.9720000e+01  -6.1679187e+07
   4.9740000e+01  -5.9386282e+07
   4.9760000e+01  -5.6927870e+07
   4.9780000e+01  -5.4481391e+07
   4.9800000e+01  -5.2192210e+07
   4.9820000e+01  -5.0240222e+07
   4.9840000e+01  -4.8741349e+07
   4.9860000e+01  -4.7835206e+07
   4.9880000e+01  -4.7563401e+07
   4.9900000e+01  -4.7987534e+07
   4.9920000e+01  -4.9059841e+07
   4.9940000e+01  -5.0737614e+07
   4.9960000e+01  -5.2903317e+07
   4.9980000e+01  -5.5410160e+07
   5.0000000e+01  -5.8111840e+07


==> data/sig2/sig1_buck_2_example3.dat <==
   3.0000000e+01  -7.2273978e+07
   3.0020000e+01  -7.2273978e+07
   3.0040000e+01  -7.2273978e+07
   3.0060000e+01  -7.2273978e+07
   3.0080000e+01  -7.2273978e+07
   3.0100000e+01  -7.2273978e+07
   3.0120000e+01  -7.2273978e+07
   3.0140000e+01  -7.2273978e+07
   3.0160000e+01  -7.2273978e+07
   3.0180000e+01  -7.2273978e+07
   3.0200000e+01  -7.2273978e+07
   3.0220000e+01  -7.2273978e+07
   3.0240000e+01  -7.2273978e+07
   3.0260000e+01  -7.2273978e+07
   3.0280000e+01  -7.2273978e+07
   3.0300000e+01  -7.2273978e+07
   3.0320000e+01  -7.2273978e+07
   3.0340000e+01  -7.2273978e+07
   3.0360000e+01  -7.2273978e+07
   3.0380000e+01  -7.2273978e+07
   3.0400000e+01  -7.2273978e+07
   3.0420000e+01  -7.2273978e+07
   3.0440000e+01  -7.2273978e+07
   3.0460000e+01  -7.2273978e+07
   3.0480000e+01  -7.2273978e+07
   3.0500000e+01  -7.2273978e+07
   3.0520000e+01  -7.2273978e+07
   3.0540000e+01  -7.2273978e+07
   3.0560000e+01  -7.2273978e+07
   3.0580000e+01  -7.2273978e+07
   3.0600000e+01  -7.2273978e+07
   3.0620000e+01  -7.2273978e+07
   3.0640000e+01  -7.2273978e+07
   3.0660000e+01  -7.2273978e+07
   3.0680000e+01  -7.2273978e+07
   3.0700000e+01  -7.2273978e+07
   3.0720000e+01  -7.2273978e+07
   3.0740000e+01  -7.2273978e+07
   3.0760000e+01  -7.2273978e+07
   3.0780000e+01  -7.2273978e+07
   3.0800000e+01  -7.2273978e+07
   3.0820000e+01  -7.2273978e+07
   3.0840000e+01  -7.2273978e+07
   3.0860000e+01  -7.2273978e+07
   3.0880000e+01  -7.2273978e+07
   3.0900000e+01  -7.2273978e+07
   3.0920000e+01  -7.2273978e+07
   3.0940000e+01  -7.2273978e+07
   3.0960000e+01  -7.2273978e+07
   3.0980000e+01  -7.2273978e+07
   3.1000000e+01  -7.2273978e+07
   3.1020000e+01  -7.2273978e+07
   3.1040000e+01  -7.2273978e+07
   3.1060000e+01  -7.2273978e+07
   3.1080000e+01  -7.2273978e+07
   3.1100000e+01  -7.2273978e+07
   3.1120000e+01  -7.2273978e+07
   3.1140000e+01  -7.2273978e+07
   3.1160000e+01  -7.2273978e+07
   3.1180000e+01  -7.2273978e+07
   3.1200000e+01  -7.2273978e+07
   3.1220000e+01  -7.2273978e+07
   3.1240000e+01  -7.2273978e+07
   3.1260000e+01  -7.2273978e+07
   3.1280000e+01  -7.2273978e+07
   3.1300000e+01  -7.2273978e+07
   3.1320000e+01  -7.2273978e+07
   3.1340000e+01  -7.2273978e+07
   3.1360000e+01  -7.2273978e+07
   3.1380000e+01  -7.2273978e+07
   3.1400000e+01  -7.2273978e+07
   3.1420000e+01  -7.2273978e+07
   3.1440000e+01  -7.2273978e+07
   3.1460000e+01  -7.2273978e+07
   3.1480000e+01  -7.2273978e+07
   3.1500000e+01  -7.2273978e+07
   3.1520000e+01  -7.2273978e+07
   3.1540000e+01  -7.2273978e+07
   3.1560000e+01  -7.2273978e+07
   3.1580000e+01  -7.2273978e+07
   3.1600000e+01  -7.2273978e+07
   3.1620000e+01  -7.2273978e+07
   3.1640000e+01  -7.2273978e+07
   3.1660000e+01  -7.2273978e+07
   3.1680000e+01  -7.2273978e+07
   3.1700000e+01  -7.2273978e+07
   3.1720000e+01  -7.2273978e+07
   3.1740000e+01  -7.2273978e+07
   3.1760000e+01  -7.2273978e+07
   3.1780000e+01  -7.2273978e+07
   3.1800000e+01  -7.2273978e+07
   3.1820000e+01  -7.2273978e+07
   3.1840000e+01  -7.2273978e+07
   3.1860000e+01  -7.2273978e+07
   3.1880000e+01  -7.2273978e+07
   3.1900000e+01  -7.2273978e+07
   3.1920000e+01  -7.2273978e+07
   3.1940000e+01  -7.2273978e+07
   3.1960000e+01  -7.2273978e+07
   3.1980000e+01  -7.2273978e+07
   3.2000000e+01  -7.2273978e+07
   3.2020000e+01  -7.2273978e+07
   3.2040000e+01  -7.2273978e+07
   3.2060000e+01  -7.2273978e+07
   3.2080000e+01  -7.2273978e+07
   3.2100000e+01  -7.2273978e+07
   3.2120000e+01  -7.2273978e+07
   3.2140000e+01  -7.2273978e+07
   3.2160000e+01  -7.2273978e+07
   3.2180000e+01  -7.2273978e+07
   3.2200000e+01  -7.2273978e+07
   3.2220000e+01  -7.2273978e+07
   3.2240000e+01  -7.2273978e+07
   3.2260000e+01  -7.2273978e+07
   3.2280000e+01  -7.2273978e+07
   3.2300000e+01  -7.2273978e+07
   3.2320000e+01  -7.2273978e+07
   3.2340000e+01  -7.2273978e+07
   3.2360000e+01  -7.2273978e+07
   3.2380000e+01  -7.2273978e+07
   3.2400000e+01  -7.2273978e+07
   3.2420000e+01  -7.2273978e+07
   3.2440000e+01  -7.2273978e+07
   3.2460000e+01  -7.2273978e+07
   3.2480000e+01  -7.2273978e+07
   3.2500000e+01  -7.2273978e+07
   3.2520000e+01  -7.2273978e+07
   3.2540000e+01  -7.2273978e+07
   3.2560000e+01  -7.2273978e+07
   3.2580000e+01  -7.2273978e+07
   3.2600000e+01  -7.2273978e+07
   3.2620000e+01  -7.2273978e+07
   3.2640000e+01  -7.2273978e+07
   3.2660000e+01  -7.2273978e+07
   3.2680000e+01  -7.2273978e+07
   3.2700000e+01  -7.2273978e+07
   3.2720000e+01  -7.2273978e+07
   3.2740000e+01  -7.2273978e+07
   3.2760000e+01  -7.2273978e+07
   3.2780000e+01  -7.2273978e+07
   3.2800000e+01  -7.2273978e+07
   3.2820000e+01  -7.2273978e+07
   3.2840000e+01  -7.2273978e+07
   3.2860000e+01  -7.2273978e+07
   3.2880000e+01  -7.2273978e+07
   3.2900000e+01  -7.2273978e+07
   3.2920000e+01  -7.2273978e+07
   3.2940000e+01  -7.2273978e+07
   3.2960000e+01  -7.2273978e+07
   3.2980000e+01  -7.2273978e+07
   3.3000000e+01  -7.2273978e+07
   3.3020000e+01  -7.2273978e+07
   3.3040000e+01  -7.2273978e+07
   3.3060000e+01  -7.2273978e+07
   3.3080000e+01  -7.2273978e+07
   3.3100000e+01  -7.2273978e+07
   3.3120000e+01  -7.2273978e+07
   3.3140000e+01  -7.2273978e+07
   3.3160000e+01  -7.2273978e+07
   3.3180000e+01  -7.2273978e+07
   3.3200000e+01  -7.2273978e+07
   3.3220000e+01  -7.2273978e+07
   3.3240000e+01  -7.2273978e+07
   3.3260000e+01  -7.2273978e+07
   3.3280000e+01  -7.2273978e+07
   3.3300000e+01  -7.2273978e+07
   3.3320000e+01  -7.2273978e+07
   3.3340000e+01  -7.2273978e+07
   3.3360000e+01  -7.2273978e+07
   3.3380000e+01  -7.2273978e+07
   3.3400000e+01  -7.2273978e+07
   3.3420000e+01  -7.2273978e+07
   3.3440000e+01  -7.2273978e+07
   3.3460000e+01  -7.2273978e+07
   3.3480000e+01  -7.2273978e+07
   3.3500000e+01  -7.2273978e+07
   3.3520000e+01  -7.2273978e+07
   3.3540000e+01  -7.2273978e+07
   3.3560000e+01  -7.2273978e+07
   3.3580000e+01  -7.2273978e+07
   3.3600000e+01  -7.2273978e+07
   3.3620000e+01  -7.2273978e+07
   3.3640000e+01  -7.2273978e+07
   3.3660000e+01  -7.2273978e+07
   3.3680000e+01  -7.2273978e+07
   3.3700000e+01  -7.2273978e+07
   3.3720000e+01  -7.2273978e+07
   3.3740000e+01  -7.2273978e+07
   3.3760000e+01  -7.2273978e+07
   3.3780000e+01  -7.2273978e+07
   3.3800000e+01  -7.2273978e+07
   3.3820000e+01  -7.2273978e+07
   3.3840000e+01  -7.2273978e+07
   3.3860000e+01  -7.2273978e+07
   3.3880000e+01  -7.2273978e+07
   3.3900000e+01  -7.2273978e+07
   3.3920000e+01  -7.2273978e+07
   3.3940000e+01  -7.2273978e+07
   3.3960000e+01  -7.2273978e+07
   3.3980000e+01  -7.2273978e+07
   3.4000000e+01  -7.2273978e+07
   3.4020000e+01  -7.2273978e+07
   3.4040000e+01  -7.2273978e+07
   3.4060000e+01  -7.2273978e+07
   3.4080000e+01  -7.2273978e+07
   3.4100000e+01  -7.2273978e+07
   3.4120000e+01  -7.2273978e+07
   3.4140000e+01  -7.2273978e+07
   3.4160000e+01  -7.2273978e+07
   3.4180000e+01  -7.2273978e+07
   3.4200000e+01  -7.2273978e+07
   3.4220000e+01  -7.2273978e+07
   3.4240000e+01  -7.2273978e+07
   3.4260000e+01  -7.2273978e+07
   3.4280000e+01  -7.2273978e+07
   3.4300000e+01  -7.2273978e+07
   3.4320000e+01  -7.2273978e+07
   3.4340000e+01  -7.2273978e+07
   3.4360000e+01  -7.2273978e+07
   3.4380000e+01  -7.2273978e+07
   3.4400000e+01  -7.2273978e+07
   3.4420000e+01  -7.2273978e+07
   3.4440000e+01  -7.2273978e+07
   3.4460000e+01  -7.2273978e+07
   3.4480000e+01  -7.2273978e+07
   3.4500000e+01  -7.2273978e+07
   3.4520000e+01  -7.2273978e+07
   3.4540000e+01  -7.2273978e+07
   3.4560000e+01  -7.2273978e+07
   3.4580000e+01  -7.2273978e+07
   3.4600000e+01  -7.2273978e+07
   3.4620000e+01  -7.2273978e+07
   3.4640000e+01  -7.2273978e+07
   3.4660000e+01  -7.2273978e+07
   3.4680000e+01  -7.2273978e+07
   3.4700000e+01  -7.2273978e+07
   3.4720000e+01  -7.2273978e+07
   3.4740000e+01  -7.2273978e+07
   3.4760000e+01  -7.2273978e+07
   3.4780000e+01  -7.2273978e+07
   3.4800000e+01  -7.2273978e+07
   3.4820000e+01  -7.2273978e+07
   3.4840000e+01  -7.2273978e+07
   3.4860000e+01  -7.2273978e+07
   3.4880000e+01  -7.2273978e+07
   3.4900000e+01  -7.2273978e+07
   3.4920000e+01  -7.2273978e+07
   3.4940000e+01  -7.2273978e+07
   3.4960000e+01  -7.2273978e+07
   3.4980000e+01  -7.2273978e+07
   3.5000000e+01  -7.2273978e+07
   3.5020000e+01  -7.2273978e+07
   3.5040000e+01  -7.2273978e+07
   3.5060000e+01  -7.2273978e+07
   3.5080000e+01  -7.2273978e+07
   3.5100000e+01  -7.2273978e+07
   3.5120000e+01  -7.2273978e+07
   3.5140000e+01  -7.2273978e+07
   3.5160000e+01  -7.2273978e+07
   3.5180000e+01  -7.2273978e+07
   3.5200000e+01  -7.2273978e+07
   3.5220000e+01  -7.2273978e+07
   3.5240000e+01  -7.2273978e+07
   3.5260000e+01  -7.2273978e+07
   3.5280000e+01  -7.2273978e+07
   3.5300000e+01  -7.2273978e+07
   3.5320000e+01  -7.2273978e+07
   3.5340000e+01  -7.2273978e+07
   3.5360000e+01  -7.2273978e+07
   3.5380000e+01  -7.2273978e+07
   3.5400000e+01  -7.2273978e+07
   3.5420000e+01  -7.2273978e+07
   3.5440000e+01  -7.2273978e+07
   3.5460000e+01  -7.2273978e+07
   3.5480000e+01  -7.2273978e+07
   3.5500000e+01  -7.2273978e+07
   3.5520000e+01  -7.2273978e+07
   3.5540000e+01  -7.2273978e+07
   3.5560000e+01  -7.2273978e+07
   3.5580000e+01  -7.2273978e+07
   3.5600000e+01  -7.2273978e+07
   3.5620000e+01  -7.2273978e+07
   3.5640000e+01  -7.2273978e+07
   3.5660000e+01  -7.2273978e+07
   3.5680000e+01  -7.2273978e+07
   3.5700000e+01  -7.2273978e+07
   3.5720000e+01  -7.2273978e+07
   3.5740000e+01  -7.2273978e+07
   3.5760000e+01  -7.2273978e+07
   3.5780000e+01  -7.2273978e+07
   3.5800000e+01  -7.2273978e+07
   3.5820000e+01  -7.2273978e+07
   3.5840000e+01  -7.2273978e+07
   3.5860000e+01  -7.2273978e+07
   3.5880000e+01  -7.2273978e+07
   3.5900000e+01  -7.2273978e+07
   3.5920000e+01  -7.2273978e+07
   3.5940000e+01  -7.2273978e+07
   3.5960000e+01  -7.2273978e+07
   3.5980000e+01  -7.2273978e+07
   3.6000000e+01  -7.2273978e+07
   3.6020000e+01  -7.2273978e+07
   3.6040000e+01  -7.2273978e+07
   3.6060000e+01  -7.2273978e+07
   3.6080000e+01  -7.2273978e+07
   3.6100000e+01  -7.2273978e+07
   3.6120000e+01  -7.2273978e+07
   3.6140000e+01  -7.2273978e+07
   3.6160000e+01  -7.2273978e+07
   3.6180000e+01  -7.2273978e+07
   3.6200000e+01  -7.2273978e+07
   3.6220000e+01  -7.2273978e+07
   3.6240000e+01  -7.2273978e+07
   3.6260000e+01  -7.2273978e+07
   3.6280000e+01  -7.2273978e+07
   3.6300000e+01  -7.2273978e+07
   3.6320000e+01  -7.2273978e+07
   3.6340000e+01  -7.2273978e+07
   3.6360000e+01  -7.2273978e+07
   3.6380000e+01  -7.2273978e+07
   3.6400000e+01  -7.2273978e+07
   3.6420000e+01  -7.2273978e+07
   3.6440000e+01  -7.2273978e+07
   3.6460000e+01  -7.2273978e+07
   3.6480000e+01  -7.2273978e+07
   3.6500000e+01  -7.2273978e+07
   3.6520000e+01  -7.2273978e+07
   3.6540000e+01  -7.2273978e+07
   3.6560000e+01  -7.2273978e+07
   3.6580000e+01  -7.2273978e+07
   3.6600000e+01  -7.2273978e+07
   3.6620000e+01  -7.2273978e+07
   3.6640000e+01  -7.2273978e+07
   3.6660000e+01  -7.2273978e+07
   3.6680000e+01  -7.2273978e+07
   3.6700000e+01  -7.2273978e+07
   3.6720000e+01  -7.2273978e+07
   3.6740000e+01  -7.2273978e+07
   3.6760000e+01  -7.2273978e+07
   3.6780000e+01  -7.2273978e+07
   3.6800000e+01  -7.2273978e+07
   3.6820000e+01  -7.2273978e+07
   3.6840000e+01  -7.2273978e+07
   3.6860000e+01  -7.2273978e+07
   3.6880000e+01  -7.2273978e+07
   3.6900000e+01  -7.2273978e+07
   3.6920000e+01  -7.2273978e+07
   3.6940000e+01  -7.2273978e+07
   3.6960000e+01  -7.2273978e+07
   3.6980000e+01  -7.2273978e+07
   3.7000000e+01  -7.2273978e+07
   3.7020000e+01  -7.2273978e+07
   3.7040000e+01  -7.2273978e+07
   3.7060000e+01  -7.2273978e+07
   3.7080000e+01  -7.2273978e+07
   3.7100000e+01  -7.2273978e+07
   3.7120000e+01  -7.2273978e+07
   3.7140000e+01  -7.2273978e+07
   3.7160000e+01  -7.2273978e+07
   3.7180000e+01  -7.2273978e+07
   3.7200000e+01  -7.2273978e+07
   3.7220000e+01  -7.2273978e+07
   3.7240000e+01  -7.2273978e+07
   3.7260000e+01  -7.2273978e+07
   3.7280000e+01  -7.2273978e+07
   3.7300000e+01  -7.2273978e+07
   3.7320000e+01  -7.2273978e+07
   3.7340000e+01  -7.2273978e+07
   3.7360000e+01  -7.2273978e+07
   3.7380000e+01  -7.2273978e+07
   3.7400000e+01  -7.2273978e+07
   3.7420000e+01  -7.2273978e+07
   3.7440000e+01  -7.2273978e+07
   3.7460000e+01  -7.2273978e+07
   3.7480000e+01  -7.2273978e+07
   3.7500000e+01  -7.2273978e+07
   3.7520000e+01  -7.2273978e+07
   3.7540000e+01  -7.2273978e+07
   3.7560000e+01  -7.2273978e+07
   3.7580000e+01  -7.2273978e+07
   3.7600000e+01  -7.2273978e+07
   3.7620000e+01  -7.2273978e+07
   3.7640000e+01  -7.2273978e+07
   3.7660000e+01  -7.2273978e+07
   3.7680000e+01  -7.2273978e+07
   3.7700000e+01  -7.2273978e+07
   3.7720000e+01  -7.2273978e+07
   3.7740000e+01  -7.2273978e+07
   3.7760000e+01  -7.2273978e+07
   3.7780000e+01  -7.2273978e+07
   3.7800000e+01  -7.2273978e+07
   3.7820000e+01  -7.2273978e+07
   3.7840000e+01  -7.2273978e+07
   3.7860000e+01  -7.2273978e+07
   3.7880000e+01  -7.2273978e+07
   3.7900000e+01  -7.2273978e+07
   3.7920000e+01  -7.2273978e+07
   3.7940000e+01  -7.2273978e+07
   3.7960000e+01  -7.2273978e+07
   3.7980000e+01  -7.2273978e+07
   3.8000000e+01  -7.2273978e+07
   3.8020000e+01  -7.2273978e+07
   3.8040000e+01  -7.2273978e+07
   3.8060000e+01  -7.2273978e+07
   3.8080000e+01  -7.2273978e+07
   3.8100000e+01  -7.2273978e+07
   3.8120000e+01  -7.2273978e+07
   3.8140000e+01  -7.2273978e+07
   3.8160000e+01  -7.2273978e+07
   3.8180000e+01  -7.2273978e+07
   3.8200000e+01  -7.2273978e+07
   3.8220000e+01  -7.2273978e+07
   3.8240000e+01  -7.2273978e+07
   3.8260000e+01  -7.2273978e+07
   3.8280000e+01  -7.2273978e+07
   3.8300000e+01  -7.2273978e+07
   3.8320000e+01  -7.2273978e+07
   3.8340000e+01  -7.2273978e+07
   3.8360000e+01  -7.2273978e+07
   3.8380000e+01  -7.2273978e+07
   3.8400000e+01  -7.2273978e+07
   3.8420000e+01  -7.2273978e+07
   3.8440000e+01  -7.2273978e+07
   3.8460000e+01  -7.2273978e+07
   3.8480000e+01  -7.2273978e+07
   3.8500000e+01  -7.2273978e+07
   3.8520000e+01  -7.2273978e+07
   3.8540000e+01  -7.2273978e+07
   3.8560000e+01  -7.2273978e+07
   3.8580000e+01  -7.2273978e+07
   3.8600000e+01  -7.2273978e+07
   3.8620000e+01  -7.2273978e+07
   3.8640000e+01  -7.2273978e+07
   3.8660000e+01  -7.2273978e+07
   3.8680000e+01  -7.2273978e+07
   3.8700000e+01  -7.2273978e+07
   3.8720000e+01  -7.2273978e+07
   3.8740000e+01  -7.2273978e+07
   3.8760000e+01  -7.2273978e+07
   3.8780000e+01  -7.2273978e+07
   3.8800000e+01  -7.2273978e+07
   3.8820000e+01  -7.2273978e+07
   3.8840000e+01  -7.2273978e+07
   3.8860000e+01  -7.2273978e+07
   3.8880000e+01  -7.2273978e+07
   3.8900000e+01  -7.2273978e+07
   3.8920000e+01  -7.2273978e+07
   3.8940000e+01  -7.2273978e+07
   3.8960000e+01  -7.2273978e+07
   3.8980000e+01  -7.2273978e+07
   3.9000000e+01  -7.2273978e+07
   3.9020000e+01  -7.2273978e+07
   3.9040000e+01  -7.2273978e+07
   3.9060000e+01  -7.2273978e+07
   3.9080000e+01  -7.2273978e+07
   3.9100000e+01  -7.2273978e+07
   3.9120000e+01  -7.2273978e+07
   3.9140000e+01  -7.2273978e+07
   3.9160000e+01  -7.2273978e+07
   3.9180000e+01  -7.2273978e+07
   3.9200000e+01  -7.2273978e+07
   3.9220000e+01  -7.2273978e+07
   3.9240000e+01  -7.2273978e+07
   3.9260000e+01  -7.2273978e+07
   3.9280000e+01  -7.2273978e+07
   3.9300000e+01  -7.2273978e+07
   3.9320000e+01  -7.2273978e+07
   3.9340000e+01  -7.2273978e+07
   3.9360000e+01  -7.2273978e+07
   3.9380000e+01  -7.2273978e+07
   3.9400000e+01  -7.2273978e+07
   3.9420000e+01  -7.2273978e+07
   3.9440000e+01  -7.2273978e+07
   3.9460000e+01  -7.2273978e+07
   3.9480000e+01  -7.2273978e+07
   3.9500000e+01  -7.2273978e+07
   3.9520000e+01  -7.2273978e+07
   3.9540000e+01  -7.2273978e+07
   3.9560000e+01  -7.2273978e+07
   3.9580000e+01  -7.2273978e+07
   3.9600000e+01  -7.2273978e+07
   3.9620000e+01  -7.2273978e+07
   3.9640000e+01  -7.2273978e+07
   3.9660000e+01  -7.2273978e+07
   3.9680000e+01  -7.2273978e+07
   3.9700000e+01  -7.2273978e+07
   3.9720000e+01  -7.2273978e+07
   3.9740000e+01  -7.2273978e+07
   3.9760000e+01  -7.2273978e+07
   3.9780000e+01  -7.2273978e+07
   3.9800000e+01  -7.2273978e+07
   3.9820000e+01  -7.2273978e+07
   3.9840000e+01  -7.2273978e+07
   3.9860000e+01  -7.2273978e+07
   3.9880000e+01  -7.2273978e+07
   3.9900000e+01  -7.2273978e+07
   3.9920000e+01  -7.2273978e+07
   3.9940000e+01  -7.2273978e+07
   3.9960000e+01  -7.2273978e+07
   3.9980000e+01  -7.2273978e+07
   4.0000000e+01  -7.2273978e+07
   4.0020000e+01  -7.2273978e+07
   4.0040000e+01  -7.2273978e+07
   4.0060000e+01  -7.2273978e+07
   4.0080000e+01  -7.2273978e+07
   4.0100000e+01  -7.2273978e+07
   4.0120000e+01  -7.2273978e+07
   4.0140000e+01  -7.2273978e+07
   4.0160000e+01  -7.2273978e+07
   4.0180000e+01  -7.2273978e+07
   4.0200000e+01  -7.2273978e+07
   4.0220000e+01  -7.2273978e+07
   4.0240000e+01  -7.2273978e+07
   4.0260000e+01  -7.2273978e+07
   4.0280000e+01  -7.2273978e+07
   4.0300000e+01  -7.2273978e+07
   4.0320000e+01  -7.2273978e+07
   4.0340000e+01  -7.2273978e+07
   4.0360000e+01  -7.2273978e+07
   4.0380000e+01  -7.2273978e+07
   4.0400000e+01  -7.2273978e+07
   4.0420000e+01  -7.2273978e+07
   4.0440000e+01  -7.2273978e+07
   4.0460000e+01  -7.2273978e+07
   4.0480000e+01  -7.2273978e+07
   4.0500000e+01  -7.2273978e+07
   4.0520000e+01  -7.2273978e+07
   4.0540000e+01  -7.2273978e+07
   4.0560000e+01  -7.2273978e+07
   4.0580000e+01  -7.2273978e+07
   4.0600000e+01  -7.2273978e+07
   4.0620000e+01  -7.2273978e+07
   4.0640000e+01  -7.2273978e+07
   4.0660000e+01  -7.2273978e+07
   4.0680000e+01  -7.2273978e+07
   4.0700000e+01  -7.2273978e+07
   4.0720000e+01  -7.2273978e+07
   4.0740000e+01  -7.2273978e+07
   4.0760000e+01  -7.2273978e+07
   4.0780000e+01  -7.2273978e+07
   4.0800000e+01  -7.2273978e+07
   4.0820000e+01  -7.2273978e+07
   4.0840000e+01  -7.2273978e+07
   4.0860000e+01  -7.2273978e+07
   4.0880000e+01  -7.2273978e+07
   4.0900000e+01  -7.2273978e+07
   4.0920000e+01  -7.2273978e+07
   4.0940000e+01  -7.2273978e+07
   4.0960000e+01  -7.2273978e+07
   4.0980000e+01  -7.2273978e+07
   4.1000000e+01  -7.2273978e+07
   4.1020000e+01  -7.2273978e+07
   4.1040000e+01  -7.2273978e+07
   4.1060000e+01  -7.2273978e+07
   4.1080000e+01  -7.2273978e+07
   4.1100000e+01  -7.2273978e+07
   4.1120000e+01  -7.2273978e+07
   4.1140000e+01  -7.2273978e+07
   4.1160000e+01  -7.2273978e+07
   4.1180000e+01  -7.2273978e+07
   4.1200000e+01  -7.2273978e+07
   4.1220000e+01  -7.2273978e+07
   4.1240000e+01  -7.2273978e+07
   4.1260000e+01  -7.2273978e+07
   4.1280000e+01  -7.2273978e+07
   4.1300000e+01  -7.2273978e+07
   4.1320000e+01  -7.2273978e+07
   4.1340000e+01  -7.2273978e+07
   4.1360000e+01  -7.2273978e+07
   4.1380000e+01  -7.2273978e+07
   4.1400000e+01  -7.2273978e+07
   4.1420000e+01  -7.2273978e+07
   4.1440000e+01  -7.2273978e+07
   4.1460000e+01  -7.2273978e+07
   4.1480000e+01  -7.2273978e+07
   4.1500000e+01  -7.2273978e+07
   4.1520000e+01  -7.2273978e+07
   4.1540000e+01  -7.2273978e+07
   4.1560000e+01  -7.2273978e+07
   4.1580000e+01  -7.2273978e+07
   4.1600000e+01  -7.2273978e+07
   4.1620000e+01  -7.2273978e+07
   4.1640000e+01  -7.2273978e+07
   4.1660000e+01  -7.2273978e+07
   4.1680000e+01  -7.2273978e+07
   4.1700000e+01  -7.2273978e+07
   4.1720000e+01  -7.2273978e+07
   4.1740000e+01  -7.2273978e+07
   4.1760000e+01  -7.2273978e+07
   4.1780000e+01  -7.2273978e+07
   4.1800000e+01  -7.2273978e+07
   4.1820000e+01  -7.2273978e+07
   4.1840000e+01  -7.2273978e+07
   4.1860000e+01  -7.2273978e+07
   4.1880000e+01  -7.2273978e+07
   4.1900000e+01  -7.2273978e+07
   4.1920000e+01  -7.2273978e+07
   4.1940000e+01  -7.2273978e+07
   4.1960000e+01  -7.2273978e+07
   4.1980000e+01  -7.2273978e+07
   4.2000000e+01  -7.2273978e+07
   4.2020000e+01  -7.2273978e+07
   4.2040000e+01  -7.2273978e+07
   4.2060000e+01  -7.2273978e+07
   4.2080000e+01  -7.2273978e+07
   4.2100000e+01  -7.2273978e+07
   4.2120000e+01  -7.2273978e+07
   4.2140000e+01  -7.2273978e+07
   4.2160000e+01  -7.2273978e+07
   4.2180000e+01  -7.2273978e+07
   4.2200000e+01  -7.2273978e+07
   4.2220000e+01  -7.2273978e+07
   4.2240000e+01  -7.2273978e+07
   4.2260000e+01  -7.2273978e+07
   4.2280000e+01  -7.2273978e+07
   4.2300000e+01  -7.2273978e+07
   4.2320000e+01  -7.2273978e+07
   4.2340000e+01  -7.2273978e+07
   4.2360000e+01  -7.2273978e+07
   4.2380000e+01  -7.2273978e+07
   4.2400000e+01  -7.2273978e+07
   4.2420000e+01  -7.2273978e+07
   4.2440000e+01  -7.2273978e+07
   4.2460000e+01  -7.2273978e+07
   4.2480000e+01  -7.2273978e+07
   4.2500000e+01  -7.2273978e+07
   4.2520000e+01  -7.2273978e+07
   4.2540000e+01  -7.2273978e+07
   4.2560000e+01  -7.2273978e+07
   4.2580000e+01  -7.2273978e+07
   4.2600000e+01  -7.2273978e+07
   4.2620000e+01  -7.2273978e+07
   4.2640000e+01  -7.2273978e+07
   4.2660000e+01  -7.2273978e+07
   4.2680000e+01  -7.2273978e+07
   4.2700000e+01  -7.2273978e+07
   4.2720000e+01  -7.2273978e+07
   4.2740000e+01  -7.2273978e+07
   4.2760000e+01  -7.2273978e+07
   4.2780000e+01  -7.2273978e+07
   4.2800000e+01  -7.2273978e+07
   4.2820000e+01  -7.2273978e+07
   4.2840000e+01  -7.2273978e+07
   4.2860000e+01  -7.2273978e+07
   4.2880000e+01  -7.2273978e+07
   4.2900000e+01  -7.2273978e+07
   4.2920000e+01  -7.2273978e+07
   4.2940000e+01  -7.2273978e+07
   4.2960000e+01  -7.2273978e+07
   4.2980000e+01  -7.2273978e+07
   4.3000000e+01  -7.2273978e+07
   4.3020000e+01  -7.2273978e+07
   4.3040000e+01  -7.2273978e+07
   4.3060000e+01  -7.2273978e+07
   4.3080000e+01  -7.2273978e+07
   4.3100000e+01  -7.2273978e+07
   4.3120000e+01  -7.2273978e+07
   4.3140000e+01  -7.2273978e+07
   4.3160000e+01  -7.2273978e+07
   4.3180000e+01  -7.2273978e+07
   4.3200000e+01  -7.2273978e+07
   4.3220000e+01  -7.2273978e+07
   4.3240000e+01  -7.2273978e+07
   4.3260000e+01  -7.2273978e+07
   4.3280000e+01  -7.2273978e+07
   4.3300000e+01  -7.2273978e+07
   4.3320000e+01  -7.2273978e+07
   4.3340000e+01  -7.2273978e+07
   4.3360000e+01  -7.2273978e+07
   4.3380000e+01  -7.2273978e+07
   4.3400000e+01  -7.2273978e+07
   4.3420000e+01  -7.2273978e+07
   4.3440000e+01  -7.2273978e+07
   4.3460000e+01  -7.2273978e+07
   4.3480000e+01  -7.2273978e+07
   4.3500000e+01  -7.2273978e+07
   4.3520000e+01  -7.2273978e+07
   4.3540000e+01  -7.2273978e+07
   4.3560000e+01  -7.2273978e+07
   4.3580000e+01  -7.2273978e+07
   4.3600000e+01  -7.2273978e+07
   4.3620000e+01  -7.2273978e+07
   4.3640000e+01  -7.2273978e+07
   4.3660000e+01  -7.2273978e+07
   4.3680000e+01  -7.2273978e+07
   4.3700000e+01  -7.2273978e+07
   4.3720000e+01  -7.2273978e+07
   4.3740000e+01  -7.2273978e+07
   4.3760000e+01  -7.2273978e+07
   4.3780000e+01  -7.2273978e+07
   4.3800000e+01  -7.2273978e+07
   4.3820000e+01  -7.2273978e+07
   4.3840000e+01  -7.2273978e+07
   4.3860000e+01  -7.2273978e+07
   4.3880000e+01  -7.2273978e+07
   4.3900000e+01  -7.2273978e+07
   4.3920000e+01  -7.2273978e+07
   4.3940000e+01  -7.2273978e+07
   4.3960000e+01  -7.2273978e+07
   4.3980000e+01  -7.2273978e+07
   4.4000000e+01  -7.2273978e+07
   4.4020000e+01  -7.2273978e+07
   4.4040000e+01  -7.2273978e+07
   4.4060000e+01  -7.2273978e+07
   4.4080000e+01  -7.2273978e+07
   4.4100000e+01  -7.2273978e+07
   4.4120000e+01  -7.2273978e+07
   4.4140000e+01  -7.2273978e+07
   4.4160000e+01  -7.2273978e+07
   4.4180000e+01  -7.2273978e+07
   4.4200000e+01  -7.2273978e+07
   4.4220000e+01  -7.2273978e+07
   4.4240000e+01  -7.2273978e+07
   4.4260000e+01  -7.2273978e+07
   4.4280000e+01  -7.2273978e+07
   4.4300000e+01  -7.2273978e+07
   4.4320000e+01  -7.2273978e+07
   4.4340000e+01  -7.2273978e+07
   4.4360000e+01  -7.2273978e+07
   4.4380000e+01  -7.2273978e+07
   4.4400000e+01  -7.2273978e+07
   4.4420000e+01  -7.2273978e+07
   4.4440000e+01  -7.2273978e+07
   4.4460000e+01  -7.2273978e+07
   4.4480000e+01  -7.2273978e+07
   4.4500000e+01  -7.2273978e+07
   4.4520000e+01  -7.2273978e+07
   4.4540000e+01  -7.2273978e+07
   4.4560000e+01  -7.2273978e+07
   4.4580000e+01  -7.2273978e+07
   4.4600000e+01  -7.2273978e+07
   4.4620000e+01  -7.2273978e+07
   4.4640000e+01  -7.2273978e+07
   4.4660000e+01  -7.2273978e+07
   4.4680000e+01  -7.2273978e+07
   4.4700000e+01  -7.2273978e+07
   4.4720000e+01  -7.2273978e+07
   4.4740000e+01  -7.2273978e+07
   4.4760000e+01  -7.2273978e+07
   4.4780000e+01  -7.2273978e+07
   4.4800000e+01  -7.2273978e+07
   4.4820000e+01  -7.2273978e+07
   4.4840000e+01  -7.2273978e+07
   4.4860000e+01  -7.2273978e+07
   4.4880000e+01  -7.2273978e+07
   4.4900000e+01  -7.2273978e+07
   4.4920000e+01  -7.2273978e+07
   4.4940000e+01  -7.2273978e+07
   4.4960000e+01  -7.2273978e+07
   4.4980000e+01  -7.2273978e+07
   4.5000000e+01  -7.2273978e+07
   4.5020000e+01  -7.2273978e+07
   4.5040000e+01  -7.2273978e+07
   4.5060000e+01  -7.2273978e+07
   4.5080000e+01  -7.2273978e+07
   4.5100000e+01  -7.2273978e+07
   4.5120000e+01  -7.2273978e+07
   4.5140000e+01  -7.2273978e+07
   4.5160000e+01  -7.2273978e+07
   4.5180000e+01  -7.2273978e+07
   4.5200000e+01  -7.2273978e+07
   4.5220000e+01  -7.2273978e+07
   4.5240000e+01  -7.2273978e+07
   4.5260000e+01  -7.2273978e+07
   4.5280000e+01  -7.2273978e+07
   4.5300000e+01  -7.2273978e+07
   4.5320000e+01  -7.2273978e+07
   4.5340000e+01  -7.2273978e+07
   4.5360000e+01  -7.2273978e+07
   4.5380000e+01  -7.2273978e+07
   4.5400000e+01  -7.2273978e+07
   4.5420000e+01  -7.2273978e+07
   4.5440000e+01  -7.2273978e+07
   4.5460000e+01  -7.2273978e+07
   4.5480000e+01  -7.2273978e+07
   4.5500000e+01  -7.2273978e+07
   4.5520000e+01  -7.2273978e+07
   4.5540000e+01  -7.2273978e+07
   4.5560000e+01  -7.2273978e+07
   4.5580000e+01  -7.2273978e+07
   4.5600000e+01  -7.2273978e+07
   4.5620000e+01  -7.2273978e+07
   4.5640000e+01  -7.2273978e+07
   4.5660000e+01  -7.2273978e+07
   4.5680000e+01  -7.2273978e+07
   4.5700000e+01  -7.2273978e+07
   4.5720000e+01  -7.2273978e+07
   4.5740000e+01  -7.2273978e+07
   4.5760000e+01  -7.2273978e+07
   4.5780000e+01  -7.2273978e+07
   4.5800000e+01  -7.2273978e+07
   4.5820000e+01  -7.2273978e+07
   4.5840000e+01  -7.2273978e+07
   4.5860000e+01  -7.2273978e+07
   4.5880000e+01  -7.2273978e+07
   4.5900000e+01  -7.2273978e+07
   4.5920000e+01  -7.2273978e+07
   4.5940000e+01  -7.2273978e+07
   4.5960000e+01  -7.2273978e+07
   4.5980000e+01  -7.2273978e+07
   4.6000000e+01  -7.2273978e+07
   4.6020000e+01  -7.2273978e+07
   4.6040000e+01  -7.2273978e+07
   4.6060000e+01  -7.2273978e+07
   4.6080000e+01  -7.2273978e+07
   4.6100000e+01  -7.2273978e+07
   4.6120000e+01  -7.2273978e+07
   4.6140000e+01  -7.2273978e+07
   4.6160000e+01  -7.2273978e+07
   4.6180000e+01  -7.2273978e+07
   4.6200000e+01  -7.2273978e+07
   4.6220000e+01  -7.2273978e+07
   4.6240000e+01  -7.2273978e+07
   4.6260000e+01  -7.2273978e+07
   4.6280000e+01  -7.2273978e+07
   4.6300000e+01  -7.2273978e+07
   4.6320000e+01  -7.2273978e+07
   4.6340000e+01  -7.2273978e+07
   4.6360000e+01  -7.2273978e+07
   4.6380000e+01  -7.2273978e+07
   4.6400000e+01  -7.2273978e+07
   4.6420000e+01  -7.2273978e+07
   4.6440000e+01  -7.2273978e+07
   4.6460000e+01  -7.2273978e+07
   4.6480000e+01  -7.2273978e+07
   4.6500000e+01  -7.2273978e+07
   4.6520000e+01  -7.2273978e+07
   4.6540000e+01  -7.2273978e+07
   4.6560000e+01  -7.2273978e+07
   4.6580000e+01  -7.2273978e+07
   4.6600000e+01  -7.2273978e+07
   4.6620000e+01  -7.2273978e+07
   4.6640000e+01  -7.2273978e+07
   4.6660000e+01  -7.2273978e+07
   4.6680000e+01  -7.2273978e+07
   4.6700000e+01  -7.2273978e+07
   4.6720000e+01  -7.2273978e+07
   4.6740000e+01  -7.2273978e+07
   4.6760000e+01  -7.2273978e+07
   4.6780000e+01  -7.2273978e+07
   4.6800000e+01  -7.2273978e+07
   4.6820000e+01  -7.2273978e+07
   4.6840000e+01  -7.2273978e+07
   4.6860000e+01  -7.2273978e+07
   4.6880000e+01  -7.2273978e+07
   4.6900000e+01  -7.2273978e+07
   4.6920000e+01  -7.2273978e+07
   4.6940000e+01  -7.2273978e+07
   4.6960000e+01  -7.2273978e+07
   4.6980000e+01  -7.2273978e+07
   4.7000000e+01  -7.2273978e+07
   4.7020000e+01  -7.2273978e+07
   4.7040000e+01  -7.2273978e+07
   4.7060000e+01  -7.2273978e+07
   4.7080000e+01  -7.2273978e+07
   4.7100000e+01  -7.2273978e+07
   4.7120000e+01  -7.2273978e+07
   4.7140000e+01  -7.2273978e+07
   4.7160000e+01  -7.2273978e+07
   4.7180000e+01  -7.2273978e+07
   4.7200000e+01  -7.2273978e+07
   4.7220000e+01  -7.2273978e+07
   4.7240000e+01  -7.2273978e+07
   4.7260000e+01  -7.2273978e+07
   4.7280000e+01  -7.2273978e+07
   4.7300000e+01  -7.2273978e+07
   4.7320000e+01  -7.2273978e+07
   4.7340000e+01  -7.2273978e+07
   4.7360000e+01  -7.2273978e+07
   4.7380000e+01  -7.2273978e+07
   4.7400000e+01  -7.2273978e+07
   4.7420000e+01  -7.2273978e+07
   4.7440000e+01  -7.2273978e+07
   4.7460000e+01  -7.2273978e+07
   4.7480000e+01  -7.2273978e+07
   4.7500000e+01  -7.2273978e+07
   4.7520000e+01  -7.2273978e+07
   4.7540000e+01  -7.2273978e+07
   4.7560000e+01  -7.2273978e+07
   4.7580000e+01  -7.2273978e+07
   4.7600000e+01  -7.2273978e+07
   4.7620000e+01  -7.2273978e+07
   4.7640000e+01  -7.2273978e+07
   4.7660000e+01  -7.2273978e+07
   4.7680000e+01  -7.2273978e+07
   4.7700000e+01  -7.2273978e+07
   4.7720000e+01  -7.2273978e+07
   4.7740000e+01  -7.2273978e+07
   4.7760000e+01  -7.2273978e+07
   4.7780000e+01  -7.2273978e+07
   4.7800000e+01  -7.2273978e+07
   4.7820000e+01  -7.2273978e+07
   4.7840000e+01  -7.2273978e+07
   4.7860000e+01  -7.2273978e+07
   4.7880000e+01  -7.2273978e+07
   4.7900000e+01  -7.2273978e+07
   4.7920000e+01  -7.2273978e+07
   4.7940000e+01  -7.2273978e+07
   4.7960000e+01  -7.2273978e+07
   4.7980000e+01  -7.2273978e+07
   4.8000000e+01  -7.2273978e+07
   4.8020000e+01  -7.2273978e+07
   4.8040000e+01  -7.2273978e+07
   4.8060000e+01  -7.2273978e+07
   4.8080000e+01  -7.2273978e+07
   4.8100000e+01  -7.2273978e+07
   4.8120000e+01  -7.2273978e+07
   4.8140000e+01  -7.2273978e+07
   4.8160000e+01  -7.2273978e+07
   4.8180000e+01  -7.2273978e+07
   4.8200000e+01  -7.2273978e+07
   4.8220000e+01  -7.2273978e+07
   4.8240000e+01  -7.2273978e+07
   4.8260000e+01  -7.2273978e+07
   4.8280000e+01  -7.2273978e+07
   4.8300000e+01  -7.2273978e+07
   4.8320000e+01  -7.2273978e+07
   4.8340000e+01  -7.2273978e+07
   4.8360000e+01  -7.2273978e+07
   4.8380000e+01  -7.2273978e+07
   4.8400000e+01  -7.2273978e+07
   4.8420000e+01  -7.2273978e+07
   4.8440000e+01  -7.2273978e+07
   4.8460000e+01  -7.2273978e+07
   4.8480000e+01  -7.2273978e+07
   4.8500000e+01  -7.2273978e+07
   4.8520000e+01  -7.2273978e+07
   4.8540000e+01  -7.2273978e+07
   4.8560000e+01  -7.2273978e+07
   4.8580000e+01  -7.2273978e+07
   4.8600000e+01  -7.2273978e+07
   4.8620000e+01  -7.2273978e+07
   4.8640000e+01  -7.2273978e+07
   4.8660000e+01  -7.2273978e+07
   4.8680000e+01  -7.2273978e+07
   4.8700000e+01  -7.2273978e+07
   4.8720000e+01  -7.2273978e+07
   4.8740000e+01  -7.2273978e+07
   4.8760000e+01  -7.2273978e+07
   4.8780000e+01  -7.2273978e+07
   4.8800000e+01  -7.2273978e+07
   4.8820000e+01  -7.2273978e+07
   4.8840000e+01  -7.2273978e+07
   4.8860000e+01  -7.2273978e+07
   4.8880000e+01  -7.2273978e+07
   4.8900000e+01  -7.2273978e+07
   4.8920000e+01  -7.2273978e+07
   4.8940000e+01  -7.2273978e+07
   4.8960000e+01  -7.2273978e+07
   4.8980000e+01  -7.2273978e+07
   4.9000000e+01  -7.2273978e+07
   4.9020000e+01  -7.2273978e+07
   4.9040000e+01  -7.2273978e+07
   4.9060000e+01  -7.2273978e+07
   4.9080000e+01  -7.2273978e+07
   4.9100000e+01  -7.2273978e+07
   4.9120000e+01  -7.2273978e+07
   4.9140000e+01  -7.2273978e+07
   4.9160000e+01  -7.2273978e+07
   4.9180000e+01  -7.2273978e+07
   4.9200000e+01  -7.2273978e+07
   4.9220000e+01  -7.2273978e+07
   4.9240000e+01  -7.2273978e+07
   4.9260000e+01  -7.2273978e+07
   4.9280000e+01  -7.2273978e+07
   4.9300000e+01  -7.2273978e+07
   4.9320000e+01  -7.2273978e+07
   4.9340000e+01  -7.2273978e+07
   4.9360000e+01  -7.2273978e+07
   4.9380000e+01  -7.2273978e+07
   4.9400000e+01  -7.2273978e+07
   4.9420000e+01  -7.2273978e+07
   4.9440000e+01  -7.2273978e+07
   4.9460000e+01  -7.2273978e+07
   4.9480000e+01  -7.2273978e+07
   4.9500000e+01  -7.2273978e+07
   4.9520000e+01  -7.2273978e+07
   4.9540000e+01  -7.2273978e+07
   4.9560000e+01  -7.2273978e+07
   4.9580000e+01  -7.2273978e+07
   4.9600000e+01  -7.2273978e+07
   4.9620000e+01  -7.2273978e+07
   4.9640000e+01  -7.2273978e+07
   4.9660000e+01  -7.2273978e+07
   4.9680000e+01  -7.2273978e+07
   4.9700000e+01  -7.2273978e+07
   4.9720000e+01  -7.2273978e+07
   4.9740000e+01  -7.2273978e+07
   4.9760000e+01  -7.2273978e+07
   4.9780000e+01  -7.2273978e+07
   4.9800000e+01  -7.2273978e+07
   4.9820000e+01  -7.2273978e+07
   4.9840000e+01  -7.2273978e+07
   4.9860000e+01  -7.2273978e+07
   4.9880000e+01  -7.2273978e+07
   4.9900000e+01  -7.2273978e+07
   4.9920000e+01  -7.2273978e+07
   4.9940000e+01  -7.2273978e+07
   4.9960000e+01  -7.2273978e+07
   4.9980000e+01  -7.2273978e+07
   5.0000000e+01  -7.2273978e+07


==> data/sig2/sig2_2_example3.dat <==
   3.0000000e+01  -1.5436224e+08
   3.0020000e+01  -1.6186976e+08
   3.0040000e+01  -1.6885992e+08
   3.0060000e+01  -1.7491090e+08
   3.0080000e+01  -1.7959207e+08
   3.0100000e+01  -1.8264519e+08
   3.0120000e+01  -1.8385529e+08
   3.0140000e+01  -1.8320807e+08
   3.0160000e+01  -1.8074851e+08
   3.0180000e+01  -1.7671239e+08
   3.0200000e+01  -1.7137386e+08
   3.0220000e+01  -1.6515063e+08
   3.0240000e+01  -1.5845136e+08
   3.0260000e+01  -1.5175707e+08
   3.0280000e+01  -1.4548254e+08
   3.0300000e+01  -1.4004126e+08
   3.0320000e+01  -1.3573278e+08
   3.0340000e+01  -1.3279889e+08
   3.0360000e+01  -1.3134710e+08
   3.0380000e+01  -1.3139907e+08
   3.0400000e+01  -1.3285809e+08
   3.0420000e+01  -1.3554444e+08
   3.0440000e+01  -1.3920694e+08
   3.0460000e+01  -1.4353988e+08
   3.0480000e+01  -1.4822814e+08
   3.0500000e+01  -1.5294233e+08
   3.0520000e+01  -1.5740361e+08
   3.0540000e+01  -1.6135195e+08
   3.0560000e+01  -1.6462216e+08
   3.0580000e+01  -1.6707917e+08
   3.0600000e+01  -1.6870265e+08
   3.0620000e+01  -1.6948826e+08
   3.0640000e+01  -1.6954085e+08
   3.0660000e+01  -1.6894751e+08
   3.0680000e+01  -1.6788238e+08
   3.0700000e+01  -1.6645906e+08
   3.0720000e+01  -1.6485483e+08
   3.0740000e+01  -1.6314702e+08
   3.0760000e+01  -1.6146564e+08
   3.0780000e+01  -1.5981604e+08
   3.0800000e+01  -1.5826381e+08
   3.0820000e+01  -1.5674539e+08
   3.0840000e+01  -1.5528132e+08
   3.0860000e+01  -1.5377548e+08
   3.0880000e+01  -1.5224763e+08
   3.0900000e+01  -1.5061939e+08
   3.0920000e+01  -1.4895623e+08
   3.0940000e+01  -1.4723769e+08
   3.0960000e+01  -1.4559953e+08
   3.0980000e+01  -1.4408938e+08
   3.1000000e+01  -1.4290106e+08
   3.1020000e+01  -1.4212266e+08
   3.1040000e+01  -1.4195802e+08
   3.1060000e+01  -1.4247805e+08
   3.1080000e+01  -1.4382993e+08
   3.1100000e+01  -1.4600120e+08
   3.1120000e+01  -1.4902334e+08
   3.1140000e+01  -1.5275405e+08
   3.1160000e+01  -1.5708320e+08
   3.1180000e+01  -1.6173538e+08
   3.1200000e+01  -1.6648149e+08
   3.1220000e+01  -1.7096113e+08
   3.1240000e+01  -1.7489690e+08
   3.1260000e+01  -1.7793141e+08
   3.1280000e+01  -1.7983873e+08
   3.1300000e+01  -1.8036588e+08
   3.1320000e+01  -1.7943439e+08
   3.1340000e+01  -1.7697729e+08
   3.1360000e+01  -1.7312107e+08
   3.1380000e+01  -1.6801667e+08
   3.1400000e+01  -1.6199152e+08
   3.1420000e+01  -1.5538003e+08
   3.1440000e+01  -1.4864198e+08
   3.1460000e+01  -1.4219971e+08
   3.1480000e+01  -1.3652913e+08
   3.1500000e+01  -1.3201156e+08
   3.1520000e+01  -1.2900793e+08
   3.1540000e+01  -1.2773638e+08
   3.1560000e+01  -1.2833776e+08
   3.1580000e+01  -1.3078967e+08
   3.1600000e+01  -1.3496925e+08
   3.1620000e+01  -1.4060596e+08
   3.1640000e+01  -1.4734701e+08
   3.1660000e+01  -1.5474083e+08
   3.1680000e+01  -1.6230617e+08
   3.1700000e+01  -1.6953400e+08
   3.1720000e+01  -1.7595306e+08
   3.1740000e+01  -1.8113933e+08
   3.1760000e+01  -1.8476591e+08
   3.1780000e+01  -1.8661089e+08
   3.1800000e+01  -1.8658202e+08
   3.1820000e+01  -1.8471632e+08
   3.1840000e+01  -1.8117520e+08
   3.1860000e+01  -1.7623619e+08
   3.1880000e+01  -1.7025745e+08
   3.1900000e+01  -1.6367137e+08
   3.1920000e+01  -1.5691996e+08
   3.1940000e+01  -1.5046512e+08
   3.1960000e+01  -1.4470092e+08
   3.1980000e+01  -1.3999293e+08
   3.2000000e+01  -1.3657728e+08
   3.2020000e+01  -1.3463505e+08
   3.2040000e+01  -1.3418768e+08
   3.2060000e+01  -1.3520606e+08
   3.2080000e+01  -1.3750647e+08
   3.2100000e+01  -1.4088916e+08
   3.2120000e+01  -1.4503290e+08
   3.2140000e+01  -1.4965367e+08
   3.2160000e+01  -1.5439264e+08
   3.2180000e+01  -1.5898255e+08
   3.2200000e+01  -1.6312448e+08
   3.2220000e+01  -1.6665035e+08
   3.2240000e+01  -1.6938490e+08
   3.2260000e+01  -1.7129922e+08
   3.2280000e+01  -1.7235492e+08
   3.2300000e+01  -1.7265201e+08
   3.2320000e+01  -1.7225474e+08
   3.2340000e+01  -1.7134120e+08
   3.2360000e+01  -1.7001606e+08
   3.2380000e+01  -1.6846801e+08
   3.2400000e+01  -1.6677832e+08
   3.2420000e+01  -1.6509068e+08
   3.2440000e+01  -1.6342179e+08
   3.2460000e+01  -1.6184734e+08
   3.2480000e+01  -1.6031528e+08
   3.2500000e+01  -1.5884752e+08
   3.2520000e+01  -1.5735528e+08
   3.2540000e+01  -1.5584739e+08
   3.2560000e+01  -1.5424915e+08
   3.2580000e+01  -1.5260334e+08
   3.2600000e+01  -1.5089299e+08
   3.2620000e+01  -1.4922523e+08
   3.2640000e+01  -1.4765545e+08
   3.2660000e+01  -1.4635124e+08
   3.2680000e+01  -1.4541720e+08
   3.2700000e+01  -1.4503981e+08
   3.2720000e+01  -1.4531814e+08
   3.2740000e+01  -1.4639272e+08
   3.2760000e+01  -1.4829011e+08
   3.2780000e+01  -1.5104297e+08
   3.2800000e+01  -1.5455320e+08
   3.2820000e+01  -1.5871313e+08
   3.2840000e+01  -1.6328824e+08
   3.2860000e+01  -1.6804448e+08
   3.2880000e+01  -1.7265138e+08
   3.2900000e+01  -1.7681098e+08
   3.2920000e+01  -1.8018115e+08
   3.2940000e+01  -1.8249567e+08
   3.2960000e+01  -1.8350321e+08
   3.2980000e+01  -1.8306808e+08
   3.3000000e+01  -1.8111674e+08
   3.3020000e+01  -1.7771089e+08
   3.3040000e+01  -1.7299536e+08
   3.3060000e+01  -1.6723761e+08
   3.3080000e+01  -1.6077662e+08
   3.3100000e+01  -1.5402781e+08
   3.3120000e+01  -1.4743709e+08
   3.3140000e+01  -1.4145792e+08
   3.3160000e+01  -1.3651643e+08
   3.3180000e+01  -1.3297389e+08
   3.3200000e+01  -1.3110874e+08
   3.3220000e+01  -1.3107944e+08
   3.3240000e+01  -1.3292855e+08
   3.3260000e+01  -1.3655628e+08
   3.3280000e+01  -1.4174986e+08
   3.3300000e+01  -1.4817078e+08
   3.3320000e+01  -1.5540768e+08
   3.3340000e+01  -1.6297431e+08
   3.3360000e+01  -1.7037739e+08
   3.3380000e+01  -1.7711826e+08
   3.3400000e+01  -1.8276390e+08
   3.3420000e+01  -1.8694116e+08
   3.3440000e+01  -1.8940233e+08
   3.3460000e+01  -1.8999862e+08
   3.3480000e+01  -1.8873720e+08
   3.3500000e+01  -1.8572535e+08
   3.3520000e+01  -1.8121829e+08
   3.3540000e+01  -1.7553639e+08
   3.3560000e+01  -1.6910437e+08
   3.3580000e+01  -1.6235226e+08
   3.3600000e+01  -1.5575120e+08
   3.3620000e+01  -1.4971010e+08
   3.3640000e+01  -1.4461776e+08
   3.3660000e+01  -1.4074548e+08
   3.3680000e+01  -1.3830319e+08
   3.3700000e+01  -1.3735751e+08
   3.3720000e+01  -1.3790238e+08
   3.3740000e+01  -1.3979812e+08
   3.3760000e+01  -1.4285293e+08
   3.3780000e+01  -1.4677864e+08
   3.3800000e+01  -1.5128053e+08
   3.3820000e+01  -1.5601638e+08
   3.3840000e+01  -1.6069184e+08
   3.3860000e+01  -1.6500936e+08
   3.3880000e+01  -1.6876350e+08
   3.3900000e+01  -1.7177211e+08
   3.3920000e+01  -1.7396672e+08
   3.3940000e+01  -1.7530272e+08
   3.3960000e+01  -1.7584637e+08
   3.3980000e+01  -1.7566334e+08
   3.4000000e+01  -1.7490909e+08
   3.4020000e+01  -1.7370036e+08
   3.4040000e+01  -1.7221467e+08
   3.4060000e+01  -1.7055521e+08
   3.4080000e+01  -1.6886099e+08
   3.4100000e+01  -1.6717669e+08
   3.4120000e+01  -1.6557227e+08
   3.4140000e+01  -1.6402407e+08
   3.4160000e+01  -1.6254123e+08
   3.4180000e+01  -1.6105785e+08
   3.4200000e+01  -1.5956121e+08
   3.4220000e+01  -1.5799083e+08
   3.4240000e+01  -1.5636138e+08
   3.4260000e+01  -1.5466319e+08
   3.4280000e+01  -1.5297383e+08
   3.4300000e+01  -1.5135429e+08
   3.4320000e+01  -1.4994840e+08
   3.4340000e+01  -1.4886964e+08
   3.4360000e+01  -1.4829386e+08
   3.4380000e+01  -1.4833498e+08
   3.4400000e+01  -1.4913917e+08
   3.4420000e+01  -1.5075415e+08
   3.4440000e+01  -1.5323080e+08
   3.4460000e+01  -1.5649605e+08
   3.4480000e+01  -1.6046437e+08
   3.4500000e+01  -1.6492375e+08
   3.4520000e+01  -1.6965719e+08
   3.4540000e+01  -1.7434537e+08
   3.4560000e+01  -1.7869533e+08
   3.4580000e+01  -1.8235856e+08
   3.4600000e+01  -1.8505782e+08
   3.4620000e+01  -1.8651794e+08
   3.4640000e+01  -1.8657722e+08
   3.4660000e+01  -1.8512626e+08
   3.4680000e+01  -1.8219375e+08
   3.4700000e+01  -1.7788485e+08
   3.4720000e+01  -1.7243960e+08
   3.4740000e+01  -1.6616320e+08
   3.4760000e+01  -1.5946077e+08
   3.4780000e+01  -1.5275962e+08
   3.4800000e+01  -1.4652632e+08
   3.4820000e+01  -1.4118849e+08
   3.4840000e+01  -1.3714389e+08
   3.4860000e+01  -1.3469009e+08
   3.4880000e+01  -1.3403934e+08
   3.4900000e+01  -1.3526185e+08
   3.4920000e+01  -1.3831735e+08
   3.4940000e+01  -1.4301761e+08
   3.4960000e+01  -1.4907489e+08
   3.4980000e+01  -1.5608905e+08
   3.5000000e+01  -1.6360334e+08
   3.5020000e+01  -1.7111594e+08
   3.5040000e+01  -1.7813089e+08
   3.5060000e+01  -1.8418580e+08
   3.5080000e+01  -1.8888641e+08
   3.5100000e+01  -1.9193999e+08
   3.5120000e+01  -1.9316261e+08
   3.5140000e+01  -1.9251142e+08
   3.5160000e+01  -1.9005729e+08
   3.5180000e+01  -1.8601339e+08
   3.5200000e+01  -1.8067445e+08
   3.5220000e+01  -1.7444155e+08
   3.5240000e+01  -1.6773833e+08
   3.5260000e+01  -1.6103504e+08
   3.5280000e+01  -1.5475560e+08
   3.5300000e+01  -1.4930861e+08
   3.5320000e+01  -1.4499616e+08
   3.5340000e+01  -1.4206204e+08
   3.5360000e+01  -1.4060789e+08
   3.5380000e+01  -1.4066614e+08
   3.5400000e+01  -1.4212410e+08
   3.5420000e+01  -1.4482270e+08
   3.5440000e+01  -1.4848453e+08
   3.5460000e+01  -1.5283398e+08
   3.5480000e+01  -1.5752038e+08
   3.5500000e+01  -1.6225358e+08
   3.5520000e+01  -1.6670989e+08
   3.5540000e+01  -1.7067835e+08
   3.5560000e+01  -1.7393914e+08
   3.5580000e+01  -1.7641625e+08
   3.5600000e+01  -1.7802565e+08
   3.5620000e+01  -1.7883067e+08
   3.5640000e+01  -1.7886507e+08
   3.5660000e+01  -1.7829074e+08
   3.5680000e+01  -1.7720392e+08
   3.5700000e+01  -1.7580013e+08
   3.5720000e+01  -1.7417139e+08
   3.5740000e+01  -1.7248432e+08
   3.5760000e+01  -1.7077649e+08
   3.5780000e+01  -1.6914890e+08
   3.5800000e+01  -1.6756892e+08
   3.5820000e+01  -1.6607363e+08
   3.5840000e+01  -1.6458054e+08
   3.5860000e+01  -1.6309883e+08
   3.5880000e+01  -1.6154048e+08
   3.5900000e+01  -1.5993702e+08
   3.5920000e+01  -1.5824221e+08
   3.5940000e+01  -1.5654851e+08
   3.5960000e+01  -1.5487852e+08
   3.5980000e+01  -1.5339289e+08
   3.6000000e+01  -1.5217374e+08
   3.6020000e+01  -1.5141962e+08
   3.6040000e+01  -1.5122632e+08
   3.6060000e+01  -1.5177067e+08
   3.6080000e+01  -1.5309701e+08
   3.6100000e+01  -1.5529263e+08
   3.6120000e+01  -1.5829285e+08
   3.6140000e+01  -1.6204750e+08
   3.6160000e+01  -1.6635805e+08
   3.6180000e+01  -1.7103286e+08
   3.6200000e+01  -1.7576258e+08
   3.6220000e+01  -1.8026233e+08
   3.6240000e+01  -1.8418229e+08
   3.6260000e+01  -1.8723303e+08
   3.6280000e+01  -1.8912367e+08
   3.6300000e+01  -1.8966194e+08
   3.6320000e+01  -1.8871215e+08
   3.6340000e+01  -1.8626034e+08
   3.6360000e+01  -1.8238450e+08
   3.6380000e+01  -1.7727973e+08
   3.6400000e+01  -1.7123478e+08
   3.6420000e+01  -1.6461856e+08
   3.6440000e+01  -1.5786225e+08
   3.6460000e+01  -1.5141281e+08
   3.6480000e+01  -1.4572765e+08
   3.6500000e+01  -1.4120215e+08
   3.6520000e+01  -1.3818973e+08
   3.6540000e+01  -1.3691062e+08
   3.6560000e+01  -1.3751006e+08
   3.6580000e+01  -1.3995538e+08
   3.6600000e+01  -1.4413933e+08
   3.6620000e+01  -1.4977027e+08
   3.6640000e+01  -1.5652027e+08
   3.6660000e+01  -1.6390790e+08
   3.6680000e+01  -1.7148459e+08
   3.6700000e+01  -1.7870388e+08
   3.6720000e+01  -1.8513431e+08
   3.6740000e+01  -1.9030810e+08
   3.6760000e+01  -1.9394380e+08
   3.6780000e+01  -1.9577162e+08
   3.6800000e+01  -1.9574836e+08
   3.6820000e+01  -1.9386067e+08
   3.6840000e+01  -1.9032208e+08
   3.6860000e+01  -1.8535659e+08
   3.6880000e+01  -1.7937897e+08
   3.6900000e+01  -1.7276312e+08
   3.6920000e+01  -1.6601332e+08
   3.6940000e+01  -1.5952736e+08
   3.6960000e+01  -1.5376693e+08
   3.6980000e+01  -1.4902820e+08
   3.7000000e+01  -1.4561978e+08
   3.7020000e+01  -1.4364816e+08
   3.7040000e+01  -1.4321205e+08
   3.7060000e+01  -1.4420267e+08
   3.7080000e+01  -1.4651772e+08
   3.7100000e+01  -1.4987409e+08
   3.7120000e+01  -1.5403432e+08
   3.7140000e+01  -1.5862967e+08
   3.7160000e+01  -1.6338519e+08
   3.7180000e+01  -1.6794968e+08
   3.7200000e+01  -1.7210679e+08
   3.7220000e+01  -1.7560647e+08
   3.7240000e+01  -1.7835386e+08
   3.7260000e+01  -1.8024090e+08
   3.7280000e+01  -1.8130674e+08
   3.7300000e+01  -1.8157561e+08
   3.7320000e+01  -1.8118594e+08
   3.7340000e+01  -1.8024368e+08
   3.7360000e+01  -1.7892421e+08
   3.7380000e+01  -1.7734733e+08
   3.7400000e+01  -1.7566218e+08
   3.7420000e+01  -1.7394577e+08
   3.7440000e+01  -1.7228097e+08
   3.7460000e+01  -1.7067782e+08
   3.7480000e+01  -1.6914951e+08
   3.7500000e+01  -1.6765334e+08
   3.7520000e+01  -1.6616405e+08
   3.7540000e+01  -1.6462832e+08
   3.7560000e+01  -1.6303174e+08
   3.7580000e+01  -1.6135881e+08
   3.7600000e+01  -1.5964867e+08
   3.7620000e+01  -1.5795477e+08
   3.7640000e+01  -1.5638374e+08
   3.7660000e+01  -1.5505510e+08
   3.7680000e+01  -1.5411833e+08
   3.7700000e+01  -1.5371907e+08
   3.7720000e+01  -1.5399348e+08
   3.7740000e+01  -1.5504913e+08
   3.7760000e+01  -1.5694206e+08
   3.7780000e+01  -1.5967865e+08
   3.7800000e+01  -1.6318422e+08
   3.7820000e+01  -1.6733010e+08
   3.7840000e+01  -1.7189978e+08
   3.7860000e+01  -1.7664367e+08
   3.7880000e+01  -1.8124333e+08
   3.7900000e+01  -1.8539127e+08
   3.7920000e+01  -1.8875151e+08
   3.7940000e+01  -1.9105372e+08
   3.7960000e+01  -1.9204803e+08
   3.7980000e+01  -1.9159912e+08
   3.8000000e+01  -1.8963067e+08
   3.8020000e+01  -1.8620978e+08
   3.8040000e+01  -1.8147313e+08
   3.8060000e+01  -1.7569988e+08
   3.8080000e+01  -1.6921459e+08
   3.8100000e+01  -1.6245081e+08
   3.8120000e+01  -1.5583415e+08
   3.8140000e+01  -1.4984182e+08
   3.8160000e+01  -1.4487424e+08
   3.8180000e+01  -1.4132164e+08
   3.8200000e+01  -1.3943135e+08
   3.8220000e+01  -1.3939579e+08
   3.8240000e+01  -1.4122141e+08
   3.8260000e+01  -1.4484633e+08
   3.8280000e+01  -1.5001819e+08
   3.8300000e+01  -1.5643850e+08
   3.8320000e+01  -1.6365482e+08
   3.8340000e+01  -1.7122144e+08
   3.8360000e+01  -1.7860379e+08
   3.8380000e+01  -1.8534364e+08
   3.8400000e+01  -1.9096691e+08
   3.8420000e+01  -1.9514095e+08
   3.8440000e+01  -1.9757699e+08
   3.8460000e+01  -1.9816721e+08
   3.8480000e+01  -1.9687753e+08
   3.8500000e+01  -1.9385675e+08
   3.8520000e+01  -1.8931884e+08
   3.8540000e+01  -1.8362583e+08
   3.8560000e+01  -1.7716141e+08
   3.8580000e+01  -1.7039724e+08
   3.8600000e+01  -1.6376350e+08
   3.8620000e+01  -1.5771072e+08
   3.8640000e+01  -1.5258675e+08
   3.8660000e+01  -1.4870392e+08
   3.8680000e+01  -1.4623218e+08
   3.8700000e+01  -1.4527728e+08
   3.8720000e+01  -1.4579525e+08
   3.8740000e+01  -1.4768305e+08
   3.8760000e+01  -1.5071285e+08
   3.8780000e+01  -1.5463161e+08
   3.8800000e+01  -1.5910934e+08
   3.8820000e+01  -1.6383845e+08
   3.8840000e+01  -1.6848976e+08
   3.8860000e+01  -1.7279976e+08
   3.8880000e+01  -1.7652904e+08
   3.8900000e+01  -1.7952896e+08
   3.8920000e+01  -1.8169712e+08
   3.8940000e+01  -1.8302361e+08
   3.8960000e+01  -1.8353872e+08
   3.8980000e+01  -1.8334571e+08
   3.9000000e+01  -1.8256112e+08
   3.9020000e+01  -1.8134208e+08
   3.9040000e+01  -1.7982497e+08
   3.9060000e+01  -1.7815500e+08
   3.9080000e+01  -1.7642875e+08
   3.9100000e+01  -1.7473402e+08
   3.9120000e+01  -1.7309721e+08
   3.9140000e+01  -1.7153856e+08
   3.9160000e+01  -1.7002337e+08
   3.9180000e+01  -1.6852897e+08
   3.9200000e+01  -1.6700043e+08
   3.9220000e+01  -1.6541802e+08
   3.9240000e+01  -1.6375713e+08
   3.9260000e+01  -1.6204603e+08
   3.9280000e+01  -1.6032546e+08
   3.9300000e+01  -1.5869257e+08
   3.9320000e+01  -1.5725565e+08
   3.9340000e+01  -1.5616357e+08
   3.9360000e+01  -1.5555718e+08
   3.9380000e+01  -1.5558541e+08
   3.9400000e+01  -1.5635971e+08
   3.9420000e+01  -1.5796253e+08
   3.9440000e+01  -1.6041013e+08
   3.9460000e+01  -1.6366396e+08
   3.9480000e+01  -1.6760403e+08
   3.9500000e+01  -1.7205228e+08
   3.9520000e+01  -1.7675804e+08
   3.9540000e+01  -1.8143445e+08
   3.9560000e+01  -1.8575701e+08
   3.9580000e+01  -1.8940662e+08
   3.9600000e+01  -1.9207850e+08
   3.9620000e+01  -1.9352206e+08
   3.9640000e+01  -1.9355370e+08
   3.9660000e+01  -1.9208273e+08
   3.9680000e+01  -1.8912219e+08
   3.9700000e+01  -1.8478987e+08
   3.9720000e+01  -1.7931659e+08
   3.9740000e+01  -1.7301381e+08
   3.9760000e+01  -1.6628420e+08
   3.9780000e+01  -1.5955462e+08
   3.9800000e+01  -1.5329583e+08
   3.9820000e+01  -1.4792891e+08
   3.9840000e+01  -1.4386093e+08
   3.9860000e+01  -1.4137879e+08
   3.9880000e+01  -1.4070701e+08
   3.9900000e+01  -1.4190247e+08
   3.9920000e+01  -1.4493953e+08
   3.9940000e+01  -1.4961358e+08
   3.9960000e+01  -1.5565493e+08
   3.9980000e+01  -1.6264280e+08
   4.0000000e+01  -1.7014282e+08
   4.0020000e+01  -1.7762806e+08
   4.0040000e+01  -1.8462939e+08
   4.0060000e+01  -1.9065459e+08
   4.0080000e+01  -1.9534164e+08
   4.0100000e+01  -1.9836189e+08
   4.0120000e+01  -1.9957079e+08
   4.0140000e+01  -1.9888221e+08
   4.0160000e+01  -1.9641393e+08
   4.0180000e+01  -1.9232925e+08
   4.0200000e+01  -1.8697567e+08
   4.0220000e+01  -1.8069973e+08
   4.0240000e+01  -1.7398188e+08
   4.0260000e+01  -1.6723438e+08
   4.0280000e+01  -1.6094117e+08
   4.0300000e+01  -1.5544986e+08
   4.0320000e+01  -1.5112498e+08
   4.0340000e+01  -1.4814749e+08
   4.0360000e+01  -1.4668220e+08
   4.0380000e+01  -1.4669865e+08
   4.0400000e+01  -1.4814656e+08
   4.0420000e+01  -1.5080469e+08
   4.0440000e+01  -1.5445731e+08
   4.0460000e+01  -1.5876690e+08
   4.0480000e+01  -1.6344453e+08
   4.0500000e+01  -1.6813768e+08
   4.0520000e+01  -1.7258515e+08
   4.0540000e+01  -1.7651269e+08
   4.0560000e+01  -1.7976419e+08
   4.0580000e+01  -1.8219906e+08
   4.0600000e+01  -1.8379863e+08
   4.0620000e+01  -1.8455998e+08
   4.0640000e+01  -1.8458406e+08
   4.0660000e+01  -1.8396484e+08
   4.0680000e+01  -1.8286730e+08
   4.0700000e+01  -1.8141794e+08
   4.0720000e+01  -1.7977799e+08
   4.0740000e+01  -1.7804540e+08
   4.0760000e+01  -1.7632561e+08
   4.0780000e+01  -1.7465314e+08
   4.0800000e+01  -1.7306031e+08
   4.0820000e+01  -1.7152086e+08
   4.0840000e+01  -1.7001408e+08
   4.0860000e+01  -1.6848875e+08
   4.0880000e+01  -1.6691586e+08
   4.0900000e+01  -1.6526936e+08
   4.0920000e+01  -1.6355891e+08
   4.0940000e+01  -1.6182303e+08
   4.0960000e+01  -1.6013619e+08
   4.0980000e+01  -1.5860938e+08
   4.1000000e+01  -1.5737248e+08
   4.1020000e+01  -1.5657830e+08
   4.1040000e+01  -1.5636661e+08
   4.1060000e+01  -1.5687246e+08
   4.1080000e+01  -1.5817955e+08
   4.1100000e+01  -1.6033895e+08
   4.1120000e+01  -1.6331856e+08
   4.1140000e+01  -1.6703958e+08
   4.1160000e+01  -1.7132786e+08
   4.1180000e+01  -1.7597131e+08
   4.1200000e+01  -1.8067672e+08
   4.1220000e+01  -1.8514704e+08
   4.1240000e+01  -1.8903980e+08
   4.1260000e+01  -1.9206296e+08
   4.1280000e+01  -1.9392256e+08
   4.1300000e+01  -1.9443489e+08
   4.1320000e+01  -1.9344996e+08
   4.1340000e+01  -1.9097339e+08
   4.1360000e+01  -1.8705871e+08
   4.1380000e+01  -1.8193018e+08
   4.1400000e+01  -1.7584322e+08
   4.1420000e+01  -1.6920469e+08
   4.1440000e+01  -1.6240381e+08
   4.1460000e+01  -1.5593421e+08
   4.1480000e+01  -1.5020273e+08
   4.1500000e+01  -1.4565976e+08
   4.1520000e+01  -1.4260013e+08
   4.1540000e+01  -1.4130660e+08
   4.1560000e+01  -1.4185834e+08
   4.1580000e+01  -1.4429253e+08
   4.1600000e+01  -1.4842811e+08
   4.1620000e+01  -1.5405106e+08
   4.1640000e+01  -1.6075158e+08
   4.1660000e+01  -1.6813364e+08
   4.1680000e+01  -1.7565930e+08
   4.1700000e+01  -1.8287429e+08
   4.1720000e+01  -1.8925185e+08
   4.1740000e+01  -1.9442134e+08
   4.1760000e+01  -1.9800225e+08
   4.1780000e+01  -1.9982479e+08
   4.1800000e+01  -1.9974497e+08
   4.1820000e+01  -1.9785051e+08
   4.1840000e+01  -1.9425399e+08
   4.1860000e+01  -1.8928023e+08
   4.1880000e+01  -1.8324412e+08
   4.1900000e+01  -1.7661863e+08
   4.1920000e+01  -1.6981086e+08
   4.1940000e+01  -1.6331419e+08
   4.1960000e+01  -1.5749721e+08
   4.1980000e+01  -1.5274728e+08
   4.2000000e+01  -1.4928409e+08
   4.2020000e+01  -1.4730131e+08
   4.2040000e+01  -1.4681234e+08
   4.2060000e+01  -1.4779180e+08
   4.2080000e+01  -1.5005605e+08
   4.2100000e+01  -1.5340070e+08
   4.2120000e+01  -1.5751211e+08
   4.2140000e+01  -1.6209461e+08
   4.2160000e+01  -1.6680283e+08
   4.2180000e+01  -1.7135294e+08
   4.2200000e+01  -1.7546392e+08
   4.2220000e+01  -1.7894697e+08
   4.2240000e+01  -1.8164974e+08
   4.2260000e+01  -1.8351696e+08
   4.2280000e+01  -1.8454030e+08
   4.2300000e+01  -1.8478570e+08
   4.2320000e+01  -1.8435595e+08
   4.2340000e+01  -1.8338679e+08
   4.2360000e+01  -1.8202963e+08
   4.2380000e+01  -1.8042283e+08
   4.2400000e+01  -1.7870248e+08
   4.2420000e+01  -1.7695336e+08
   4.2440000e+01  -1.7525589e+08
   4.2460000e+01  -1.7361756e+08
   4.2480000e+01  -1.7205871e+08
   4.2500000e+01  -1.7052551e+08
   4.2520000e+01  -1.6900712e+08
   4.2540000e+01  -1.6743302e+08
   4.2560000e+01  -1.6580837e+08
   4.2580000e+01  -1.6409583e+08
   4.2600000e+01  -1.6235868e+08
   4.2620000e+01  -1.6062390e+08
   4.2640000e+01  -1.5902704e+08
   4.2660000e+01  -1.5765640e+08
   4.2680000e+01  -1.5669508e+08
   4.2700000e+01  -1.5625294e+08
   4.2720000e+01  -1.5650427e+08
   4.2740000e+01  -1.5751625e+08
   4.2760000e+01  -1.5938781e+08
   4.2780000e+01  -1.6207986e+08
   4.2800000e+01  -1.6556587e+08
   4.2820000e+01  -1.6966620e+08
   4.2840000e+01  -1.7421792e+08
   4.2860000e+01  -1.7891514e+08
   4.2880000e+01  -1.8349781e+08
   4.2900000e+01  -1.8759798e+08
   4.2920000e+01  -1.9094134e+08
   4.2940000e+01  -1.9319481e+08
   4.2960000e+01  -1.9417156e+08
   4.2980000e+01  -1.9367301e+08
   4.3000000e+01  -1.9168593e+08
   4.3020000e+01  -1.8821462e+08
   4.3040000e+01  -1.8345814e+08
   4.3060000e+01  -1.7763416e+08
   4.3080000e+01  -1.7112792e+08
   4.3100000e+01  -1.6431370e+08
   4.3120000e+01  -1.5767547e+08
   4.3140000e+01  -1.5163329e+08
   4.3160000e+01  -1.4664451e+08
   4.3180000e+01  -1.4304260e+08
   4.3200000e+01  -1.4113230e+08
   4.3220000e+01  -1.4104814e+08
   4.3240000e+01  -1.4285499e+08
   4.3260000e+01  -1.4643231e+08
   4.3280000e+01  -1.5158620e+08
   4.3300000e+01  -1.5795987e+08
   4.3320000e+01  -1.6515857e+08
   4.3340000e+01  -1.7267896e+08
   4.3360000e+01  -1.8004347e+08
   4.3380000e+01  -1.8673714e+08
   4.3400000e+01  -1.9234138e+08
   4.3420000e+01  -1.9646939e+08
   4.3440000e+01  -1.9888421e+08
   4.3460000e+01  -1.9942872e+08
   4.3480000e+01  -1.9811533e+08
   4.3500000e+01  -1.9504911e+08
   4.3520000e+01  -1.9048531e+08
   4.3540000e+01  -1.8474733e+08
   4.3560000e+01  -1.7825519e+08
   4.3580000e+01  -1.7144713e+08
   4.3600000e+01  -1.6478417e+08
   4.3620000e+01  -1.5868913e+08
   4.3640000e+01  -1.5353505e+08
   4.3660000e+01  -1.4961164e+08
   4.3680000e+01  -1.4710964e+08
   4.3700000e+01  -1.4611564e+08
   4.3720000e+01  -1.4660353e+08
   4.3740000e+01  -1.4845359e+08
   4.3760000e+01  -1.5145329e+08
   4.3780000e+01  -1.5533558e+08
   4.3800000e+01  -1.5978274e+08
   4.3820000e+01  -1.6447644e+08
   4.3840000e+01  -1.6909629e+08
   4.3860000e+01  -1.7337166e+08
   4.3880000e+01  -1.7706828e+08
   4.3900000e+01  -1.8003412e+08
   4.3920000e+01  -1.8216828e+08
   4.3940000e+01  -1.8346111e+08
   4.3960000e+01  -1.8394091e+08
   4.3980000e+01  -1.8371466e+08
   4.4000000e+01  -1.8289369e+08
   4.4020000e+01  -1.8164174e+08
   4.4040000e+01  -1.8008761e+08
   4.4060000e+01  -1.7838488e+08
   4.4080000e+01  -1.7662148e+08
   4.4100000e+01  -1.7489393e+08
   4.4120000e+01  -1.7322009e+08
   4.4140000e+01  -1.7162862e+08
   4.4160000e+01  -1.7007637e+08
   4.4180000e+01  -1.6854934e+08
   4.4200000e+01  -1.6698352e+08
   4.4220000e+01  -1.6536866e+08
   4.4240000e+01  -1.6367037e+08
   4.4260000e+01  -1.6192680e+08
   4.4280000e+01  -1.6016882e+08
   4.4300000e+01  -1.5850362e+08
   4.4320000e+01  -1.5702907e+08
   4.4340000e+01  -1.5590529e+08
   4.4360000e+01  -1.5526092e+08
   4.4380000e+01  -1.5525828e+08
   4.4400000e+01  -1.5599453e+08
   4.4420000e+01  -1.5756710e+08
   4.4440000e+01  -1.5997698e+08
   4.4460000e+01  -1.6320099e+08
   4.4480000e+01  -1.6710362e+08
   4.4500000e+01  -1.7152252e+08
   4.4520000e+01  -1.7619079e+08
   4.4540000e+01  -1.8083810e+08
   4.4560000e+01  -1.8512301e+08
   4.4580000e+01  -1.8874322e+08
   4.4600000e+01  -1.9137723e+08
   4.4620000e+01  -1.9279076e+08
   4.4640000e+01  -1.9278388e+08
   4.4660000e+01  -1.9128256e+08
   4.4680000e+01  -1.8828220e+08
   4.4700000e+01  -1.8391982e+08
   4.4720000e+01  -1.7840510e+08
   4.4740000e+01  -1.7207301e+08
   4.4760000e+01  -1.6530057e+08
   4.4780000e+01  -1.5854278e+08
   4.4800000e+01  -1.5224010e+08
   4.4820000e+01  -1.4684661e+08
   4.4840000e+01  -1.4273397e+08
   4.4860000e+01  -1.4022726e+08
   4.4880000e+01  -1.3951037e+08
   4.4900000e+01  -1.4068323e+08
   4.4920000e+01  -1.4367510e+08
   4.4940000e+01  -1.4832813e+08
   4.4960000e+01  -1.5432432e+08
   4.4980000e+01  -1.6129226e+08
   4.5000000e+01  -1.6874696e+08
   4.5020000e+01  -1.7621291e+08
   4.5040000e+01  -1.8316828e+08
   4.5060000e+01  -1.8917448e+08
   4.5080000e+01  -1.9381447e+08
   4.5100000e+01  -1.9681578e+08
   4.5120000e+01  -1.9797623e+08
   4.5140000e+01  -1.9726861e+08
   4.5160000e+01  -1.9475052e+08
   4.5180000e+01  -1.9064675e+08
   4.5200000e+01  -1.8524214e+08
   4.5220000e+01  -1.7894746e+08
   4.5240000e+01  -1.7217756e+08
   4.5260000e+01  -1.6541208e+08
   4.5280000e+01  -1.5906629e+08
   4.5300000e+01  -1.5355779e+08
   4.5320000e+01  -1.4918071e+08
   4.5340000e+01  -1.4618633e+08
   4.5360000e+01  -1.4467013e+08
   4.5380000e+01  -1.4466948e+08
   4.5400000e+01  -1.4606821e+08
   4.5420000e+01  -1.4870861e+08
   4.5440000e+01  -1.5231398e+08
   4.5460000e+01  -1.5660455e+08
   4.5480000e+01  -1.6123718e+08
   4.5500000e+01  -1.6590916e+08
   4.5520000e+01  -1.7031405e+08
   4.5540000e+01  -1.7421794e+08
   4.5560000e+01  -1.7742890e+08
   4.5580000e+01  -1.7983793e+08
   4.5600000e+01  -1.8139839e+08
   4.5620000e+01  -1.8213206e+08
   4.5640000e+01  -1.8211835e+08
   4.5660000e+01  -1.8146962e+08
   4.5680000e+01  -1.8033585e+08
   4.5700000e+01  -1.7885516e+08
   4.5720000e+01  -1.7718063e+08
   4.5740000e+01  -1.7541517e+08
   4.5760000e+01  -1.7366234e+08
   4.5780000e+01  -1.7195561e+08
   4.5800000e+01  -1.7033144e+08
   4.5820000e+01  -1.6875604e+08
   4.5840000e+01  -1.6722004e+08
   4.5860000e+01  -1.6565666e+08
   4.5880000e+01  -1.6405691e+08
   4.5900000e+01  -1.6237013e+08
   4.5920000e+01  -1.6063511e+08
   4.5940000e+01  -1.5885684e+08
   4.5960000e+01  -1.5714766e+08
   4.5980000e+01  -1.5557649e+08
   4.6000000e+01  -1.5431951e+08
   4.6020000e+01  -1.5347918e+08
   4.6040000e+01  -1.5324957e+08
   4.6060000e+01  -1.5370793e+08
   4.6080000e+01  -1.5499891e+08
   4.6100000e+01  -1.5711002e+08
   4.6120000e+01  -1.6007485e+08
   4.6140000e+01  -1.6374725e+08
   4.6160000e+01  -1.6802160e+08
   4.6180000e+01  -1.7261629e+08
   4.6200000e+01  -1.7730832e+08
   4.6220000e+01  -1.8172949e+08
   4.6240000e+01  -1.8560933e+08
   4.6260000e+01  -1.8858255e+08
   4.6280000e+01  -1.9042963e+08
   4.6300000e+01  -1.9089101e+08
   4.6320000e+01  -1.8989377e+08
   4.6340000e+01  -1.8736524e+08
   4.6360000e+01  -1.8343840e+08
   4.6380000e+01  -1.7825695e+08
   4.6400000e+01  -1.7215823e+08
   4.6420000e+01  -1.6546594e+08
   4.6440000e+01  -1.5865388e+08
   4.6460000e+01  -1.5213031e+08
   4.6480000e+01  -1.4638803e+08
   4.6500000e+01  -1.4179179e+08
   4.6520000e+01  -1.3872146e+08
   4.6540000e+01  -1.3737595e+08
   4.6560000e+01  -1.3791711e+08
   4.6580000e+01  -1.4030066e+08
   4.6600000e+01  -1.4442577e+08
   4.6620000e+01  -1.4999948e+08
   4.6640000e+01  -1.5668913e+08
   4.6660000e+01  -1.6402354e+08
   4.6680000e+01  -1.7153722e+08
   4.6700000e+01  -1.7870604e+08
   4.6720000e+01  -1.8507019e+08
   4.6740000e+01  -1.9019446e+08
   4.6760000e+01  -1.9376058e+08
   4.6780000e+01  -1.9553839e+08
   4.6800000e+01  -1.9544229e+08
   4.6820000e+01  -1.9350375e+08
   4.6840000e+01  -1.8988920e+08
   4.6860000e+01  -1.8487237e+08
   4.6880000e+01  -1.7881652e+08
   4.6900000e+01  -1.7214926e+08
   4.6920000e+01  -1.6532035e+08
   4.6940000e+01  -1.5878354e+08
   4.6960000e+01  -1.5294410e+08
   4.6980000e+01  -1.4815629e+08
   4.7000000e+01  -1.4466909e+08
   4.7020000e+01  -1.4265130e+08
   4.7040000e+01  -1.4213656e+08
   4.7060000e+01  -1.4308399e+08
   4.7080000e+01  -1.4532074e+08
   4.7100000e+01  -1.4863609e+08
   4.7120000e+01  -1.5271832e+08
   4.7140000e+01  -1.5727387e+08
   4.7160000e+01  -1.6195117e+08
   4.7180000e+01  -1.6647640e+08
   4.7200000e+01  -1.7055454e+08
   4.7220000e+01  -1.7401465e+08
   4.7240000e+01  -1.7668251e+08
   4.7260000e+01  -1.7852865e+08
   4.7280000e+01  -1.7951500e+08
   4.7300000e+01  -1.7974115e+08
   4.7320000e+01  -1.7927238e+08
   4.7340000e+01  -1.7828590e+08
   4.7360000e+01  -1.7688768e+08
   4.7380000e+01  -1.7526575e+08
   4.7400000e+01  -1.7350221e+08
   4.7420000e+01  -1.7174037e+08
   4.7440000e+01  -1.6999760e+08
   4.7460000e+01  -1.6834885e+08
   4.7480000e+01  -1.6674297e+08
   4.7500000e+01  -1.6520120e+08
   4.7520000e+01  -1.6363443e+08
   4.7540000e+01  -1.6205330e+08
   4.7560000e+01  -1.6037910e+08
   4.7580000e+01  -1.5866090e+08
   4.7600000e+01  -1.5687327e+08
   4.7620000e+01  -1.5513377e+08
   4.7640000e+01  -1.5348623e+08
   4.7660000e+01  -1.5211104e+08
   4.7680000e+01  -1.5109967e+08
   4.7700000e+01  -1.5065272e+08
   4.7720000e+01  -1.5085493e+08
   4.7740000e+01  -1.5186195e+08
   4.7760000e+01  -1.5368524e+08
   4.7780000e+01  -1.5637229e+08
   4.7800000e+01  -1.5981097e+08
   4.7820000e+01  -1.6390600e+08
   4.7840000e+01  -1.6841147e+08
   4.7860000e+01  -1.7310285e+08
   4.7880000e+01  -1.7764012e+08
   4.7900000e+01  -1.8173399e+08
   4.7920000e+01  -1.8503238e+08
   4.7940000e+01  -1.8727897e+08
   4.7960000e+01  -1.8821122e+08
   4.7980000e+01  -1.8770463e+08
   4.8000000e+01  -1.8567404e+08
   4.8020000e+01  -1.8219292e+08
   4.8040000e+01  -1.7739444e+08
   4.8060000e+01  -1.7155867e+08
   4.8080000e+01  -1.6501220e+08
   4.8100000e+01  -1.5818437e+08
   4.8120000e+01  -1.5150802e+08
   4.8140000e+01  -1.4545049e+08
   4.8160000e+01  -1.4042611e+08
   4.8180000e+01  -1.3680723e+08
   4.8200000e+01  -1.3486408e+08
   4.8220000e+01  -1.3476159e+08
   4.8240000e+01  -1.3653814e+08
   4.8260000e+01  -1.4009617e+08
   4.8280000e+01  -1.4522185e+08
   4.8300000e+01  -1.5157552e+08
   4.8320000e+01  -1.5874757e+08
   4.8340000e+01  -1.6624732e+08
   4.8360000e+01  -1.7358624e+08
   4.8380000e+01  -1.8025853e+08
   4.8400000e+01  -1.8583792e+08
   4.8420000e+01  -1.8994356e+08
   4.8440000e+01  -1.9233409e+08
   4.8460000e+01  -1.9285511e+08
   4.8480000e+01  -1.9151797e+08
   4.8500000e+01  -1.8842703e+08
   4.8520000e+01  -1.8384033e+08
   4.8540000e+01  -1.7807614e+08
   4.8560000e+01  -1.7156261e+08
   4.8580000e+01  -1.6472661e+08
   4.8600000e+01  -1.5804433e+08
   4.8620000e+01  -1.5191980e+08
   4.8640000e+01  -1.4674846e+08
   4.8660000e+01  -1.4279463e+08
   4.8680000e+01  -1.4027713e+08
   4.8700000e+01  -1.3925222e+08
   4.8720000e+01  -1.3972621e+08
   4.8740000e+01  -1.4154497e+08
   4.8760000e+01  -1.4453214e+08
   4.8780000e+01  -1.4838294e+08
   4.8800000e+01  -1.5281835e+08
   4.8820000e+01  -1.5748072e+08
   4.8840000e+01  -1.6208898e+08
   4.8860000e+01  -1.6633327e+08
   4.8880000e+01  -1.7001835e+08
   4.8900000e+01  -1.7295298e+08
   4.8920000e+01  -1.7507596e+08
   4.8940000e+01  -1.7633709e+08
   4.8960000e+01  -1.7680619e+08
   4.8980000e+01  -1.7654782e+08
   4.9000000e+01  -1.7571653e+08
   4.9020000e+01  -1.7443221e+08
   4.9040000e+01  -1.7286831e+08
   4.9060000e+01  -1.7113274e+08
   4.9080000e+01  -1.6936054e+08
   4.9100000e+01  -1.6759949e+08
   4.9120000e+01  -1.6591790e+08
   4.9140000e+01  -1.6429248e+08
   4.9160000e+01  -1.6273315e+08
   4.9180000e+01  -1.6117217e+08
   4.9200000e+01  -1.5959953e+08
   4.9220000e+01  -1.5795098e+08
   4.9240000e+01  -1.5624594e+08
   4.9260000e+01  -1.5446908e+08
   4.9280000e+01  -1.5270427e+08
   4.9300000e+01  -1.5100639e+08
   4.9320000e+01  -1.4952477e+08
   4.9340000e+01  -1.4836915e+08
   4.9360000e+01  -1.4771745e+08
   4.9380000e+01  -1.4768386e+08
   4.9400000e+01  -1.4841271e+08
   4.9420000e+01  -1.4995508e+08
   4.9440000e+01  -1.5235777e+08
   4.9460000e+01  -1.5555209e+08
   4.9480000e+01  -1.5944790e+08
   4.9500000e+01  -1.6383748e+08
   4.9520000e+01  -1.6849914e+08
   4.9540000e+01  -1.7311760e+08
   4.9560000e+01  -1.7739570e+08
   4.9580000e+01  -1.8098768e+08
   4.9600000e+01  -1.8361427e+08
   4.9620000e+01  -1.8500019e+08
   4.9640000e+01  -1.8498514e+08
   4.9660000e+01  -1.8345674e+08
   4.9680000e+01  -1.8044739e+08
   4.9700000e+01  -1.7605860e+08
   4.9720000e+01  -1.7053391e+08
   4.9740000e+01  -1.6417645e+08
   4.9760000e+01  -1.5739301e+08
   4.9780000e+01  -1.5061109e+08
   4.9800000e+01  -1.4429683e+08
   4.9820000e+01  -1.3888026e+08
   4.9840000e+01  -1.3475602e+08
   4.9860000e+01  -1.3222723e+08
   4.9880000e+01  -1.3149891e+08
   4.9900000e+01  -1.3265087e+08
   4.9920000e+01  -1.3563140e+08
   4.9940000e+01  -1.4026466e+08
   4.9960000e+01  -1.4624973e+08
   4.9980000e+01  -1.5319852e+08
   5.0000000e+01  -1.6064252e+08


==> data/sig2/sig2_buck_2_example3.dat <==
   3.0000000e+01  -1.0303716e+09
   3.0020000e+01  -1.0303716e+09
   3.0040000e+01  -1.0303716e+09
   3.0060000e+01  -1.0303716e+09
   3.0080000e+01  -1.0303716e+09
   3.0100000e+01  -1.0303716e+09
   3.0120000e+01  -1.0303716e+09
   3.0140000e+01  -1.0303716e+09
   3.0160000e+01  -1.0303716e+09
   3.0180000e+01  -1.0303716e+09
   3.0200000e+01  -1.0303716e+09
   3.0220000e+01  -1.0303716e+09
   3.0240000e+01  -1.0303716e+09
   3.0260000e+01  -1.0303716e+09
   3.0280000e+01  -1.0303716e+09
   3.0300000e+01  -1.0303716e+09
   3.0320000e+01  -1.0303716e+09
   3.0340000e+01  -1.0303716e+09
   3.0360000e+01  -1.0303716e+09
   3.0380000e+01  -1.0303716e+09
   3.0400000e+01  -1.0303716e+09
   3.0420000e+01  -1.0303716e+09
   3.0440000e+01  -1.0303716e+09
   3.0460000e+01  -1.0303716e+09
   3.0480000e+01  -1.0303716e+09
   3.0500000e+01  -1.0303716e+09
   3.0520000e+01  -1.0303716e+09
   3.0540000e+01  -1.0303716e+09
   3.0560000e+01  -1.0303716e+09
   3.0580000e+01  -1.0303716e+09
   3.0600000e+01  -1.0303716e+09
   3.0620000e+01  -1.0303716e+09
   3.0640000e+01  -1.0303716e+09
   3.0660000e+01  -1.0303716e+09
   3.0680000e+01  -1.0303716e+09
   3.0700000e+01  -1.0303716e+09
   3.0720000e+01  -1.0303716e+09
   3.0740000e+01  -1.0303716e+09
   3.0760000e+01  -1.0303716e+09
   3.0780000e+01  -1.0303716e+09
   3.0800000e+01  -1.0303716e+09
   3.0820000e+01  -1.0303716e+09
   3.0840000e+01  -1.0303716e+09
   3.0860000e+01  -1.0303716e+09
   3.0880000e+01  -1.0303716e+09
   3.0900000e+01  -1.0303716e+09
   3.0920000e+01  -1.0303716e+09
   3.0940000e+01  -1.0303716e+09
   3.0960000e+01  -1.0303716e+09
   3.0980000e+01  -1.0303716e+09
   3.1000000e+01  -1.0303716e+09
   3.1020000e+01  -1.0303716e+09
   3.1040000e+01  -1.0303716e+09
   3.1060000e+01  -1.0303716e+09
   3.1080000e+01  -1.0303716e+09
   3.1100000e+01  -1.0303716e+09
   3.1120000e+01  -1.0303716e+09
   3.1140000e+01  -1.0303716e+09
   3.1160000e+01  -1.0303716e+09
   3.1180000e+01  -1.0303716e+09
   3.1200000e+01  -1.0303716e+09
   3.1220000e+01  -1.0303716e+09
   3.1240000e+01  -1.0303716e+09
   3.1260000e+01  -1.0303716e+09
   3.1280000e+01  -1.0303716e+09
   3.1300000e+01  -1.0303716e+09
   3.1320000e+01  -1.0303716e+09
   3.1340000e+01  -1.0303716e+09
   3.1360000e+01  -1.0303716e+09
   3.1380000e+01  -1.0303716e+09
   3.1400000e+01  -1.0303716e+09
   3.1420000e+01  -1.0303716e+09
   3.1440000e+01  -1.0303716e+09
   3.1460000e+01  -1.0303716e+09
   3.1480000e+01  -1.0303716e+09
   3.1500000e+01  -1.0303716e+09
   3.1520000e+01  -1.0303716e+09
   3.1540000e+01  -1.0303716e+09
   3.1560000e+01  -1.0303716e+09
   3.1580000e+01  -1.0303716e+09
   3.1600000e+01  -1.0303716e+09
   3.1620000e+01  -1.0303716e+09
   3.1640000e+01  -1.0303716e+09
   3.1660000e+01  -1.0303716e+09
   3.1680000e+01  -1.0303716e+09
   3.1700000e+01  -1.0303716e+09
   3.1720000e+01  -1.0303716e+09
   3.1740000e+01  -1.0303716e+09
   3.1760000e+01  -1.0303716e+09
   3.1780000e+01  -1.0303716e+09
   3.1800000e+01  -1.0303716e+09
   3.1820000e+01  -1.0303716e+09
   3.1840000e+01  -1.0303716e+09
   3.1860000e+01  -1.0303716e+09
   3.1880000e+01  -1.0303716e+09
   3.1900000e+01  -1.0303716e+09
   3.1920000e+01  -1.0303716e+09
   3.1940000e+01  -1.0303716e+09
   3.1960000e+01  -1.0303716e+09
   3.1980000e+01  -1.0303716e+09
   3.2000000e+01  -1.0303716e+09
   3.2020000e+01  -1.0303716e+09
   3.2040000e+01  -1.0303716e+09
   3.2060000e+01  -1.0303716e+09
   3.2080000e+01  -1.0303716e+09
   3.2100000e+01  -1.0303716e+09
   3.2120000e+01  -1.0303716e+09
   3.2140000e+01  -1.0303716e+09
   3.2160000e+01  -1.0303716e+09
   3.2180000e+01  -1.0303716e+09
   3.2200000e+01  -1.0303716e+09
   3.2220000e+01  -1.0303716e+09
   3.2240000e+01  -1.0303716e+09
   3.2260000e+01  -1.0303716e+09
   3.2280000e+01  -1.0303716e+09
   3.2300000e+01  -1.0303716e+09
   3.2320000e+01  -1.0303716e+09
   3.2340000e+01  -1.0303716e+09
   3.2360000e+01  -1.0303716e+09
   3.2380000e+01  -1.0303716e+09
   3.2400000e+01  -1.0303716e+09
   3.2420000e+01  -1.0303716e+09
   3.2440000e+01  -1.0303716e+09
   3.2460000e+01  -1.0303716e+09
   3.2480000e+01  -1.0303716e+09
   3.2500000e+01  -1.0303716e+09
   3.2520000e+01  -1.0303716e+09
   3.2540000e+01  -1.0303716e+09
   3.2560000e+01  -1.0303716e+09
   3.2580000e+01  -1.0303716e+09
   3.2600000e+01  -1.0303716e+09
   3.2620000e+01  -1.0303716e+09
   3.2640000e+01  -1.0303716e+09
   3.2660000e+01  -1.0303716e+09
   3.2680000e+01  -1.0303716e+09
   3.2700000e+01  -1.0303716e+09
   3.2720000e+01  -1.0303716e+09
   3.2740000e+01  -1.0303716e+09
   3.2760000e+01  -1.0303716e+09
   3.2780000e+01  -1.0303716e+09
   3.2800000e+01  -1.0303716e+09
   3.2820000e+01  -1.0303716e+09
   3.2840000e+01  -1.0303716e+09
   3.2860000e+01  -1.0303716e+09
   3.2880000e+01  -1.0303716e+09
   3.2900000e+01  -1.0303716e+09
   3.2920000e+01  -1.0303716e+09
   3.2940000e+01  -1.0303716e+09
   3.2960000e+01  -1.0303716e+09
   3.2980000e+01  -1.0303716e+09
   3.3000000e+01  -1.0303716e+09
   3.3020000e+01  -1.0303716e+09
   3.3040000e+01  -1.0303716e+09
   3.3060000e+01  -1.0303716e+09
   3.3080000e+01  -1.0303716e+09
   3.3100000e+01  -1.0303716e+09
   3.3120000e+01  -1.0303716e+09
   3.3140000e+01  -1.0303716e+09
   3.3160000e+01  -1.0303716e+09
   3.3180000e+01  -1.0303716e+09
   3.3200000e+01  -1.0303716e+09
   3.3220000e+01  -1.0303716e+09
   3.3240000e+01  -1.0303716e+09
   3.3260000e+01  -1.0303716e+09
   3.3280000e+01  -1.0303716e+09
   3.3300000e+01  -1.0303716e+09
   3.3320000e+01  -1.0303716e+09
   3.3340000e+01  -1.0303716e+09
   3.3360000e+01  -1.0303716e+09
   3.3380000e+01  -1.0303716e+09
   3.3400000e+01  -1.0303716e+09
   3.3420000e+01  -1.0303716e+09
   3.3440000e+01  -1.0303716e+09
   3.3460000e+01  -1.0303716e+09
   3.3480000e+01  -1.0303716e+09
   3.3500000e+01  -1.0303716e+09
   3.3520000e+01  -1.0303716e+09
   3.3540000e+01  -1.0303716e+09
   3.3560000e+01  -1.0303716e+09
   3.3580000e+01  -1.0303716e+09
   3.3600000e+01  -1.0303716e+09
   3.3620000e+01  -1.0303716e+09
   3.3640000e+01  -1.0303716e+09
   3.3660000e+01  -1.0303716e+09
   3.3680000e+01  -1.0303716e+09
   3.3700000e+01  -1.0303716e+09
   3.3720000e+01  -1.0303716e+09
   3.3740000e+01  -1.0303716e+09
   3.3760000e+01  -1.0303716e+09
   3.3780000e+01  -1.0303716e+09
   3.3800000e+01  -1.0303716e+09
   3.3820000e+01  -1.0303716e+09
   3.3840000e+01  -1.0303716e+09
   3.3860000e+01  -1.0303716e+09
   3.3880000e+01  -1.0303716e+09
   3.3900000e+01  -1.0303716e+09
   3.3920000e+01  -1.0303716e+09
   3.3940000e+01  -1.0303716e+09
   3.3960000e+01  -1.0303716e+09
   3.3980000e+01  -1.0303716e+09
   3.4000000e+01  -1.0303716e+09
   3.4020000e+01  -1.0303716e+09
   3.4040000e+01  -1.0303716e+09
   3.4060000e+01  -1.0303716e+09
   3.4080000e+01  -1.0303716e+09
   3.4100000e+01  -1.0303716e+09
   3.4120000e+01  -1.0303716e+09
   3.4140000e+01  -1.0303716e+09
   3.4160000e+01  -1.0303716e+09
   3.4180000e+01  -1.0303716e+09
   3.4200000e+01  -1.0303716e+09
   3.4220000e+01  -1.0303716e+09
   3.4240000e+01  -1.0303716e+09
   3.4260000e+01  -1.0303716e+09
   3.4280000e+01  -1.0303716e+09
   3.4300000e+01  -1.0303716e+09
   3.4320000e+01  -1.0303716e+09
   3.4340000e+01  -1.0303716e+09
   3.4360000e+01  -1.0303716e+09
   3.4380000e+01  -1.0303716e+09
   3.4400000e+01  -1.0303716e+09
   3.4420000e+01  -1.0303716e+09
   3.4440000e+01  -1.0303716e+09
   3.4460000e+01  -1.0303716e+09
   3.4480000e+01  -1.0303716e+09
   3.4500000e+01  -1.0303716e+09
   3.4520000e+01  -1.0303716e+09
   3.4540000e+01  -1.0303716e+09
   3.4560000e+01  -1.0303716e+09
   3.4580000e+01  -1.0303716e+09
   3.4600000e+01  -1.0303716e+09
   3.4620000e+01  -1.0303716e+09
   3.4640000e+01  -1.0303716e+09
   3.4660000e+01  -1.0303716e+09
   3.4680000e+01  -1.0303716e+09
   3.4700000e+01  -1.0303716e+09
   3.4720000e+01  -1.0303716e+09
   3.4740000e+01  -1.0303716e+09
   3.4760000e+01  -1.0303716e+09
   3.4780000e+01  -1.0303716e+09
   3.4800000e+01  -1.0303716e+09
   3.4820000e+01  -1.0303716e+09
   3.4840000e+01  -1.0303716e+09
   3.4860000e+01  -1.0303716e+09
   3.4880000e+01  -1.0303716e+09
   3.4900000e+01  -1.0303716e+09
   3.4920000e+01  -1.0303716e+09
   3.4940000e+01  -1.0303716e+09
   3.4960000e+01  -1.0303716e+09
   3.4980000e+01  -1.0303716e+09
   3.5000000e+01  -1.0303716e+09
   3.5020000e+01  -1.0303716e+09
   3.5040000e+01  -1.0303716e+09
   3.5060000e+01  -1.0303716e+09
   3.5080000e+01  -1.0303716e+09
   3.5100000e+01  -1.0303716e+09
   3.5120000e+01  -1.0303716e+09
   3.5140000e+01  -1.0303716e+09
   3.5160000e+01  -1.0303716e+09
   3.5180000e+01  -1.0303716e+09
   3.5200000e+01  -1.0303716e+09
   3.5220000e+01  -1.0303716e+09
   3.5240000e+01  -1.0303716e+09
   3.5260000e+01  -1.0303716e+09
   3.5280000e+01  -1.0303716e+09
   3.5300000e+01  -1.0303716e+09
   3.5320000e+01  -1.0303716e+09
   3.5340000e+01  -1.0303716e+09
   3.5360000e+01  -1.0303716e+09
   3.5380000e+01  -1.0303716e+09
   3.5400000e+01  -1.0303716e+09
   3.5420000e+01  -1.0303716e+09
   3.5440000e+01  -1.0303716e+09
   3.5460000e+01  -1.0303716e+09
   3.5480000e+01  -1.0303716e+09
   3.5500000e+01  -1.0303716e+09
   3.5520000e+01  -1.0303716e+09
   3.5540000e+01  -1.0303716e+09
   3.5560000e+01  -1.0303716e+09
   3.5580000e+01  -1.0303716e+09
   3.5600000e+01  -1.0303716e+09
   3.5620000e+01  -1.0303716e+09
   3.5640000e+01  -1.0303716e+09
   3.5660000e+01  -1.0303716e+09
   3.5680000e+01  -1.0303716e+09
   3.5700000e+01  -1.0303716e+09
   3.5720000e+01  -1.0303716e+09
   3.5740000e+01  -1.0303716e+09
   3.5760000e+01  -1.0303716e+09
   3.5780000e+01  -1.0303716e+09
   3.5800000e+01  -1.0303716e+09
   3.5820000e+01  -1.0303716e+09
   3.5840000e+01  -1.0303716e+09
   3.5860000e+01  -1.0303716e+09
   3.5880000e+01  -1.0303716e+09
   3.5900000e+01  -1.0303716e+09
   3.5920000e+01  -1.0303716e+09
   3.5940000e+01  -1.0303716e+09
   3.5960000e+01  -1.0303716e+09
   3.5980000e+01  -1.0303716e+09
   3.6000000e+01  -1.0303716e+09
   3.6020000e+01  -1.0303716e+09
   3.6040000e+01  -1.0303716e+09
   3.6060000e+01  -1.0303716e+09
   3.6080000e+01  -1.0303716e+09
   3.6100000e+01  -1.0303716e+09
   3.6120000e+01  -1.0303716e+09
   3.6140000e+01  -1.0303716e+09
   3.6160000e+01  -1.0303716e+09
   3.6180000e+01  -1.0303716e+09
   3.6200000e+01  -1.0303716e+09
   3.6220000e+01  -1.0303716e+09
   3.6240000e+01  -1.0303716e+09
   3.6260000e+01  -1.0303716e+09
   3.6280000e+01  -1.0303716e+09
   3.6300000e+01  -1.0303716e+09
   3.6320000e+01  -1.0303716e+09
   3.6340000e+01  -1.0303716e+09
   3.6360000e+01  -1.0303716e+09
   3.6380000e+01  -1.0303716e+09
   3.6400000e+01  -1.0303716e+09
   3.6420000e+01  -1.0303716e+09
   3.6440000e+01  -1.0303716e+09
   3.6460000e+01  -1.0303716e+09
   3.6480000e+01  -1.0303716e+09
   3.6500000e+01  -1.0303716e+09
   3.6520000e+01  -1.0303716e+09
   3.6540000e+01  -1.0303716e+09
   3.6560000e+01  -1.0303716e+09
   3.6580000e+01  -1.0303716e+09
   3.6600000e+01  -1.0303716e+09
   3.6620000e+01  -1.0303716e+09
   3.6640000e+01  -1.0303716e+09
   3.6660000e+01  -1.0303716e+09
   3.6680000e+01  -1.0303716e+09
   3.6700000e+01  -1.0303716e+09
   3.6720000e+01  -1.0303716e+09
   3.6740000e+01  -1.0303716e+09
   3.6760000e+01  -1.0303716e+09
   3.6780000e+01  -1.0303716e+09
   3.6800000e+01  -1.0303716e+09
   3.6820000e+01  -1.0303716e+09
   3.6840000e+01  -1.0303716e+09
   3.6860000e+01  -1.0303716e+09
   3.6880000e+01  -1.0303716e+09
   3.6900000e+01  -1.0303716e+09
   3.6920000e+01  -1.0303716e+09
   3.6940000e+01  -1.0303716e+09
   3.6960000e+01  -1.0303716e+09
   3.6980000e+01  -1.0303716e+09
   3.7000000e+01  -1.0303716e+09
   3.7020000e+01  -1.0303716e+09
   3.7040000e+01  -1.0303716e+09
   3.7060000e+01  -1.0303716e+09
   3.7080000e+01  -1.0303716e+09
   3.7100000e+01  -1.0303716e+09
   3.7120000e+01  -1.0303716e+09
   3.7140000e+01  -1.0303716e+09
   3.7160000e+01  -1.0303716e+09
   3.7180000e+01  -1.0303716e+09
   3.7200000e+01  -1.0303716e+09
   3.7220000e+01  -1.0303716e+09
   3.7240000e+01  -1.0303716e+09
   3.7260000e+01  -1.0303716e+09
   3.7280000e+01  -1.0303716e+09
   3.7300000e+01  -1.0303716e+09
   3.7320000e+01  -1.0303716e+09
   3.7340000e+01  -1.0303716e+09
   3.7360000e+01  -1.0303716e+09
   3.7380000e+01  -1.0303716e+09
   3.7400000e+01  -1.0303716e+09
   3.7420000e+01  -1.0303716e+09
   3.7440000e+01  -1.0303716e+09
   3.7460000e+01  -1.0303716e+09
   3.7480000e+01  -1.0303716e+09
   3.7500000e+01  -1.0303716e+09
   3.7520000e+01  -1.0303716e+09
   3.7540000e+01  -1.0303716e+09
   3.7560000e+01  -1.0303716e+09
   3.7580000e+01  -1.0303716e+09
   3.7600000e+01  -1.0303716e+09
   3.7620000e+01  -1.0303716e+09
   3.7640000e+01  -1.0303716e+09
   3.7660000e+01  -1.0303716e+09
   3.7680000e+01  -1.0303716e+09
   3.7700000e+01  -1.0303716e+09
   3.7720000e+01  -1.0303716e+09
   3.7740000e+01  -1.0303716e+09
   3.7760000e+01  -1.0303716e+09
   3.7780000e+01  -1.0303716e+09
   3.7800000e+01  -1.0303716e+09
   3.7820000e+01  -1.0303716e+09
   3.7840000e+01  -1.0303716e+09
   3.7860000e+01  -1.0303716e+09
   3.7880000e+01  -1.0303716e+09
   3.7900000e+01  -1.0303716e+09
   3.7920000e+01  -1.0303716e+09
   3.7940000e+01  -1.0303716e+09
   3.7960000e+01  -1.0303716e+09
   3.7980000e+01  -1.0303716e+09
   3.8000000e+01  -1.0303716e+09
   3.8020000e+01  -1.0303716e+09
   3.8040000e+01  -1.0303716e+09
   3.8060000e+01  -1.0303716e+09
   3.8080000e+01  -1.0303716e+09
   3.8100000e+01  -1.0303716e+09
   3.8120000e+01  -1.0303716e+09
   3.8140000e+01  -1.0303716e+09
   3.8160000e+01  -1.0303716e+09
   3.8180000e+01  -1.0303716e+09
   3.8200000e+01  -1.0303716e+09
   3.8220000e+01  -1.0303716e+09
   3.8240000e+01  -1.0303716e+09
   3.8260000e+01  -1.0303716e+09
   3.8280000e+01  -1.0303716e+09
   3.8300000e+01  -1.0303716e+09
   3.8320000e+01  -1.0303716e+09
   3.8340000e+01  -1.0303716e+09
   3.8360000e+01  -1.0303716e+09
   3.8380000e+01  -1.0303716e+09
   3.8400000e+01  -1.0303716e+09
   3.8420000e+01  -1.0303716e+09
   3.8440000e+01  -1.0303716e+09
   3.8460000e+01  -1.0303716e+09
   3.8480000e+01  -1.0303716e+09
   3.8500000e+01  -1.0303716e+09
   3.8520000e+01  -1.0303716e+09
   3.8540000e+01  -1.0303716e+09
   3.8560000e+01  -1.0303716e+09
   3.8580000e+01  -1.0303716e+09
   3.8600000e+01  -1.0303716e+09
   3.8620000e+01  -1.0303716e+09
   3.8640000e+01  -1.0303716e+09
   3.8660000e+01  -1.0303716e+09
   3.8680000e+01  -1.0303716e+09
   3.8700000e+01  -1.0303716e+09
   3.8720000e+01  -1.0303716e+09
   3.8740000e+01  -1.0303716e+09
   3.8760000e+01  -1.0303716e+09
   3.8780000e+01  -1.0303716e+09
   3.8800000e+01  -1.0303716e+09
   3.8820000e+01  -1.0303716e+09
   3.8840000e+01  -1.0303716e+09
   3.8860000e+01  -1.0303716e+09
   3.8880000e+01  -1.0303716e+09
   3.8900000e+01  -1.0303716e+09
   3.8920000e+01  -1.0303716e+09
   3.8940000e+01  -1.0303716e+09
   3.8960000e+01  -1.0303716e+09
   3.8980000e+01  -1.0303716e+09
   3.9000000e+01  -1.0303716e+09
   3.9020000e+01  -1.0303716e+09
   3.9040000e+01  -1.0303716e+09
   3.9060000e+01  -1.0303716e+09
   3.9080000e+01  -1.0303716e+09
   3.9100000e+01  -1.0303716e+09
   3.9120000e+01  -1.0303716e+09
   3.9140000e+01  -1.0303716e+09
   3.9160000e+01  -1.0303716e+09
   3.9180000e+01  -1.0303716e+09
   3.9200000e+01  -1.0303716e+09
   3.9220000e+01  -1.0303716e+09
   3.9240000e+01  -1.0303716e+09
   3.9260000e+01  -1.0303716e+09
   3.9280000e+01  -1.0303716e+09
   3.9300000e+01  -1.0303716e+09
   3.9320000e+01  -1.0303716e+09
   3.9340000e+01  -1.0303716e+09
   3.9360000e+01  -1.0303716e+09
   3.9380000e+01  -1.0303716e+09
   3.9400000e+01  -1.0303716e+09
   3.9420000e+01  -1.0303716e+09
   3.9440000e+01  -1.0303716e+09
   3.9460000e+01  -1.0303716e+09
   3.9480000e+01  -1.0303716e+09
   3.9500000e+01  -1.0303716e+09
   3.9520000e+01  -1.0303716e+09
   3.9540000e+01  -1.0303716e+09
   3.9560000e+01  -1.0303716e+09
   3.9580000e+01  -1.0303716e+09
   3.9600000e+01  -1.0303716e+09
   3.9620000e+01  -1.0303716e+09
   3.9640000e+01  -1.0303716e+09
   3.9660000e+01  -1.0303716e+09
   3.9680000e+01  -1.0303716e+09
   3.9700000e+01  -1.0303716e+09
   3.9720000e+01  -1.0303716e+09
   3.9740000e+01  -1.0303716e+09
   3.9760000e+01  -1.0303716e+09
   3.9780000e+01  -1.0303716e+09
   3.9800000e+01  -1.0303716e+09
   3.9820000e+01  -1.0303716e+09
   3.9840000e+01  -1.0303716e+09
   3.9860000e+01  -1.0303716e+09
   3.9880000e+01  -1.0303716e+09
   3.9900000e+01  -1.0303716e+09
   3.9920000e+01  -1.0303716e+09
   3.9940000e+01  -1.0303716e+09
   3.9960000e+01  -1.0303716e+09
   3.9980000e+01  -1.0303716e+09
   4.0000000e+01  -1.0303716e+09
   4.0020000e+01  -1.0303716e+09
   4.0040000e+01  -1.0303716e+09
   4.0060000e+01  -1.0303716e+09
   4.0080000e+01  -1.0303716e+09
   4.0100000e+01  -1.0303716e+09
   4.0120000e+01  -1.0303716e+09
   4.0140000e+01  -1.0303716e+09
   4.0160000e+01  -1.0303716e+09
   4.0180000e+01  -1.0303716e+09
   4.0200000e+01  -1.0303716e+09
   4.0220000e+01  -1.0303716e+09
   4.0240000e+01  -1.0303716e+09
   4.0260000e+01  -1.0303716e+09
   4.0280000e+01  -1.0303716e+09
   4.0300000e+01  -1.0303716e+09
   4.0320000e+01  -1.0303716e+09
   4.0340000e+01  -1.0303716e+09
   4.0360000e+01  -1.0303716e+09
   4.0380000e+01  -1.0303716e+09
   4.0400000e+01  -1.0303716e+09
   4.0420000e+01  -1.0303716e+09
   4.0440000e+01  -1.0303716e+09
   4.0460000e+01  -1.0303716e+09
   4.0480000e+01  -1.0303716e+09
   4.0500000e+01  -1.0303716e+09
   4.0520000e+01  -1.0303716e+09
   4.0540000e+01  -1.0303716e+09
   4.0560000e+01  -1.0303716e+09
   4.0580000e+01  -1.0303716e+09
   4.0600000e+01  -1.0303716e+09
   4.0620000e+01  -1.0303716e+09
   4.0640000e+01  -1.0303716e+09
   4.0660000e+01  -1.0303716e+09
   4.0680000e+01  -1.0303716e+09
   4.0700000e+01  -1.0303716e+09
   4.0720000e+01  -1.0303716e+09
   4.0740000e+01  -1.0303716e+09
   4.0760000e+01  -1.0303716e+09
   4.0780000e+01  -1.0303716e+09
   4.0800000e+01  -1.0303716e+09
   4.0820000e+01  -1.0303716e+09
   4.0840000e+01  -1.0303716e+09
   4.0860000e+01  -1.0303716e+09
   4.0880000e+01  -1.0303716e+09
   4.0900000e+01  -1.0303716e+09
   4.0920000e+01  -1.0303716e+09
   4.0940000e+01  -1.0303716e+09
   4.0960000e+01  -1.0303716e+09
   4.0980000e+01  -1.0303716e+09
   4.1000000e+01  -1.0303716e+09
   4.1020000e+01  -1.0303716e+09
   4.1040000e+01  -1.0303716e+09
   4.1060000e+01  -1.0303716e+09
   4.1080000e+01  -1.0303716e+09
   4.1100000e+01  -1.0303716e+09
   4.1120000e+01  -1.0303716e+09
   4.1140000e+01  -1.0303716e+09
   4.1160000e+01  -1.0303716e+09
   4.1180000e+01  -1.0303716e+09
   4.1200000e+01  -1.0303716e+09
   4.1220000e+01  -1.0303716e+09
   4.1240000e+01  -1.0303716e+09
   4.1260000e+01  -1.0303716e+09
   4.1280000e+01  -1.0303716e+09
   4.1300000e+01  -1.0303716e+09
   4.1320000e+01  -1.0303716e+09
   4.1340000e+01  -1.0303716e+09
   4.1360000e+01  -1.0303716e+09
   4.1380000e+01  -1.0303716e+09
   4.1400000e+01  -1.0303716e+09
   4.1420000e+01  -1.0303716e+09
   4.1440000e+01  -1.0303716e+09
   4.1460000e+01  -1.0303716e+09
   4.1480000e+01  -1.0303716e+09
   4.1500000e+01  -1.0303716e+09
   4.1520000e+01  -1.0303716e+09
   4.1540000e+01  -1.0303716e+09
   4.1560000e+01  -1.0303716e+09
   4.1580000e+01  -1.0303716e+09
   4.1600000e+01  -1.0303716e+09
   4.1620000e+01  -1.0303716e+09
   4.1640000e+01  -1.0303716e+09
   4.1660000e+01  -1.0303716e+09
   4.1680000e+01  -1.0303716e+09
   4.1700000e+01  -1.0303716e+09
   4.1720000e+01  -1.0303716e+09
   4.1740000e+01  -1.0303716e+09
   4.1760000e+01  -1.0303716e+09
   4.1780000e+01  -1.0303716e+09
   4.1800000e+01  -1.0303716e+09
   4.1820000e+01  -1.0303716e+09
   4.1840000e+01  -1.0303716e+09
   4.1860000e+01  -1.0303716e+09
   4.1880000e+01  -1.0303716e+09
   4.1900000e+01  -1.0303716e+09
   4.1920000e+01  -1.0303716e+09
   4.1940000e+01  -1.0303716e+09
   4.1960000e+01  -1.0303716e+09
   4.1980000e+01  -1.0303716e+09
   4.2000000e+01  -1.0303716e+09
   4.2020000e+01  -1.0303716e+09
   4.2040000e+01  -1.0303716e+09
   4.2060000e+01  -1.0303716e+09
   4.2080000e+01  -1.0303716e+09
   4.2100000e+01  -1.0303716e+09
   4.2120000e+01  -1.0303716e+09
   4.2140000e+01  -1.0303716e+09
   4.2160000e+01  -1.0303716e+09
   4.2180000e+01  -1.0303716e+09
   4.2200000e+01  -1.0303716e+09
   4.2220000e+01  -1.0303716e+09
   4.2240000e+01  -1.0303716e+09
   4.2260000e+01  -1.0303716e+09
   4.2280000e+01  -1.0303716e+09
   4.2300000e+01  -1.0303716e+09
   4.2320000e+01  -1.0303716e+09
   4.2340000e+01  -1.0303716e+09
   4.2360000e+01  -1.0303716e+09
   4.2380000e+01  -1.0303716e+09
   4.2400000e+01  -1.0303716e+09
   4.2420000e+01  -1.0303716e+09
   4.2440000e+01  -1.0303716e+09
   4.2460000e+01  -1.0303716e+09
   4.2480000e+01  -1.0303716e+09
   4.2500000e+01  -1.0303716e+09
   4.2520000e+01  -1.0303716e+09
   4.2540000e+01  -1.0303716e+09
   4.2560000e+01  -1.0303716e+09
   4.2580000e+01  -1.0303716e+09
   4.2600000e+01  -1.0303716e+09
   4.2620000e+01  -1.0303716e+09
   4.2640000e+01  -1.0303716e+09
   4.2660000e+01  -1.0303716e+09
   4.2680000e+01  -1.0303716e+09
   4.2700000e+01  -1.0303716e+09
   4.2720000e+01  -1.0303716e+09
   4.2740000e+01  -1.0303716e+09
   4.2760000e+01  -1.0303716e+09
   4.2780000e+01  -1.0303716e+09
   4.2800000e+01  -1.0303716e+09
   4.2820000e+01  -1.0303716e+09
   4.2840000e+01  -1.0303716e+09
   4.2860000e+01  -1.0303716e+09
   4.2880000e+01  -1.0303716e+09
   4.2900000e+01  -1.0303716e+09
   4.2920000e+01  -1.0303716e+09
   4.2940000e+01  -1.0303716e+09
   4.2960000e+01  -1.0303716e+09
   4.2980000e+01  -1.0303716e+09
   4.3000000e+01  -1.0303716e+09
   4.3020000e+01  -1.0303716e+09
   4.3040000e+01  -1.0303716e+09
   4.3060000e+01  -1.0303716e+09
   4.3080000e+01  -1.0303716e+09
   4.3100000e+01  -1.0303716e+09
   4.3120000e+01  -1.0303716e+09
   4.3140000e+01  -1.0303716e+09
   4.3160000e+01  -1.0303716e+09
   4.3180000e+01  -1.0303716e+09
   4.3200000e+01  -1.0303716e+09
   4.3220000e+01  -1.0303716e+09
   4.3240000e+01  -1.0303716e+09
   4.3260000e+01  -1.0303716e+09
   4.3280000e+01  -1.0303716e+09
   4.3300000e+01  -1.0303716e+09
   4.3320000e+01  -1.0303716e+09
   4.3340000e+01  -1.0303716e+09
   4.3360000e+01  -1.0303716e+09
   4.3380000e+01  -1.0303716e+09
   4.3400000e+01  -1.0303716e+09
   4.3420000e+01  -1.0303716e+09
   4.3440000e+01  -1.0303716e+09
   4.3460000e+01  -1.0303716e+09
   4.3480000e+01  -1.0303716e+09
   4.3500000e+01  -1.0303716e+09
   4.3520000e+01  -1.0303716e+09
   4.3540000e+01  -1.0303716e+09
   4.3560000e+01  -1.0303716e+09
   4.3580000e+01  -1.0303716e+09
   4.3600000e+01  -1.0303716e+09
   4.3620000e+01  -1.0303716e+09
   4.3640000e+01  -1.0303716e+09
   4.3660000e+01  -1.0303716e+09
   4.3680000e+01  -1.0303716e+09
   4.3700000e+01  -1.0303716e+09
   4.3720000e+01  -1.0303716e+09
   4.3740000e+01  -1.0303716e+09
   4.3760000e+01  -1.0303716e+09
   4.3780000e+01  -1.0303716e+09
   4.3800000e+01  -1.0303716e+09
   4.3820000e+01  -1.0303716e+09
   4.3840000e+01  -1.0303716e+09
   4.3860000e+01  -1.0303716e+09
   4.3880000e+01  -1.0303716e+09
   4.3900000e+01  -1.0303716e+09
   4.3920000e+01  -1.0303716e+09
   4.3940000e+01  -1.0303716e+09
   4.3960000e+01  -1.0303716e+09
   4.3980000e+01  -1.0303716e+09
   4.4000000e+01  -1.0303716e+09
   4.4020000e+01  -1.0303716e+09
   4.4040000e+01  -1.0303716e+09
   4.4060000e+01  -1.0303716e+09
   4.4080000e+01  -1.0303716e+09
   4.4100000e+01  -1.0303716e+09
   4.4120000e+01  -1.0303716e+09
   4.4140000e+01  -1.0303716e+09
   4.4160000e+01  -1.0303716e+09
   4.4180000e+01  -1.0303716e+09
   4.4200000e+01  -1.0303716e+09
   4.4220000e+01  -1.0303716e+09
   4.4240000e+01  -1.0303716e+09
   4.4260000e+01  -1.0303716e+09
   4.4280000e+01  -1.0303716e+09
   4.4300000e+01  -1.0303716e+09
   4.4320000e+01  -1.0303716e+09
   4.4340000e+01  -1.0303716e+09
   4.4360000e+01  -1.0303716e+09
   4.4380000e+01  -1.0303716e+09
   4.4400000e+01  -1.0303716e+09
   4.4420000e+01  -1.0303716e+09
   4.4440000e+01  -1.0303716e+09
   4.4460000e+01  -1.0303716e+09
   4.4480000e+01  -1.0303716e+09
   4.4500000e+01  -1.0303716e+09
   4.4520000e+01  -1.0303716e+09
   4.4540000e+01  -1.0303716e+09
   4.4560000e+01  -1.0303716e+09
   4.4580000e+01  -1.0303716e+09
   4.4600000e+01  -1.0303716e+09
   4.4620000e+01  -1.0303716e+09
   4.4640000e+01  -1.0303716e+09
   4.4660000e+01  -1.0303716e+09
   4.4680000e+01  -1.0303716e+09
   4.4700000e+01  -1.0303716e+09
   4.4720000e+01  -1.0303716e+09
   4.4740000e+01  -1.0303716e+09
   4.4760000e+01  -1.0303716e+09
   4.4780000e+01  -1.0303716e+09
   4.4800000e+01  -1.0303716e+09
   4.4820000e+01  -1.0303716e+09
   4.4840000e+01  -1.0303716e+09
   4.4860000e+01  -1.0303716e+09
   4.4880000e+01  -1.0303716e+09
   4.4900000e+01  -1.0303716e+09
   4.4920000e+01  -1.0303716e+09
   4.4940000e+01  -1.0303716e+09
   4.4960000e+01  -1.0303716e+09
   4.4980000e+01  -1.0303716e+09
   4.5000000e+01  -1.0303716e+09
   4.5020000e+01  -1.0303716e+09
   4.5040000e+01  -1.0303716e+09
   4.5060000e+01  -1.0303716e+09
   4.5080000e+01  -1.0303716e+09
   4.5100000e+01  -1.0303716e+09
   4.5120000e+01  -1.0303716e+09
   4.5140000e+01  -1.0303716e+09
   4.5160000e+01  -1.0303716e+09
   4.5180000e+01  -1.0303716e+09
   4.5200000e+01  -1.0303716e+09
   4.5220000e+01  -1.0303716e+09
   4.5240000e+01  -1.0303716e+09
   4.5260000e+01  -1.0303716e+09
   4.5280000e+01  -1.0303716e+09
   4.5300000e+01  -1.0303716e+09
   4.5320000e+01  -1.0303716e+09
   4.5340000e+01  -1.0303716e+09
   4.5360000e+01  -1.0303716e+09
   4.5380000e+01  -1.0303716e+09
   4.5400000e+01  -1.0303716e+09
   4.5420000e+01  -1.0303716e+09
   4.5440000e+01  -1.0303716e+09
   4.5460000e+01  -1.0303716e+09
   4.5480000e+01  -1.0303716e+09
   4.5500000e+01  -1.0303716e+09
   4.5520000e+01  -1.0303716e+09
   4.5540000e+01  -1.0303716e+09
   4.5560000e+01  -1.0303716e+09
   4.5580000e+01  -1.0303716e+09
   4.5600000e+01  -1.0303716e+09
   4.5620000e+01  -1.0303716e+09
   4.5640000e+01  -1.0303716e+09
   4.5660000e+01  -1.0303716e+09
   4.5680000e+01  -1.0303716e+09
   4.5700000e+01  -1.0303716e+09
   4.5720000e+01  -1.0303716e+09
   4.5740000e+01  -1.0303716e+09
   4.5760000e+01  -1.0303716e+09
   4.5780000e+01  -1.0303716e+09
   4.5800000e+01  -1.0303716e+09
   4.5820000e+01  -1.0303716e+09
   4.5840000e+01  -1.0303716e+09
   4.5860000e+01  -1.0303716e+09
   4.5880000e+01  -1.0303716e+09
   4.5900000e+01  -1.0303716e+09
   4.5920000e+01  -1.0303716e+09
   4.5940000e+01  -1.0303716e+09
   4.5960000e+01  -1.0303716e+09
   4.5980000e+01  -1.0303716e+09
   4.6000000e+01  -1.0303716e+09
   4.6020000e+01  -1.0303716e+09
   4.6040000e+01  -1.0303716e+09
   4.6060000e+01  -1.0303716e+09
   4.6080000e+01  -1.0303716e+09
   4.6100000e+01  -1.0303716e+09
   4.6120000e+01  -1.0303716e+09
   4.6140000e+01  -1.0303716e+09
   4.6160000e+01  -1.0303716e+09
   4.6180000e+01  -1.0303716e+09
   4.6200000e+01  -1.0303716e+09
   4.6220000e+01  -1.0303716e+09
   4.6240000e+01  -1.0303716e+09
   4.6260000e+01  -1.0303716e+09
   4.6280000e+01  -1.0303716e+09
   4.6300000e+01  -1.0303716e+09
   4.6320000e+01  -1.0303716e+09
   4.6340000e+01  -1.0303716e+09
   4.6360000e+01  -1.0303716e+09
   4.6380000e+01  -1.0303716e+09
   4.6400000e+01  -1.0303716e+09
   4.6420000e+01  -1.0303716e+09
   4.6440000e+01  -1.0303716e+09
   4.6460000e+01  -1.0303716e+09
   4.6480000e+01  -1.0303716e+09
   4.6500000e+01  -1.0303716e+09
   4.6520000e+01  -1.0303716e+09
   4.6540000e+01  -1.0303716e+09
   4.6560000e+01  -1.0303716e+09
   4.6580000e+01  -1.0303716e+09
   4.6600000e+01  -1.0303716e+09
   4.6620000e+01  -1.0303716e+09
   4.6640000e+01  -1.0303716e+09
   4.6660000e+01  -1.0303716e+09
   4.6680000e+01  -1.0303716e+09
   4.6700000e+01  -1.0303716e+09
   4.6720000e+01  -1.0303716e+09
   4.6740000e+01  -1.0303716e+09
   4.6760000e+01  -1.0303716e+09
   4.6780000e+01  -1.0303716e+09
   4.6800000e+01  -1.0303716e+09
   4.6820000e+01  -1.0303716e+09
   4.6840000e+01  -1.0303716e+09
   4.6860000e+01  -1.0303716e+09
   4.6880000e+01  -1.0303716e+09
   4.6900000e+01  -1.0303716e+09
   4.6920000e+01  -1.0303716e+09
   4.6940000e+01  -1.0303716e+09
   4.6960000e+01  -1.0303716e+09
   4.6980000e+01  -1.0303716e+09
   4.7000000e+01  -1.0303716e+09
   4.7020000e+01  -1.0303716e+09
   4.7040000e+01  -1.0303716e+09
   4.7060000e+01  -1.0303716e+09
   4.7080000e+01  -1.0303716e+09
   4.7100000e+01  -1.0303716e+09
   4.7120000e+01  -1.0303716e+09
   4.7140000e+01  -1.0303716e+09
   4.7160000e+01  -1.0303716e+09
   4.7180000e+01  -1.0303716e+09
   4.7200000e+01  -1.0303716e+09
   4.7220000e+01  -1.0303716e+09
   4.7240000e+01  -1.0303716e+09
   4.7260000e+01  -1.0303716e+09
   4.7280000e+01  -1.0303716e+09
   4.7300000e+01  -1.0303716e+09
   4.7320000e+01  -1.0303716e+09
   4.7340000e+01  -1.0303716e+09
   4.7360000e+01  -1.0303716e+09
   4.7380000e+01  -1.0303716e+09
   4.7400000e+01  -1.0303716e+09
   4.7420000e+01  -1.0303716e+09
   4.7440000e+01  -1.0303716e+09
   4.7460000e+01  -1.0303716e+09
   4.7480000e+01  -1.0303716e+09
   4.7500000e+01  -1.0303716e+09
   4.7520000e+01  -1.0303716e+09
   4.7540000e+01  -1.0303716e+09
   4.7560000e+01  -1.0303716e+09
   4.7580000e+01  -1.0303716e+09
   4.7600000e+01  -1.0303716e+09
   4.7620000e+01  -1.0303716e+09
   4.7640000e+01  -1.0303716e+09
   4.7660000e+01  -1.0303716e+09
   4.7680000e+01  -1.0303716e+09
   4.7700000e+01  -1.0303716e+09
   4.7720000e+01  -1.0303716e+09
   4.7740000e+01  -1.0303716e+09
   4.7760000e+01  -1.0303716e+09
   4.7780000e+01  -1.0303716e+09
   4.7800000e+01  -1.0303716e+09
   4.7820000e+01  -1.0303716e+09
   4.7840000e+01  -1.0303716e+09
   4.7860000e+01  -1.0303716e+09
   4.7880000e+01  -1.0303716e+09
   4.7900000e+01  -1.0303716e+09
   4.7920000e+01  -1.0303716e+09
   4.7940000e+01  -1.0303716e+09
   4.7960000e+01  -1.0303716e+09
   4.7980000e+01  -1.0303716e+09
   4.8000000e+01  -1.0303716e+09
   4.8020000e+01  -1.0303716e+09
   4.8040000e+01  -1.0303716e+09
   4.8060000e+01  -1.0303716e+09
   4.8080000e+01  -1.0303716e+09
   4.8100000e+01  -1.0303716e+09
   4.8120000e+01  -1.0303716e+09
   4.8140000e+01  -1.0303716e+09
   4.8160000e+01  -1.0303716e+09
   4.8180000e+01  -1.0303716e+09
   4.8200000e+01  -1.0303716e+09
   4.8220000e+01  -1.0303716e+09
   4.8240000e+01  -1.0303716e+09
   4.8260000e+01  -1.0303716e+09
   4.8280000e+01  -1.0303716e+09
   4.8300000e+01  -1.0303716e+09
   4.8320000e+01  -1.0303716e+09
   4.8340000e+01  -1.0303716e+09
   4.8360000e+01  -1.0303716e+09
   4.8380000e+01  -1.0303716e+09
   4.8400000e+01  -1.0303716e+09
   4.8420000e+01  -1.0303716e+09
   4.8440000e+01  -1.0303716e+09
   4.8460000e+01  -1.0303716e+09
   4.8480000e+01  -1.0303716e+09
   4.8500000e+01  -1.0303716e+09
   4.8520000e+01  -1.0303716e+09
   4.8540000e+01  -1.0303716e+09
   4.8560000e+01  -1.0303716e+09
   4.8580000e+01  -1.0303716e+09
   4.8600000e+01  -1.0303716e+09
   4.8620000e+01  -1.0303716e+09
   4.8640000e+01  -1.0303716e+09
   4.8660000e+01  -1.0303716e+09
   4.8680000e+01  -1.0303716e+09
   4.8700000e+01  -1.0303716e+09
   4.8720000e+01  -1.0303716e+09
   4.8740000e+01  -1.0303716e+09
   4.8760000e+01  -1.0303716e+09
   4.8780000e+01  -1.0303716e+09
   4.8800000e+01  -1.0303716e+09
   4.8820000e+01  -1.0303716e+09
   4.8840000e+01  -1.0303716e+09
   4.8860000e+01  -1.0303716e+09
   4.8880000e+01  -1.0303716e+09
   4.8900000e+01  -1.0303716e+09
   4.8920000e+01  -1.0303716e+09
   4.8940000e+01  -1.0303716e+09
   4.8960000e+01  -1.0303716e+09
   4.8980000e+01  -1.0303716e+09
   4.9000000e+01  -1.0303716e+09
   4.9020000e+01  -1.0303716e+09
   4.9040000e+01  -1.0303716e+09
   4.9060000e+01  -1.0303716e+09
   4.9080000e+01  -1.0303716e+09
   4.9100000e+01  -1.0303716e+09
   4.9120000e+01  -1.0303716e+09
   4.9140000e+01  -1.0303716e+09
   4.9160000e+01  -1.0303716e+09
   4.9180000e+01  -1.0303716e+09
   4.9200000e+01  -1.0303716e+09
   4.9220000e+01  -1.0303716e+09
   4.9240000e+01  -1.0303716e+09
   4.9260000e+01  -1.0303716e+09
   4.9280000e+01  -1.0303716e+09
   4.9300000e+01  -1.0303716e+09
   4.9320000e+01  -1.0303716e+09
   4.9340000e+01  -1.0303716e+09
   4.9360000e+01  -1.0303716e+09
   4.9380000e+01  -1.0303716e+09
   4.9400000e+01  -1.0303716e+09
   4.9420000e+01  -1.0303716e+09
   4.9440000e+01  -1.0303716e+09
   4.9460000e+01  -1.0303716e+09
   4.9480000e+01  -1.0303716e+09
   4.9500000e+01  -1.0303716e+09
   4.9520000e+01  -1.0303716e+09
   4.9540000e+01  -1.0303716e+09
   4.9560000e+01  -1.0303716e+09
   4.9580000e+01  -1.0303716e+09
   4.9600000e+01  -1.0303716e+09
   4.9620000e+01  -1.0303716e+09
   4.9640000e+01  -1.0303716e+09
   4.9660000e+01  -1.0303716e+09
   4.9680000e+01  -1.0303716e+09
   4.9700000e+01  -1.0303716e+09
   4.9720000e+01  -1.0303716e+09
   4.9740000e+01  -1.0303716e+09
   4.9760000e+01  -1.0303716e+09
   4.9780000e+01  -1.0303716e+09
   4.9800000e+01  -1.0303716e+09
   4.9820000e+01  -1.0303716e+09
   4.9840000e+01  -1.0303716e+09
   4.9860000e+01  -1.0303716e+09
   4.9880000e+01  -1.0303716e+09
   4.9900000e+01  -1.0303716e+09
   4.9920000e+01  -1.0303716e+09
   4.9940000e+01  -1.0303716e+09
   4.9960000e+01  -1.0303716e+09
   4.9980000e+01  -1.0303716e+09
   5.0000000e+01  -1.0303716e+09


==> data/sig2/sig3_2_example3.dat <==
   3.0000000e+01   1.5446677e+08
   3.0020000e+01   1.6198471e+08
   3.0040000e+01   1.6898502e+08
   3.0060000e+01   1.7504513e+08
   3.0080000e+01   1.7973359e+08
   3.0100000e+01   1.8279155e+08
   3.0120000e+01   1.8400360e+08
   3.0140000e+01   1.8335535e+08
   3.0160000e+01   1.8089184e+08
   3.0180000e+01   1.7684941e+08
   3.0200000e+01   1.7150270e+08
   3.0220000e+01   1.6527031e+08
   3.0240000e+01   1.5856148e+08
   3.0260000e+01   1.5185812e+08
   3.0280000e+01   1.4557537e+08
   3.0300000e+01   1.4012731e+08
   3.0320000e+01   1.3581358e+08
   3.0340000e+01   1.3287626e+08
   3.0360000e+01   1.3142277e+08
   3.0380000e+01   1.3147482e+08
   3.0400000e+01   1.3293551e+08
   3.0420000e+01   1.3562504e+08
   3.0440000e+01   1.3929194e+08
   3.0460000e+01   1.4363027e+08
   3.0480000e+01   1.4832452e+08
   3.0500000e+01   1.5304495e+08
   3.0520000e+01   1.5751229e+08
   3.0540000e+01   1.6146618e+08
   3.0560000e+01   1.6474104e+08
   3.0580000e+01   1.6720166e+08
   3.0600000e+01   1.6882750e+08
   3.0620000e+01   1.6961431e+08
   3.0640000e+01   1.6966694e+08
   3.0660000e+01   1.6907275e+08
   3.0680000e+01   1.6800602e+08
   3.0700000e+01   1.6658064e+08
   3.0720000e+01   1.6497405e+08
   3.0740000e+01   1.6326380e+08
   3.0760000e+01   1.6158001e+08
   3.0780000e+01   1.5992810e+08
   3.0800000e+01   1.5837369e+08
   3.0820000e+01   1.5685317e+08
   3.0840000e+01   1.5538711e+08
   3.0860000e+01   1.5387921e+08
   3.0880000e+01   1.5234933e+08
   3.0900000e+01   1.5071890e+08
   3.0920000e+01   1.4905359e+08
   3.0940000e+01   1.4733277e+08
   3.0960000e+01   1.4569256e+08
   3.0980000e+01   1.4418043e+08
   3.1000000e+01   1.4299066e+08
   3.1020000e+01   1.4221124e+08
   3.1040000e+01   1.4204644e+08
   3.1060000e+01   1.4256709e+08
   3.1080000e+01   1.4392070e+08
   3.1100000e+01   1.4609470e+08
   3.1120000e+01   1.4912078e+08
   3.1140000e+01   1.5285640e+08
   3.1160000e+01   1.5719147e+08
   3.1180000e+01   1.6185013e+08
   3.1200000e+01   1.6660310e+08
   3.1220000e+01   1.7108935e+08
   3.1240000e+01   1.7503112e+08
   3.1260000e+01   1.7807030e+08
   3.1280000e+01   1.7998065e+08
   3.1300000e+01   1.8050860e+08
   3.1320000e+01   1.7957566e+08
   3.1340000e+01   1.7711470e+08
   3.1360000e+01   1.7325258e+08
   3.1380000e+01   1.6814051e+08
   3.1400000e+01   1.6210665e+08
   3.1420000e+01   1.5548594e+08
   3.1440000e+01   1.4873892e+08
   3.1460000e+01   1.4228841e+08
   3.1480000e+01   1.3661091e+08
   3.1500000e+01   1.3208800e+08
   3.1520000e+01   1.2908094e+08
   3.1540000e+01   1.2780794e+08
   3.1560000e+01   1.2841001e+08
   3.1580000e+01   1.3086470e+08
   3.1600000e+01   1.3504916e+08
   3.1620000e+01   1.4069268e+08
   3.1640000e+01   1.4744225e+08
   3.1660000e+01   1.5484587e+08
   3.1680000e+01   1.6242174e+08
   3.1700000e+01   1.6966010e+08
   3.1720000e+01   1.7608889e+08
   3.1740000e+01   1.8128330e+08
   3.1760000e+01   1.8491568e+08
   3.1780000e+01   1.8676370e+08
   3.1800000e+01   1.8673475e+08
   3.1820000e+01   1.8486604e+08
   3.1840000e+01   1.8131919e+08
   3.1860000e+01   1.7637248e+08
   3.1880000e+01   1.7038460e+08
   3.1900000e+01   1.6378892e+08
   3.1920000e+01   1.5702795e+08
   3.1940000e+01   1.5056447e+08
   3.1960000e+01   1.4479274e+08
   3.1980000e+01   1.4007894e+08
   3.2000000e+01   1.3665907e+08
   3.2020000e+01   1.3471459e+08
   3.2040000e+01   1.3426664e+08
   3.2060000e+01   1.3528628e+08
   3.2080000e+01   1.3758939e+08
   3.2100000e+01   1.4097626e+08
   3.2120000e+01   1.4512515e+08
   3.2140000e+01   1.4975194e+08
   3.2160000e+01   1.5449719e+08
   3.2180000e+01   1.5909345e+08
   3.2200000e+01   1.6324121e+08
   3.2220000e+01   1.6677221e+08
   3.2240000e+01   1.6951076e+08
   3.2260000e+01   1.7142797e+08
   3.2280000e+01   1.7248524e+08
   3.2300000e+01   1.7278280e+08
   3.2320000e+01   1.7238491e+08
   3.2340000e+01   1.7147001e+08
   3.2360000e+01   1.7014288e+08
   3.2380000e+01   1.6859253e+08
   3.2400000e+01   1.6690035e+08
   3.2420000e+01   1.6521025e+08
   3.2440000e+01   1.6353897e+08
   3.2460000e+01   1.6196225e+08
   3.2480000e+01   1.6042804e+08
   3.2500000e+01   1.5895821e+08
   3.2520000e+01   1.5746392e+08
   3.2540000e+01   1.5595393e+08
   3.2560000e+01   1.5435355e+08
   3.2580000e+01   1.5270548e+08
   3.2600000e+01   1.5099291e+08
   3.2620000e+01   1.4932289e+08
   3.2640000e+01   1.4775112e+08
   3.2660000e+01   1.4644517e+08
   3.2680000e+01   1.4551000e+08
   3.2700000e+01   1.4513206e+08
   3.2720000e+01   1.4541081e+08
   3.2740000e+01   1.4648671e+08
   3.2760000e+01   1.4838660e+08
   3.2780000e+01   1.5114304e+08
   3.2800000e+01   1.5465801e+08
   3.2820000e+01   1.5882364e+08
   3.2840000e+01   1.6340522e+08
   3.2860000e+01   1.6816837e+08
   3.2880000e+01   1.7278216e+08
   3.2900000e+01   1.7694814e+08
   3.2920000e+01   1.8032360e+08
   3.2940000e+01   1.8264179e+08
   3.2960000e+01   1.8365097e+08
   3.2980000e+01   1.8321511e+08
   3.3000000e+01   1.8126068e+08
   3.3020000e+01   1.7784943e+08
   3.3040000e+01   1.7312668e+08
   3.3060000e+01   1.6736030e+08
   3.3080000e+01   1.6089005e+08
   3.3100000e+01   1.5413186e+08
   3.3120000e+01   1.4753248e+08
   3.3140000e+01   1.4154568e+08
   3.3160000e+01   1.3659821e+08
   3.3180000e+01   1.3305143e+08
   3.3200000e+01   1.3118417e+08
   3.3220000e+01   1.3115478e+08
   3.3240000e+01   1.3300609e+08
   3.3260000e+01   1.3663806e+08
   3.3280000e+01   1.4183803e+08
   3.3300000e+01   1.4826707e+08
   3.3320000e+01   1.5551365e+08
   3.3340000e+01   1.6309083e+08
   3.3360000e+01   1.7050476e+08
   3.3380000e+01   1.7725589e+08
   3.3400000e+01   1.8291046e+08
   3.3420000e+01   1.8709449e+08
   3.3440000e+01   1.8955973e+08
   3.3460000e+01   1.9015702e+08
   3.3480000e+01   1.8889350e+08
   3.3500000e+01   1.8587669e+08
   3.3520000e+01   1.8136238e+08
   3.3540000e+01   1.7567158e+08
   3.3560000e+01   1.6922983e+08
   3.3580000e+01   1.6246789e+08
   3.3600000e+01   1.5585762e+08
   3.3620000e+01   1.4980843e+08
   3.3640000e+01   1.4470951e+08
   3.3660000e+01   1.4083239e+08
   3.3680000e+01   1.3838709e+08
   3.3700000e+01   1.3744028e+08
   3.3720000e+01   1.3798580e+08
   3.3740000e+01   1.3988387e+08
   3.3760000e+01   1.4294244e+08
   3.3780000e+01   1.4687317e+08
   3.3800000e+01   1.5138091e+08
   3.3820000e+01   1.5612319e+08
   3.3840000e+01   1.6080510e+08
   3.3860000e+01   1.6512884e+08
   3.3880000e+01   1.6888843e+08
   3.3900000e+01   1.7190159e+08
   3.3920000e+01   1.7409947e+08
   3.3940000e+01   1.7543758e+08
   3.3960000e+01   1.7598201e+08
   3.3980000e+01   1.7579875e+08
   3.4000000e+01   1.7504328e+08
   3.4020000e+01   1.7383276e+08
   3.4040000e+01   1.7234476e+08
   3.4060000e+01   1.7068285e+08
   3.4080000e+01   1.6898606e+08
   3.4100000e+01   1.6729933e+08
   3.4120000e+01   1.6569252e+08
   3.4140000e+01   1.6414212e+08
   3.4160000e+01   1.6265712e+08
   3.4180000e+01   1.6117168e+08
   3.4200000e+01   1.5967288e+08
   3.4220000e+01   1.5810037e+08
   3.4240000e+01   1.5646860e+08
   3.4260000e+01   1.5476817e+08
   3.4280000e+01   1.5307645e+08
   3.4300000e+01   1.5145482e+08
   3.4320000e+01   1.5004701e+08
   3.4340000e+01   1.4896689e+08
   3.4360000e+01   1.4839030e+08
   3.4380000e+01   1.4843153e+08
   3.4400000e+01   1.4923672e+08
   3.4420000e+01   1.5085388e+08
   3.4440000e+01   1.5333378e+08
   3.4460000e+01   1.5660351e+08
   3.4480000e+01   1.6057732e+08
   3.4500000e+01   1.6504310e+08
   3.4520000e+01   1.6978346e+08
   3.4540000e+01   1.7447875e+08
   3.4560000e+01   1.7883542e+08
   3.4580000e+01   1.8250448e+08
   3.4600000e+01   1.8520808e+08
   3.4620000e+01   1.8667058e+08
   3.4640000e+01   1.8672997e+08
   3.4660000e+01   1.8527662e+08
   3.4680000e+01   1.8233941e+08
   3.4700000e+01   1.7802366e+08
   3.4720000e+01   1.7257009e+08
   3.4740000e+01   1.6628431e+08
   3.4760000e+01   1.5957236e+08
   3.4780000e+01   1.5286197e+08
   3.4800000e+01   1.4662054e+08
   3.4820000e+01   1.4127590e+08
   3.4840000e+01   1.3722643e+08
   3.4860000e+01   1.3476964e+08
   3.4880000e+01   1.3411819e+08
   3.4900000e+01   1.3534207e+08
   3.4920000e+01   1.3840131e+08
   3.4940000e+01   1.4310730e+08
   3.4960000e+01   1.4917242e+08
   3.4980000e+01   1.5619589e+08
   3.5000000e+01   1.6372080e+08
   3.5020000e+01   1.7124437e+08
   3.5040000e+01   1.7827013e+08
   3.5060000e+01   1.8433462e+08
   3.5080000e+01   1.8904297e+08
   3.5100000e+01   1.9210162e+08
   3.5120000e+01   1.9332634e+08
   3.5140000e+01   1.9267402e+08
   3.5160000e+01   1.9021579e+08
   3.5180000e+01   1.8616519e+08
   3.5200000e+01   1.8081769e+08
   3.5220000e+01   1.7457505e+08
   3.5240000e+01   1.6786179e+08
   3.5260000e+01   1.6114879e+08
   3.5280000e+01   1.5486068e+08
   3.5300000e+01   1.4940640e+08
   3.5320000e+01   1.4508840e+08
   3.5340000e+01   1.4215056e+08
   3.5360000e+01   1.4069462e+08
   3.5380000e+01   1.4075294e+08
   3.5400000e+01   1.4221272e+08
   3.5420000e+01   1.4491471e+08
   3.5440000e+01   1.4858125e+08
   3.5460000e+01   1.5293645e+08
   3.5480000e+01   1.5762923e+08
   3.5500000e+01   1.6236908e+08
   3.5520000e+01   1.6683182e+08
   3.5540000e+01   1.7080617e+08
   3.5560000e+01   1.7407187e+08
   3.5580000e+01   1.7655281e+08
   3.5600000e+01   1.7816469e+08
   3.5620000e+01   1.7897100e+08
   3.5640000e+01   1.7900543e+08
   3.5660000e+01   1.7843022e+08
   3.5680000e+01   1.7734168e+08
   3.5700000e+01   1.7593574e+08
   3.5720000e+01   1.7430448e+08
   3.5740000e+01   1.7261485e+08
   3.5760000e+01   1.7090444e+08
   3.5780000e+01   1.6927443e+08
   3.5800000e+01   1.6769211e+08
   3.5820000e+01   1.6619464e+08
   3.5840000e+01   1.6469937e+08
   3.5860000e+01   1.6321554e+08
   3.5880000e+01   1.6165495e+08
   3.5900000e+01   1.6004926e+08
   3.5920000e+01   1.5835205e+08
   3.5940000e+01   1.5665605e+08
   3.5960000e+01   1.5498372e+08
   3.5980000e+01   1.5349614e+08
   3.6000000e+01   1.5227530e+08
   3.6020000e+01   1.5152024e+08
   3.6040000e+01   1.5132662e+08
   3.6060000e+01   1.5187175e+08
   3.6080000e+01   1.5319981e+08
   3.6100000e+01   1.5539845e+08
   3.6120000e+01   1.5840276e+08
   3.6140000e+01   1.6216272e+08
   3.6160000e+01   1.6647945e+08
   3.6180000e+01   1.7116122e+08
   3.6200000e+01   1.7589811e+08
   3.6220000e+01   1.8040490e+08
   3.6240000e+01   1.8433113e+08
   3.6260000e+01   1.8738685e+08
   3.6280000e+01   1.8928061e+08
   3.6300000e+01   1.8981976e+08
   3.6320000e+01   1.8886842e+08
   3.6340000e+01   1.8641254e+08
   3.6360000e+01   1.8253047e+08
   3.6380000e+01   1.7741760e+08
   3.6400000e+01   1.7136344e+08
   3.6420000e+01   1.6473744e+08
   3.6440000e+01   1.5797159e+08
   3.6460000e+01   1.5151339e+08
   3.6480000e+01   1.4582081e+08
   3.6500000e+01   1.4128962e+08
   3.6520000e+01   1.3827350e+08
   3.6540000e+01   1.3699285e+08
   3.6560000e+01   1.3759301e+08
   3.6580000e+01   1.4004131e+08
   3.6600000e+01   1.4423047e+08
   3.6620000e+01   1.4986868e+08
   3.6640000e+01   1.5662775e+08
   3.6660000e+01   1.6402576e+08
   3.6680000e+01   1.7161362e+08
   3.6700000e+01   1.7884398e+08
   3.6720000e+01   1.8528471e+08
   3.6740000e+01   1.9046700e+08
   3.6760000e+01   1.9410885e+08
   3.6780000e+01   1.9593978e+08
   3.6800000e+01   1.9591651e+08
   3.6820000e+01   1.9402555e+08
   3.6840000e+01   1.9048103e+08
   3.6860000e+01   1.8550732e+08
   3.6880000e+01   1.7952017e+08
   3.6900000e+01   1.7289406e+08
   3.6920000e+01   1.6613426e+08
   3.6940000e+01   1.5963898e+08
   3.6960000e+01   1.5387068e+08
   3.6980000e+01   1.4912561e+08
   3.7000000e+01   1.4571283e+08
   3.7020000e+01   1.4373866e+08
   3.7040000e+01   1.4330205e+08
   3.7060000e+01   1.4429387e+08
   3.7080000e+01   1.4661191e+08
   3.7100000e+01   1.4997261e+08
   3.7120000e+01   1.5413843e+08
   3.7140000e+01   1.5874004e+08
   3.7160000e+01   1.6350233e+08
   3.7180000e+01   1.6807341e+08
   3.7200000e+01   1.7223677e+08
   3.7220000e+01   1.7574175e+08
   3.7240000e+01   1.7849345e+08
   3.7260000e+01   1.8038342e+08
   3.7280000e+01   1.8145098e+08
   3.7300000e+01   1.8172025e+08
   3.7320000e+01   1.8132998e+08
   3.7340000e+01   1.8038622e+08
   3.7360000e+01   1.7906467e+08
   3.7380000e+01   1.7748533e+08
   3.7400000e+01   1.7579756e+08
   3.7420000e+01   1.7407853e+08
   3.7440000e+01   1.7241117e+08
   3.7460000e+01   1.7080565e+08
   3.7480000e+01   1.6927501e+08
   3.7500000e+01   1.6777668e+08
   3.7520000e+01   1.6628516e+08
   3.7540000e+01   1.6474725e+08
   3.7560000e+01   1.6314832e+08
   3.7580000e+01   1.6147306e+08
   3.7600000e+01   1.5976046e+08
   3.7620000e+01   1.5806426e+08
   3.7640000e+01   1.5649099e+08
   3.7660000e+01   1.5516061e+08
   3.7680000e+01   1.5422249e+08
   3.7700000e+01   1.5382277e+08
   3.7720000e+01   1.5409747e+08
   3.7740000e+01   1.5515464e+08
   3.7760000e+01   1.5705008e+08
   3.7780000e+01   1.5979055e+08
   3.7800000e+01   1.6330101e+08
   3.7820000e+01   1.6745298e+08
   3.7840000e+01   1.7202939e+08
   3.7860000e+01   1.7678061e+08
   3.7880000e+01   1.8138742e+08
   3.7900000e+01   1.8554209e+08
   3.7920000e+01   1.8890781e+08
   3.7940000e+01   1.9121390e+08
   3.7960000e+01   1.9220984e+08
   3.7980000e+01   1.9176022e+08
   3.8000000e+01   1.8978844e+08
   3.8020000e+01   1.8636193e+08
   3.8040000e+01   1.8161762e+08
   3.8060000e+01   1.7583532e+08
   3.8080000e+01   1.6934021e+08
   3.8100000e+01   1.6256660e+08
   3.8120000e+01   1.5594067e+08
   3.8140000e+01   1.4994033e+08
   3.8160000e+01   1.4496630e+08
   3.8180000e+01   1.4140926e+08
   3.8200000e+01   1.3951662e+08
   3.8220000e+01   1.3948105e+08
   3.8240000e+01   1.4130889e+08
   3.8260000e+01   1.4493838e+08
   3.8280000e+01   1.5011691e+08
   3.8300000e+01   1.5654587e+08
   3.8320000e+01   1.6377233e+08
   3.8340000e+01   1.7135005e+08
   3.8360000e+01   1.7874376e+08
   3.8380000e+01   1.8549434e+08
   3.8400000e+01   1.9112695e+08
   3.8420000e+01   1.9530800e+08
   3.8440000e+01   1.9774831e+08
   3.8460000e+01   1.9833948e+08
   3.8480000e+01   1.9704765e+08
   3.8500000e+01   1.9402160e+08
   3.8520000e+01   1.8947615e+08
   3.8540000e+01   1.8377373e+08
   3.8560000e+01   1.7729915e+08
   3.8580000e+01   1.7052459e+08
   3.8600000e+01   1.6388119e+08
   3.8620000e+01   1.5781981e+08
   3.8640000e+01   1.5268892e+08
   3.8660000e+01   1.4880090e+08
   3.8680000e+01   1.4632602e+08
   3.8700000e+01   1.4536984e+08
   3.8720000e+01   1.4588853e+08
   3.8740000e+01   1.4777871e+08
   3.8760000e+01   1.5081251e+08
   3.8780000e+01   1.5473649e+08
   3.8800000e+01   1.5922042e+08
   3.8820000e+01   1.6395619e+08
   3.8840000e+01   1.6861434e+08
   3.8860000e+01   1.7293074e+08
   3.8880000e+01   1.7666579e+08
   3.8900000e+01   1.7967034e+08
   3.8920000e+01   1.8184200e+08
   3.8940000e+01   1.8317055e+08
   3.8960000e+01   1.8368655e+08
   3.8980000e+01   1.8349317e+08
   3.9000000e+01   1.8270738e+08
   3.9020000e+01   1.8148634e+08
   3.9040000e+01   1.7996686e+08
   3.9060000e+01   1.7829425e+08
   3.9080000e+01   1.7656532e+08
   3.9100000e+01   1.7486799e+08
   3.9120000e+01   1.7322866e+08
   3.9140000e+01   1.7166767e+08
   3.9160000e+01   1.7015019e+08
   3.9180000e+01   1.6865359e+08
   3.9200000e+01   1.6712277e+08
   3.9220000e+01   1.6553808e+08
   3.9240000e+01   1.6387477e+08
   3.9260000e+01   1.6216124e+08
   3.9280000e+01   1.6043822e+08
   3.9300000e+01   1.5880306e+08
   3.9320000e+01   1.5736413e+08
   3.9340000e+01   1.5627056e+08
   3.9360000e+01   1.5566334e+08
   3.9380000e+01   1.5569160e+08
   3.9400000e+01   1.5646697e+08
   3.9420000e+01   1.5807199e+08
   3.9440000e+01   1.6052303e+08
   3.9460000e+01   1.6378147e+08
   3.9480000e+01   1.6772728e+08
   3.9500000e+01   1.7218215e+08
   3.9520000e+01   1.7689512e+08
   3.9540000e+01   1.8157888e+08
   3.9560000e+01   1.8590841e+08
   3.9580000e+01   1.8956404e+08
   3.9600000e+01   1.9224037e+08
   3.9620000e+01   1.9368641e+08
   3.9640000e+01   1.9371805e+08
   3.9660000e+01   1.9224464e+08
   3.9680000e+01   1.8927909e+08
   3.9700000e+01   1.8493973e+08
   3.9720000e+01   1.7945763e+08
   3.9740000e+01   1.7314517e+08
   3.9760000e+01   1.6640549e+08
   3.9780000e+01   1.5966633e+08
   3.9800000e+01   1.5339890e+08
   3.9820000e+01   1.4802494e+08
   3.9840000e+01   1.4395169e+08
   3.9860000e+01   1.4146650e+08
   3.9880000e+01   1.4079383e+08
   3.9900000e+01   1.4199083e+08
   3.9920000e+01   1.4503166e+08
   3.9940000e+01   1.4971181e+08
   3.9960000e+01   1.5576119e+08
   3.9980000e+01   1.6275888e+08
   4.0000000e+01   1.7026979e+08
   4.0020000e+01   1.7776652e+08
   4.0040000e+01   1.8477893e+08
   4.0060000e+01   1.9081410e+08
   4.0080000e+01   1.9550905e+08
   4.0100000e+01   1.9853456e+08
   4.0120000e+01   1.9974554e+08
   4.0140000e+01   1.9905578e+08
   4.0160000e+01   1.9658320e+08
   4.0180000e+01   1.9249156e+08
   4.0200000e+01   1.8712905e+08
   4.0220000e+01   1.8084300e+08
   4.0240000e+01   1.7411468e+08
   4.0260000e+01   1.6735708e+08
   4.0280000e+01   1.6105481e+08
   4.0300000e+01   1.5555587e+08
   4.0320000e+01   1.5122517e+08
   4.0340000e+01   1.4824377e+08
   4.0360000e+01   1.4677660e+08
   4.0380000e+01   1.4679305e+08
   4.0400000e+01   1.4824285e+08
   4.0420000e+01   1.5090445e+08
   4.0440000e+01   1.5456198e+08
   4.0460000e+01   1.5887748e+08
   4.0480000e+01   1.6356174e+08
   4.0500000e+01   1.6826169e+08
   4.0520000e+01   1.7271584e+08
   4.0540000e+01   1.7664937e+08
   4.0560000e+01   1.7990599e+08
   4.0580000e+01   1.8234470e+08
   4.0600000e+01   1.8394687e+08
   4.0620000e+01   1.8470941e+08
   4.0640000e+01   1.8473358e+08
   4.0660000e+01   1.8411330e+08
   4.0680000e+01   1.8301405e+08
   4.0700000e+01   1.8156231e+08
   4.0720000e+01   1.7991983e+08
   4.0740000e+01   1.7818446e+08
   4.0760000e+01   1.7646205e+08
   4.0780000e+01   1.7478696e+08
   4.0800000e+01   1.7319173e+08
   4.0820000e+01   1.7164991e+08
   4.0840000e+01   1.7014091e+08
   4.0860000e+01   1.6861328e+08
   4.0880000e+01   1.6703811e+08
   4.0900000e+01   1.6538918e+08
   4.0920000e+01   1.6367630e+08
   4.0940000e+01   1.6193789e+08
   4.0960000e+01   1.6024871e+08
   4.0980000e+01   1.5871972e+08
   4.1000000e+01   1.5748115e+08
   4.1020000e+01   1.5668583e+08
   4.1040000e+01   1.5647390e+08
   4.1060000e+01   1.5698041e+08
   4.1080000e+01   1.5828933e+08
   4.1100000e+01   1.6045172e+08
   4.1120000e+01   1.6343560e+08
   4.1140000e+01   1.6716197e+08
   4.1160000e+01   1.7145666e+08
   4.1180000e+01   1.7610716e+08
   4.1200000e+01   1.8081996e+08
   4.1220000e+01   1.8529744e+08
   4.1240000e+01   1.8919660e+08
   4.1260000e+01   1.9222482e+08
   4.1280000e+01   1.9408756e+08
   4.1300000e+01   1.9460079e+08
   4.1320000e+01   1.9361414e+08
   4.1340000e+01   1.9113345e+08
   4.1360000e+01   1.8721219e+08
   4.1380000e+01   1.8207544e+08
   4.1400000e+01   1.7597884e+08
   4.1420000e+01   1.6933033e+08
   4.1440000e+01   1.6251948e+08
   4.1460000e+01   1.5604091e+08
   4.1480000e+01   1.5030168e+08
   4.1500000e+01   1.4575286e+08
   4.1520000e+01   1.4268931e+08
   4.1540000e+01   1.4139421e+08
   4.1560000e+01   1.4194661e+08
   4.1580000e+01   1.4438388e+08
   4.1600000e+01   1.4852475e+08
   4.1620000e+01   1.5415518e+08
   4.1640000e+01   1.6086494e+08
   4.1660000e+01   1.6825767e+08
   4.1680000e+01   1.7579468e+08
   4.1700000e+01   1.8302103e+08
   4.1720000e+01   1.8940900e+08
   4.1740000e+01   1.9458720e+08
   4.1760000e+01   1.9817427e+08
   4.1780000e+01   2.0000000e+08
   4.1800000e+01   1.9992003e+08
   4.1820000e+01   1.9802228e+08
   4.1840000e+01   1.9441955e+08
   4.1860000e+01   1.8943744e+08
   4.1880000e+01   1.8339144e+08
   4.1900000e+01   1.7675551e+08
   4.1920000e+01   1.6993736e+08
   4.1940000e+01   1.6343122e+08
   4.1960000e+01   1.5760603e+08
   4.1980000e+01   1.5284964e+08
   4.2000000e+01   1.4938186e+08
   4.2020000e+01   1.4739650e+08
   4.2040000e+01   1.4690690e+08
   4.2060000e+01   1.4788761e+08
   4.2080000e+01   1.5015484e+08
   4.2100000e+01   1.5350393e+08
   4.2120000e+01   1.5762096e+08
   4.2140000e+01   1.6220988e+08
   4.2160000e+01   1.6692490e+08
   4.2180000e+01   1.7148176e+08
   4.2200000e+01   1.7559900e+08
   4.2220000e+01   1.7908747e+08
   4.2240000e+01   1.8179450e+08
   4.2260000e+01   1.8366474e+08
   4.2280000e+01   1.8468971e+08
   4.2300000e+01   1.8493553e+08
   4.2320000e+01   1.8450506e+08
   4.2340000e+01   1.8353435e+08
   4.2360000e+01   1.8217501e+08
   4.2380000e+01   1.8056565e+08
   4.2400000e+01   1.7884260e+08
   4.2420000e+01   1.7709073e+08
   4.2440000e+01   1.7539065e+08
   4.2460000e+01   1.7374980e+08
   4.2480000e+01   1.7218861e+08
   4.2500000e+01   1.7065308e+08
   4.2520000e+01   1.6913245e+08
   4.2540000e+01   1.6755599e+08
   4.2560000e+01   1.6592901e+08
   4.2580000e+01   1.6421394e+08
   4.2600000e+01   1.6247435e+08
   4.2620000e+01   1.6073707e+08
   4.2640000e+01   1.5913802e+08
   4.2660000e+01   1.5776541e+08
   4.2680000e+01   1.5680283e+08
   4.2700000e+01   1.5636002e+08
   4.2720000e+01   1.5661175e+08
   4.2740000e+01   1.5762508e+08
   4.2760000e+01   1.5949928e+08
   4.2780000e+01   1.6219510e+08
   4.2800000e+01   1.6568615e+08
   4.2820000e+01   1.6979249e+08
   4.2840000e+01   1.7435110e+08
   4.2860000e+01   1.7905557e+08
   4.2880000e+01   1.8364556e+08
   4.2900000e+01   1.8775239e+08
   4.2920000e+01   1.9110133e+08
   4.2940000e+01   1.9335857e+08
   4.2960000e+01   1.9433701e+08
   4.2980000e+01   1.9383758e+08
   4.3000000e+01   1.9184716e+08
   4.3020000e+01   1.8837004e+08
   4.3040000e+01   1.8360582e+08
   4.3060000e+01   1.7777260e+08
   4.3080000e+01   1.7125640e+08
   4.3100000e+01   1.6443216e+08
   4.3120000e+01   1.5778454e+08
   4.3140000e+01   1.5173416e+08
   4.3160000e+01   1.4673885e+08
   4.3180000e+01   1.4313236e+08
   4.3200000e+01   1.4121968e+08
   4.3220000e+01   1.4113541e+08
   4.3240000e+01   1.4294451e+08
   4.3260000e+01   1.4652638e+08
   4.3280000e+01   1.5168701e+08
   4.3300000e+01   1.5806934e+08
   4.3320000e+01   1.6527824e+08
   4.3340000e+01   1.7280979e+08
   4.3360000e+01   1.8018568e+08
   4.3380000e+01   1.8689016e+08
   4.3400000e+01   1.9250368e+08
   4.3420000e+01   1.9663879e+08
   4.3440000e+01   1.9905774e+08
   4.3460000e+01   1.9960326e+08
   4.3480000e+01   1.9828752e+08
   4.3500000e+01   1.9521608e+08
   4.3520000e+01   1.9064448e+08
   4.3540000e+01   1.8489713e+08
   4.3560000e+01   1.7839456e+08
   4.3580000e+01   1.7157614e+08
   4.3600000e+01   1.6490326e+08
   4.3620000e+01   1.5879965e+08
   4.3640000e+01   1.5363842e+08
   4.3660000e+01   1.4970988e+08
   4.3680000e+01   1.4720453e+08
   4.3700000e+01   1.4620934e+08
   4.3720000e+01   1.4669778e+08
   4.3740000e+01   1.4855030e+08
   4.3760000e+01   1.5155389e+08
   4.3780000e+01   1.5544147e+08
   4.3800000e+01   1.5989472e+08
   4.3820000e+01   1.6459515e+08
   4.3840000e+01   1.6922172e+08
   4.3860000e+01   1.7350356e+08
   4.3880000e+01   1.7720581e+08
   4.3900000e+01   1.8017635e+08
   4.3920000e+01   1.8231386e+08
   4.3940000e+01   1.8360881e+08
   4.3960000e+01   1.8408935e+08
   4.3980000e+01   1.8386276e+08
   4.4000000e+01   1.8304044e+08
   4.4020000e+01   1.8178651e+08
   4.4040000e+01   1.8022990e+08
   4.4060000e+01   1.7852449e+08
   4.4080000e+01   1.7675836e+08
   4.4100000e+01   1.7502812e+08
   4.4120000e+01   1.7335176e+08
   4.4140000e+01   1.7175783e+08
   4.4160000e+01   1.7020330e+08
   4.4180000e+01   1.6867395e+08
   4.4200000e+01   1.6710588e+08
   4.4220000e+01   1.6548860e+08
   4.4240000e+01   1.6378793e+08
   4.4260000e+01   1.6204179e+08
   4.4280000e+01   1.6028142e+08
   4.4300000e+01   1.5861379e+08
   4.4320000e+01   1.5713729e+08
   4.4340000e+01   1.5601188e+08
   4.4360000e+01   1.5536672e+08
   4.4380000e+01   1.5536399e+08
   4.4400000e+01   1.5610132e+08
   4.4420000e+01   1.5767599e+08
   4.4440000e+01   1.6008929e+08
   4.4460000e+01   1.6331782e+08
   4.4480000e+01   1.6722615e+08
   4.4500000e+01   1.7165158e+08
   4.4520000e+01   1.7632700e+08
   4.4540000e+01   1.8098157e+08
   4.4560000e+01   1.8527339e+08
   4.4580000e+01   1.8889951e+08
   4.4600000e+01   1.9153795e+08
   4.4620000e+01   1.9295382e+08
   4.4640000e+01   1.9294698e+08
   4.4660000e+01   1.9144308e+08
   4.4680000e+01   1.8843777e+08
   4.4700000e+01   1.8406821e+08
   4.4720000e+01   1.7854478e+08
   4.4740000e+01   1.7220288e+08
   4.4760000e+01   1.6542047e+08
   4.4780000e+01   1.5865303e+08
   4.4800000e+01   1.5234180e+08
   4.4820000e+01   1.4694119e+08
   4.4840000e+01   1.4282336e+08
   4.4860000e+01   1.4031351e+08
   4.4880000e+01   1.3959576e+08
   4.4900000e+01   1.4077004e+08
   4.4920000e+01   1.4376566e+08
   4.4940000e+01   1.4842465e+08
   4.4960000e+01   1.5442881e+08
   4.4980000e+01   1.6140639e+08
   4.5000000e+01   1.6887189e+08
   4.5020000e+01   1.7634914e+08
   4.5040000e+01   1.8331548e+08
   4.5060000e+01   1.8933152e+08
   4.5080000e+01   1.9397928e+08
   4.5100000e+01   1.9698576e+08
   4.5120000e+01   1.9814819e+08
   4.5140000e+01   1.9743938e+08
   4.5160000e+01   1.9491693e+08
   4.5180000e+01   1.9080624e+08
   4.5200000e+01   1.8539269e+08
   4.5220000e+01   1.7908797e+08
   4.5240000e+01   1.7230761e+08
   4.5260000e+01   1.6553214e+08
   4.5280000e+01   1.5917728e+08
   4.5300000e+01   1.5366126e+08
   4.5320000e+01   1.4927832e+08
   4.5340000e+01   1.4628011e+08
   4.5360000e+01   1.4476192e+08
   4.5380000e+01   1.4476132e+08
   4.5400000e+01   1.4616178e+08
   4.5420000e+01   1.4880566e+08
   4.5440000e+01   1.5241573e+08
   4.5460000e+01   1.5671217e+08
   4.5480000e+01   1.6135121e+08
   4.5500000e+01   1.6602995e+08
   4.5520000e+01   1.7044129e+08
   4.5540000e+01   1.7435113e+08
   4.5560000e+01   1.7756699e+08
   4.5580000e+01   1.7997985e+08
   4.5600000e+01   1.8154274e+08
   4.5620000e+01   1.8227763e+08
   4.5640000e+01   1.8226385e+08
   4.5660000e+01   1.8161413e+08
   4.5680000e+01   1.8047851e+08
   4.5700000e+01   1.7899554e+08
   4.5720000e+01   1.7731835e+08
   4.5740000e+01   1.7555018e+08
   4.5760000e+01   1.7379465e+08
   4.5780000e+01   1.7208535e+08
   4.5800000e+01   1.7045872e+08
   4.5820000e+01   1.6888099e+08
   4.5840000e+01   1.6734271e+08
   4.5860000e+01   1.6577707e+08
   4.5880000e+01   1.6417497e+08
   4.5900000e+01   1.6248581e+08
   4.5920000e+01   1.6074830e+08
   4.5940000e+01   1.5896757e+08
   4.5960000e+01   1.5725599e+08
   4.5980000e+01   1.5568269e+08
   4.6000000e+01   1.5442397e+08
   4.6020000e+01   1.5358253e+08
   4.6040000e+01   1.5335259e+08
   4.6060000e+01   1.5381158e+08
   4.6080000e+01   1.5510430e+08
   4.6100000e+01   1.5721831e+08
   4.6120000e+01   1.6018726e+08
   4.6140000e+01   1.6386490e+08
   4.6160000e+01   1.6814546e+08
   4.6180000e+01   1.7274702e+08
   4.6200000e+01   1.7744625e+08
   4.6220000e+01   1.8187439e+08
   4.6240000e+01   1.8576049e+08
   4.6260000e+01   1.8873859e+08
   4.6280000e+01   1.9058876e+08
   4.6300000e+01   1.9105088e+08
   4.6320000e+01   1.9005201e+08
   4.6340000e+01   1.8751925e+08
   4.6360000e+01   1.8358607e+08
   4.6380000e+01   1.7839632e+08
   4.6400000e+01   1.7228830e+08
   4.6420000e+01   1.6558602e+08
   4.6440000e+01   1.5876435e+08
   4.6460000e+01   1.5223180e+08
   4.6480000e+01   1.4648208e+08
   4.6500000e+01   1.4187995e+08
   4.6520000e+01   1.3880591e+08
   4.6540000e+01   1.3745870e+08
   4.6560000e+01   1.3800058e+08
   4.6580000e+01   1.4038698e+08
   4.6600000e+01   1.4451731e+08
   4.6620000e+01   1.5009816e+08
   4.6640000e+01   1.5679687e+08
   4.6660000e+01   1.6414155e+08
   4.6680000e+01   1.7166633e+08
   4.6700000e+01   1.7884614e+08
   4.6720000e+01   1.8522048e+08
   4.6740000e+01   1.9035317e+08
   4.6760000e+01   1.9392531e+08
   4.6780000e+01   1.9570616e+08
   4.6800000e+01   1.9560989e+08
   4.6820000e+01   1.9366804e+08
   4.6840000e+01   1.9004741e+08
   4.6860000e+01   1.8502233e+08
   4.6880000e+01   1.7895682e+08
   4.6900000e+01   1.7227928e+08
   4.6920000e+01   1.6544026e+08
   4.6940000e+01   1.5889414e+08
   4.6960000e+01   1.5304672e+08
   4.6980000e+01   1.4825259e+08
   4.7000000e+01   1.4476090e+08
   4.7020000e+01   1.4274057e+08
   4.7040000e+01   1.4222518e+08
   4.7060000e+01   1.4317382e+08
   4.7080000e+01   1.4541337e+08
   4.7100000e+01   1.4873303e+08
   4.7120000e+01   1.5282062e+08
   4.7140000e+01   1.5738241e+08
   4.7160000e+01   1.6206621e+08
   4.7180000e+01   1.6659802e+08
   4.7200000e+01   1.7068214e+08
   4.7220000e+01   1.7414753e+08
   4.7240000e+01   1.7681945e+08
   4.7260000e+01   1.7866852e+08
   4.7280000e+01   1.7965637e+08
   4.7300000e+01   1.7988292e+08
   4.7320000e+01   1.7941337e+08
   4.7340000e+01   1.7842537e+08
   4.7360000e+01   1.7702495e+08
   4.7380000e+01   1.7540054e+08
   4.7400000e+01   1.7363427e+08
   4.7420000e+01   1.7186978e+08
   4.7440000e+01   1.7012439e+08
   4.7460000e+01   1.6847320e+08
   4.7480000e+01   1.6686494e+08
   4.7500000e+01   1.6532094e+08
   4.7520000e+01   1.6375190e+08
   4.7540000e+01   1.6216853e+08
   4.7560000e+01   1.6049193e+08
   4.7580000e+01   1.5877136e+08
   4.7600000e+01   1.5698122e+08
   4.7620000e+01   1.5523937e+08
   4.7640000e+01   1.5358956e+08
   4.7660000e+01   1.5221256e+08
   4.7680000e+01   1.5119981e+08
   4.7700000e+01   1.5075230e+08
   4.7720000e+01   1.5095475e+08
   4.7740000e+01   1.5196313e+08
   4.7760000e+01   1.5378886e+08
   4.7780000e+01   1.5647956e+08
   4.7800000e+01   1.5992303e+08
   4.7820000e+01   1.6402385e+08
   4.7840000e+01   1.6853592e+08
   4.7860000e+01   1.7323430e+08
   4.7880000e+01   1.7777860e+08
   4.7900000e+01   1.8187887e+08
   4.7920000e+01   1.8518263e+08
   4.7940000e+01   1.8743283e+08
   4.7960000e+01   1.8836667e+08
   4.7980000e+01   1.8785919e+08
   4.8000000e+01   1.8582534e+08
   4.8020000e+01   1.8233853e+08
   4.8040000e+01   1.7753253e+08
   4.8060000e+01   1.7168777e+08
   4.8080000e+01   1.6513169e+08
   4.8100000e+01   1.5829413e+08
   4.8120000e+01   1.5160874e+08
   4.8140000e+01   1.4554328e+08
   4.8160000e+01   1.4051263e+08
   4.8180000e+01   1.3688933e+08
   4.8200000e+01   1.3494387e+08
   4.8220000e+01   1.3484125e+08
   4.8240000e+01   1.3661993e+08
   4.8260000e+01   1.4018226e+08
   4.8280000e+01   1.4531438e+08
   4.8300000e+01   1.5167630e+08
   4.8320000e+01   1.5885814e+08
   4.8340000e+01   1.6636856e+08
   4.8360000e+01   1.7371846e+08
   4.8380000e+01   1.8040108e+08
   4.8400000e+01   1.8598946e+08
   4.8420000e+01   1.9010185e+08
   4.8440000e+01   1.9249641e+08
   4.8460000e+01   1.9301830e+08
   4.8480000e+01   1.9167891e+08
   4.8500000e+01   1.8858282e+08
   4.8520000e+01   1.8398862e+08
   4.8540000e+01   1.7821527e+08
   4.8560000e+01   1.7169175e+08
   4.8580000e+01   1.6484565e+08
   4.8600000e+01   1.5815392e+08
   4.8620000e+01   1.5202104e+08
   4.8640000e+01   1.4684294e+08
   4.8660000e+01   1.4288407e+08
   4.8680000e+01   1.4036346e+08
   4.8700000e+01   1.3933728e+08
   4.8720000e+01   1.3981186e+08
   4.8740000e+01   1.4163285e+08
   4.8760000e+01   1.4462379e+08
   4.8780000e+01   1.4847952e+08
   4.8800000e+01   1.5292081e+08
   4.8820000e+01   1.5758951e+08
   4.8840000e+01   1.6220425e+08
   4.8860000e+01   1.6645465e+08
   4.8880000e+01   1.7014518e+08
   4.8900000e+01   1.7308421e+08
   4.8920000e+01   1.7521045e+08
   4.8940000e+01   1.7647352e+08
   4.8960000e+01   1.7694334e+08
   4.8980000e+01   1.7668458e+08
   4.9000000e+01   1.7585199e+08
   4.9020000e+01   1.7456571e+08
   4.9040000e+01   1.7299941e+08
   4.9060000e+01   1.7126125e+08
   4.9080000e+01   1.6948637e+08
   4.9100000e+01   1.6772274e+08
   4.9120000e+01   1.6603865e+08
   4.9140000e+01   1.6441092e+08
   4.9160000e+01   1.6284931e+08
   4.9180000e+01   1.6128616e+08
   4.9200000e+01   1.5971125e+08
   4.9220000e+01   1.5806046e+08
   4.9240000e+01   1.5635300e+08
   4.9260000e+01   1.5457380e+08
   4.9280000e+01   1.5280653e+08
   4.9300000e+01   1.5110646e+08
   4.9320000e+01   1.4962281e+08
   4.9340000e+01   1.4846577e+08
   4.9360000e+01   1.4781313e+08
   4.9380000e+01   1.4777959e+08
   4.9400000e+01   1.4850930e+08
   4.9420000e+01   1.5005376e+08
   4.9440000e+01   1.5245957e+08
   4.9460000e+01   1.5565827e+08
   4.9480000e+01   1.5955941e+08
   4.9500000e+01   1.6395527e+08
   4.9520000e+01   1.6862369e+08
   4.9540000e+01   1.7324911e+08
   4.9560000e+01   1.7753375e+08
   4.9580000e+01   1.8113141e+08
   4.9600000e+01   1.8376218e+08
   4.9620000e+01   1.8515036e+08
   4.9640000e+01   1.8513528e+08
   4.9660000e+01   1.8360441e+08
   4.9680000e+01   1.8059025e+08
   4.9700000e+01   1.7619461e+08
   4.9720000e+01   1.7066149e+08
   4.9740000e+01   1.6429471e+08
   4.9760000e+01   1.5750169e+08
   4.9780000e+01   1.5071061e+08
   4.9800000e+01   1.4438817e+08
   4.9820000e+01   1.3896488e+08
   4.9840000e+01   1.3483567e+08
   4.9860000e+01   1.3230394e+08
   4.9880000e+01   1.3157475e+08
   4.9900000e+01   1.3272807e+08
   4.9920000e+01   1.3571209e+08
   4.9940000e+01   1.4035097e+08
   4.9960000e+01   1.4634357e+08
   4.9980000e+01   1.5330148e+08
   5.0000000e+01   1.6075575e+08


==> data/sig2/sig3_buck_2_example3.dat <==
   3.0000000e+01  -1.0303716e+09
   3.0020000e+01  -1.0303716e+09
   3.0040000e+01  -1.0303716e+09
   3.0060000e+01  -1.0303716e+09
   3.0080000e+01  -1.0303716e+09
   3.0100000e+01  -1.0303716e+09
   3.0120000e+01  -1.0303716e+09
   3.0140000e+01  -1.0303716e+09
   3.0160000e+01  -1.0303716e+09
   3.0180000e+01  -1.0303716e+09
   3.0200000e+01  -1.0303716e+09
   3.0220000e+01  -1.0303716e+09
   3.0240000e+01  -1.0303716e+09
   3.0260000e+01  -1.0303716e+09
   3.0280000e+01  -1.0303716e+09
   3.0300000e+01  -1.0303716e+09
   3.0320000e+01  -1.0303716e+09
   3.0340000e+01  -1.0303716e+09
   3.0360000e+01  -1.0303716e+09
   3.0380000e+01  -1.0303716e+09
   3.0400000e+01  -1.0303716e+09
   3.0420000e+01  -1.0303716e+09
   3.0440000e+01  -1.0303716e+09
   3.0460000e+01  -1.0303716e+09
   3.0480000e+01  -1.0303716e+09
   3.0500000e+01  -1.0303716e+09
   3.0520000e+01  -1.0303716e+09
   3.0540000e+01  -1.0303716e+09
   3.0560000e+01  -1.0303716e+09
   3.0580000e+01  -1.0303716e+09
   3.0600000e+01  -1.0303716e+09
   3.0620000e+01  -1.0303716e+09
   3.0640000e+01  -1.0303716e+09
   3.0660000e+01  -1.0303716e+09
   3.0680000e+01  -1.0303716e+09
   3.0700000e+01  -1.0303716e+09
   3.0720000e+01  -1.0303716e+09
   3.0740000e+01  -1.0303716e+09
   3.0760000e+01  -1.0303716e+09
   3.0780000e+01  -1.0303716e+09
   3.0800000e+01  -1.0303716e+09
   3.0820000e+01  -1.0303716e+09
   3.0840000e+01  -1.0303716e+09
   3.0860000e+01  -1.0303716e+09
   3.0880000e+01  -1.0303716e+09
   3.0900000e+01  -1.0303716e+09
   3.0920000e+01  -1.0303716e+09
   3.0940000e+01  -1.0303716e+09
   3.0960000e+01  -1.0303716e+09
   3.0980000e+01  -1.0303716e+09
   3.1000000e+01  -1.0303716e+09
   3.1020000e+01  -1.0303716e+09
   3.1040000e+01  -1.0303716e+09
   3.1060000e+01  -1.0303716e+09
   3.1080000e+01  -1.0303716e+09
   3.1100000e+01  -1.0303716e+09
   3.1120000e+01  -1.0303716e+09
   3.1140000e+01  -1.0303716e+09
   3.1160000e+01  -1.0303716e+09
   3.1180000e+01  -1.0303716e+09
   3.1200000e+01  -1.0303716e+09
   3.1220000e+01  -1.0303716e+09
   3.1240000e+01  -1.0303716e+09
   3.1260000e+01  -1.0303716e+09
   3.1280000e+01  -1.0303716e+09
   3.1300000e+01  -1.0303716e+09
   3.1320000e+01  -1.0303716e+09
   3.1340000e+01  -1.0303716e+09
   3.1360000e+01  -1.0303716e+09
   3.1380000e+01  -1.0303716e+09
   3.1400000e+01  -1.0303716e+09
   3.1420000e+01  -1.0303716e+09
   3.1440000e+01  -1.0303716e+09
   3.1460000e+01  -1.0303716e+09
   3.1480000e+01  -1.0303716e+09
   3.1500000e+01  -1.0303716e+09
   3.1520000e+01  -1.0303716e+09
   3.1540000e+01  -1.0303716e+09
   3.1560000e+01  -1.0303716e+09
   3.1580000e+01  -1.0303716e+09
   3.1600000e+01  -1.0303716e+09
   3.1620000e+01  -1.0303716e+09
   3.1640000e+01  -1.0303716e+09
   3.1660000e+01  -1.0303716e+09
   3.1680000e+01  -1.0303716e+09
   3.1700000e+01  -1.0303716e+09
   3.1720000e+01  -1.0303716e+09
   3.1740000e+01  -1.0303716e+09
   3.1760000e+01  -1.0303716e+09
   3.1780000e+01  -1.0303716e+09
   3.1800000e+01  -1.0303716e+09
   3.1820000e+01  -1.0303716e+09
   3.1840000e+01  -1.0303716e+09
   3.1860000e+01  -1.0303716e+09
   3.1880000e+01  -1.0303716e+09
   3.1900000e+01  -1.0303716e+09
   3.1920000e+01  -1.0303716e+09
   3.1940000e+01  -1.0303716e+09
   3.1960000e+01  -1.0303716e+09
   3.1980000e+01  -1.0303716e+09
   3.2000000e+01  -1.0303716e+09
   3.2020000e+01  -1.0303716e+09
   3.2040000e+01  -1.0303716e+09
   3.2060000e+01  -1.0303716e+09
   3.2080000e+01  -1.0303716e+09
   3.2100000e+01  -1.0303716e+09
   3.2120000e+01  -1.0303716e+09
   3.2140000e+01  -1.0303716e+09
   3.2160000e+01  -1.0303716e+09
   3.2180000e+01  -1.0303716e+09
   3.2200000e+01  -1.0303716e+09
   3.2220000e+01  -1.0303716e+09
   3.2240000e+01  -1.0303716e+09
   3.2260000e+01  -1.0303716e+09
   3.2280000e+01  -1.0303716e+09
   3.2300000e+01  -1.0303716e+09
   3.2320000e+01  -1.0303716e+09
   3.2340000e+01  -1.0303716e+09
   3.2360000e+01  -1.0303716e+09
   3.2380000e+01  -1.0303716e+09
   3.2400000e+01  -1.0303716e+09
   3.2420000e+01  -1.0303716e+09
   3.2440000e+01  -1.0303716e+09
   3.2460000e+01  -1.0303716e+09
   3.2480000e+01  -1.0303716e+09
   3.2500000e+01  -1.0303716e+09
   3.2520000e+01  -1.0303716e+09
   3.2540000e+01  -1.0303716e+09
   3.2560000e+01  -1.0303716e+09
   3.2580000e+01  -1.0303716e+09
   3.2600000e+01  -1.0303716e+09
   3.2620000e+01  -1.0303716e+09
   3.2640000e+01  -1.0303716e+09
   3.2660000e+01  -1.0303716e+09
   3.2680000e+01  -1.0303716e+09
   3.2700000e+01  -1.0303716e+09
   3.2720000e+01  -1.0303716e+09
   3.2740000e+01  -1.0303716e+09
   3.2760000e+01  -1.0303716e+09
   3.2780000e+01  -1.0303716e+09
   3.2800000e+01  -1.0303716e+09
   3.2820000e+01  -1.0303716e+09
   3.2840000e+01  -1.0303716e+09
   3.2860000e+01  -1.0303716e+09
   3.2880000e+01  -1.0303716e+09
   3.2900000e+01  -1.0303716e+09
   3.2920000e+01  -1.0303716e+09
   3.2940000e+01  -1.0303716e+09
   3.2960000e+01  -1.0303716e+09
   3.2980000e+01  -1.0303716e+09
   3.3000000e+01  -1.0303716e+09
   3.3020000e+01  -1.0303716e+09
   3.3040000e+01  -1.0303716e+09
   3.3060000e+01  -1.0303716e+09
   3.3080000e+01  -1.0303716e+09
   3.3100000e+01  -1.0303716e+09
   3.3120000e+01  -1.0303716e+09
   3.3140000e+01  -1.0303716e+09
   3.3160000e+01  -1.0303716e+09
   3.3180000e+01  -1.0303716e+09
   3.3200000e+01  -1.0303716e+09
   3.3220000e+01  -1.0303716e+09
   3.3240000e+01  -1.0303716e+09
   3.3260000e+01  -1.0303716e+09
   3.3280000e+01  -1.0303716e+09
   3.3300000e+01  -1.0303716e+09
   3.3320000e+01  -1.0303716e+09
   3.3340000e+01  -1.0303716e+09
   3.3360000e+01  -1.0303716e+09
   3.3380000e+01  -1.0303716e+09
   3.3400000e+01  -1.0303716e+09
   3.3420000e+01  -1.0303716e+09
   3.3440000e+01  -1.0303716e+09
   3.3460000e+01  -1.0303716e+09
   3.3480000e+01  -1.0303716e+09
   3.3500000e+01  -1.0303716e+09
   3.3520000e+01  -1.0303716e+09
   3.3540000e+01  -1.0303716e+09
   3.3560000e+01  -1.0303716e+09
   3.3580000e+01  -1.0303716e+09
   3.3600000e+01  -1.0303716e+09
   3.3620000e+01  -1.0303716e+09
   3.3640000e+01  -1.0303716e+09
   3.3660000e+01  -1.0303716e+09
   3.3680000e+01  -1.0303716e+09
   3.3700000e+01  -1.0303716e+09
   3.3720000e+01  -1.0303716e+09
   3.3740000e+01  -1.0303716e+09
   3.3760000e+01  -1.0303716e+09
   3.3780000e+01  -1.0303716e+09
   3.3800000e+01  -1.0303716e+09
   3.3820000e+01  -1.0303716e+09
   3.3840000e+01  -1.0303716e+09
   3.3860000e+01  -1.0303716e+09
   3.3880000e+01  -1.0303716e+09
   3.3900000e+01  -1.0303716e+09
   3.3920000e+01  -1.0303716e+09
   3.3940000e+01  -1.0303716e+09
   3.3960000e+01  -1.0303716e+09
   3.3980000e+01  -1.0303716e+09
   3.4000000e+01  -1.0303716e+09
   3.4020000e+01  -1.0303716e+09
   3.4040000e+01  -1.0303716e+09
   3.4060000e+01  -1.0303716e+09
   3.4080000e+01  -1.0303716e+09
   3.4100000e+01  -1.0303716e+09
   3.4120000e+01  -1.0303716e+09
   3.4140000e+01  -1.0303716e+09
   3.4160000e+01  -1.0303716e+09
   3.4180000e+01  -1.0303716e+09
   3.4200000e+01  -1.0303716e+09
   3.4220000e+01  -1.0303716e+09
   3.4240000e+01  -1.0303716e+09
   3.4260000e+01  -1.0303716e+09
   3.4280000e+01  -1.0303716e+09
   3.4300000e+01  -1.0303716e+09
   3.4320000e+01  -1.0303716e+09
   3.4340000e+01  -1.0303716e+09
   3.4360000e+01  -1.0303716e+09
   3.4380000e+01  -1.0303716e+09
   3.4400000e+01  -1.0303716e+09
   3.4420000e+01  -1.0303716e+09
   3.4440000e+01  -1.0303716e+09
   3.4460000e+01  -1.0303716e+09
   3.4480000e+01  -1.0303716e+09
   3.4500000e+01  -1.0303716e+09
   3.4520000e+01  -1.0303716e+09
   3.4540000e+01  -1.0303716e+09
   3.4560000e+01  -1.0303716e+09
   3.4580000e+01  -1.0303716e+09
   3.4600000e+01  -1.0303716e+09
   3.4620000e+01  -1.0303716e+09
   3.4640000e+01  -1.0303716e+09
   3.4660000e+01  -1.0303716e+09
   3.4680000e+01  -1.0303716e+09
   3.4700000e+01  -1.0303716e+09
   3.4720000e+01  -1.0303716e+09
   3.4740000e+01  -1.0303716e+09
   3.4760000e+01  -1.0303716e+09
   3.4780000e+01  -1.0303716e+09
   3.4800000e+01  -1.0303716e+09
   3.4820000e+01  -1.0303716e+09
   3.4840000e+01  -1.0303716e+09
   3.4860000e+01  -1.0303716e+09
   3.4880000e+01  -1.0303716e+09
   3.4900000e+01  -1.0303716e+09
   3.4920000e+01  -1.0303716e+09
   3.4940000e+01  -1.0303716e+09
   3.4960000e+01  -1.0303716e+09
   3.4980000e+01  -1.0303716e+09
   3.5000000e+01  -1.0303716e+09
   3.5020000e+01  -1.0303716e+09
   3.5040000e+01  -1.0303716e+09
   3.5060000e+01  -1.0303716e+09
   3.5080000e+01  -1.0303716e+09
   3.5100000e+01  -1.0303716e+09
   3.5120000e+01  -1.0303716e+09
   3.5140000e+01  -1.0303716e+09
   3.5160000e+01  -1.0303716e+09
   3.5180000e+01  -1.0303716e+09
   3.5200000e+01  -1.0303716e+09
   3.5220000e+01  -1.0303716e+09
   3.5240000e+01  -1.0303716e+09
   3.5260000e+01  -1.0303716e+09
   3.5280000e+01  -1.0303716e+09
   3.5300000e+01  -1.0303716e+09
   3.5320000e+01  -1.0303716e+09
   3.5340000e+01  -1.0303716e+09
   3.5360000e+01  -1.0303716e+09
   3.5380000e+01  -1.0303716e+09
   3.5400000e+01  -1.0303716e+09
   3.5420000e+01  -1.0303716e+09
   3.5440000e+01  -1.0303716e+09
   3.5460000e+01  -1.0303716e+09
   3.5480000e+01  -1.0303716e+09
   3.5500000e+01  -1.0303716e+09
   3.5520000e+01  -1.0303716e+09
   3.5540000e+01  -1.0303716e+09
   3.5560000e+01  -1.0303716e+09
   3.5580000e+01  -1.0303716e+09
   3.5600000e+01  -1.0303716e+09
   3.5620000e+01  -1.0303716e+09
   3.5640000e+01  -1.0303716e+09
   3.5660000e+01  -1.0303716e+09
   3.5680000e+01  -1.0303716e+09
   3.5700000e+01  -1.0303716e+09
   3.5720000e+01  -1.0303716e+09
   3.5740000e+01  -1.0303716e+09
   3.5760000e+01  -1.0303716e+09
   3.5780000e+01  -1.0303716e+09
   3.5800000e+01  -1.0303716e+09
   3.5820000e+01  -1.0303716e+09
   3.5840000e+01  -1.0303716e+09
   3.5860000e+01  -1.0303716e+09
   3.5880000e+01  -1.0303716e+09
   3.5900000e+01  -1.0303716e+09
   3.5920000e+01  -1.0303716e+09
   3.5940000e+01  -1.0303716e+09
   3.5960000e+01  -1.0303716e+09
   3.5980000e+01  -1.0303716e+09
   3.6000000e+01  -1.0303716e+09
   3.6020000e+01  -1.0303716e+09
   3.6040000e+01  -1.0303716e+09
   3.6060000e+01  -1.0303716e+09
   3.6080000e+01  -1.0303716e+09
   3.6100000e+01  -1.0303716e+09
   3.6120000e+01  -1.0303716e+09
   3.6140000e+01  -1.0303716e+09
   3.6160000e+01  -1.0303716e+09
   3.6180000e+01  -1.0303716e+09
   3.6200000e+01  -1.0303716e+09
   3.6220000e+01  -1.0303716e+09
   3.6240000e+01  -1.0303716e+09
   3.6260000e+01  -1.0303716e+09
   3.6280000e+01  -1.0303716e+09
   3.6300000e+01  -1.0303716e+09
   3.6320000e+01  -1.0303716e+09
   3.6340000e+01  -1.0303716e+09
   3.6360000e+01  -1.0303716e+09
   3.6380000e+01  -1.0303716e+09
   3.6400000e+01  -1.0303716e+09
   3.6420000e+01  -1.0303716e+09
   3.6440000e+01  -1.0303716e+09
   3.6460000e+01  -1.0303716e+09
   3.6480000e+01  -1.0303716e+09
   3.6500000e+01  -1.0303716e+09
   3.6520000e+01  -1.0303716e+09
   3.6540000e+01  -1.0303716e+09
   3.6560000e+01  -1.0303716e+09
   3.6580000e+01  -1.0303716e+09
   3.6600000e+01  -1.0303716e+09
   3.6620000e+01  -1.0303716e+09
   3.6640000e+01  -1.0303716e+09
   3.6660000e+01  -1.0303716e+09
   3.6680000e+01  -1.0303716e+09
   3.6700000e+01  -1.0303716e+09
   3.6720000e+01  -1.0303716e+09
   3.6740000e+01  -1.0303716e+09
   3.6760000e+01  -1.0303716e+09
   3.6780000e+01  -1.0303716e+09
   3.6800000e+01  -1.0303716e+09
   3.6820000e+01  -1.0303716e+09
   3.6840000e+01  -1.0303716e+09
   3.6860000e+01  -1.0303716e+09
   3.6880000e+01  -1.0303716e+09
   3.6900000e+01  -1.0303716e+09
   3.6920000e+01  -1.0303716e+09
   3.6940000e+01  -1.0303716e+09
   3.6960000e+01  -1.0303716e+09
   3.6980000e+01  -1.0303716e+09
   3.7000000e+01  -1.0303716e+09
   3.7020000e+01  -1.0303716e+09
   3.7040000e+01  -1.0303716e+09
   3.7060000e+01  -1.0303716e+09
   3.7080000e+01  -1.0303716e+09
   3.7100000e+01  -1.0303716e+09
   3.7120000e+01  -1.0303716e+09
   3.7140000e+01  -1.0303716e+09
   3.7160000e+01  -1.0303716e+09
   3.7180000e+01  -1.0303716e+09
   3.7200000e+01  -1.0303716e+09
   3.7220000e+01  -1.0303716e+09
   3.7240000e+01  -1.0303716e+09
   3.7260000e+01  -1.0303716e+09
   3.7280000e+01  -1.0303716e+09
   3.7300000e+01  -1.0303716e+09
   3.7320000e+01  -1.0303716e+09
   3.7340000e+01  -1.0303716e+09
   3.7360000e+01  -1.0303716e+09
   3.7380000e+01  -1.0303716e+09
   3.7400000e+01  -1.0303716e+09
   3.7420000e+01  -1.0303716e+09
   3.7440000e+01  -1.0303716e+09
   3.7460000e+01  -1.0303716e+09
   3.7480000e+01  -1.0303716e+09
   3.7500000e+01  -1.0303716e+09
   3.7520000e+01  -1.0303716e+09
   3.7540000e+01  -1.0303716e+09
   3.7560000e+01  -1.0303716e+09
   3.7580000e+01  -1.0303716e+09
   3.7600000e+01  -1.0303716e+09
   3.7620000e+01  -1.0303716e+09
   3.7640000e+01  -1.0303716e+09
   3.7660000e+01  -1.0303716e+09
   3.7680000e+01  -1.0303716e+09
   3.7700000e+01  -1.0303716e+09
   3.7720000e+01  -1.0303716e+09
   3.7740000e+01  -1.0303716e+09
   3.7760000e+01  -1.0303716e+09
   3.7780000e+01  -1.0303716e+09
   3.7800000e+01  -1.0303716e+09
   3.7820000e+01  -1.0303716e+09
   3.7840000e+01  -1.0303716e+09
   3.7860000e+01  -1.0303716e+09
   3.7880000e+01  -1.0303716e+09
   3.7900000e+01  -1.0303716e+09
   3.7920000e+01  -1.0303716e+09
   3.7940000e+01  -1.0303716e+09
   3.7960000e+01  -1.0303716e+09
   3.7980000e+01  -1.0303716e+09
   3.8000000e+01  -1.0303716e+09
   3.8020000e+01  -1.0303716e+09
   3.8040000e+01  -1.0303716e+09
   3.8060000e+01  -1.0303716e+09
   3.8080000e+01  -1.0303716e+09
   3.8100000e+01  -1.0303716e+09
   3.8120000e+01  -1.0303716e+09
   3.8140000e+01  -1.0303716e+09
   3.8160000e+01  -1.0303716e+09
   3.8180000e+01  -1.0303716e+09
   3.8200000e+01  -1.0303716e+09
   3.8220000e+01  -1.0303716e+09
   3.8240000e+01  -1.0303716e+09
   3.8260000e+01  -1.0303716e+09
   3.8280000e+01  -1.0303716e+09
   3.8300000e+01  -1.0303716e+09
   3.8320000e+01  -1.0303716e+09
   3.8340000e+01  -1.0303716e+09
   3.8360000e+01  -1.0303716e+09
   3.8380000e+01  -1.0303716e+09
   3.8400000e+01  -1.0303716e+09
   3.8420000e+01  -1.0303716e+09
   3.8440000e+01  -1.0303716e+09
   3.8460000e+01  -1.0303716e+09
   3.8480000e+01  -1.0303716e+09
   3.8500000e+01  -1.0303716e+09
   3.8520000e+01  -1.0303716e+09
   3.8540000e+01  -1.0303716e+09
   3.8560000e+01  -1.0303716e+09
   3.8580000e+01  -1.0303716e+09
   3.8600000e+01  -1.0303716e+09
   3.8620000e+01  -1.0303716e+09
   3.8640000e+01  -1.0303716e+09
   3.8660000e+01  -1.0303716e+09
   3.8680000e+01  -1.0303716e+09
   3.8700000e+01  -1.0303716e+09
   3.8720000e+01  -1.0303716e+09
   3.8740000e+01  -1.0303716e+09
   3.8760000e+01  -1.0303716e+09
   3.8780000e+01  -1.0303716e+09
   3.8800000e+01  -1.0303716e+09
   3.8820000e+01  -1.0303716e+09
   3.8840000e+01  -1.0303716e+09
   3.8860000e+01  -1.0303716e+09
   3.8880000e+01  -1.0303716e+09
   3.8900000e+01  -1.0303716e+09
   3.8920000e+01  -1.0303716e+09
   3.8940000e+01  -1.0303716e+09
   3.8960000e+01  -1.0303716e+09
   3.8980000e+01  -1.0303716e+09
   3.9000000e+01  -1.0303716e+09
   3.9020000e+01  -1.0303716e+09
   3.9040000e+01  -1.0303716e+09
   3.9060000e+01  -1.0303716e+09
   3.9080000e+01  -1.0303716e+09
   3.9100000e+01  -1.0303716e+09
   3.9120000e+01  -1.0303716e+09
   3.9140000e+01  -1.0303716e+09
   3.9160000e+01  -1.0303716e+09
   3.9180000e+01  -1.0303716e+09
   3.9200000e+01  -1.0303716e+09
   3.9220000e+01  -1.0303716e+09
   3.9240000e+01  -1.0303716e+09
   3.9260000e+01  -1.0303716e+09
   3.9280000e+01  -1.0303716e+09
   3.9300000e+01  -1.0303716e+09
   3.9320000e+01  -1.0303716e+09
   3.9340000e+01  -1.0303716e+09
   3.9360000e+01  -1.0303716e+09
   3.9380000e+01  -1.0303716e+09
   3.9400000e+01  -1.0303716e+09
   3.9420000e+01  -1.0303716e+09
   3.9440000e+01  -1.0303716e+09
   3.9460000e+01  -1.0303716e+09
   3.9480000e+01  -1.0303716e+09
   3.9500000e+01  -1.0303716e+09
   3.9520000e+01  -1.0303716e+09
   3.9540000e+01  -1.0303716e+09
   3.9560000e+01  -1.0303716e+09
   3.9580000e+01  -1.0303716e+09
   3.9600000e+01  -1.0303716e+09
   3.9620000e+01  -1.0303716e+09
   3.9640000e+01  -1.0303716e+09
   3.9660000e+01  -1.0303716e+09
   3.9680000e+01  -1.0303716e+09
   3.9700000e+01  -1.0303716e+09
   3.9720000e+01  -1.0303716e+09
   3.9740000e+01  -1.0303716e+09
   3.9760000e+01  -1.0303716e+09
   3.9780000e+01  -1.0303716e+09
   3.9800000e+01  -1.0303716e+09
   3.9820000e+01  -1.0303716e+09
   3.9840000e+01  -1.0303716e+09
   3.9860000e+01  -1.0303716e+09
   3.9880000e+01  -1.0303716e+09
   3.9900000e+01  -1.0303716e+09
   3.9920000e+01  -1.0303716e+09
   3.9940000e+01  -1.0303716e+09
   3.9960000e+01  -1.0303716e+09
   3.9980000e+01  -1.0303716e+09
   4.0000000e+01  -1.0303716e+09
   4.0020000e+01  -1.0303716e+09
   4.0040000e+01  -1.0303716e+09
   4.0060000e+01  -1.0303716e+09
   4.0080000e+01  -1.0303716e+09
   4.0100000e+01  -1.0303716e+09
   4.0120000e+01  -1.0303716e+09
   4.0140000e+01  -1.0303716e+09
   4.0160000e+01  -1.0303716e+09
   4.0180000e+01  -1.0303716e+09
   4.0200000e+01  -1.0303716e+09
   4.0220000e+01  -1.0303716e+09
   4.0240000e+01  -1.0303716e+09
   4.0260000e+01  -1.0303716e+09
   4.0280000e+01  -1.0303716e+09
   4.0300000e+01  -1.0303716e+09
   4.0320000e+01  -1.0303716e+09
   4.0340000e+01  -1.0303716e+09
   4.0360000e+01  -1.0303716e+09
   4.0380000e+01  -1.0303716e+09
   4.0400000e+01  -1.0303716e+09
   4.0420000e+01  -1.0303716e+09
   4.0440000e+01  -1.0303716e+09
   4.0460000e+01  -1.0303716e+09
   4.0480000e+01  -1.0303716e+09
   4.0500000e+01  -1.0303716e+09
   4.0520000e+01  -1.0303716e+09
   4.0540000e+01  -1.0303716e+09
   4.0560000e+01  -1.0303716e+09
   4.0580000e+01  -1.0303716e+09
   4.0600000e+01  -1.0303716e+09
   4.0620000e+01  -1.0303716e+09
   4.0640000e+01  -1.0303716e+09
   4.0660000e+01  -1.0303716e+09
   4.0680000e+01  -1.0303716e+09
   4.0700000e+01  -1.0303716e+09
   4.0720000e+01  -1.0303716e+09
   4.0740000e+01  -1.0303716e+09
   4.0760000e+01  -1.0303716e+09
   4.0780000e+01  -1.0303716e+09
   4.0800000e+01  -1.0303716e+09
   4.0820000e+01  -1.0303716e+09
   4.0840000e+01  -1.0303716e+09
   4.0860000e+01  -1.0303716e+09
   4.0880000e+01  -1.0303716e+09
   4.0900000e+01  -1.0303716e+09
   4.0920000e+01  -1.0303716e+09
   4.0940000e+01  -1.0303716e+09
   4.0960000e+01  -1.0303716e+09
   4.0980000e+01  -1.0303716e+09
   4.1000000e+01  -1.0303716e+09
   4.1020000e+01  -1.0303716e+09
   4.1040000e+01  -1.0303716e+09
   4.1060000e+01  -1.0303716e+09
   4.1080000e+01  -1.0303716e+09
   4.1100000e+01  -1.0303716e+09
   4.1120000e+01  -1.0303716e+09
   4.1140000e+01  -1.0303716e+09
   4.1160000e+01  -1.0303716e+09
   4.1180000e+01  -1.0303716e+09
   4.1200000e+01  -1.0303716e+09
   4.1220000e+01  -1.0303716e+09
   4.1240000e+01  -1.0303716e+09
   4.1260000e+01  -1.0303716e+09
   4.1280000e+01  -1.0303716e+09
   4.1300000e+01  -1.0303716e+09
   4.1320000e+01  -1.0303716e+09
   4.1340000e+01  -1.0303716e+09
   4.1360000e+01  -1.0303716e+09
   4.1380000e+01  -1.0303716e+09
   4.1400000e+01  -1.0303716e+09
   4.1420000e+01  -1.0303716e+09
   4.1440000e+01  -1.0303716e+09
   4.1460000e+01  -1.0303716e+09
   4.1480000e+01  -1.0303716e+09
   4.1500000e+01  -1.0303716e+09
   4.1520000e+01  -1.0303716e+09
   4.1540000e+01  -1.0303716e+09
   4.1560000e+01  -1.0303716e+09
   4.1580000e+01  -1.0303716e+09
   4.1600000e+01  -1.0303716e+09
   4.1620000e+01  -1.0303716e+09
   4.1640000e+01  -1.0303716e+09
   4.1660000e+01  -1.0303716e+09
   4.1680000e+01  -1.0303716e+09
   4.1700000e+01  -1.0303716e+09
   4.1720000e+01  -1.0303716e+09
   4.1740000e+01  -1.0303716e+09
   4.1760000e+01  -1.0303716e+09
   4.1780000e+01  -1.0303716e+09
   4.1800000e+01  -1.0303716e+09
   4.1820000e+01  -1.0303716e+09
   4.1840000e+01  -1.0303716e+09
   4.1860000e+01  -1.0303716e+09
   4.1880000e+01  -1.0303716e+09
   4.1900000e+01  -1.0303716e+09
   4.1920000e+01  -1.0303716e+09
   4.1940000e+01  -1.0303716e+09
   4.1960000e+01  -1.0303716e+09
   4.1980000e+01  -1.0303716e+09
   4.2000000e+01  -1.0303716e+09
   4.2020000e+01  -1.0303716e+09
   4.2040000e+01  -1.0303716e+09
   4.2060000e+01  -1.0303716e+09
   4.2080000e+01  -1.0303716e+09
   4.2100000e+01  -1.0303716e+09
   4.2120000e+01  -1.0303716e+09
   4.2140000e+01  -1.0303716e+09
   4.2160000e+01  -1.0303716e+09
   4.2180000e+01  -1.0303716e+09
   4.2200000e+01  -1.0303716e+09
   4.2220000e+01  -1.0303716e+09
   4.2240000e+01  -1.0303716e+09
   4.2260000e+01  -1.0303716e+09
   4.2280000e+01  -1.0303716e+09
   4.2300000e+01  -1.0303716e+09
   4.2320000e+01  -1.0303716e+09
   4.2340000e+01  -1.0303716e+09
   4.2360000e+01  -1.0303716e+09
   4.2380000e+01  -1.0303716e+09
   4.2400000e+01  -1.0303716e+09
   4.2420000e+01  -1.0303716e+09
   4.2440000e+01  -1.0303716e+09
   4.2460000e+01  -1.0303716e+09
   4.2480000e+01  -1.0303716e+09
   4.2500000e+01  -1.0303716e+09
   4.2520000e+01  -1.0303716e+09
   4.2540000e+01  -1.0303716e+09
   4.2560000e+01  -1.0303716e+09
   4.2580000e+01  -1.0303716e+09
   4.2600000e+01  -1.0303716e+09
   4.2620000e+01  -1.0303716e+09
   4.2640000e+01  -1.0303716e+09
   4.2660000e+01  -1.0303716e+09
   4.2680000e+01  -1.0303716e+09
   4.2700000e+01  -1.0303716e+09
   4.2720000e+01  -1.0303716e+09
   4.2740000e+01  -1.0303716e+09
   4.2760000e+01  -1.0303716e+09
   4.2780000e+01  -1.0303716e+09
   4.2800000e+01  -1.0303716e+09
   4.2820000e+01  -1.0303716e+09
   4.2840000e+01  -1.0303716e+09
   4.2860000e+01  -1.0303716e+09
   4.2880000e+01  -1.0303716e+09
   4.2900000e+01  -1.0303716e+09
   4.2920000e+01  -1.0303716e+09
   4.2940000e+01  -1.0303716e+09
   4.2960000e+01  -1.0303716e+09
   4.2980000e+01  -1.0303716e+09
   4.3000000e+01  -1.0303716e+09
   4.3020000e+01  -1.0303716e+09
   4.3040000e+01  -1.0303716e+09
   4.3060000e+01  -1.0303716e+09
   4.3080000e+01  -1.0303716e+09
   4.3100000e+01  -1.0303716e+09
   4.3120000e+01  -1.0303716e+09
   4.3140000e+01  -1.0303716e+09
   4.3160000e+01  -1.0303716e+09
   4.3180000e+01  -1.0303716e+09
   4.3200000e+01  -1.0303716e+09
   4.3220000e+01  -1.0303716e+09
   4.3240000e+01  -1.0303716e+09
   4.3260000e+01  -1.0303716e+09
   4.3280000e+01  -1.0303716e+09
   4.3300000e+01  -1.0303716e+09
   4.3320000e+01  -1.0303716e+09
   4.3340000e+01  -1.0303716e+09
   4.3360000e+01  -1.0303716e+09
   4.3380000e+01  -1.0303716e+09
   4.3400000e+01  -1.0303716e+09
   4.3420000e+01  -1.0303716e+09
   4.3440000e+01  -1.0303716e+09
   4.3460000e+01  -1.0303716e+09
   4.3480000e+01  -1.0303716e+09
   4.3500000e+01  -1.0303716e+09
   4.3520000e+01  -1.0303716e+09
   4.3540000e+01  -1.0303716e+09
   4.3560000e+01  -1.0303716e+09
   4.3580000e+01  -1.0303716e+09
   4.3600000e+01  -1.0303716e+09
   4.3620000e+01  -1.0303716e+09
   4.3640000e+01  -1.0303716e+09
   4.3660000e+01  -1.0303716e+09
   4.3680000e+01  -1.0303716e+09
   4.3700000e+01  -1.0303716e+09
   4.3720000e+01  -1.0303716e+09
   4.3740000e+01  -1.0303716e+09
   4.3760000e+01  -1.0303716e+09
   4.3780000e+01  -1.0303716e+09
   4.3800000e+01  -1.0303716e+09
   4.3820000e+01  -1.0303716e+09
   4.3840000e+01  -1.0303716e+09
   4.3860000e+01  -1.0303716e+09
   4.3880000e+01  -1.0303716e+09
   4.3900000e+01  -1.0303716e+09
   4.3920000e+01  -1.0303716e+09
   4.3940000e+01  -1.0303716e+09
   4.3960000e+01  -1.0303716e+09
   4.3980000e+01  -1.0303716e+09
   4.4000000e+01  -1.0303716e+09
   4.4020000e+01  -1.0303716e+09
   4.4040000e+01  -1.0303716e+09
   4.4060000e+01  -1.0303716e+09
   4.4080000e+01  -1.0303716e+09
   4.4100000e+01  -1.0303716e+09
   4.4120000e+01  -1.0303716e+09
   4.4140000e+01  -1.0303716e+09
   4.4160000e+01  -1.0303716e+09
   4.4180000e+01  -1.0303716e+09
   4.4200000e+01  -1.0303716e+09
   4.4220000e+01  -1.0303716e+09
   4.4240000e+01  -1.0303716e+09
   4.4260000e+01  -1.0303716e+09
   4.4280000e+01  -1.0303716e+09
   4.4300000e+01  -1.0303716e+09
   4.4320000e+01  -1.0303716e+09
   4.4340000e+01  -1.0303716e+09
   4.4360000e+01  -1.0303716e+09
   4.4380000e+01  -1.0303716e+09
   4.4400000e+01  -1.0303716e+09
   4.4420000e+01  -1.0303716e+09
   4.4440000e+01  -1.0303716e+09
   4.4460000e+01  -1.0303716e+09
   4.4480000e+01  -1.0303716e+09
   4.4500000e+01  -1.0303716e+09
   4.4520000e+01  -1.0303716e+09
   4.4540000e+01  -1.0303716e+09
   4.4560000e+01  -1.0303716e+09
   4.4580000e+01  -1.0303716e+09
   4.4600000e+01  -1.0303716e+09
   4.4620000e+01  -1.0303716e+09
   4.4640000e+01  -1.0303716e+09
   4.4660000e+01  -1.0303716e+09
   4.4680000e+01  -1.0303716e+09
   4.4700000e+01  -1.0303716e+09
   4.4720000e+01  -1.0303716e+09
   4.4740000e+01  -1.0303716e+09
   4.4760000e+01  -1.0303716e+09
   4.4780000e+01  -1.0303716e+09
   4.4800000e+01  -1.0303716e+09
   4.4820000e+01  -1.0303716e+09
   4.4840000e+01  -1.0303716e+09
   4.4860000e+01  -1.0303716e+09
   4.4880000e+01  -1.0303716e+09
   4.4900000e+01  -1.0303716e+09
   4.4920000e+01  -1.0303716e+09
   4.4940000e+01  -1.0303716e+09
   4.4960000e+01  -1.0303716e+09
   4.4980000e+01  -1.0303716e+09
   4.5000000e+01  -1.0303716e+09
   4.5020000e+01  -1.0303716e+09
   4.5040000e+01  -1.0303716e+09
   4.5060000e+01  -1.0303716e+09
   4.5080000e+01  -1.0303716e+09
   4.5100000e+01  -1.0303716e+09
   4.5120000e+01  -1.0303716e+09
   4.5140000e+01  -1.0303716e+09
   4.5160000e+01  -1.0303716e+09
   4.5180000e+01  -1.0303716e+09
   4.5200000e+01  -1.0303716e+09
   4.5220000e+01  -1.0303716e+09
   4.5240000e+01  -1.0303716e+09
   4.5260000e+01  -1.0303716e+09
   4.5280000e+01  -1.0303716e+09
   4.5300000e+01  -1.0303716e+09
   4.5320000e+01  -1.0303716e+09
   4.5340000e+01  -1.0303716e+09
   4.5360000e+01  -1.0303716e+09
   4.5380000e+01  -1.0303716e+09
   4.5400000e+01  -1.0303716e+09
   4.5420000e+01  -1.0303716e+09
   4.5440000e+01  -1.0303716e+09
   4.5460000e+01  -1.0303716e+09
   4.5480000e+01  -1.0303716e+09
   4.5500000e+01  -1.0303716e+09
   4.5520000e+01  -1.0303716e+09
   4.5540000e+01  -1.0303716e+09
   4.5560000e+01  -1.0303716e+09
   4.5580000e+01  -1.0303716e+09
   4.5600000e+01  -1.0303716e+09
   4.5620000e+01  -1.0303716e+09
   4.5640000e+01  -1.0303716e+09
   4.5660000e+01  -1.0303716e+09
   4.5680000e+01  -1.0303716e+09
   4.5700000e+01  -1.0303716e+09
   4.5720000e+01  -1.0303716e+09
   4.5740000e+01  -1.0303716e+09
   4.5760000e+01  -1.0303716e+09
   4.5780000e+01  -1.0303716e+09
   4.5800000e+01  -1.0303716e+09
   4.5820000e+01  -1.0303716e+09
   4.5840000e+01  -1.0303716e+09
   4.5860000e+01  -1.0303716e+09
   4.5880000e+01  -1.0303716e+09
   4.5900000e+01  -1.0303716e+09
   4.5920000e+01  -1.0303716e+09
   4.5940000e+01  -1.0303716e+09
   4.5960000e+01  -1.0303716e+09
   4.5980000e+01  -1.0303716e+09
   4.6000000e+01  -1.0303716e+09
   4.6020000e+01  -1.0303716e+09
   4.6040000e+01  -1.0303716e+09
   4.6060000e+01  -1.0303716e+09
   4.6080000e+01  -1.0303716e+09
   4.6100000e+01  -1.0303716e+09
   4.6120000e+01  -1.0303716e+09
   4.6140000e+01  -1.0303716e+09
   4.6160000e+01  -1.0303716e+09
   4.6180000e+01  -1.0303716e+09
   4.6200000e+01  -1.0303716e+09
   4.6220000e+01  -1.0303716e+09
   4.6240000e+01  -1.0303716e+09
   4.6260000e+01  -1.0303716e+09
   4.6280000e+01  -1.0303716e+09
   4.6300000e+01  -1.0303716e+09
   4.6320000e+01  -1.0303716e+09
   4.6340000e+01  -1.0303716e+09
   4.6360000e+01  -1.0303716e+09
   4.6380000e+01  -1.0303716e+09
   4.6400000e+01  -1.0303716e+09
   4.6420000e+01  -1.0303716e+09
   4.6440000e+01  -1.0303716e+09
   4.6460000e+01  -1.0303716e+09
   4.6480000e+01  -1.0303716e+09
   4.6500000e+01  -1.0303716e+09
   4.6520000e+01  -1.0303716e+09
   4.6540000e+01  -1.0303716e+09
   4.6560000e+01  -1.0303716e+09
   4.6580000e+01  -1.0303716e+09
   4.6600000e+01  -1.0303716e+09
   4.6620000e+01  -1.0303716e+09
   4.6640000e+01  -1.0303716e+09
   4.6660000e+01  -1.0303716e+09
   4.6680000e+01  -1.0303716e+09
   4.6700000e+01  -1.0303716e+09
   4.6720000e+01  -1.0303716e+09
   4.6740000e+01  -1.0303716e+09
   4.6760000e+01  -1.0303716e+09
   4.6780000e+01  -1.0303716e+09
   4.6800000e+01  -1.0303716e+09
   4.6820000e+01  -1.0303716e+09
   4.6840000e+01  -1.0303716e+09
   4.6860000e+01  -1.0303716e+09
   4.6880000e+01  -1.0303716e+09
   4.6900000e+01  -1.0303716e+09
   4.6920000e+01  -1.0303716e+09
   4.6940000e+01  -1.0303716e+09
   4.6960000e+01  -1.0303716e+09
   4.6980000e+01  -1.0303716e+09
   4.7000000e+01  -1.0303716e+09
   4.7020000e+01  -1.0303716e+09
   4.7040000e+01  -1.0303716e+09
   4.7060000e+01  -1.0303716e+09
   4.7080000e+01  -1.0303716e+09
   4.7100000e+01  -1.0303716e+09
   4.7120000e+01  -1.0303716e+09
   4.7140000e+01  -1.0303716e+09
   4.7160000e+01  -1.0303716e+09
   4.7180000e+01  -1.0303716e+09
   4.7200000e+01  -1.0303716e+09
   4.7220000e+01  -1.0303716e+09
   4.7240000e+01  -1.0303716e+09
   4.7260000e+01  -1.0303716e+09
   4.7280000e+01  -1.0303716e+09
   4.7300000e+01  -1.0303716e+09
   4.7320000e+01  -1.0303716e+09
   4.7340000e+01  -1.0303716e+09
   4.7360000e+01  -1.0303716e+09
   4.7380000e+01  -1.0303716e+09
   4.7400000e+01  -1.0303716e+09
   4.7420000e+01  -1.0303716e+09
   4.7440000e+01  -1.0303716e+09
   4.7460000e+01  -1.0303716e+09
   4.7480000e+01  -1.0303716e+09
   4.7500000e+01  -1.0303716e+09
   4.7520000e+01  -1.0303716e+09
   4.7540000e+01  -1.0303716e+09
   4.7560000e+01  -1.0303716e+09
   4.7580000e+01  -1.0303716e+09
   4.7600000e+01  -1.0303716e+09
   4.7620000e+01  -1.0303716e+09
   4.7640000e+01  -1.0303716e+09
   4.7660000e+01  -1.0303716e+09
   4.7680000e+01  -1.0303716e+09
   4.7700000e+01  -1.0303716e+09
   4.7720000e+01  -1.0303716e+09
   4.7740000e+01  -1.0303716e+09
   4.7760000e+01  -1.0303716e+09
   4.7780000e+01  -1.0303716e+09
   4.7800000e+01  -1.0303716e+09
   4.7820000e+01  -1.0303716e+09
   4.7840000e+01  -1.0303716e+09
   4.7860000e+01  -1.0303716e+09
   4.7880000e+01  -1.0303716e+09
   4.7900000e+01  -1.0303716e+09
   4.7920000e+01  -1.0303716e+09
   4.7940000e+01  -1.0303716e+09
   4.7960000e+01  -1.0303716e+09
   4.7980000e+01  -1.0303716e+09
   4.8000000e+01  -1.0303716e+09
   4.8020000e+01  -1.0303716e+09
   4.8040000e+01  -1.0303716e+09
   4.8060000e+01  -1.0303716e+09
   4.8080000e+01  -1.0303716e+09
   4.8100000e+01  -1.0303716e+09
   4.8120000e+01  -1.0303716e+09
   4.8140000e+01  -1.0303716e+09
   4.8160000e+01  -1.0303716e+09
   4.8180000e+01  -1.0303716e+09
   4.8200000e+01  -1.0303716e+09
   4.8220000e+01  -1.0303716e+09
   4.8240000e+01  -1.0303716e+09
   4.8260000e+01  -1.0303716e+09
   4.8280000e+01  -1.0303716e+09
   4.8300000e+01  -1.0303716e+09
   4.8320000e+01  -1.0303716e+09
   4.8340000e+01  -1.0303716e+09
   4.8360000e+01  -1.0303716e+09
   4.8380000e+01  -1.0303716e+09
   4.8400000e+01  -1.0303716e+09
   4.8420000e+01  -1.0303716e+09
   4.8440000e+01  -1.0303716e+09
   4.8460000e+01  -1.0303716e+09
   4.8480000e+01  -1.0303716e+09
   4.8500000e+01  -1.0303716e+09
   4.8520000e+01  -1.0303716e+09
   4.8540000e+01  -1.0303716e+09
   4.8560000e+01  -1.0303716e+09
   4.8580000e+01  -1.0303716e+09
   4.8600000e+01  -1.0303716e+09
   4.8620000e+01  -1.0303716e+09
   4.8640000e+01  -1.0303716e+09
   4.8660000e+01  -1.0303716e+09
   4.8680000e+01  -1.0303716e+09
   4.8700000e+01  -1.0303716e+09
   4.8720000e+01  -1.0303716e+09
   4.8740000e+01  -1.0303716e+09
   4.8760000e+01  -1.0303716e+09
   4.8780000e+01  -1.0303716e+09
   4.8800000e+01  -1.0303716e+09
   4.8820000e+01  -1.0303716e+09
   4.8840000e+01  -1.0303716e+09
   4.8860000e+01  -1.0303716e+09
   4.8880000e+01  -1.0303716e+09
   4.8900000e+01  -1.0303716e+09
   4.8920000e+01  -1.0303716e+09
   4.8940000e+01  -1.0303716e+09
   4.8960000e+01  -1.0303716e+09
   4.8980000e+01  -1.0303716e+09
   4.9000000e+01  -1.0303716e+09
   4.9020000e+01  -1.0303716e+09
   4.9040000e+01  -1.0303716e+09
   4.9060000e+01  -1.0303716e+09
   4.9080000e+01  -1.0303716e+09
   4.9100000e+01  -1.0303716e+09
   4.9120000e+01  -1.0303716e+09
   4.9140000e+01  -1.0303716e+09
   4.9160000e+01  -1.0303716e+09
   4.9180000e+01  -1.0303716e+09
   4.9200000e+01  -1.0303716e+09
   4.9220000e+01  -1.0303716e+09
   4.9240000e+01  -1.0303716e+09
   4.9260000e+01  -1.0303716e+09
   4.9280000e+01  -1.0303716e+09
   4.9300000e+01  -1.0303716e+09
   4.9320000e+01  -1.0303716e+09
   4.9340000e+01  -1.0303716e+09
   4.9360000e+01  -1.0303716e+09
   4.9380000e+01  -1.0303716e+09
   4.9400000e+01  -1.0303716e+09
   4.9420000e+01  -1.0303716e+09
   4.9440000e+01  -1.0303716e+09
   4.9460000e+01  -1.0303716e+09
   4.9480000e+01  -1.0303716e+09
   4.9500000e+01  -1.0303716e+09
   4.9520000e+01  -1.0303716e+09
   4.9540000e+01  -1.0303716e+09
   4.9560000e+01  -1.0303716e+09
   4.9580000e+01  -1.0303716e+09
   4.9600000e+01  -1.0303716e+09
   4.9620000e+01  -1.0303716e+09
   4.9640000e+01  -1.0303716e+09
   4.9660000e+01  -1.0303716e+09
   4.9680000e+01  -1.0303716e+09
   4.9700000e+01  -1.0303716e+09
   4.9720000e+01  -1.0303716e+09
   4.9740000e+01  -1.0303716e+09
   4.9760000e+01  -1.0303716e+09
   4.9780000e+01  -1.0303716e+09
   4.9800000e+01  -1.0303716e+09
   4.9820000e+01  -1.0303716e+09
   4.9840000e+01  -1.0303716e+09
   4.9860000e+01  -1.0303716e+09
   4.9880000e+01  -1.0303716e+09
   4.9900000e+01  -1.0303716e+09
   4.9920000e+01  -1.0303716e+09
   4.9940000e+01  -1.0303716e+09
   4.9960000e+01  -1.0303716e+09
   4.9980000e+01  -1.0303716e+09
   5.0000000e+01  -1.0303716e+09


==> data/sig2/sig4_2_example3.dat <==
   3.0000000e+01   5.5907638e+07
   3.0020000e+01   5.8630855e+07
   3.0040000e+01   6.1165346e+07
   3.0060000e+01   6.3359146e+07
   3.0080000e+01   6.5056933e+07
   3.0100000e+01   6.6164832e+07
   3.0120000e+01   6.6601840e+07
   3.0140000e+01   6.6370597e+07
   3.0160000e+01   6.5473096e+07
   3.0180000e+01   6.4017385e+07
   3.0200000e+01   6.2070629e+07
   3.0220000e+01   5.9827841e+07
   3.0240000e+01   5.7382544e+07
   3.0260000e+01   5.4973624e+07
   3.0280000e+01   5.2680352e+07
   3.0300000e+01   5.0726194e+07
   3.0320000e+01   4.9147564e+07
   3.0340000e+01   4.8099410e+07
   3.0360000e+01   4.7559833e+07
   3.0380000e+01   4.7590237e+07
   3.0400000e+01   4.8109077e+07
   3.0420000e+01   4.9091193e+07
   3.0440000e+01   5.0411352e+07
   3.0460000e+01   5.1988626e+07
   3.0480000e+01   5.3681380e+07
   3.0500000e+01   5.5397887e+07
   3.0520000e+01   5.7006450e+07
   3.0540000e+01   5.8448381e+07
   3.0560000e+01   5.9622399e+07
   3.0580000e+01   6.0525846e+07
   3.0600000e+01   6.1101786e+07
   3.0620000e+01   6.1399298e+07
   3.0640000e+01   6.1406061e+07
   3.0660000e+01   6.1203051e+07
   3.0680000e+01   6.0804894e+07
   3.0700000e+01   6.0300467e+07
   3.0720000e+01   5.9707817e+07
   3.0740000e+01   5.9098339e+07
   3.0760000e+01   5.8480667e+07
   3.0780000e+01   5.7888533e+07
   3.0800000e+01   5.7321940e+07
   3.0820000e+01   5.6772921e+07
   3.0840000e+01   5.6243032e+07
   3.0860000e+01   5.5693280e+07
   3.0880000e+01   5.5146552e+07
   3.0900000e+01   5.4545202e+07
   3.0920000e+01   5.3957250e+07
   3.0940000e+01   5.3315783e+07
   3.0960000e+01   5.2742943e+07
   3.0980000e+01   5.2173239e+07
   3.1000000e+01   5.1764912e+07
   3.1020000e+01   5.1461123e+07
   3.1040000e+01   5.1421875e+07
   3.1060000e+01   5.1591467e+07
   3.1080000e+01   5.2098911e+07
   3.1100000e+01   5.2870310e+07
   3.1120000e+01   5.3979795e+07
   3.1140000e+01   5.5320153e+07
   3.1160000e+01   5.6900250e+07
   3.1180000e+01   5.8577396e+07
   3.1200000e+01   6.0307462e+07
   3.1220000e+01   6.1922407e+07
   3.1240000e+01   6.3359438e+07
   3.1260000e+01   6.4449750e+07
   3.1280000e+01   6.5151366e+07
   3.1300000e+01   6.5333288e+07
   3.1320000e+01   6.5003623e+07
   3.1340000e+01   6.4105499e+07
   3.1360000e+01   6.2713179e+07
   3.1380000e+01   6.0856782e+07
   3.1400000e+01   5.8677183e+07
   3.1420000e+01   5.6275335e+07
   3.1440000e+01   5.3837189e+07
   3.1460000e+01   5.1497432e+07
   3.1480000e+01   4.9446565e+07
   3.1500000e+01   4.7804363e+07
   3.1520000e+01   4.6721070e+07
   3.1540000e+01   4.6254610e+07
   3.1560000e+01   4.6478131e+07
   3.1580000e+01   4.7361909e+07
   3.1600000e+01   4.8880268e+07
   3.1620000e+01   5.0921574e+07
   3.1640000e+01   5.3365135e+07
   3.1660000e+01   5.6047106e+07
   3.1680000e+01   5.8787254e+07
   3.1700000e+01   6.1411689e+07
   3.1720000e+01   6.3734797e+07
   3.1740000e+01   6.5621329e+07
   3.1760000e+01   6.6929532e+07
   3.1780000e+01   6.7607249e+07
   3.1800000e+01   6.7586686e+07
   3.1820000e+01   6.6921691e+07
   3.1840000e+01   6.5624051e+07
   3.1860000e+01   6.3848415e+07
   3.1880000e+01   6.1662168e+07
   3.1900000e+01   5.9295510e+07
   3.1920000e+01   5.6822790e+07
   3.1940000e+01   5.4510695e+07
   3.1960000e+01   5.2390818e+07
   3.1980000e+01   5.0715685e+07
   3.2000000e+01   4.9446203e+07
   3.2020000e+01   4.8772713e+07
   3.2040000e+01   4.8581520e+07
   3.2060000e+01   4.8977920e+07
   3.2080000e+01   4.9786251e+07
   3.2100000e+01   5.1035735e+07
   3.2120000e+01   5.2516671e+07
   3.2140000e+01   5.4210378e+07
   3.2160000e+01   5.5912095e+07
   3.2180000e+01   5.7590489e+07
   3.2200000e+01   5.9079321e+07
   3.2220000e+01   6.0369886e+07
   3.2240000e+01   6.1349877e+07
   3.2260000e+01   6.2055054e+07
   3.2280000e+01   6.2427931e+07
   3.2300000e+01   6.2544121e+07
   3.2320000e+01   6.2393585e+07
   3.2340000e+01   6.2066823e+07
   3.2360000e+01   6.1583668e+07
   3.2380000e+01   6.1023451e+07
   3.2400000e+01   6.0410974e+07
   3.2420000e+01   5.9797518e+07
   3.2440000e+01   5.9195376e+07
   3.2460000e+01   5.8619811e+07
   3.2480000e+01   5.8070813e+07
   3.2500000e+01   5.7530237e+07
   3.2520000e+01   5.6999471e+07
   3.2540000e+01   5.6440453e+07
   3.2560000e+01   5.5875609e+07
   3.2580000e+01   5.5261627e+07
   3.2600000e+01   5.4661850e+07
   3.2620000e+01   5.4034021e+07
   3.2640000e+01   5.3490654e+07
   3.2660000e+01   5.2990661e+07
   3.2680000e+01   5.2679692e+07
   3.2700000e+01   5.2516091e+07
   3.2720000e+01   5.2642118e+07
   3.2740000e+01   5.3008970e+07
   3.2760000e+01   5.3716673e+07
   3.2780000e+01   5.4697999e+07
   3.2800000e+01   5.5983787e+07
   3.2820000e+01   5.7482333e+07
   3.2840000e+01   5.9147478e+07
   3.2860000e+01   6.0868363e+07
   3.2880000e+01   6.2540972e+07
   3.2900000e+01   6.4047666e+07
   3.2920000e+01   6.5272284e+07
   3.2940000e+01   6.6107770e+07
   3.2960000e+01   6.6478795e+07
   3.2980000e+01   6.6313614e+07
   3.3000000e+01   6.5614852e+07
   3.3020000e+01   6.4369113e+07
   3.3040000e+01   6.2671505e+07
   3.3060000e+01   6.0569031e+07
   3.3080000e+01   5.8243452e+07
   3.3100000e+01   5.5777173e+07
   3.3120000e+01   5.3409422e+07
   3.3140000e+01   5.1219002e+07
   3.3160000e+01   4.9451880e+07
   3.3180000e+01   4.8143332e+07
   3.3200000e+01   4.7492249e+07
   3.3220000e+01   4.7456684e+07
   3.3240000e+01   4.8151396e+07
   3.3260000e+01   4.9442952e+07
   3.3280000e+01   5.1346540e+07
   3.3300000e+01   5.3656200e+07
   3.3320000e+01   5.6293835e+07
   3.3340000e+01   5.9027058e+07
   3.3360000e+01   6.1718046e+07
   3.3380000e+01   6.4158532e+07
   3.3400000e+01   6.6208089e+07
   3.3420000e+01   6.7722097e+07
   3.3440000e+01   6.8615221e+07
   3.3460000e+01   6.8831191e+07
   3.3480000e+01   6.8374227e+07
   3.3500000e+01   6.7280708e+07
   3.3520000e+01   6.5648145e+07
   3.3540000e+01   6.3584668e+07
   3.3560000e+01   6.1255796e+07
   3.3580000e+01   5.8804090e+07
   3.3600000e+01   5.6413342e+07
   3.3620000e+01   5.4222366e+07
   3.3640000e+01   5.2375140e+07
   3.3660000e+01   5.0974884e+07
   3.3680000e+01   5.0084223e+07
   3.3700000e+01   4.9748533e+07
   3.3720000e+01   4.9937379e+07
   3.3740000e+01   5.0634616e+07
   3.3760000e+01   5.1730268e+07
   3.3780000e+01   5.3166422e+07
   3.3800000e+01   5.4783965e+07
   3.3820000e+01   5.6516389e+07
   3.3840000e+01   5.8195176e+07
   3.3860000e+01   5.9777732e+07
   3.3880000e+01   6.1121011e+07
   3.3900000e+01   6.2231066e+07
   3.3920000e+01   6.3006679e+07
   3.3940000e+01   6.3512377e+07
   3.3960000e+01   6.3687976e+07
   3.3980000e+01   6.3642842e+07
   3.4000000e+01   6.3349175e+07
   3.4020000e+01   6.2929636e+07
   3.4040000e+01   6.2373443e+07
   3.4060000e+01   6.1788267e+07
   3.4080000e+01   6.1157630e+07
   3.4100000e+01   6.0563395e+07
   3.4120000e+01   5.9964533e+07
   3.4140000e+01   5.9421028e+07
   3.4160000e+01   5.8864427e+07
   3.4180000e+01   5.8346879e+07
   3.4200000e+01   5.7782062e+07
   3.4220000e+01   5.7237009e+07
   3.4240000e+01   5.6619708e+07
   3.4260000e+01   5.6032281e+07
   3.4280000e+01   5.5390696e+07
   3.4300000e+01   5.4832531e+07
   3.4320000e+01   5.4294965e+07
   3.4340000e+01   5.3930280e+07
   3.4360000e+01   5.3696816e+07
   3.4380000e+01   5.3735144e+07
   3.4400000e+01   5.4004390e+07
   3.4420000e+01   5.4611238e+07
   3.4440000e+01   5.5488812e+07
   3.4460000e+01   5.6691645e+07
   3.4480000e+01   5.8112888e+07
   3.4500000e+01   5.9745688e+07
   3.4520000e+01   6.1447766e+07
   3.4540000e+01   6.3160313e+07
   3.4560000e+01   6.4727348e+07
   3.4580000e+01   6.6063629e+07
   3.4600000e+01   6.7038162e+07
   3.4620000e+01   6.7568115e+07
   3.4640000e+01   6.7593502e+07
   3.4660000e+01   6.7059108e+07
   3.4680000e+01   6.6007476e+07
   3.4700000e+01   6.4429600e+07
   3.4720000e+01   6.2472950e+07
   3.4740000e+01   6.0176525e+07
   3.4760000e+01   5.7769332e+07
   3.4780000e+01   5.5314564e+07
   3.4800000e+01   5.3082315e+07
   3.4820000e+01   5.1118195e+07
   3.4840000e+01   4.9682805e+07
   3.4860000e+01   4.8761705e+07
   3.4880000e+01   4.8558464e+07
   3.4900000e+01   4.8968212e+07
   3.4920000e+01   5.0109544e+07
   3.4940000e+01   5.1779455e+07
   3.4960000e+01   5.4008178e+07
   3.4980000e+01   5.6519951e+07
   3.5000000e+01   5.9272577e+07
   3.5020000e+01   6.1971926e+07
   3.5040000e+01   6.4536852e+07
   3.5060000e+01   6.6715045e+07
   3.5080000e+01   6.8434824e+07
   3.5100000e+01   6.9529660e+07
   3.5120000e+01   6.9984203e+07
   3.5140000e+01   6.9738147e+07
   3.5160000e+01   6.8857160e+07
   3.5180000e+01   6.7381428e+07
   3.5200000e+01   6.5454748e+07
   3.5220000e+01   6.3183615e+07
   3.5240000e+01   6.0765179e+07
   3.5260000e+01   5.8321119e+07
   3.5280000e+01   5.6058625e+07
   3.5300000e+01   5.4070083e+07
   3.5320000e+01   5.2519466e+07
   3.5340000e+01   5.1444887e+07
   3.5360000e+01   5.0926915e+07
   3.5380000e+01   5.0940543e+07
   3.5400000e+01   5.1475004e+07
   3.5420000e+01   5.2448603e+07
   3.5440000e+01   5.3779033e+07
   3.5460000e+01   5.5354610e+07
   3.5480000e+01   5.7052774e+07
   3.5500000e+01   5.8771737e+07
   3.5520000e+01   6.0382911e+07
   3.5540000e+01   6.1827978e+07
   3.5560000e+01   6.3003207e+07
   3.5580000e+01   6.3909849e+07
   3.5600000e+01   6.4484042e+07
   3.5620000e+01   6.4786664e+07
   3.5640000e+01   6.4787585e+07
   3.5660000e+01   6.4591273e+07
   3.5680000e+01   6.4185665e+07
   3.5700000e+01   6.3686807e+07
   3.5720000e+01   6.3087830e+07
   3.5740000e+01   6.2482370e+07
   3.5760000e+01   6.1858467e+07
   3.5780000e+01   6.1271704e+07
   3.5800000e+01   6.0695802e+07
   3.5820000e+01   6.0156749e+07
   3.5840000e+01   5.9611326e+07
   3.5860000e+01   5.9079583e+07
   3.5880000e+01   5.8506745e+07
   3.5900000e+01   5.7936123e+07
   3.5920000e+01   5.7307365e+07
   3.5940000e+01   5.6711215e+07
   3.5960000e+01   5.6084578e+07
   3.5980000e+01   5.5569629e+07
   3.6000000e+01   5.5102642e+07
   3.6020000e+01   5.4854643e+07
   3.6040000e+01   5.4759700e+07
   3.6060000e+01   5.4980949e+07
   3.6080000e+01   5.5439324e+07
   3.6100000e+01   5.6256099e+07
   3.6120000e+01   5.7325277e+07
   3.6140000e+01   5.8702532e+07
   3.6160000e+01   6.0252587e+07
   3.6180000e+01   6.1957443e+07
   3.6200000e+01   6.3665856e+07
   3.6220000e+01   6.5301706e+07
   3.6240000e+01   6.6721701e+07
   3.6260000e+01   6.7827539e+07
   3.6280000e+01   6.8516189e+07
   3.6300000e+01   6.8705981e+07
   3.6320000e+01   6.8369328e+07
   3.6340000e+01   6.7470193e+07
   3.6360000e+01   6.6075480e+07
   3.6380000e+01   6.4213197e+07
   3.6400000e+01   6.2030981e+07
   3.6420000e+01   5.9623926e+07
   3.6440000e+01   5.7180056e+07
   3.6460000e+01   5.4838291e+07
   3.6480000e+01   5.2779022e+07
   3.6500000e+01   5.1138586e+07
   3.6520000e+01   5.0045283e+07
   3.6540000e+01   4.9584181e+07
   3.6560000e+01   4.9798310e+07
   3.6580000e+01   5.0687711e+07
   3.6600000e+01   5.2202282e+07
   3.6620000e+01   5.4243671e+07
   3.6640000e+01   5.6693052e+07
   3.6660000e+01   5.9366785e+07
   3.6680000e+01   6.2120951e+07
   3.6700000e+01   6.4730673e+07
   3.6720000e+01   6.7071794e+07
   3.6740000e+01   6.8938941e+07
   3.6760000e+01   7.0267301e+07
   3.6780000e+01   7.0920302e+07
   3.6800000e+01   7.0922419e+07
   3.6820000e+01   7.0226551e+07
   3.6840000e+01   6.8954815e+07
   3.6860000e+01   6.7141496e+07
   3.6880000e+01   6.4986696e+07
   3.6900000e+01   6.2573436e+07
   3.6920000e+01   6.0141275e+07
   3.6940000e+01   5.7772776e+07
   3.6960000e+01   5.5702476e+07
   3.6980000e+01   5.3965498e+07
   3.7000000e+01   5.2749325e+07
   3.7020000e+01   5.2015311e+07
   3.7040000e+01   5.1876177e+07
   3.7060000e+01   5.2216506e+07
   3.7080000e+01   5.3074470e+07
   3.7100000e+01   5.4272072e+07
   3.7120000e+01   5.5799770e+07
   3.7140000e+01   5.7445999e+07
   3.7160000e+01   5.9190034e+07
   3.7180000e+01   6.0825513e+07
   3.7200000e+01   6.2352080e+07
   3.7220000e+01   6.3602682e+07
   3.7240000e+01   6.4616631e+07
   3.7260000e+01   6.5284859e+07
   3.7280000e+01   6.5685344e+07
   3.7300000e+01   6.5772070e+07
   3.7320000e+01   6.5637786e+07
   3.7340000e+01   6.5293160e+07
   3.7360000e+01   6.4813723e+07
   3.7380000e+01   6.4246051e+07
   3.7400000e+01   6.3628257e+07
   3.7420000e+01   6.3014421e+07
   3.7440000e+01   6.2400447e+07
   3.7460000e+01   6.1830990e+07
   3.7480000e+01   6.1263117e+07
   3.7500000e+01   6.0736038e+07
   3.7520000e+01   6.0178783e+07
   3.7540000e+01   5.9640745e+07
   3.7560000e+01   5.9041368e+07
   3.7580000e+01   5.8457103e+07
   3.7600000e+01   5.7812452e+07
   3.7620000e+01   5.7225610e+07
   3.7640000e+01   5.6625884e+07
   3.7660000e+01   5.6176891e+07
   3.7680000e+01   5.5802848e+07
   3.7700000e+01   5.5693288e+07
   3.7720000e+01   5.5757942e+07
   3.7740000e+01   5.6174509e+07
   3.7760000e+01   5.6828399e+07
   3.7780000e+01   5.7851499e+07
   3.7800000e+01   5.9093176e+07
   3.7820000e+01   6.0624163e+07
   3.7840000e+01   6.2255346e+07
   3.7860000e+01   6.3999349e+07
   3.7880000e+01   6.5645966e+07
   3.7900000e+01   6.7169596e+07
   3.7920000e+01   6.8370970e+07
   3.7940000e+01   6.9221618e+07
   3.7960000e+01   6.9568217e+07
   3.7980000e+01   6.9417680e+07
   3.8000000e+01   6.8693313e+07
   3.8020000e+01   6.7460884e+07
   3.8040000e+01   6.5736523e+07
   3.8060000e+01   6.3647985e+07
   3.8080000e+01   6.1291629e+07
   3.8100000e+01   5.8844071e+07
   3.8120000e+01   5.6439254e+07
   3.8140000e+01   5.4273992e+07
   3.8160000e+01   5.2464791e+07
   3.8180000e+01   5.1186602e+07
   3.8200000e+01   5.0490977e+07
   3.8220000e+01   5.0489099e+07
   3.8240000e+01   5.1139808e+07
   3.8260000e+01   5.2464071e+07
   3.8280000e+01   5.4330445e+07
   3.8300000e+01   5.6663471e+07
   3.8320000e+01   5.9278487e+07
   3.8340000e+01   6.2018781e+07
   3.8360000e+01   6.4704083e+07
   3.8380000e+01   6.7135750e+07
   3.8400000e+01   6.9191771e+07
   3.8420000e+01   7.0686167e+07
   3.8440000e+01   7.1592063e+07
   3.8460000e+01   7.1781624e+07
   3.8480000e+01   7.1340341e+07
   3.8500000e+01   7.0216540e+07
   3.8520000e+01   6.8599608e+07
   3.8540000e+01   6.6505545e+07
   3.8560000e+01   6.4190108e+07
   3.8580000e+01   6.1708895e+07
   3.8600000e+01   5.9331216e+07
   3.8620000e+01   5.7109403e+07
   3.8640000e+01   5.5278643e+07
   3.8660000e+01   5.3844622e+07
   3.8680000e+01   5.2974023e+07
   3.8700000e+01   5.2603940e+07
   3.8720000e+01   5.2813659e+07
   3.8740000e+01   5.3477954e+07
   3.8760000e+01   5.4594770e+07
   3.8780000e+01   5.5997733e+07
   3.8800000e+01   5.7638823e+07
   3.8820000e+01   5.9335188e+07
   3.8840000e+01   6.1040858e+07
   3.8860000e+01   6.2583780e+07
   3.8880000e+01   6.3956823e+07
   3.8900000e+01   6.5023573e+07
   3.8920000e+01   6.5831460e+07
   3.8940000e+01   6.6290984e+07
   3.8960000e+01   6.6498860e+07
   3.8980000e+01   6.6409308e+07
   3.9000000e+01   6.6141820e+07
   3.9020000e+01   6.5686255e+07
   3.9040000e+01   6.5145282e+07
   3.9060000e+01   6.4534881e+07
   3.9080000e+01   6.3909512e+07
   3.9100000e+01   6.3297745e+07
   3.9120000e+01   6.2698594e+07
   3.9140000e+01   6.2141006e+07
   3.9160000e+01   6.1582405e+07
   3.9180000e+01   6.1050569e+07
   3.9200000e+01   6.0485872e+07
   3.9220000e+01   5.9922157e+07
   3.9240000e+01   5.9310781e+07
   3.9260000e+01   5.8698135e+07
   3.9280000e+01   5.8068005e+07
   3.9300000e+01   5.7480942e+07
   3.9320000e+01   5.6956119e+07
   3.9340000e+01   5.6563126e+07
   3.9360000e+01   5.6341422e+07
   3.9380000e+01   5.6352236e+07
   3.9400000e+01   5.6634072e+07
   3.9420000e+01   5.7212385e+07
   3.9440000e+01   5.8104104e+07
   3.9460000e+01   5.9278762e+07
   3.9480000e+01   6.0712554e+07
   3.9500000e+01   6.2321189e+07
   3.9520000e+01   6.4030624e+07
   3.9540000e+01   6.5725405e+07
   3.9560000e+01   6.7292027e+07
   3.9580000e+01   6.8619384e+07
   3.9600000e+01   6.9581702e+07
   3.9620000e+01   7.0115602e+07
   3.9640000e+01   7.0113056e+07
   3.9660000e+01   6.9596877e+07
   3.9680000e+01   6.8503030e+07
   3.9700000e+01   6.6953316e+07
   3.9720000e+01   6.4946148e+07
   3.9740000e+01   6.2682565e+07
   3.9760000e+01   6.0220578e+07
   3.9780000e+01   5.7802217e+07
   3.9800000e+01   5.5511237e+07
   3.9820000e+01   5.3587992e+07
   3.9840000e+01   5.2090436e+07
   3.9860000e+01   5.1214090e+07
   3.9880000e+01   5.0946891e+07
   3.9900000e+01   5.1404220e+07
   3.9920000e+01   5.2480751e+07
   3.9940000e+01   5.4199937e+07
   3.9960000e+01   5.6364987e+07
   3.9980000e+01   5.8923492e+07
   4.0000000e+01   6.1618866e+07
   4.0020000e+01   6.4355660e+07
   4.0040000e+01   6.6874659e+07
   4.0060000e+01   6.9077596e+07
   4.0080000e+01   7.0762390e+07
   4.0100000e+01   7.1871338e+07
   4.0120000e+01   7.2297983e+07
   4.0140000e+01   7.2058839e+07
   4.0160000e+01   7.1154120e+07
   4.0180000e+01   6.9680514e+07
   4.0200000e+01   6.7732230e+07
   4.0220000e+01   6.5461122e+07
   4.0240000e+01   6.3021323e+07
   4.0260000e+01   6.0576785e+07
   4.0280000e+01   5.8294225e+07
   4.0300000e+01   5.6302354e+07
   4.0320000e+01   5.4737286e+07
   4.0340000e+01   5.3653054e+07
   4.0360000e+01   5.3128399e+07
   4.0380000e+01   5.3126636e+07
   4.0400000e+01   5.3659680e+07
   4.0420000e+01   5.4615170e+07
   4.0440000e+01   5.5947120e+07
   4.0460000e+01   5.7501976e+07
   4.0480000e+01   5.9205698e+07
   4.0500000e+01   6.0899015e+07
   4.0520000e+01   6.2521112e+07
   4.0540000e+01   6.3934808e+07
   4.0560000e+01   6.5125938e+07
   4.0580000e+01   6.5995479e+07
   4.0600000e+01   6.6591026e+07
   4.0620000e+01   6.6849635e+07
   4.0640000e+01   6.6878156e+07
   4.0660000e+01   6.6631956e+07
   4.0680000e+01   6.6256690e+07
   4.0700000e+01   6.5708206e+07
   4.0720000e+01   6.5135401e+07
   4.0740000e+01   6.4486724e+07
   4.0760000e+01   6.3881577e+07
   4.0780000e+01   6.3258079e+07
   4.0800000e+01   6.2696305e+07
   4.0820000e+01   6.2122858e+07
   4.0840000e+01   6.1591181e+07
   4.0860000e+01   6.1023657e+07
   4.0880000e+01   6.0467437e+07
   4.0900000e+01   5.9856293e+07
   4.0920000e+01   5.9250561e+07
   4.0940000e+01   5.8605896e+07
   4.0960000e+01   5.8010615e+07
   4.0980000e+01   5.7439753e+07
   4.1000000e+01   5.7009213e+07
   4.1020000e+01   5.6703419e+07
   4.1040000e+01   5.6644065e+07
   4.1060000e+01   5.6810883e+07
   4.1080000e+01   5.7300713e+07
   4.1100000e+01   5.8068219e+07
   4.1120000e+01   5.9163664e+07
   4.1140000e+01   6.0498321e+07
   4.1160000e+01   6.2066792e+07
   4.1180000e+01   6.3739028e+07
   4.1200000e+01   6.5454365e+07
   4.1220000e+01   6.7070117e+07
   4.1240000e+01   6.8483572e+07
   4.1260000e+01   6.9582741e+07
   4.1280000e+01   7.0250051e+07
   4.1300000e+01   7.0447800e+07
   4.1320000e+01   7.0073747e+07
   4.1340000e+01   6.9196839e+07
   4.1360000e+01   6.7751588e+07
   4.1380000e+01   6.5919787e+07
   4.1400000e+01   6.3682663e+07
   4.1420000e+01   6.1305010e+07
   4.1440000e+01   5.8810649e+07
   4.1460000e+01   5.6491396e+07
   4.1480000e+01   5.4389677e+07
   4.1500000e+01   5.2764009e+07
   4.1520000e+01   5.1636532e+07
   4.1540000e+01   5.1183218e+07
   4.1560000e+01   5.1370458e+07
   4.1580000e+01   5.2263040e+07
   4.1600000e+01   5.3754017e+07
   4.1620000e+01   5.5799286e+07
   4.1640000e+01   5.8222472e+07
   4.1660000e+01   6.0904935e+07
   4.1680000e+01   6.3628250e+07
   4.1700000e+01   6.6250096e+07
   4.1720000e+01   6.8558449e+07
   4.1740000e+01   7.0437589e+07
   4.1760000e+01   7.1732775e+07
   4.1780000e+01   7.2397831e+07
   4.1800000e+01   7.2364187e+07
   4.1820000e+01   7.1682816e+07
   4.1840000e+01   7.0371279e+07
   4.1860000e+01   6.8574993e+07
   4.1880000e+01   6.6377722e+07
   4.1900000e+01   6.3982806e+07
   4.1920000e+01   6.1506746e+07
   4.1940000e+01   5.9157756e+07
   4.1960000e+01   5.7042947e+07
   4.1980000e+01   5.5325326e+07
   4.2000000e+01   5.4067233e+07
   4.2020000e+01   5.3348652e+07
   4.2040000e+01   5.3173786e+07
   4.2060000e+01   5.3524033e+07
   4.2080000e+01   5.4351239e+07
   4.2100000e+01   5.5556842e+07
   4.2120000e+01   5.7053652e+07
   4.2140000e+01   5.8710378e+07
   4.2160000e+01   6.0420240e+07
   4.2180000e+01   6.2069495e+07
   4.2200000e+01   6.3559019e+07
   4.2220000e+01   6.4825089e+07
   4.2240000e+01   6.5800894e+07
   4.2260000e+01   6.6483729e+07
   4.2280000e+01   6.6848496e+07
   4.2300000e+01   6.6944072e+07
   4.2320000e+01   6.6782349e+07
   4.2340000e+01   6.6435328e+07
   4.2360000e+01   6.5940652e+07
   4.2380000e+01   6.5358274e+07
   4.2400000e+01   6.4736023e+07
   4.2420000e+01   6.4098317e+07
   4.2440000e+01   6.3487651e+07
   4.2460000e+01   6.2886990e+07
   4.2480000e+01   6.2330067e+07
   4.2500000e+01   6.1763499e+07
   4.2520000e+01   6.1225829e+07
   4.2540000e+01   6.0639727e+07
   4.2560000e+01   6.0068018e+07
   4.2580000e+01   5.9427857e+07
   4.2600000e+01   5.8818671e+07
   4.2620000e+01   5.8167769e+07
   4.2640000e+01   5.7611663e+07
   4.2660000e+01   5.7091415e+07
   4.2680000e+01   5.6765994e+07
   4.2700000e+01   5.6583738e+07
   4.2720000e+01   5.6694952e+07
   4.2740000e+01   5.7044231e+07
   4.2760000e+01   5.7737991e+07
   4.2780000e+01   5.8700949e+07
   4.2800000e+01   5.9976641e+07
   4.2820000e+01   6.1452549e+07
   4.2840000e+01   6.3113559e+07
   4.2860000e+01   6.4806868e+07
   4.2880000e+01   6.6478522e+07
   4.2900000e+01   6.7956392e+07
   4.2920000e+01   6.9177742e+07
   4.2940000e+01   6.9986759e+07
   4.2960000e+01   7.0348971e+07
   4.2980000e+01   7.0160794e+07
   4.3000000e+01   6.9446228e+07
   4.3020000e+01   6.8182650e+07
   4.3040000e+01   6.6459881e+07
   4.3060000e+01   6.4347562e+07
   4.3080000e+01   6.1986619e+07
   4.3100000e+01   5.9518284e+07
   4.3120000e+01   5.7108866e+07
   4.3140000e+01   5.4920410e+07
   4.3160000e+01   5.3110589e+07
   4.3180000e+01   5.1805651e+07
   4.3200000e+01   5.1112768e+07
   4.3220000e+01   5.1082739e+07
   4.3240000e+01   5.1737014e+07
   4.3260000e+01   5.3034766e+07
   4.3280000e+01   5.4901645e+07
   4.3300000e+01   5.7214674e+07
   4.3320000e+01   5.9821048e+07
   4.3340000e+01   6.2553586e+07
   4.3360000e+01   6.5216365e+07
   4.3380000e+01   6.7654271e+07
   4.3400000e+01   6.9674526e+07
   4.3420000e+01   7.1186080e+07
   4.3440000e+01   7.2046299e+07
   4.3460000e+01   7.2261119e+07
   4.3480000e+01   7.1765552e+07
   4.3500000e+01   7.0674774e+07
   4.3520000e+01   6.8995307e+07
   4.3540000e+01   6.6941038e+07
   4.3560000e+01   6.4557117e+07
   4.3580000e+01   6.2119933e+07
   4.3600000e+01   5.9670504e+07
   4.3620000e+01   5.7495327e+07
   4.3640000e+01   5.5591148e+07
   4.3660000e+01   5.4204606e+07
   4.3680000e+01   5.3262334e+07
   4.3700000e+01   5.2935739e+07
   4.3720000e+01   5.3081228e+07
   4.3740000e+01   5.3780199e+07
   4.3760000e+01   5.4842466e+07
   4.3780000e+01   5.6272235e+07
   4.3800000e+01   5.7864442e+07
   4.3820000e+01   5.9584881e+07
   4.3840000e+01   6.1242382e+07
   4.3860000e+01   6.2809657e+07
   4.3880000e+01   6.4133931e+07
   4.3900000e+01   6.5225114e+07
   4.3920000e+01   6.5984212e+07
   4.3940000e+01   6.6467368e+07
   4.3960000e+01   6.6627932e+07
   4.3980000e+01   6.6558220e+07
   4.4000000e+01   6.6250034e+07
   4.4020000e+01   6.5803721e+07
   4.4040000e+01   6.5235962e+07
   4.4060000e+01   6.4618517e+07
   4.4080000e+01   6.3983090e+07
   4.4100000e+01   6.3348703e+07
   4.4120000e+01   6.2752953e+07
   4.4140000e+01   6.2161508e+07
   4.4160000e+01   6.1615927e+07
   4.4180000e+01   6.1041649e+07
   4.4200000e+01   6.0497816e+07
   4.4220000e+01   5.9884825e+07
   4.4240000e+01   5.9299581e+07
   4.4260000e+01   5.8634331e+07
   4.4280000e+01   5.8031731e+07
   4.4300000e+01   5.7392168e+07
   4.4320000e+01   5.6893833e+07
   4.4340000e+01   5.6450265e+07
   4.4360000e+01   5.6252116e+07
   4.4380000e+01   5.6217290e+07
   4.4400000e+01   5.6515595e+07
   4.4420000e+01   5.7057919e+07
   4.4440000e+01   5.7955339e+07
   4.4460000e+01   5.9104929e+07
   4.4480000e+01   6.0535538e+07
   4.4500000e+01   6.2125257e+07
   4.4520000e+01   6.3828920e+07
   4.4540000e+01   6.5504254e+07
   4.4560000e+01   6.7068339e+07
   4.4580000e+01   6.8370577e+07
   4.4600000e+01   6.9337928e+07
   4.4620000e+01   6.9836912e+07
   4.4640000e+01   6.9850196e+07
   4.4660000e+01   6.9287560e+07
   4.4680000e+01   6.8219457e+07
   4.4700000e+01   6.6615525e+07
   4.4720000e+01   6.4638075e+07
   4.4740000e+01   6.2319213e+07
   4.4760000e+01   5.9885580e+07
   4.4780000e+01   5.7414060e+07
   4.4800000e+01   5.5149588e+07
   4.4820000e+01   5.3174650e+07
   4.4840000e+01   5.1702627e+07
   4.4860000e+01   5.0776535e+07
   4.4880000e+01   5.0532365e+07
   4.4900000e+01   5.0944096e+07
   4.4920000e+01   5.2039440e+07
   4.4940000e+01   5.3717957e+07
   4.4960000e+01   5.5897352e+07
   4.4980000e+01   5.8420512e+07
   4.5000000e+01   6.1124014e+07
   4.5020000e+01   6.3833521e+07
   4.5040000e+01   6.6351080e+07
   4.5060000e+01   6.8536692e+07
   4.5080000e+01   7.0210762e+07
   4.5100000e+01   7.1309077e+07
   4.5120000e+01   7.1720611e+07
   4.5140000e+01   7.1472475e+07
   4.5160000e+01   7.0551568e+07
   4.5180000e+01   6.9069903e+07
   4.5200000e+01   6.7102880e+07
   4.5220000e+01   6.4827412e+07
   4.5240000e+01   6.2363870e+07
   4.5260000e+01   5.9920575e+07
   4.5280000e+01   5.7608247e+07
   4.5300000e+01   5.5624447e+07
   4.5320000e+01   5.4022202e+07
   4.5340000e+01   5.2954551e+07
   4.5360000e+01   5.2384561e+07
   4.5380000e+01   5.2406855e+07
   4.5400000e+01   5.2889831e+07
   4.5420000e+01   5.3871538e+07
   4.5440000e+01   5.5154369e+07
   4.5460000e+01   5.6733040e+07
   4.5480000e+01   5.8390621e+07
   4.5500000e+01   6.0105651e+07
   4.5520000e+01   6.1682499e+07
   4.5540000e+01   6.3118101e+07
   4.5560000e+01   6.4263048e+07
   4.5580000e+01   6.5155576e+07
   4.5600000e+01   6.5703517e+07
   4.5620000e+01   6.5986672e+07
   4.5640000e+01   6.5965607e+07
   4.5660000e+01   6.5745643e+07
   4.5680000e+01   6.5320003e+07
   4.5700000e+01   6.4796577e+07
   4.5720000e+01   6.4176929e+07
   4.5740000e+01   6.3547736e+07
   4.5760000e+01   6.2902308e+07
   4.5780000e+01   6.2292298e+07
   4.5800000e+01   6.1694613e+07
   4.5820000e+01   6.1132516e+07
   4.5840000e+01   6.0565343e+07
   4.5860000e+01   6.0009783e+07
   4.5880000e+01   5.9417342e+07
   4.5900000e+01   5.8818763e+07
   4.5920000e+01   5.8176314e+07
   4.5940000e+01   5.7544986e+07
   4.5960000e+01   5.6912053e+07
   4.5980000e+01   5.6355278e+07
   4.6000000e+01   5.5887530e+07
   4.6020000e+01   5.5593716e+07
   4.6040000e+01   5.5501306e+07
   4.6060000e+01   5.5674964e+07
   4.6080000e+01   5.6137045e+07
   4.6100000e+01   5.6907498e+07
   4.6120000e+01   5.7977703e+07
   4.6140000e+01   5.9314088e+07
   4.6160000e+01   6.0859018e+07
   4.6180000e+01   6.2529668e+07
   4.6200000e+01   6.4227739e+07
   4.6220000e+01   6.5832629e+07
   4.6240000e+01   6.7240697e+07
   4.6260000e+01   6.8315247e+07
   4.6280000e+01   6.8992040e+07
   4.6300000e+01   6.9149183e+07
   4.6320000e+01   6.8801266e+07
   4.6340000e+01   6.7866395e+07
   4.6360000e+01   6.6464001e+07
   4.6380000e+01   6.4559225e+07
   4.6400000e+01   6.2376360e+07
   4.6420000e+01   5.9918817e+07
   4.6440000e+01   5.7480882e+07
   4.6460000e+01   5.5083584e+07
   4.6480000e+01   5.3034022e+07
   4.6500000e+01   5.1336059e+07
   4.6520000e+01   5.0254843e+07
   4.6540000e+01   4.9735780e+07
   4.6560000e+01   4.9962601e+07
   4.6580000e+01   5.0797240e+07
   4.6600000e+01   5.2319823e+07
   4.6620000e+01   5.4315590e+07
   4.6640000e+01   5.6762678e+07
   4.6660000e+01   5.9402990e+07
   4.6680000e+01   6.2143377e+07
   4.6700000e+01   6.4730173e+07
   4.6720000e+01   6.7047991e+07
   4.6740000e+01   6.8899937e+07
   4.6760000e+01   7.0197135e+07
   4.6780000e+01   7.0840581e+07
   4.6800000e+01   7.0805776e+07
   4.6820000e+01   7.0102948e+07
   4.6840000e+01   6.8792028e+07
   4.6860000e+01   6.6971476e+07
   4.6880000e+01   6.4777059e+07
   4.6900000e+01   6.2356931e+07
   4.6920000e+01   5.9883033e+07
   4.6940000e+01   5.7511179e+07
   4.6960000e+01   5.5394844e+07
   4.6980000e+01   5.3659941e+07
   4.7000000e+01   5.2392924e+07
   4.7020000e+01   5.1667067e+07
   4.7040000e+01   5.1471656e+07
   4.7060000e+01   5.1827308e+07
   4.7080000e+01   5.2622617e+07
   4.7100000e+01   5.3842494e+07
   4.7120000e+01   5.5302602e+07
   4.7140000e+01   5.6974797e+07
   4.7160000e+01   5.8649762e+07
   4.7180000e+01   6.0311330e+07
   4.7200000e+01   6.1769491e+07
   4.7220000e+01   6.3044581e+07
   4.7240000e+01   6.3992206e+07
   4.7260000e+01   6.4680691e+07
   4.7280000e+01   6.5020857e+07
   4.7300000e+01   6.5118716e+07
   4.7320000e+01   6.4934778e+07
   4.7340000e+01   6.4589279e+07
   4.7360000e+01   6.4071507e+07
   4.7380000e+01   6.3492681e+07
   4.7400000e+01   6.2845239e+07
   4.7420000e+01   6.2212673e+07
   4.7440000e+01   6.1575995e+07
   4.7460000e+01   6.0981495e+07
   4.7480000e+01   6.0396378e+07
   4.7500000e+01   5.9840589e+07
   4.7520000e+01   5.9267585e+07
   4.7540000e+01   5.8701595e+07
   4.7560000e+01   5.8084445e+07
   4.7580000e+01   5.7474182e+07
   4.7600000e+01   5.6811278e+07
   4.7620000e+01   5.6196790e+07
   4.7640000e+01   5.5582611e+07
   4.7660000e+01   5.5101031e+07
   4.7680000e+01   5.4718093e+07
   4.7700000e+01   5.4570870e+07
   4.7720000e+01   5.4631967e+07
   4.7740000e+01   5.5005764e+07
   4.7760000e+01   5.5662356e+07
   4.7780000e+01   5.6636471e+07
   4.7800000e+01   5.7887550e+07
   4.7820000e+01   5.9364315e+07
   4.7840000e+01   6.1008925e+07
   4.7860000e+01   6.2696780e+07
   4.7880000e+01   6.4357507e+07
   4.7900000e+01   6.5824943e+07
   4.7920000e+01   6.7040134e+07
   4.7940000e+01   6.7834482e+07
   4.7960000e+01   6.8194094e+07
   4.7980000e+01   6.7988239e+07
   4.8000000e+01   6.7274003e+07
   4.8020000e+01   6.5989326e+07
   4.8040000e+01   6.4270930e+07
   4.8060000e+01   6.2133367e+07
   4.8080000e+01   5.9780033e+07
   4.8100000e+01   5.7285386e+07
   4.8120000e+01   5.4882054e+07
   4.8140000e+01   5.2671361e+07
   4.8160000e+01   5.0862512e+07
   4.8180000e+01   4.9540384e+07
   4.8200000e+01   4.8845215e+07
   4.8220000e+01   4.8799503e+07
   4.8240000e+01   4.9452017e+07
   4.8260000e+01   5.0732769e+07
   4.8280000e+01   5.2600003e+07
   4.8300000e+01   5.4893732e+07
   4.8320000e+01   5.7503698e+07
   4.8340000e+01   6.0212878e+07
   4.8360000e+01   6.2884322e+07
   4.8380000e+01   6.5293762e+07
   4.8400000e+01   6.7326937e+07
   4.8420000e+01   6.8807591e+07
   4.8440000e+01   6.9681287e+07
   4.8460000e+01   6.9865747e+07
   4.8480000e+01   6.9383434e+07
   4.8500000e+01   6.8260818e+07
   4.8520000e+01   6.6598549e+07
   4.8540000e+01   6.4506286e+07
   4.8560000e+01   6.2147074e+07
   4.8580000e+01   5.9664405e+07
   4.8600000e+01   5.7246459e+07
   4.8620000e+01   5.5020424e+07
   4.8640000e+01   5.3152047e+07
   4.8660000e+01   5.1711744e+07
   4.8680000e+01   5.0806963e+07
   4.8700000e+01   5.0427112e+07
   4.8720000e+01   5.0607375e+07
   4.8740000e+01   5.1258521e+07
   4.8760000e+01   5.2348553e+07
   4.8780000e+01   5.3738229e+07
   4.8800000e+01   5.5351557e+07
   4.8820000e+01   5.7036859e+07
   4.8840000e+01   5.8712664e+07
   4.8860000e+01   6.0246428e+07
   4.8880000e+01   6.1587769e+07
   4.8900000e+01   6.2647437e+07
   4.8920000e+01   6.3420615e+07
   4.8940000e+01   6.3876414e+07
   4.8960000e+01   6.4046114e+07
   4.8980000e+01   6.3954980e+07
   4.9000000e+01   6.3648909e+07
   4.9020000e+01   6.3189945e+07
   4.9040000e+01   6.2613860e+07
   4.9060000e+01   6.1995732e+07
   4.9080000e+01   6.1339751e+07
   4.9100000e+01   6.0716287e+07
   4.9120000e+01   6.0090112e+07
   4.9140000e+01   5.9518007e+07
   4.9160000e+01   5.8934582e+07
   4.9180000e+01   5.8387533e+07
   4.9200000e+01   5.7796890e+07
   4.9220000e+01   5.7221670e+07
   4.9240000e+01   5.6578432e+07
   4.9260000e+01   5.5961978e+07
   4.9280000e+01   5.5291879e+07
   4.9300000e+01   5.4708815e+07
   4.9320000e+01   5.4137494e+07
   4.9340000e+01   5.3754119e+07
   4.9360000e+01   5.3481544e+07
   4.9380000e+01   5.3505874e+07
   4.9400000e+01   5.3734439e+07
   4.9420000e+01   5.4327383e+07
   4.9440000e+01   5.5167590e+07
   4.9460000e+01   5.6352876e+07
   4.9480000e+01   5.7741976e+07
   4.9500000e+01   5.9353338e+07
   4.9520000e+01   6.1026758e+07
   4.9540000e+01   6.2716062e+07
   4.9560000e+01   6.4254729e+07
   4.9580000e+01   6.5568388e+07
   4.9600000e+01   6.6511607e+07
   4.9620000e+01   6.7021977e+07
   4.9640000e+01   6.7010074e+07
   4.9660000e+01   6.6461317e+07
   4.9680000e+01   6.5364627e+07
   4.9700000e+01   6.3778377e+07
   4.9720000e+01   6.1769378e+07
   4.9740000e+01   5.9469874e+07
   4.9760000e+01   5.7004693e+07
   4.9780000e+01   5.4551736e+07
   4.9800000e+01   5.2256776e+07
   4.9820000e+01   5.0300033e+07
   4.9840000e+01   4.8797657e+07
   4.9860000e+01   4.7889423e+07
   4.9880000e+01   4.7617019e+07
   4.9900000e+01   4.8042098e+07
   4.9920000e+01   4.9116884e+07
   4.9940000e+01   5.0798623e+07
   4.9960000e+01   5.2969645e+07
   4.9980000e+01   5.5482941e+07
   5.0000000e+01   5.8191873e+07


==> data/sig2/sig4_buck_2_example3.dat <==
   3.0000000e+01  -7.2273978e+07
   3.0020000e+01  -7.2273978e+07
   3.0040000e+01  -7.2273978e+07
   3.0060000e+01  -7.2273978e+07
   3.0080000e+01  -7.2273978e+07
   3.0100000e+01  -7.2273978e+07
   3.0120000e+01  -7.2273978e+07
   3.0140000e+01  -7.2273978e+07
   3.0160000e+01  -7.2273978e+07
   3.0180000e+01  -7.2273978e+07
   3.0200000e+01  -7.2273978e+07
   3.0220000e+01  -7.2273978e+07
   3.0240000e+01  -7.2273978e+07
   3.0260000e+01  -7.2273978e+07
   3.0280000e+01  -7.2273978e+07
   3.0300000e+01  -7.2273978e+07
   3.0320000e+01  -7.2273978e+07
   3.0340000e+01  -7.2273978e+07
   3.0360000e+01  -7.2273978e+07
   3.0380000e+01  -7.2273978e+07
   3.0400000e+01  -7.2273978e+07
   3.0420000e+01  -7.2273978e+07
   3.0440000e+01  -7.2273978e+07
   3.0460000e+01  -7.2273978e+07
   3.0480000e+01  -7.2273978e+07
   3.0500000e+01  -7.2273978e+07
   3.0520000e+01  -7.2273978e+07
   3.0540000e+01  -7.2273978e+07
   3.0560000e+01  -7.2273978e+07
   3.0580000e+01  -7.2273978e+07
   3.0600000e+01  -7.2273978e+07
   3.0620000e+01  -7.2273978e+07
   3.0640000e+01  -7.2273978e+07
   3.0660000e+01  -7.2273978e+07
   3.0680000e+01  -7.2273978e+07
   3.0700000e+01  -7.2273978e+07
   3.0720000e+01  -7.2273978e+07
   3.0740000e+01  -7.2273978e+07
   3.0760000e+01  -7.2273978e+07
   3.0780000e+01  -7.2273978e+07
   3.0800000e+01  -7.2273978e+07
   3.0820000e+01  -7.2273978e+07
   3.0840000e+01  -7.2273978e+07
   3.0860000e+01  -7.2273978e+07
   3.0880000e+01  -7.2273978e+07
   3.0900000e+01  -7.2273978e+07
   3.0920000e+01  -7.2273978e+07
   3.0940000e+01  -7.2273978e+07
   3.0960000e+01  -7.2273978e+07
   3.0980000e+01  -7.2273978e+07
   3.1000000e+01  -7.2273978e+07
   3.1020000e+01  -7.2273978e+07
   3.1040000e+01  -7.2273978e+07
   3.1060000e+01  -7.2273978e+07
   3.1080000e+01  -7.2273978e+07
   3.1100000e+01  -7.2273978e+07
   3.1120000e+01  -7.2273978e+07
   3.1140000e+01  -7.2273978e+07
   3.1160000e+01  -7.2273978e+07
   3.1180000e+01  -7.2273978e+07
   3.1200000e+01  -7.2273978e+07
   3.1220000e+01  -7.2273978e+07
   3.1240000e+01  -7.2273978e+07
   3.1260000e+01  -7.2273978e+07
   3.1280000e+01  -7.2273978e+07
   3.1300000e+01  -7.2273978e+07
   3.1320000e+01  -7.2273978e+07
   3.1340000e+01  -7.2273978e+07
   3.1360000e+01  -7.2273978e+07
   3.1380000e+01  -7.2273978e+07
   3.1400000e+01  -7.2273978e+07
   3.1420000e+01  -7.2273978e+07
   3.1440000e+01  -7.2273978e+07
   3.1460000e+01  -7.2273978e+07
   3.1480000e+01  -7.2273978e+07
   3.1500000e+01  -7.2273978e+07
   3.1520000e+01  -7.2273978e+07
   3.1540000e+01  -7.2273978e+07
   3.1560000e+01  -7.2273978e+07
   3.1580000e+01  -7.2273978e+07
   3.1600000e+01  -7.2273978e+07
   3.1620000e+01  -7.2273978e+07
   3.1640000e+01  -7.2273978e+07
   3.1660000e+01  -7.2273978e+07
   3.1680000e+01  -7.2273978e+07
   3.1700000e+01  -7.2273978e+07
   3.1720000e+01  -7.2273978e+07
   3.1740000e+01  -7.2273978e+07
   3.1760000e+01  -7.2273978e+07
   3.1780000e+01  -7.2273978e+07
   3.1800000e+01  -7.2273978e+07
   3.1820000e+01  -7.2273978e+07
   3.1840000e+01  -7.2273978e+07
   3.1860000e+01  -7.2273978e+07
   3.1880000e+01  -7.2273978e+07
   3.1900000e+01  -7.2273978e+07
   3.1920000e+01  -7.2273978e+07
   3.1940000e+01  -7.2273978e+07
   3.1960000e+01  -7.2273978e+07
   3.1980000e+01  -7.2273978e+07
   3.2000000e+01  -7.2273978e+07
   3.2020000e+01  -7.2273978e+07
   3.2040000e+01  -7.2273978e+07
   3.2060000e+01  -7.2273978e+07
   3.2080000e+01  -7.2273978e+07
   3.2100000e+01  -7.2273978e+07
   3.2120000e+01  -7.2273978e+07
   3.2140000e+01  -7.2273978e+07
   3.2160000e+01  -7.2273978e+07
   3.2180000e+01  -7.2273978e+07
   3.2200000e+01  -7.2273978e+07
   3.2220000e+01  -7.2273978e+07
   3.2240000e+01  -7.2273978e+07
   3.2260000e+01  -7.2273978e+07
   3.2280000e+01  -7.2273978e+07
   3.2300000e+01  -7.2273978e+07
   3.2320000e+01  -7.2273978e+07
   3.2340000e+01  -7.2273978e+07
   3.2360000e+01  -7.2273978e+07
   3.2380000e+01  -7.2273978e+07
   3.2400000e+01  -7.2273978e+07
   3.2420000e+01  -7.2273978e+07
   3.2440000e+01  -7.2273978e+07
   3.2460000e+01  -7.2273978e+07
   3.2480000e+01  -7.2273978e+07
   3.2500000e+01  -7.2273978e+07
   3.2520000e+01  -7.2273978e+07
   3.2540000e+01  -7.2273978e+07
   3.2560000e+01  -7.2273978e+07
   3.2580000e+01  -7.2273978e+07
   3.2600000e+01  -7.2273978e+07
   3.2620000e+01  -7.2273978e+07
   3.2640000e+01  -7.2273978e+07
   3.2660000e+01  -7.2273978e+07
   3.2680000e+01  -7.2273978e+07
   3.2700000e+01  -7.2273978e+07
   3.2720000e+01  -7.2273978e+07
   3.2740000e+01  -7.2273978e+07
   3.2760000e+01  -7.2273978e+07
   3.2780000e+01  -7.2273978e+07
   3.2800000e+01  -7.2273978e+07
   3.2820000e+01  -7.2273978e+07
   3.2840000e+01  -7.2273978e+07
   3.2860000e+01  -7.2273978e+07
   3.2880000e+01  -7.2273978e+07
   3.2900000e+01  -7.2273978e+07
   3.2920000e+01  -7.2273978e+07
   3.2940000e+01  -7.2273978e+07
   3.2960000e+01  -7.2273978e+07
   3.2980000e+01  -7.2273978e+07
   3.3000000e+01  -7.2273978e+07
   3.3020000e+01  -7.2273978e+07
   3.3040000e+01  -7.2273978e+07
   3.3060000e+01  -7.2273978e+07
   3.3080000e+01  -7.2273978e+07
   3.3100000e+01  -7.2273978e+07
   3.3120000e+01  -7.2273978e+07
   3.3140000e+01  -7.2273978e+07
   3.3160000e+01  -7.2273978e+07
   3.3180000e+01  -7.2273978e+07
   3.3200000e+01  -7.2273978e+07
   3.3220000e+01  -7.2273978e+07
   3.3240000e+01  -7.2273978e+07
   3.3260000e+01  -7.2273978e+07
   3.3280000e+01  -7.2273978e+07
   3.3300000e+01  -7.2273978e+07
   3.3320000e+01  -7.2273978e+07
   3.3340000e+01  -7.2273978e+07
   3.3360000e+01  -7.2273978e+07
   3.3380000e+01  -7.2273978e+07
   3.3400000e+01  -7.2273978e+07
   3.3420000e+01  -7.2273978e+07
   3.3440000e+01  -7.2273978e+07
   3.3460000e+01  -7.2273978e+07
   3.3480000e+01  -7.2273978e+07
   3.3500000e+01  -7.2273978e+07
   3.3520000e+01  -7.2273978e+07
   3.3540000e+01  -7.2273978e+07
   3.3560000e+01  -7.2273978e+07
   3.3580000e+01  -7.2273978e+07
   3.3600000e+01  -7.2273978e+07
   3.3620000e+01  -7.2273978e+07
   3.3640000e+01  -7.2273978e+07
   3.3660000e+01  -7.2273978e+07
   3.3680000e+01  -7.2273978e+07
   3.3700000e+01  -7.2273978e+07
   3.3720000e+01  -7.2273978e+07
   3.3740000e+01  -7.2273978e+07
   3.3760000e+01  -7.2273978e+07
   3.3780000e+01  -7.2273978e+07
   3.3800000e+01  -7.2273978e+07
   3.3820000e+01  -7.2273978e+07
   3.3840000e+01  -7.2273978e+07
   3.3860000e+01  -7.2273978e+07
   3.3880000e+01  -7.2273978e+07
   3.3900000e+01  -7.2273978e+07
   3.3920000e+01  -7.2273978e+07
   3.3940000e+01  -7.2273978e+07
   3.3960000e+01  -7.2273978e+07
   3.3980000e+01  -7.2273978e+07
   3.4000000e+01  -7.2273978e+07
   3.4020000e+01  -7.2273978e+07
   3.4040000e+01  -7.2273978e+07
   3.4060000e+01  -7.2273978e+07
   3.4080000e+01  -7.2273978e+07
   3.4100000e+01  -7.2273978e+07
   3.4120000e+01  -7.2273978e+07
   3.4140000e+01  -7.2273978e+07
   3.4160000e+01  -7.2273978e+07
   3.4180000e+01  -7.2273978e+07
   3.4200000e+01  -7.2273978e+07
   3.4220000e+01  -7.2273978e+07
   3.4240000e+01  -7.2273978e+07
   3.4260000e+01  -7.2273978e+07
   3.4280000e+01  -7.2273978e+07
   3.4300000e+01  -7.2273978e+07
   3.4320000e+01  -7.2273978e+07
   3.4340000e+01  -7.2273978e+07
   3.4360000e+01  -7.2273978e+07
   3.4380000e+01  -7.2273978e+07
   3.4400000e+01  -7.2273978e+07
   3.4420000e+01  -7.2273978e+07
   3.4440000e+01  -7.2273978e+07
   3.4460000e+01  -7.2273978e+07
   3.4480000e+01  -7.2273978e+07
   3.4500000e+01  -7.2273978e+07
   3.4520000e+01  -7.2273978e+07
   3.4540000e+01  -7.2273978e+07
   3.4560000e+01  -7.2273978e+07
   3.4580000e+01  -7.2273978e+07
   3.4600000e+01  -7.2273978e+07
   3.4620000e+01  -7.2273978e+07
   3.4640000e+01  -7.2273978e+07
   3.4660000e+01  -7.2273978e+07
   3.4680000e+01  -7.2273978e+07
   3.4700000e+01  -7.2273978e+07
   3.4720000e+01  -7.2273978e+07
   3.4740000e+01  -7.2273978e+07
   3.4760000e+01  -7.2273978e+07
   3.4780000e+01  -7.2273978e+07
   3.4800000e+01  -7.2273978e+07
   3.4820000e+01  -7.2273978e+07
   3.4840000e+01  -7.2273978e+07
   3.4860000e+01  -7.2273978e+07
   3.4880000e+01  -7.2273978e+07
   3.4900000e+01  -7.2273978e+07
   3.4920000e+01  -7.2273978e+07
   3.4940000e+01  -7.2273978e+07
   3.4960000e+01  -7.2273978e+07
   3.4980000e+01  -7.2273978e+07
   3.5000000e+01  -7.2273978e+07
   3.5020000e+01  -7.2273978e+07
   3.5040000e+01  -7.2273978e+07
   3.5060000e+01  -7.2273978e+07
   3.5080000e+01  -7.2273978e+07
   3.5100000e+01  -7.2273978e+07
   3.5120000e+01  -7.2273978e+07
   3.5140000e+01  -7.2273978e+07
   3.5160000e+01  -7.2273978e+07
   3.5180000e+01  -7.2273978e+07
   3.5200000e+01  -7.2273978e+07
   3.5220000e+01  -7.2273978e+07
   3.5240000e+01  -7.2273978e+07
   3.5260000e+01  -7.2273978e+07
   3.5280000e+01  -7.2273978e+07
   3.5300000e+01  -7.2273978e+07
   3.5320000e+01  -7.2273978e+07
   3.5340000e+01  -7.2273978e+07
   3.5360000e+01  -7.2273978e+07
   3.5380000e+01  -7.2273978e+07
   3.5400000e+01  -7.2273978e+07
   3.5420000e+01  -7.2273978e+07
   3.5440000e+01  -7.2273978e+07
   3.5460000e+01  -7.2273978e+07
   3.5480000e+01  -7.2273978e+07
   3.5500000e+01  -7.2273978e+07
   3.5520000e+01  -7.2273978e+07
   3.5540000e+01  -7.2273978e+07
   3.5560000e+01  -7.2273978e+07
   3.5580000e+01  -7.2273978e+07
   3.5600000e+01  -7.2273978e+07
   3.5620000e+01  -7.2273978e+07
   3.5640000e+01  -7.2273978e+07
   3.5660000e+01  -7.2273978e+07
   3.5680000e+01  -7.2273978e+07
   3.5700000e+01  -7.2273978e+07
   3.5720000e+01  -7.2273978e+07
   3.5740000e+01  -7.2273978e+07
   3.5760000e+01  -7.2273978e+07
   3.5780000e+01  -7.2273978e+07
   3.5800000e+01  -7.2273978e+07
   3.5820000e+01  -7.2273978e+07
   3.5840000e+01  -7.2273978e+07
   3.5860000e+01  -7.2273978e+07
   3.5880000e+01  -7.2273978e+07
   3.5900000e+01  -7.2273978e+07
   3.5920000e+01  -7.2273978e+07
   3.5940000e+01  -7.2273978e+07
   3.5960000e+01  -7.2273978e+07
   3.5980000e+01  -7.2273978e+07
   3.6000000e+01  -7.2273978e+07
   3.6020000e+01  -7.2273978e+07
   3.6040000e+01  -7.2273978e+07
   3.6060000e+01  -7.2273978e+07
   3.6080000e+01  -7.2273978e+07
   3.6100000e+01  -7.2273978e+07
   3.6120000e+01  -7.2273978e+07
   3.6140000e+01  -7.2273978e+07
   3.6160000e+01  -7.2273978e+07
   3.6180000e+01  -7.2273978e+07
   3.6200000e+01  -7.2273978e+07
   3.6220000e+01  -7.2273978e+07
   3.6240000e+01  -7.2273978e+07
   3.6260000e+01  -7.2273978e+07
   3.6280000e+01  -7.2273978e+07
   3.6300000e+01  -7.2273978e+07
   3.6320000e+01  -7.2273978e+07
   3.6340000e+01  -7.2273978e+07
   3.6360000e+01  -7.2273978e+07
   3.6380000e+01  -7.2273978e+07
   3.6400000e+01  -7.2273978e+07
   3.6420000e+01  -7.2273978e+07
   3.6440000e+01  -7.2273978e+07
   3.6460000e+01  -7.2273978e+07
   3.6480000e+01  -7.2273978e+07
   3.6500000e+01  -7.2273978e+07
   3.6520000e+01  -7.2273978e+07
   3.6540000e+01  -7.2273978e+07
   3.6560000e+01  -7.2273978e+07
   3.6580000e+01  -7.2273978e+07
   3.6600000e+01  -7.2273978e+07
   3.6620000e+01  -7.2273978e+07
   3.6640000e+01  -7.2273978e+07
   3.6660000e+01  -7.2273978e+07
   3.6680000e+01  -7.2273978e+07
   3.6700000e+01  -7.2273978e+07
   3.6720000e+01  -7.2273978e+07
   3.6740000e+01  -7.2273978e+07
   3.6760000e+01  -7.2273978e+07
   3.6780000e+01  -7.2273978e+07
   3.6800000e+01  -7.2273978e+07
   3.6820000e+01  -7.2273978e+07
   3.6840000e+01  -7.2273978e+07
   3.6860000e+01  -7.2273978e+07
   3.6880000e+01  -7.2273978e+07
   3.6900000e+01  -7.2273978e+07
   3.6920000e+01  -7.2273978e+07
   3.6940000e+01  -7.2273978e+07
   3.6960000e+01  -7.2273978e+07
   3.6980000e+01  -7.2273978e+07
   3.7000000e+01  -7.2273978e+07
   3.7020000e+01  -7.2273978e+07
   3.7040000e+01  -7.2273978e+07
   3.7060000e+01  -7.2273978e+07
   3.7080000e+01  -7.2273978e+07
   3.7100000e+01  -7.2273978e+07
   3.7120000e+01  -7.2273978e+07
   3.7140000e+01  -7.2273978e+07
   3.7160000e+01  -7.2273978e+07
   3.7180000e+01  -7.2273978e+07
   3.7200000e+01  -7.2273978e+07
   3.7220000e+01  -7.2273978e+07
   3.7240000e+01  -7.2273978e+07
   3.7260000e+01  -7.2273978e+07
   3.7280000e+01  -7.2273978e+07
   3.7300000e+01  -7.2273978e+07
   3.7320000e+01  -7.2273978e+07
   3.7340000e+01  -7.2273978e+07
   3.7360000e+01  -7.2273978e+07
   3.7380000e+01  -7.2273978e+07
   3.7400000e+01  -7.2273978e+07
   3.7420000e+01  -7.2273978e+07
   3.7440000e+01  -7.2273978e+07
   3.7460000e+01  -7.2273978e+07
   3.7480000e+01  -7.2273978e+07
   3.7500000e+01  -7.2273978e+07
   3.7520000e+01  -7.2273978e+07
   3.7540000e+01  -7.2273978e+07
   3.7560000e+01  -7.2273978e+07
   3.7580000e+01  -7.2273978e+07
   3.7600000e+01  -7.2273978e+07
   3.7620000e+01  -7.2273978e+07
   3.7640000e+01  -7.2273978e+07
   3.7660000e+01  -7.2273978e+07
   3.7680000e+01  -7.2273978e+07
   3.7700000e+01  -7.2273978e+07
   3.7720000e+01  -7.2273978e+07
   3.7740000e+01  -7.2273978e+07
   3.7760000e+01  -7.2273978e+07
   3.7780000e+01  -7.2273978e+07
   3.7800000e+01  -7.2273978e+07
   3.7820000e+01  -7.2273978e+07
   3.7840000e+01  -7.2273978e+07
   3.7860000e+01  -7.2273978e+07
   3.7880000e+01  -7.2273978e+07
   3.7900000e+01  -7.2273978e+07
   3.7920000e+01  -7.2273978e+07
   3.7940000e+01  -7.2273978e+07
   3.7960000e+01  -7.2273978e+07
   3.7980000e+01  -7.2273978e+07
   3.8000000e+01  -7.2273978e+07
   3.8020000e+01  -7.2273978e+07
   3.8040000e+01  -7.2273978e+07
   3.8060000e+01  -7.2273978e+07
   3.8080000e+01  -7.2273978e+07
   3.8100000e+01  -7.2273978e+07
   3.8120000e+01  -7.2273978e+07
   3.8140000e+01  -7.2273978e+07
   3.8160000e+01  -7.2273978e+07
   3.8180000e+01  -7.2273978e+07
   3.8200000e+01  -7.2273978e+07
   3.8220000e+01  -7.2273978e+07
   3.8240000e+01  -7.2273978e+07
   3.8260000e+01  -7.2273978e+07
   3.8280000e+01  -7.2273978e+07
   3.8300000e+01  -7.2273978e+07
   3.8320000e+01  -7.2273978e+07
   3.8340000e+01  -7.2273978e+07
   3.8360000e+01  -7.2273978e+07
   3.8380000e+01  -7.2273978e+07
   3.8400000e+01  -7.2273978e+07
   3.8420000e+01  -7.2273978e+07
   3.8440000e+01  -7.2273978e+07
   3.8460000e+01  -7.2273978e+07
   3.8480000e+01  -7.2273978e+07
   3.8500000e+01  -7.2273978e+07
   3.8520000e+01  -7.2273978e+07
   3.8540000e+01  -7.2273978e+07
   3.8560000e+01  -7.2273978e+07
   3.8580000e+01  -7.2273978e+07
   3.8600000e+01  -7.2273978e+07
   3.8620000e+01  -7.2273978e+07
   3.8640000e+01  -7.2273978e+07
   3.8660000e+01  -7.2273978e+07
   3.8680000e+01  -7.2273978e+07
   3.8700000e+01  -7.2273978e+07
   3.8720000e+01  -7.2273978e+07
   3.8740000e+01  -7.2273978e+07
   3.8760000e+01  -7.2273978e+07
   3.8780000e+01  -7.2273978e+07
   3.8800000e+01  -7.2273978e+07
   3.8820000e+01  -7.2273978e+07
   3.8840000e+01  -7.2273978e+07
   3.8860000e+01  -7.2273978e+07
   3.8880000e+01  -7.2273978e+07
   3.8900000e+01  -7.2273978e+07
   3.8920000e+01  -7.2273978e+07
   3.8940000e+01  -7.2273978e+07
   3.8960000e+01  -7.2273978e+07
   3.8980000e+01  -7.2273978e+07
   3.9000000e+01  -7.2273978e+07
   3.9020000e+01  -7.2273978e+07
   3.9040000e+01  -7.2273978e+07
   3.9060000e+01  -7.2273978e+07
   3.9080000e+01  -7.2273978e+07
   3.9100000e+01  -7.2273978e+07
   3.9120000e+01  -7.2273978e+07
   3.9140000e+01  -7.2273978e+07
   3.9160000e+01  -7.2273978e+07
   3.9180000e+01  -7.2273978e+07
   3.9200000e+01  -7.2273978e+07
   3.9220000e+01  -7.2273978e+07
   3.9240000e+01  -7.2273978e+07
   3.9260000e+01  -7.2273978e+07
   3.9280000e+01  -7.2273978e+07
   3.9300000e+01  -7.2273978e+07
   3.9320000e+01  -7.2273978e+07
   3.9340000e+01  -7.2273978e+07
   3.9360000e+01  -7.2273978e+07
   3.9380000e+01  -7.2273978e+07
   3.9400000e+01  -7.2273978e+07
   3.9420000e+01  -7.2273978e+07
   3.9440000e+01  -7.2273978e+07
   3.9460000e+01  -7.2273978e+07
   3.9480000e+01  -7.2273978e+07
   3.9500000e+01  -7.2273978e+07
   3.9520000e+01  -7.2273978e+07
   3.9540000e+01  -7.2273978e+07
   3.9560000e+01  -7.2273978e+07
   3.9580000e+01  -7.2273978e+07
   3.9600000e+01  -7.2273978e+07
   3.9620000e+01  -7.2273978e+07
   3.9640000e+01  -7.2273978e+07
   3.9660000e+01  -7.2273978e+07
   3.9680000e+01  -7.2273978e+07
   3.9700000e+01  -7.2273978e+07
   3.9720000e+01  -7.2273978e+07
   3.9740000e+01  -7.2273978e+07
   3.9760000e+01  -7.2273978e+07
   3.9780000e+01  -7.2273978e+07
   3.9800000e+01  -7.2273978e+07
   3.9820000e+01  -7.2273978e+07
   3.9840000e+01  -7.2273978e+07
   3.9860000e+01  -7.2273978e+07
   3.9880000e+01  -7.2273978e+07
   3.9900000e+01  -7.2273978e+07
   3.9920000e+01  -7.2273978e+07
   3.9940000e+01  -7.2273978e+07
   3.9960000e+01  -7.2273978e+07
   3.9980000e+01  -7.2273978e+07
   4.0000000e+01  -7.2273978e+07
   4.0020000e+01  -7.2273978e+07
   4.0040000e+01  -7.2273978e+07
   4.0060000e+01  -7.2273978e+07
   4.0080000e+01  -7.2273978e+07
   4.0100000e+01  -7.2273978e+07
   4.0120000e+01  -7.2273978e+07
   4.0140000e+01  -7.2273978e+07
   4.0160000e+01  -7.2273978e+07
   4.0180000e+01  -7.2273978e+07
   4.0200000e+01  -7.2273978e+07
   4.0220000e+01  -7.2273978e+07
   4.0240000e+01  -7.2273978e+07
   4.0260000e+01  -7.2273978e+07
   4.0280000e+01  -7.2273978e+07
   4.0300000e+01  -7.2273978e+07
   4.0320000e+01  -7.2273978e+07
   4.0340000e+01  -7.2273978e+07
   4.0360000e+01  -7.2273978e+07
   4.0380000e+01  -7.2273978e+07
   4.0400000e+01  -7.2273978e+07
   4.0420000e+01  -7.2273978e+07
   4.0440000e+01  -7.2273978e+07
   4.0460000e+01  -7.2273978e+07
   4.0480000e+01  -7.2273978e+07
   4.0500000e+01  -7.2273978e+07
   4.0520000e+01  -7.2273978e+07
   4.0540000e+01  -7.2273978e+07
   4.0560000e+01  -7.2273978e+07
   4.0580000e+01  -7.2273978e+07
   4.0600000e+01  -7.2273978e+07
   4.0620000e+01  -7.2273978e+07
   4.0640000e+01  -7.2273978e+07
   4.0660000e+01  -7.2273978e+07
   4.0680000e+01  -7.2273978e+07
   4.0700000e+01  -7.2273978e+07
   4.0720000e+01  -7.2273978e+07
   4.0740000e+01  -7.2273978e+07
   4.0760000e+01  -7.2273978e+07
   4.0780000e+01  -7.2273978e+07
   4.0800000e+01  -7.2273978e+07
   4.0820000e+01  -7.2273978e+07
   4.0840000e+01  -7.2273978e+07
   4.0860000e+01  -7.2273978e+07
   4.0880000e+01  -7.2273978e+07
   4.0900000e+01  -7.2273978e+07
   4.0920000e+01  -7.2273978e+07
   4.0940000e+01  -7.2273978e+07
   4.0960000e+01  -7.2273978e+07
   4.0980000e+01  -7.2273978e+07
   4.1000000e+01  -7.2273978e+07
   4.1020000e+01  -7.2273978e+07
   4.1040000e+01  -7.2273978e+07
   4.1060000e+01  -7.2273978e+07
   4.1080000e+01  -7.2273978e+07
   4.1100000e+01  -7.2273978e+07
   4.1120000e+01  -7.2273978e+07
   4.1140000e+01  -7.2273978e+07
   4.1160000e+01  -7.2273978e+07
   4.1180000e+01  -7.2273978e+07
   4.1200000e+01  -7.2273978e+07
   4.1220000e+01  -7.2273978e+07
   4.1240000e+01  -7.2273978e+07
   4.1260000e+01  -7.2273978e+07
   4.1280000e+01  -7.2273978e+07
   4.1300000e+01  -7.2273978e+07
   4.1320000e+01  -7.2273978e+07
   4.1340000e+01  -7.2273978e+07
   4.1360000e+01  -7.2273978e+07
   4.1380000e+01  -7.2273978e+07
   4.1400000e+01  -7.2273978e+07
   4.1420000e+01  -7.2273978e+07
   4.1440000e+01  -7.2273978e+07
   4.1460000e+01  -7.2273978e+07
   4.1480000e+01  -7.2273978e+07
   4.1500000e+01  -7.2273978e+07
   4.1520000e+01  -7.2273978e+07
   4.1540000e+01  -7.2273978e+07
   4.1560000e+01  -7.2273978e+07
   4.1580000e+01  -7.2273978e+07
   4.1600000e+01  -7.2273978e+07
   4.1620000e+01  -7.2273978e+07
   4.1640000e+01  -7.2273978e+07
   4.1660000e+01  -7.2273978e+07
   4.1680000e+01  -7.2273978e+07
   4.1700000e+01  -7.2273978e+07
   4.1720000e+01  -7.2273978e+07
   4.1740000e+01  -7.2273978e+07
   4.1760000e+01  -7.2273978e+07
   4.1780000e+01  -7.2273978e+07
   4.1800000e+01  -7.2273978e+07
   4.1820000e+01  -7.2273978e+07
   4.1840000e+01  -7.2273978e+07
   4.1860000e+01  -7.2273978e+07
   4.1880000e+01  -7.2273978e+07
   4.1900000e+01  -7.2273978e+07
   4.1920000e+01  -7.2273978e+07
   4.1940000e+01  -7.2273978e+07
   4.1960000e+01  -7.2273978e+07
   4.1980000e+01  -7.2273978e+07
   4.2000000e+01  -7.2273978e+07
   4.2020000e+01  -7.2273978e+07
   4.2040000e+01  -7.2273978e+07
   4.2060000e+01  -7.2273978e+07
   4.2080000e+01  -7.2273978e+07
   4.2100000e+01  -7.2273978e+07
   4.2120000e+01  -7.2273978e+07
   4.2140000e+01  -7.2273978e+07
   4.2160000e+01  -7.2273978e+07
   4.2180000e+01  -7.2273978e+07
   4.2200000e+01  -7.2273978e+07
   4.2220000e+01  -7.2273978e+07
   4.2240000e+01  -7.2273978e+07
   4.2260000e+01  -7.2273978e+07
   4.2280000e+01  -7.2273978e+07
   4.2300000e+01  -7.2273978e+07
   4.2320000e+01  -7.2273978e+07
   4.2340000e+01  -7.2273978e+07
   4.2360000e+01  -7.2273978e+07
   4.2380000e+01  -7.2273978e+07
   4.2400000e+01  -7.2273978e+07
   4.2420000e+01  -7.2273978e+07
   4.2440000e+01  -7.2273978e+07
   4.2460000e+01  -7.2273978e+07
   4.2480000e+01  -7.2273978e+07
   4.2500000e+01  -7.2273978e+07
   4.2520000e+01  -7.2273978e+07
   4.2540000e+01  -7.2273978e+07
   4.2560000e+01  -7.2273978e+07
   4.2580000e+01  -7.2273978e+07
   4.2600000e+01  -7.2273978e+07
   4.2620000e+01  -7.2273978e+07
   4.2640000e+01  -7.2273978e+07
   4.2660000e+01  -7.2273978e+07
   4.2680000e+01  -7.2273978e+07
   4.2700000e+01  -7.2273978e+07
   4.2720000e+01  -7.2273978e+07
   4.2740000e+01  -7.2273978e+07
   4.2760000e+01  -7.2273978e+07
   4.2780000e+01  -7.2273978e+07
   4.2800000e+01  -7.2273978e+07
   4.2820000e+01  -7.2273978e+07
   4.2840000e+01  -7.2273978e+07
   4.2860000e+01  -7.2273978e+07
   4.2880000e+01  -7.2273978e+07
   4.2900000e+01  -7.2273978e+07
   4.2920000e+01  -7.2273978e+07
   4.2940000e+01  -7.2273978e+07
   4.2960000e+01  -7.2273978e+07
   4.2980000e+01  -7.2273978e+07
   4.3000000e+01  -7.2273978e+07
   4.3020000e+01  -7.2273978e+07
   4.3040000e+01  -7.2273978e+07
   4.3060000e+01  -7.2273978e+07
   4.3080000e+01  -7.2273978e+07
   4.3100000e+01  -7.2273978e+07
   4.3120000e+01  -7.2273978e+07
   4.3140000e+01  -7.2273978e+07
   4.3160000e+01  -7.2273978e+07
   4.3180000e+01  -7.2273978e+07
   4.3200000e+01  -7.2273978e+07
   4.3220000e+01  -7.2273978e+07
   4.3240000e+01  -7.2273978e+07
   4.3260000e+01  -7.2273978e+07
   4.3280000e+01  -7.2273978e+07
   4.3300000e+01  -7.2273978e+07
   4.3320000e+01  -7.2273978e+07
   4.3340000e+01  -7.2273978e+07
   4.3360000e+01  -7.2273978e+07
   4.3380000e+01  -7.2273978e+07
   4.3400000e+01  -7.2273978e+07
   4.3420000e+01  -7.2273978e+07
   4.3440000e+01  -7.2273978e+07
   4.3460000e+01  -7.2273978e+07
   4.3480000e+01  -7.2273978e+07
   4.3500000e+01  -7.2273978e+07
   4.3520000e+01  -7.2273978e+07
   4.3540000e+01  -7.2273978e+07
   4.3560000e+01  -7.2273978e+07
   4.3580000e+01  -7.2273978e+07
   4.3600000e+01  -7.2273978e+07
   4.3620000e+01  -7.2273978e+07
   4.3640000e+01  -7.2273978e+07
   4.3660000e+01  -7.2273978e+07
   4.3680000e+01  -7.2273978e+07
   4.3700000e+01  -7.2273978e+07
   4.3720000e+01  -7.2273978e+07
   4.3740000e+01  -7.2273978e+07
   4.3760000e+01  -7.2273978e+07
   4.3780000e+01  -7.2273978e+07
   4.3800000e+01  -7.2273978e+07
   4.3820000e+01  -7.2273978e+07
   4.3840000e+01  -7.2273978e+07
   4.3860000e+01  -7.2273978e+07
   4.3880000e+01  -7.2273978e+07
   4.3900000e+01  -7.2273978e+07
   4.3920000e+01  -7.2273978e+07
   4.3940000e+01  -7.2273978e+07
   4.3960000e+01  -7.2273978e+07
   4.3980000e+01  -7.2273978e+07
   4.4000000e+01  -7.2273978e+07
   4.4020000e+01  -7.2273978e+07
   4.4040000e+01  -7.2273978e+07
   4.4060000e+01  -7.2273978e+07
   4.4080000e+01  -7.2273978e+07
   4.4100000e+01  -7.2273978e+07
   4.4120000e+01  -7.2273978e+07
   4.4140000e+01  -7.2273978e+07
   4.4160000e+01  -7.2273978e+07
   4.4180000e+01  -7.2273978e+07
   4.4200000e+01  -7.2273978e+07
   4.4220000e+01  -7.2273978e+07
   4.4240000e+01  -7.2273978e+07
   4.4260000e+01  -7.2273978e+07
   4.4280000e+01  -7.2273978e+07
   4.4300000e+01  -7.2273978e+07
   4.4320000e+01  -7.2273978e+07
   4.4340000e+01  -7.2273978e+07
   4.4360000e+01  -7.2273978e+07
   4.4380000e+01  -7.2273978e+07
   4.4400000e+01  -7.2273978e+07
   4.4420000e+01  -7.2273978e+07
   4.4440000e+01  -7.2273978e+07
   4.4460000e+01  -7.2273978e+07
   4.4480000e+01  -7.2273978e+07
   4.4500000e+01  -7.2273978e+07
   4.4520000e+01  -7.2273978e+07
   4.4540000e+01  -7.2273978e+07
   4.4560000e+01  -7.2273978e+07
   4.4580000e+01  -7.2273978e+07
   4.4600000e+01  -7.2273978e+07
   4.4620000e+01  -7.2273978e+07
   4.4640000e+01  -7.2273978e+07
   4.4660000e+01  -7.2273978e+07
   4.4680000e+01  -7.2273978e+07
   4.4700000e+01  -7.2273978e+07
   4.4720000e+01  -7.2273978e+07
   4.4740000e+01  -7.2273978e+07
   4.4760000e+01  -7.2273978e+07
   4.4780000e+01  -7.2273978e+07
   4.4800000e+01  -7.2273978e+07
   4.4820000e+01  -7.2273978e+07
   4.4840000e+01  -7.2273978e+07
   4.4860000e+01  -7.2273978e+07
   4.4880000e+01  -7.2273978e+07
   4.4900000e+01  -7.2273978e+07
   4.4920000e+01  -7.2273978e+07
   4.4940000e+01  -7.2273978e+07
   4.4960000e+01  -7.2273978e+07
   4.4980000e+01  -7.2273978e+07
   4.5000000e+01  -7.2273978e+07
   4.5020000e+01  -7.2273978e+07
   4.5040000e+01  -7.2273978e+07
   4.5060000e+01  -7.2273978e+07
   4.5080000e+01  -7.2273978e+07
   4.5100000e+01  -7.2273978e+07
   4.5120000e+01  -7.2273978e+07
   4.5140000e+01  -7.2273978e+07
   4.5160000e+01  -7.2273978e+07
   4.5180000e+01  -7.2273978e+07
   4.5200000e+01  -7.2273978e+07
   4.5220000e+01  -7.2273978e+07
   4.5240000e+01  -7.2273978e+07
   4.5260000e+01  -7.2273978e+07
   4.5280000e+01  -7.2273978e+07
   4.5300000e+01  -7.2273978e+07
   4.5320000e+01  -7.2273978e+07
   4.5340000e+01  -7.2273978e+07
   4.5360000e+01  -7.2273978e+07
   4.5380000e+01  -7.2273978e+07
   4.5400000e+01  -7.2273978e+07
   4.5420000e+01  -7.2273978e+07
   4.5440000e+01  -7.2273978e+07
   4.5460000e+01  -7.2273978e+07
   4.5480000e+01  -7.2273978e+07
   4.5500000e+01  -7.2273978e+07
   4.5520000e+01  -7.2273978e+07
   4.5540000e+01  -7.2273978e+07
   4.5560000e+01  -7.2273978e+07
   4.5580000e+01  -7.2273978e+07
   4.5600000e+01  -7.2273978e+07
   4.5620000e+01  -7.2273978e+07
   4.5640000e+01  -7.2273978e+07
   4.5660000e+01  -7.2273978e+07
   4.5680000e+01  -7.2273978e+07
   4.5700000e+01  -7.2273978e+07
   4.5720000e+01  -7.2273978e+07
   4.5740000e+01  -7.2273978e+07
   4.5760000e+01  -7.2273978e+07
   4.5780000e+01  -7.2273978e+07
   4.5800000e+01  -7.2273978e+07
   4.5820000e+01  -7.2273978e+07
   4.5840000e+01  -7.2273978e+07
   4.5860000e+01  -7.2273978e+07
   4.5880000e+01  -7.2273978e+07
   4.5900000e+01  -7.2273978e+07
   4.5920000e+01  -7.2273978e+07
   4.5940000e+01  -7.2273978e+07
   4.5960000e+01  -7.2273978e+07
   4.5980000e+01  -7.2273978e+07
   4.6000000e+01  -7.2273978e+07
   4.6020000e+01  -7.2273978e+07
   4.6040000e+01  -7.2273978e+07
   4.6060000e+01  -7.2273978e+07
   4.6080000e+01  -7.2273978e+07
   4.6100000e+01  -7.2273978e+07
   4.6120000e+01  -7.2273978e+07
   4.6140000e+01  -7.2273978e+07
   4.6160000e+01  -7.2273978e+07
   4.6180000e+01  -7.2273978e+07
   4.6200000e+01  -7.2273978e+07
   4.6220000e+01  -7.2273978e+07
   4.6240000e+01  -7.2273978e+07
   4.6260000e+01  -7.2273978e+07
   4.6280000e+01  -7.2273978e+07
   4.6300000e+01  -7.2273978e+07
   4.6320000e+01  -7.2273978e+07
   4.6340000e+01  -7.2273978e+07
   4.6360000e+01  -7.2273978e+07
   4.6380000e+01  -7.2273978e+07
   4.6400000e+01  -7.2273978e+07
   4.6420000e+01  -7.2273978e+07
   4.6440000e+01  -7.2273978e+07
   4.6460000e+01  -7.2273978e+07
   4.6480000e+01  -7.2273978e+07
   4.6500000e+01  -7.2273978e+07
   4.6520000e+01  -7.2273978e+07
   4.6540000e+01  -7.2273978e+07
   4.6560000e+01  -7.2273978e+07
   4.6580000e+01  -7.2273978e+07
   4.6600000e+01  -7.2273978e+07
   4.6620000e+01  -7.2273978e+07
   4.6640000e+01  -7.2273978e+07
   4.6660000e+01  -7.2273978e+07
   4.6680000e+01  -7.2273978e+07
   4.6700000e+01  -7.2273978e+07
   4.6720000e+01  -7.2273978e+07
   4.6740000e+01  -7.2273978e+07
   4.6760000e+01  -7.2273978e+07
   4.6780000e+01  -7.2273978e+07
   4.6800000e+01  -7.2273978e+07
   4.6820000e+01  -7.2273978e+07
   4.6840000e+01  -7.2273978e+07
   4.6860000e+01  -7.2273978e+07
   4.6880000e+01  -7.2273978e+07
   4.6900000e+01  -7.2273978e+07
   4.6920000e+01  -7.2273978e+07
   4.6940000e+01  -7.2273978e+07
   4.6960000e+01  -7.2273978e+07
   4.6980000e+01  -7.2273978e+07
   4.7000000e+01  -7.2273978e+07
   4.7020000e+01  -7.2273978e+07
   4.7040000e+01  -7.2273978e+07
   4.7060000e+01  -7.2273978e+07
   4.7080000e+01  -7.2273978e+07
   4.7100000e+01  -7.2273978e+07
   4.7120000e+01  -7.2273978e+07
   4.7140000e+01  -7.2273978e+07
   4.7160000e+01  -7.2273978e+07
   4.7180000e+01  -7.2273978e+07
   4.7200000e+01  -7.2273978e+07
   4.7220000e+01  -7.2273978e+07
   4.7240000e+01  -7.2273978e+07
   4.7260000e+01  -7.2273978e+07
   4.7280000e+01  -7.2273978e+07
   4.7300000e+01  -7.2273978e+07
   4.7320000e+01  -7.2273978e+07
   4.7340000e+01  -7.2273978e+07
   4.7360000e+01  -7.2273978e+07
   4.7380000e+01  -7.2273978e+07
   4.7400000e+01  -7.2273978e+07
   4.7420000e+01  -7.2273978e+07
   4.7440000e+01  -7.2273978e+07
   4.7460000e+01  -7.2273978e+07
   4.7480000e+01  -7.2273978e+07
   4.7500000e+01  -7.2273978e+07
   4.7520000e+01  -7.2273978e+07
   4.7540000e+01  -7.2273978e+07
   4.7560000e+01  -7.2273978e+07
   4.7580000e+01  -7.2273978e+07
   4.7600000e+01  -7.2273978e+07
   4.7620000e+01  -7.2273978e+07
   4.7640000e+01  -7.2273978e+07
   4.7660000e+01  -7.2273978e+07
   4.7680000e+01  -7.2273978e+07
   4.7700000e+01  -7.2273978e+07
   4.7720000e+01  -7.2273978e+07
   4.7740000e+01  -7.2273978e+07
   4.7760000e+01  -7.2273978e+07
   4.7780000e+01  -7.2273978e+07
   4.7800000e+01  -7.2273978e+07
   4.7820000e+01  -7.2273978e+07
   4.7840000e+01  -7.2273978e+07
   4.7860000e+01  -7.2273978e+07
   4.7880000e+01  -7.2273978e+07
   4.7900000e+01  -7.2273978e+07
   4.7920000e+01  -7.2273978e+07
   4.7940000e+01  -7.2273978e+07
   4.7960000e+01  -7.2273978e+07
   4.7980000e+01  -7.2273978e+07
   4.8000000e+01  -7.2273978e+07
   4.8020000e+01  -7.2273978e+07
   4.8040000e+01  -7.2273978e+07
   4.8060000e+01  -7.2273978e+07
   4.8080000e+01  -7.2273978e+07
   4.8100000e+01  -7.2273978e+07
   4.8120000e+01  -7.2273978e+07
   4.8140000e+01  -7.2273978e+07
   4.8160000e+01  -7.2273978e+07
   4.8180000e+01  -7.2273978e+07
   4.8200000e+01  -7.2273978e+07
   4.8220000e+01  -7.2273978e+07
   4.8240000e+01  -7.2273978e+07
   4.8260000e+01  -7.2273978e+07
   4.8280000e+01  -7.2273978e+07
   4.8300000e+01  -7.2273978e+07
   4.8320000e+01  -7.2273978e+07
   4.8340000e+01  -7.2273978e+07
   4.8360000e+01  -7.2273978e+07
   4.8380000e+01  -7.2273978e+07
   4.8400000e+01  -7.2273978e+07
   4.8420000e+01  -7.2273978e+07
   4.8440000e+01  -7.2273978e+07
   4.8460000e+01  -7.2273978e+07
   4.8480000e+01  -7.2273978e+07
   4.8500000e+01  -7.2273978e+07
   4.8520000e+01  -7.2273978e+07
   4.8540000e+01  -7.2273978e+07
   4.8560000e+01  -7.2273978e+07
   4.8580000e+01  -7.2273978e+07
   4.8600000e+01  -7.2273978e+07
   4.8620000e+01  -7.2273978e+07
   4.8640000e+01  -7.2273978e+07
   4.8660000e+01  -7.2273978e+07
   4.8680000e+01  -7.2273978e+07
   4.8700000e+01  -7.2273978e+07
   4.8720000e+01  -7.2273978e+07
   4.8740000e+01  -7.2273978e+07
   4.8760000e+01  -7.2273978e+07
   4.8780000e+01  -7.2273978e+07
   4.8800000e+01  -7.2273978e+07
   4.8820000e+01  -7.2273978e+07
   4.8840000e+01  -7.2273978e+07
   4.8860000e+01  -7.2273978e+07
   4.8880000e+01  -7.2273978e+07
   4.8900000e+01  -7.2273978e+07
   4.8920000e+01  -7.2273978e+07
   4.8940000e+01  -7.2273978e+07
   4.8960000e+01  -7.2273978e+07
   4.8980000e+01  -7.2273978e+07
   4.9000000e+01  -7.2273978e+07
   4.9020000e+01  -7.2273978e+07
   4.9040000e+01  -7.2273978e+07
   4.9060000e+01  -7.2273978e+07
   4.9080000e+01  -7.2273978e+07
   4.9100000e+01  -7.2273978e+07
   4.9120000e+01  -7.2273978e+07
   4.9140000e+01  -7.2273978e+07
   4.9160000e+01  -7.2273978e+07
   4.9180000e+01  -7.2273978e+07
   4.9200000e+01  -7.2273978e+07
   4.9220000e+01  -7.2273978e+07
   4.9240000e+01  -7.2273978e+07
   4.9260000e+01  -7.2273978e+07
   4.9280000e+01  -7.2273978e+07
   4.9300000e+01  -7.2273978e+07
   4.9320000e+01  -7.2273978e+07
   4.9340000e+01  -7.2273978e+07
   4.9360000e+01  -7.2273978e+07
   4.9380000e+01  -7.2273978e+07
   4.9400000e+01  -7.2273978e+07
   4.9420000e+01  -7.2273978e+07
   4.9440000e+01  -7.2273978e+07
   4.9460000e+01  -7.2273978e+07
   4.9480000e+01  -7.2273978e+07
   4.9500000e+01  -7.2273978e+07
   4.9520000e+01  -7.2273978e+07
   4.9540000e+01  -7.2273978e+07
   4.9560000e+01  -7.2273978e+07
   4.9580000e+01  -7.2273978e+07
   4.9600000e+01  -7.2273978e+07
   4.9620000e+01  -7.2273978e+07
   4.9640000e+01  -7.2273978e+07
   4.9660000e+01  -7.2273978e+07
   4.9680000e+01  -7.2273978e+07
   4.9700000e+01  -7.2273978e+07
   4.9720000e+01  -7.2273978e+07
   4.9740000e+01  -7.2273978e+07
   4.9760000e+01  -7.2273978e+07
   4.9780000e+01  -7.2273978e+07
   4.9800000e+01  -7.2273978e+07
   4.9820000e+01  -7.2273978e+07
   4.9840000e+01  -7.2273978e+07
   4.9860000e+01  -7.2273978e+07
   4.9880000e+01  -7.2273978e+07
   4.9900000e+01  -7.2273978e+07
   4.9920000e+01  -7.2273978e+07
   4.9940000e+01  -7.2273978e+07
   4.9960000e+01  -7.2273978e+07
   4.9980000e+01  -7.2273978e+07
   5.0000000e+01  -7.2273978e+07


==> data/sig2/sig5_2_example3.dat <==
   3.0000000e+01   1.1139007e+08
   3.0020000e+01   1.1682279e+08
   3.0040000e+01   1.2185638e+08
   3.0060000e+01   1.2624015e+08
   3.0080000e+01   1.2960473e+08
   3.0100000e+01   1.3182581e+08
   3.0120000e+01   1.3268243e+08
   3.0140000e+01   1.3223281e+08
   3.0160000e+01   1.3043871e+08
   3.0180000e+01   1.2754229e+08
   3.0200000e+01   1.2366986e+08
   3.0220000e+01   1.1919349e+08
   3.0240000e+01   1.1434008e+08
   3.0260000e+01   1.0952278e+08
   3.0280000e+01   1.0497725e+08
   3.0300000e+01   1.0106443e+08
   3.0320000e+01   9.7938672e+07
   3.0340000e+01   9.5836074e+07
   3.0360000e+01   9.4772846e+07
   3.0380000e+01   9.4825307e+07
   3.0400000e+01   9.5864076e+07
   3.0420000e+01   9.7817394e+07
   3.0440000e+01   1.0044799e+08
   3.0460000e+01   1.0358883e+08
   3.0480000e+01   1.0696164e+08
   3.0500000e+01   1.1037599e+08
   3.0520000e+01   1.1358724e+08
   3.0540000e+01   1.1644657e+08
   3.0560000e+01   1.1880003e+08
   3.0580000e+01   1.2058101e+08
   3.0600000e+01   1.2174667e+08
   3.0620000e+01   1.2232010e+08
   3.0640000e+01   1.2235213e+08
   3.0660000e+01   1.2192914e+08
   3.0680000e+01   1.2115525e+08
   3.0700000e+01   1.2013150e+08
   3.0720000e+01   1.1897021e+08
   3.0740000e+01   1.1773909e+08
   3.0760000e+01   1.1652421e+08
   3.0780000e+01   1.1533305e+08
   3.0800000e+01   1.1421363e+08
   3.0820000e+01   1.1311500e+08
   3.0840000e+01   1.1206138e+08
   3.0860000e+01   1.1097002e+08
   3.0880000e+01   1.0987169e+08
   3.0900000e+01   1.0869123e+08
   3.0920000e+01   1.0749549e+08
   3.0940000e+01   1.0624978e+08
   3.0960000e+01   1.0507227e+08
   3.0980000e+01   1.0397646e+08
   3.1000000e+01   1.0312472e+08
   3.1020000e+01   1.0255577e+08
   3.1040000e+01   1.0244469e+08
   3.1060000e+01   1.0281145e+08
   3.1080000e+01   1.0379682e+08
   3.1100000e+01   1.0535413e+08
   3.1120000e+01   1.0754690e+08
   3.1140000e+01   1.1022872e+08
   3.1160000e+01   1.1336643e+08
   3.1180000e+01   1.1671292e+08
   3.1200000e+01   1.2015212e+08
   3.1220000e+01   1.2337447e+08
   3.1240000e+01   1.2622817e+08
   3.1260000e+01   1.2840780e+08
   3.1280000e+01   1.2979645e+08
   3.1300000e+01   1.3016579e+08
   3.1320000e+01   1.2950446e+08
   3.1340000e+01   1.2771921e+08
   3.1360000e+01   1.2494532e+08
   3.1380000e+01   1.2124996e+08
   3.1400000e+01   1.1690825e+08
   3.1420000e+01   1.1212748e+08
   3.1440000e+01   1.0726848e+08
   3.1460000e+01   1.0261353e+08
   3.1480000e+01   9.8521808e+07
   3.1500000e+01   9.5260655e+07
   3.1520000e+01   9.3090026e+07
   3.1540000e+01   9.2176631e+07
   3.1560000e+01   9.2604246e+07
   3.1580000e+01   9.4382384e+07
   3.1600000e+01   9.7390168e+07
   3.1620000e+01   1.0146985e+08
   3.1640000e+01   1.0632518e+08
   3.1660000e+01   1.1167551e+08
   3.1680000e+01   1.1712452e+08
   3.1700000e+01   1.2235750e+08
   3.1720000e+01   1.2697710e+08
   3.1740000e+01   1.3073842e+08
   3.1760000e+01   1.3333979e+08
   3.1780000e+01   1.3469037e+08
   3.1800000e+01   1.3465033e+08
   3.1820000e+01   1.3332308e+08
   3.1840000e+01   1.3074529e+08
   3.1860000e+01   1.2720015e+08
   3.1880000e+01   1.2286164e+08
   3.1900000e+01   1.1812766e+08
   3.1920000e+01   1.1323195e+08
   3.1940000e+01   1.0859243e+08
   3.1960000e+01   1.0441048e+08
   3.1980000e+01   1.0103195e+08
   3.2000000e+01   9.8545789e+07
   3.2020000e+01   9.7164145e+07
   3.2040000e+01   9.6820728e+07
   3.2060000e+01   9.7576303e+07
   3.2080000e+01   9.9216937e+07
   3.2100000e+01   1.0167859e+08
   3.2120000e+01   1.0465117e+08
   3.2140000e+01   1.0800533e+08
   3.2160000e+01   1.1140959e+08
   3.2180000e+01   1.1473937e+08
   3.2200000e+01   1.1771549e+08
   3.2220000e+01   1.2027393e+08
   3.2240000e+01   1.2223739e+08
   3.2260000e+01   1.2362897e+08
   3.2280000e+01   1.2438316e+08
   3.2300000e+01   1.2460464e+08
   3.2320000e+01   1.2431163e+08
   3.2340000e+01   1.2365730e+08
   3.2360000e+01   1.2269604e+08
   3.2380000e+01   1.2158164e+08
   3.2400000e+01   1.2035945e+08
   3.2420000e+01   1.1914181e+08
   3.2440000e+01   1.1793734e+08
   3.2460000e+01   1.1679865e+08
   3.2480000e+01   1.1569600e+08
   3.2500000e+01   1.1463115e+08
   3.2520000e+01   1.1356071e+08
   3.2540000e+01   1.1246337e+08
   3.2560000e+01   1.1131982e+08
   3.2580000e+01   1.1011985e+08
   3.2600000e+01   1.0889794e+08
   3.2620000e+01   1.0767999e+08
   3.2640000e+01   1.0656149e+08
   3.2660000e+01   1.0560401e+08
   3.2680000e+01   1.0494681e+08
   3.2700000e+01   1.0465571e+08
   3.2720000e+01   1.0487680e+08
   3.2740000e+01   1.0563082e+08
   3.2760000e+01   1.0702383e+08
   3.2780000e+01   1.0898669e+08
   3.2800000e+01   1.1154682e+08
   3.2820000e+01   1.1452326e+08
   3.2840000e+01   1.1785448e+08
   3.2860000e+01   1.2125999e+08
   3.2880000e+01   1.2461540e+08
   3.2900000e+01   1.2758997e+08
   3.2920000e+01   1.3005215e+08
   3.2940000e+01   1.3169535e+08
   3.2960000e+01   1.3245055e+08
   3.2980000e+01   1.3210910e+08
   3.3000000e+01   1.3072710e+08
   3.3020000e+01   1.2824091e+08
   3.3040000e+01   1.2486269e+08
   3.3060000e+01   1.2067893e+08
   3.3080000e+01   1.1603984e+08
   3.3100000e+01   1.1114196e+08
   3.3120000e+01   1.0640813e+08
   3.3140000e+01   1.0206788e+08
   3.3160000e+01   9.8523134e+07
   3.3180000e+01   9.5944245e+07
   3.3200000e+01   9.4618001e+07
   3.3220000e+01   9.4578032e+07
   3.3240000e+01   9.5930319e+07
   3.3260000e+01   9.8532961e+07
   3.3280000e+01   1.0229763e+08
   3.3300000e+01   1.0691850e+08
   3.3320000e+01   1.1215765e+08
   3.3340000e+01   1.1760683e+08
   3.3360000e+01   1.2296566e+08
   3.3380000e+01   1.2782005e+08
   3.3400000e+01   1.3190886e+08
   3.3420000e+01   1.3491410e+08
   3.3440000e+01   1.3670149e+08
   3.3460000e+01   1.3712312e+08
   3.3480000e+01   1.3621987e+08
   3.3500000e+01   1.3403871e+08
   3.3520000e+01   1.3078880e+08
   3.3540000e+01   1.2668295e+08
   3.3560000e+01   1.2204011e+08
   3.3580000e+01   1.1716483e+08
   3.3600000e+01   1.1239766e+08
   3.3620000e+01   1.0803840e+08
   3.3640000e+01   1.0435859e+08
   3.3660000e+01   1.0156770e+08
   3.3680000e+01   9.9798410e+07
   3.3700000e+01   9.9123676e+07
   3.3720000e+01   9.9507156e+07
   3.3740000e+01   1.0088766e+08
   3.3760000e+01   1.0307917e+08
   3.3780000e+01   1.0592909e+08
   3.3800000e+01   1.0916173e+08
   3.3820000e+01   1.1260022e+08
   3.3840000e+01   1.1595500e+08
   3.3860000e+01   1.1909466e+08
   3.3880000e+01   1.2178173e+08
   3.3900000e+01   1.2397850e+08
   3.3920000e+01   1.2553800e+08
   3.3940000e+01   1.2652834e+08
   3.3960000e+01   1.2689452e+08
   3.3980000e+01   1.2678950e+08
   3.4000000e+01   1.2621663e+08
   3.4020000e+01   1.2537323e+08
   3.4040000e+01   1.2426990e+08
   3.4060000e+01   1.2310326e+08
   3.4080000e+01   1.2184760e+08
   3.4100000e+01   1.2066437e+08
   3.4120000e+01   1.1947277e+08
   3.4140000e+01   1.1838821e+08
   3.4160000e+01   1.1728453e+08
   3.4180000e+01   1.1624616e+08
   3.4200000e+01   1.1513378e+08
   3.4220000e+01   1.1403073e+08
   3.4240000e+01   1.1282485e+08
   3.4260000e+01   1.1162689e+08
   3.4280000e+01   1.1038039e+08
   3.4300000e+01   1.0923677e+08
   3.4320000e+01   1.0819720e+08
   3.4340000e+01   1.0744173e+08
   3.4360000e+01   1.0700399e+08
   3.4380000e+01   1.0705404e+08
   3.4400000e+01   1.0761608e+08
   3.4420000e+01   1.0879848e+08
   3.4440000e+01   1.1057218e+08
   3.4460000e+01   1.1294184e+08
   3.4480000e+01   1.1579685e+08
   3.4500000e+01   1.1902461e+08
   3.4520000e+01   1.2243636e+08
   3.4540000e+01   1.2582551e+08
   3.4560000e+01   1.2896427e+08
   3.4580000e+01   1.3161025e+08
   3.4600000e+01   1.3355980e+08
   3.4620000e+01   1.3461290e+08
   3.4640000e+01   1.3465785e+08
   3.4660000e+01   1.3360707e+08
   3.4680000e+01   1.3149371e+08
   3.4700000e+01   1.2837669e+08
   3.4720000e+01   1.2445211e+08
   3.4740000e+01   1.1991126e+08
   3.4760000e+01   1.1508273e+08
   3.4780000e+01   1.1023210e+08
   3.4800000e+01   1.0574596e+08
   3.4820000e+01   1.0187664e+08
   3.4840000e+01   9.8973983e+07
   3.4860000e+01   9.7183903e+07
   3.4880000e+01   9.6733960e+07
   3.4900000e+01   9.7595711e+07
   3.4920000e+01   9.9822958e+07
   3.4940000e+01   1.0319424e+08
   3.4960000e+01   1.0758978e+08
   3.4980000e+01   1.1263075e+08
   3.5000000e+01   1.1807996e+08
   3.5020000e+01   1.2347971e+08
   3.5040000e+01   1.2857033e+08
   3.5060000e+01   1.3291671e+08
   3.5080000e+01   1.3633709e+08
   3.5100000e+01   1.3851633e+08
   3.5120000e+01   1.3942464e+08
   3.5140000e+01   1.3892962e+08
   3.5160000e+01   1.3718132e+08
   3.5180000e+01   1.3423823e+08
   3.5200000e+01   1.3040459e+08
   3.5220000e+01   1.2588373e+08
   3.5240000e+01   1.2106231e+08
   3.5260000e+01   1.1620518e+08
   3.5280000e+01   1.1168731e+08
   3.5300000e+01   1.0773994e+08
   3.5320000e+01   1.0464043e+08
   3.5340000e+01   1.0250919e+08
   3.5360000e+01   1.0147141e+08
   3.5380000e+01   1.0150273e+08
   3.5400000e+01   1.0256456e+08
   3.5420000e+01   1.0450525e+08
   3.5440000e+01   1.0715470e+08
   3.5460000e+01   1.1029094e+08
   3.5480000e+01   1.1367659e+08
   3.5500000e+01   1.1709369e+08
   3.5520000e+01   1.2030974e+08
   3.5540000e+01   1.2317839e+08
   3.5560000e+01   1.2552796e+08
   3.5580000e+01   1.2732280e+08
   3.5600000e+01   1.2847762e+08
   3.5620000e+01   1.2906690e+08
   3.5640000e+01   1.2908308e+08
   3.5660000e+01   1.2867759e+08
   3.5680000e+01   1.2788279e+08
   3.5700000e+01   1.2688006e+08
   3.5720000e+01   1.2569205e+08
   3.5740000e+01   1.2448682e+08
   3.5760000e+01   1.2323989e+08
   3.5780000e+01   1.2207919e+08
   3.5800000e+01   1.2092347e+08
   3.5820000e+01   1.1985908e+08
   3.5840000e+01   1.1876569e+08
   3.5860000e+01   1.1771125e+08
   3.5880000e+01   1.1657100e+08
   3.5900000e+01   1.1542796e+08
   3.5920000e+01   1.1419035e+08
   3.5940000e+01   1.1298072e+08
   3.5960000e+01   1.1176250e+08
   3.5980000e+01   1.1070190e+08
   3.6000000e+01   1.0980988e+08
   3.6020000e+01   1.0927721e+08
   3.6040000e+01   1.0912572e+08
   3.6060000e+01   1.0953063e+08
   3.6080000e+01   1.1047636e+08
   3.6100000e+01   1.1207306e+08
   3.6120000e+01   1.1422808e+08
   3.6140000e+01   1.1694953e+08
   3.6160000e+01   1.2005181e+08
   3.6180000e+01   1.2343665e+08
   3.6200000e+01   1.2684306e+08
   3.6220000e+01   1.3010021e+08
   3.6240000e+01   1.3292369e+08
   3.6260000e+01   1.3513307e+08
   3.6280000e+01   1.3649257e+08
   3.6300000e+01   1.3688671e+08
   3.6320000e+01   1.3619568e+08
   3.6340000e+01   1.3443015e+08
   3.6360000e+01   1.3162684e+08
   3.6380000e+01   1.2794461e+08
   3.6400000e+01   1.2357696e+08
   3.6420000e+01   1.1880124e+08
   3.6440000e+01   1.1392319e+08
   3.6460000e+01   1.0926502e+08
   3.6480000e+01   1.0516401e+08
   3.6500000e+01   1.0189165e+08
   3.6520000e+01   9.9723873e+07
   3.6540000e+01   9.8791721e+07
   3.6560000e+01   9.9234845e+07
   3.6580000e+01   1.0098833e+08
   3.6600000e+01   1.0402187e+08
   3.6620000e+01   1.0807323e+08
   3.6640000e+01   1.1296128e+08
   3.6660000e+01   1.1827979e+08
   3.6680000e+01   1.2376674e+08
   3.6700000e+01   1.2896229e+08
   3.6720000e+01   1.3362406e+08
   3.6740000e+01   1.3734073e+08
   3.6760000e+01   1.3998653e+08
   3.6780000e+01   1.4128550e+08
   3.6800000e+01   1.4129010e+08
   3.6820000e+01   1.3990526e+08
   3.6840000e+01   1.3737158e+08
   3.6860000e+01   1.3376430e+08
   3.6880000e+01   1.2946915e+08
   3.6900000e+01   1.2467123e+08
   3.6920000e+01   1.1981765e+08
   3.6940000e+01   1.1511536e+08
   3.6960000e+01   1.1097492e+08
   3.6980000e+01   1.0753574e+08
   3.7000000e+01   1.0509264e+08
   3.7020000e+01   1.0365182e+08
   3.7040000e+01   1.0335430e+08
   3.7060000e+01   1.0405246e+08
   3.7080000e+01   1.0574032e+08
   3.7100000e+01   1.0814787e+08
   3.7120000e+01   1.1116597e+08
   3.7140000e+01   1.1447061e+08
   3.7160000e+01   1.1791584e+08
   3.7180000e+01   1.2120146e+08
   3.7200000e+01   1.2421140e+08
   3.7220000e+01   1.2673194e+08
   3.7240000e+01   1.2872021e+08
   3.7260000e+01   1.3008023e+08
   3.7280000e+01   1.3085061e+08
   3.7300000e+01   1.3104548e+08
   3.7320000e+01   1.3076202e+08
   3.7340000e+01   1.3008483e+08
   3.7360000e+01   1.2912760e+08
   3.7380000e+01   1.2799477e+08
   3.7400000e+01   1.2677058e+08
   3.7420000e+01   1.2554035e+08
   3.7440000e+01   1.2432736e+08
   3.7460000e+01   1.2318249e+08
   3.7480000e+01   1.2206472e+08
   3.7500000e+01   1.2100027e+08
   3.7520000e+01   1.1990774e+08
   3.7540000e+01   1.1881754e+08
   3.7560000e+01   1.1764494e+08
   3.7580000e+01   1.1645802e+08
   3.7600000e+01   1.1520147e+08
   3.7620000e+01   1.1400100e+08
   3.7640000e+01   1.1284357e+08
   3.7660000e+01   1.1190812e+08
   3.7680000e+01   1.1120705e+08
   3.7700000e+01   1.1094460e+08
   3.7720000e+01   1.1111553e+08
   3.7740000e+01   1.1190618e+08
   3.7760000e+01   1.1324307e+08
   3.7780000e+01   1.1524962e+08
   3.7800000e+01   1.1774920e+08
   3.7820000e+01   1.2077449e+08
   3.7840000e+01   1.2404201e+08
   3.7860000e+01   1.2749928e+08
   3.7880000e+01   1.3078920e+08
   3.7900000e+01   1.3381510e+08
   3.7920000e+01   1.3621209e+08
   3.7940000e+01   1.3790274e+08
   3.7960000e+01   1.3859418e+08
   3.7980000e+01   1.3829513e+08
   3.8000000e+01   1.3684999e+08
   3.8020000e+01   1.3440205e+08
   3.8040000e+01   1.3096072e+08
   3.8060000e+01   1.2681141e+08
   3.8080000e+01   1.2211100e+08
   3.8100000e+01   1.1724289e+08
   3.8120000e+01   1.1245241e+08
   3.8140000e+01   1.0813681e+08
   3.8160000e+01   1.0454219e+08
   3.8180000e+01   1.0198316e+08
   3.8200000e+01   1.0061523e+08
   3.8220000e+01   1.0059037e+08
   3.8240000e+01   1.0190989e+08
   3.8260000e+01   1.0452304e+08
   3.8280000e+01   1.0826270e+08
   3.8300000e+01   1.1289057e+08
   3.8320000e+01   1.1810966e+08
   3.8340000e+01   1.2356302e+08
   3.8360000e+01   1.2890477e+08
   3.8380000e+01   1.3375915e+08
   3.8400000e+01   1.3783375e+08
   3.8420000e+01   1.4083248e+08
   3.8440000e+01   1.4260884e+08
   3.8460000e+01   1.4301634e+08
   3.8480000e+01   1.4210511e+08
   3.8500000e+01   1.3990227e+08
   3.8520000e+01   1.3664768e+08
   3.8540000e+01   1.3251333e+08
   3.8560000e+01   1.2786949e+08
   3.8580000e+01   1.2296075e+08
   3.8600000e+01   1.1819578e+08
   3.8620000e+01   1.1380077e+08
   3.8640000e+01   1.1012601e+08
   3.8660000e+01   1.0729825e+08
   3.8680000e+01   1.0553823e+08
   3.8700000e+01   1.0482427e+08
   3.8720000e+01   1.0522316e+08
   3.8740000e+01   1.0656078e+08
   3.8760000e+01   1.0877379e+08
   3.8780000e+01   1.1157740e+08
   3.8800000e+01   1.1483582e+08
   3.8820000e+01   1.1822516e+08
   3.8840000e+01   1.2160816e+08
   3.8860000e+01   1.2469624e+08
   3.8880000e+01   1.2741218e+08
   3.8900000e+01   1.2955609e+08
   3.8920000e+01   1.3114286e+08
   3.8940000e+01   1.3208063e+08
   3.8960000e+01   1.3247149e+08
   3.8980000e+01   1.3231413e+08
   3.9000000e+01   1.3176477e+08
   3.9020000e+01   1.3086779e+08
   3.9040000e+01   1.2978854e+08
   3.9060000e+01   1.2856695e+08
   3.9080000e+01   1.2733547e+08
   3.9100000e+01   1.2609779e+08
   3.9120000e+01   1.2492865e+08
   3.9140000e+01   1.2379196e+08
   3.9160000e+01   1.2270773e+08
   3.9180000e+01   1.2162050e+08
   3.9200000e+01   1.2052355e+08
   3.9220000e+01   1.1937595e+08
   3.9240000e+01   1.1818020e+08
   3.9260000e+01   1.1694296e+08
   3.9280000e+01   1.1570099e+08
   3.9300000e+01   1.1452308e+08
   3.9320000e+01   1.1348339e+08
   3.9340000e+01   1.1269819e+08
   3.9360000e+01   1.1225592e+08
   3.9380000e+01   1.1228204e+08
   3.9400000e+01   1.1283367e+08
   3.9420000e+01   1.1400007e+08
   3.9440000e+01   1.1575609e+08
   3.9460000e+01   1.1811837e+08
   3.9480000e+01   1.2094853e+08
   3.9500000e+01   1.2417650e+08
   3.9520000e+01   1.2755700e+08
   3.9540000e+01   1.3095217e+08
   3.9560000e+01   1.3405431e+08
   3.9580000e+01   1.3670958e+08
   3.9600000e+01   1.3861896e+08
   3.9620000e+01   1.3968155e+08
   3.9640000e+01   1.3968450e+08
   3.9660000e+01   1.3864194e+08
   3.9680000e+01   1.3648453e+08
   3.9700000e+01   1.3337569e+08
   3.9720000e+01   1.2940360e+08
   3.9740000e+01   1.2487276e+08
   3.9760000e+01   1.1999309e+08
   3.9780000e+01   1.1515498e+08
   3.9800000e+01   1.1061536e+08
   3.9820000e+01   1.0676127e+08
   3.9840000e+01   1.0380394e+08
   3.9860000e+01   1.0203216e+08
   3.9880000e+01   1.0152727e+08
   3.9900000e+01   1.0240987e+08
   3.9920000e+01   1.0458327e+08
   3.9940000e+01   1.0797647e+08
   3.9960000e+01   1.1231985e+08
   3.9980000e+01   1.1738316e+08
   4.0000000e+01   1.2278051e+08
   4.0020000e+01   1.2820330e+08
   4.0040000e+01   1.3324091e+08
   4.0060000e+01   1.3760975e+08
   4.0080000e+01   1.4097695e+08
   4.0100000e+01   1.4317477e+08
   4.0120000e+01   1.4403223e+08
   4.0140000e+01   1.4354908e+08
   4.0160000e+01   1.4175402e+08
   4.0180000e+01   1.3881517e+08
   4.0200000e+01   1.3493996e+08
   4.0220000e+01   1.3041556e+08
   4.0240000e+01   1.2555898e+08
   4.0260000e+01   1.2069098e+08
   4.0280000e+01   1.1614470e+08
   4.0300000e+01   1.1218101e+08
   4.0320000e+01   1.0905871e+08
   4.0340000e+01   1.0690786e+08
   4.0360000e+01   1.0585232e+08
   4.0380000e+01   1.0586066e+08
   4.0400000e+01   1.0691106e+08
   4.0420000e+01   1.0882338e+08
   4.0440000e+01   1.1146916e+08
   4.0460000e+01   1.1457015e+08
   4.0480000e+01   1.1795972e+08
   4.0500000e+01   1.2133449e+08
   4.0520000e+01   1.2456102e+08
   4.0540000e+01   1.2738040e+08
   4.0560000e+01   1.2974596e+08
   4.0580000e+01   1.3148534e+08
   4.0600000e+01   1.3266005e+08
   4.0620000e+01   1.3318940e+08
   4.0640000e+01   1.3322769e+08
   4.0660000e+01   1.3275911e+08
   4.0680000e+01   1.3198847e+08
   4.0700000e+01   1.3091932e+08
   4.0720000e+01   1.2975843e+08
   4.0740000e+01   1.2848332e+08
   4.0760000e+01   1.2726611e+08
   4.0780000e+01   1.2603368e+08
   4.0800000e+01   1.2490820e+08
   4.0820000e+01   1.2377262e+08
   4.0840000e+01   1.2270784e+08
   4.0860000e+01   1.2158448e+08
   4.0880000e+01   1.2046960e+08
   4.0900000e+01   1.1926144e+08
   4.0920000e+01   1.1804428e+08
   4.0940000e+01   1.1677478e+08
   4.0960000e+01   1.1557138e+08
   4.0980000e+01   1.1445600e+08
   4.1000000e+01   1.1357466e+08
   4.1020000e+01   1.1299057e+08
   4.1040000e+01   1.1284749e+08
   4.1060000e+01   1.1320376e+08
   4.1080000e+01   1.1415537e+08
   4.1100000e+01   1.1570769e+08
   4.1120000e+01   1.1786435e+08
   4.1140000e+01   1.2054714e+08
   4.1160000e+01   1.2364586e+08
   4.1180000e+01   1.2699769e+08
   4.1200000e+01   1.3039517e+08
   4.1220000e+01   1.3362456e+08
   4.1240000e+01   1.3643319e+08
   4.1260000e+01   1.3861973e+08
   4.1280000e+01   1.3995841e+08
   4.1300000e+01   1.4033332e+08
   4.1320000e+01   1.3961669e+08
   4.1340000e+01   1.3783404e+08
   4.1360000e+01   1.3500100e+08
   4.1380000e+01   1.3130440e+08
   4.1400000e+01   1.2690151e+08
   4.1420000e+01   1.2211682e+08
   4.1440000e+01   1.1719635e+08
   4.1460000e+01   1.1253659e+08
   4.1480000e+01   1.0838606e+08
   4.1500000e+01   1.0511972e+08
   4.1520000e+01   1.0289652e+08
   4.1540000e+01   1.0197763e+08
   4.1560000e+01   1.0236044e+08
   4.1580000e+01   1.0413369e+08
   4.1600000e+01   1.0710319e+08
   4.1620000e+01   1.1117909e+08
   4.1640000e+01   1.1600060e+08
   4.1660000e+01   1.2134680e+08
   4.1680000e+01   1.2676463e+08
   4.1700000e+01   1.3199073e+08
   4.1720000e+01   1.3657952e+08
   4.1740000e+01   1.4032949e+08
   4.1760000e+01   1.4289832e+08
   4.1780000e+01   1.4423164e+08
   4.1800000e+01   1.4415716e+08
   4.1820000e+01   1.4280522e+08
   4.1840000e+01   1.4019266e+08
   4.1860000e+01   1.3661519e+08
   4.1880000e+01   1.3224323e+08
   4.1900000e+01   1.2747107e+08
   4.1920000e+01   1.2254459e+08
   4.1940000e+01   1.1786340e+08
   4.1960000e+01   1.1365505e+08
   4.1980000e+01   1.1023304e+08
   4.2000000e+01   1.0772624e+08
   4.2020000e+01   1.0630063e+08
   4.2040000e+01   1.0594228e+08
   4.2060000e+01   1.0665429e+08
   4.2080000e+01   1.0828481e+08
   4.2100000e+01   1.1070288e+08
   4.2120000e+01   1.1366916e+08
   4.2140000e+01   1.1697855e+08
   4.2160000e+01   1.2037860e+08
   4.2180000e+01   1.2366206e+08
   4.2200000e+01   1.2663356e+08
   4.2220000e+01   1.2914433e+08
   4.2240000e+01   1.3110122e+08
   4.2260000e+01   1.3244326e+08
   4.2280000e+01   1.3318929e+08
   4.2300000e+01   1.3335866e+08
   4.2320000e+01   1.3305662e+08
   4.2340000e+01   1.3234808e+08
   4.2360000e+01   1.3137708e+08
   4.2380000e+01   1.3020735e+08
   4.2400000e+01   1.2897523e+08
   4.2420000e+01   1.2770124e+08
   4.2440000e+01   1.2648753e+08
   4.2460000e+01   1.2529169e+08
   4.2480000e+01   1.2417978e+08
   4.2500000e+01   1.2305864e+08
   4.2520000e+01   1.2197668e+08
   4.2540000e+01   1.2082574e+08
   4.2560000e+01   1.1966706e+08
   4.2580000e+01   1.1841638e+08
   4.2600000e+01   1.1717613e+08
   4.2620000e+01   1.1590988e+08
   4.2640000e+01   1.1477033e+08
   4.2660000e+01   1.1376757e+08
   4.2680000e+01   1.1308653e+08
   4.2700000e+01   1.1275405e+08
   4.2720000e+01   1.1294917e+08
   4.2740000e+01   1.1366542e+08
   4.2760000e+01   1.1503173e+08
   4.2780000e+01   1.1695974e+08
   4.2800000e+01   1.1949266e+08
   4.2820000e+01   1.2243725e+08
   4.2840000e+01   1.2573963e+08
   4.2860000e+01   1.2911595e+08
   4.2880000e+01   1.3244005e+08
   4.2900000e+01   1.3538643e+08
   4.2920000e+01   1.3781453e+08
   4.2940000e+01   1.3942893e+08
   4.2960000e+01   1.4014631e+08
   4.2980000e+01   1.3977531e+08
   4.3000000e+01   1.3835038e+08
   4.3020000e+01   1.3583463e+08
   4.3040000e+01   1.3240796e+08
   4.3060000e+01   1.2819562e+08
   4.3080000e+01   1.2350317e+08
   4.3100000e+01   1.1857933e+08
   4.3120000e+01   1.1378802e+08
   4.3140000e+01   1.0942643e+08
   4.3160000e+01   1.0582147e+08
   4.3180000e+01   1.0322668e+08
   4.3200000e+01   1.0183975e+08
   4.3220000e+01   1.0178880e+08
   4.3240000e+01   1.0308155e+08
   4.3260000e+01   1.0567755e+08
   4.3280000e+01   1.0938357e+08
   4.3300000e+01   1.1400149e+08
   4.3320000e+01   1.1918177e+08
   4.3340000e+01   1.2462998e+08
   4.3360000e+01   1.2992876e+08
   4.3380000e+01   1.3478209e+08
   4.3400000e+01   1.3880825e+08
   4.3420000e+01   1.4181131e+08
   4.3440000e+01   1.4353184e+08
   4.3460000e+01   1.4394969e+08
   4.3480000e+01   1.4297548e+08
   4.3500000e+01   1.4078770e+08
   4.3520000e+01   1.3746496e+08
   4.3540000e+01   1.3334869e+08
   4.3560000e+01   1.2863342e+08
   4.3580000e+01   1.2374477e+08
   4.3600000e+01   1.1890684e+08
   4.3620000e+01   1.1453273e+08
   4.3640000e+01   1.1078552e+08
   4.3660000e+01   1.0797826e+08
   4.3680000e+01   1.0614734e+08
   4.3700000e+01   1.0545369e+08
   4.3720000e+01   1.0578256e+08
   4.3740000e+01   1.0714111e+08
   4.3760000e+01   1.0928456e+08
   4.3780000e+01   1.1210891e+08
   4.3800000e+01   1.1529959e+08
   4.3820000e+01   1.1870709e+08
   4.3840000e+01   1.2202608e+08
   4.3860000e+01   1.2512782e+08
   4.3880000e+01   1.2778432e+08
   4.3900000e+01   1.2993659e+08
   4.3920000e+01   1.3146885e+08
   4.3940000e+01   1.3240925e+08
   4.3960000e+01   1.3275066e+08
   4.3980000e+01   1.3259052e+08
   4.4000000e+01   1.3199598e+08
   4.4020000e+01   1.3109223e+08
   4.4040000e+01   1.2997095e+08
   4.4060000e+01   1.2873924e+08
   4.4080000e+01   1.2746950e+08
   4.4100000e+01   1.2621691e+08
   4.4120000e+01   1.2501543e+08
   4.4140000e+01   1.2385708e+08
   4.4160000e+01   1.2274777e+08
   4.4180000e+01   1.2163163e+08
   4.4200000e+01   1.2051666e+08
   4.4220000e+01   1.1933330e+08
   4.4240000e+01   1.1812622e+08
   4.4260000e+01   1.1684664e+08
   4.4280000e+01   1.1559958e+08
   4.4300000e+01   1.1437370e+08
   4.4320000e+01   1.1333387e+08
   4.4340000e+01   1.1249663e+08
   4.4360000e+01   1.1205820e+08
   4.4380000e+01   1.1202843e+08
   4.4400000e+01   1.1258892e+08
   4.4420000e+01   1.1369405e+08
   4.4440000e+01   1.1546551e+08
   4.4460000e+01   1.1776050e+08
   4.4480000e+01   1.2061200e+08
   4.4500000e+01   1.2376838e+08
   4.4520000e+01   1.2717354e+08
   4.4540000e+01   1.3049516e+08
   4.4560000e+01   1.3362294e+08
   4.4580000e+01   1.3620426e+08
   4.4600000e+01   1.3813841e+08
   4.4620000e+01   1.3912825e+08
   4.4640000e+01   1.3915299e+08
   4.4660000e+01   1.3804057e+08
   4.4680000e+01   1.3590079e+08
   4.4700000e+01   1.3272519e+08
   4.4720000e+01   1.2876728e+08
   4.4740000e+01   1.2417200e+08
   4.4760000e+01   1.1930387e+08
   4.4780000e+01   1.1440416e+08
   4.4800000e+01   1.0987251e+08
   4.4820000e+01   1.0596172e+08
   4.4840000e+01   1.0300730e+08
   4.4860000e+01   1.0118516e+08
   4.4880000e+01   1.0067790e+08
   4.4900000e+01   1.0151634e+08
   4.4920000e+01   1.0368267e+08
   4.4940000e+01   1.0703727e+08
   4.4960000e+01   1.1136939e+08
   4.4980000e+01   1.1639869e+08
   4.5000000e+01   1.2178144e+08
   4.5020000e+01   1.2717314e+08
   4.5040000e+01   1.3219378e+08
   4.5060000e+01   1.3653358e+08
   4.5080000e+01   1.3988067e+08
   4.5100000e+01   1.4205290e+08
   4.5120000e+01   1.4288459e+08
   4.5140000e+01   1.4238162e+08
   4.5160000e+01   1.4055330e+08
   4.5180000e+01   1.3760139e+08
   4.5200000e+01   1.3368541e+08
   4.5220000e+01   1.2915458e+08
   4.5240000e+01   1.2425043e+08
   4.5260000e+01   1.1938239e+08
   4.5280000e+01   1.1478265e+08
   4.5300000e+01   1.1082450e+08
   4.5320000e+01   1.0764462e+08
   4.5340000e+01   1.0550328e+08
   4.5360000e+01   1.0438761e+08
   4.5380000e+01   1.0440890e+08
   4.5400000e+01   1.0539620e+08
   4.5420000e+01   1.0732599e+08
   4.5440000e+01   1.0990436e+08
   4.5460000e+01   1.1302778e+08
   4.5480000e+01   1.1634600e+08
   4.5500000e+01   1.1974642e+08
   4.5520000e+01   1.2289951e+08
   4.5540000e+01   1.2574575e+08
   4.5560000e+01   1.2803697e+08
   4.5580000e+01   1.2980357e+08
   4.5600000e+01   1.3090344e+08
   4.5620000e+01   1.3145985e+08
   4.5640000e+01   1.3142353e+08
   4.5660000e+01   1.3098114e+08
   4.5680000e+01   1.3013661e+08
   4.5700000e+01   1.2909307e+08
   4.5720000e+01   1.2785831e+08
   4.5740000e+01   1.2660915e+08
   4.5760000e+01   1.2531793e+08
   4.5780000e+01   1.2411086e+08
   4.5800000e+01   1.2291359e+08
   4.5820000e+01   1.2179953e+08
   4.5840000e+01   1.2066864e+08
   4.5860000e+01   1.1955993e+08
   4.5880000e+01   1.1838676e+08
   4.5900000e+01   1.1718509e+08
   4.5920000e+01   1.1591817e+08
   4.5940000e+01   1.1464650e+08
   4.5960000e+01   1.1340224e+08
   4.5980000e+01   1.1227609e+08
   4.6000000e+01   1.1136225e+08
   4.6020000e+01   1.1076002e+08
   4.6040000e+01   1.1059138e+08
   4.6060000e+01   1.1092352e+08
   4.6080000e+01   1.1185593e+08
   4.6100000e+01   1.1337797e+08
   4.6120000e+01   1.1552263e+08
   4.6140000e+01   1.1816803e+08
   4.6160000e+01   1.2126234e+08
   4.6180000e+01   1.2457001e+08
   4.6200000e+01   1.2796939e+08
   4.6220000e+01   1.3114930e+08
   4.6240000e+01   1.3396444e+08
   4.6260000e+01   1.3609730e+08
   4.6280000e+01   1.3744592e+08
   4.6300000e+01   1.3776386e+08
   4.6320000e+01   1.3705941e+08
   4.6340000e+01   1.3521752e+08
   4.6360000e+01   1.3239822e+08
   4.6380000e+01   1.2864005e+08
   4.6400000e+01   1.2425362e+08
   4.6420000e+01   1.1940344e+08
   4.6440000e+01   1.1450406e+08
   4.6460000e+01   1.0977404e+08
   4.6480000e+01   1.0564926e+08
   4.6500000e+01   1.0230948e+08
   4.6520000e+01   1.0011472e+08
   4.6540000e+01   9.9121599e+07
   4.6560000e+01   9.9533786e+07
   4.6580000e+01   1.0123335e+08
   4.6600000e+01   1.0423218e+08
   4.6620000e+01   1.0823586e+08
   4.6640000e+01   1.1308538e+08
   4.6660000e+01   1.1836183e+08
   4.6680000e+01   1.2380537e+08
   4.6700000e+01   1.2896407e+08
   4.6720000e+01   1.3357671e+08
   4.6740000e+01   1.3726047e+08
   4.6760000e+01   1.3985171e+08
   4.6780000e+01   1.4112031e+08
   4.6800000e+01   1.4106506e+08
   4.6820000e+01   1.3965241e+08
   4.6840000e+01   1.3705320e+08
   4.6860000e+01   1.3342131e+08
   4.6880000e+01   1.2905565e+08
   4.6900000e+01   1.2423591e+08
   4.6920000e+01   1.1930901e+08
   4.6940000e+01   1.1458697e+08
   4.6960000e+01   1.1037187e+08
   4.6980000e+01   1.0691571e+08
   4.7000000e+01   1.0439637e+08
   4.7020000e+01   1.0294260e+08
   4.7040000e+01   1.0256702e+08
   4.7060000e+01   1.0325603e+08
   4.7080000e+01   1.0486481e+08
   4.7100000e+01   1.0726564e+08
   4.7120000e+01   1.1020416e+08
   4.7140000e+01   1.1350359e+08
   4.7160000e+01   1.1686860e+08
   4.7180000e+01   1.2014946e+08
   4.7200000e+01   1.2307928e+08
   4.7220000e+01   1.2559328e+08
   4.7240000e+01   1.2750345e+08
   4.7260000e+01   1.2885299e+08
   4.7280000e+01   1.2954850e+08
   4.7300000e+01   1.2972848e+08
   4.7320000e+01   1.2937337e+08
   4.7340000e+01   1.2867733e+08
   4.7360000e+01   1.2765182e+08
   4.7380000e+01   1.2649606e+08
   4.7400000e+01   1.2520770e+08
   4.7420000e+01   1.2395019e+08
   4.7440000e+01   1.2267748e+08
   4.7460000e+01   1.2150110e+08
   4.7480000e+01   1.2032806e+08
   4.7500000e+01   1.1922763e+08
   4.7520000e+01   1.1808487e+08
   4.7540000e+01   1.1695336e+08
   4.7560000e+01   1.1573620e+08
   4.7580000e+01   1.1450236e+08
   4.7600000e+01   1.1320669e+08
   4.7620000e+01   1.1195422e+08
   4.7640000e+01   1.1076279e+08
   4.7660000e+01   1.0977041e+08
   4.7680000e+01   1.0904102e+08
   4.7700000e+01   1.0871636e+08
   4.7720000e+01   1.0886515e+08
   4.7740000e+01   1.0958867e+08
   4.7760000e+01   1.1090903e+08
   4.7780000e+01   1.1284449e+08
   4.7800000e+01   1.1533237e+08
   4.7820000e+01   1.1828299e+08
   4.7840000e+01   1.2154314e+08
   4.7860000e+01   1.2492243e+08
   4.7880000e+01   1.2820776e+08
   4.7900000e+01   1.3115405e+08
   4.7920000e+01   1.3354626e+08
   4.7940000e+01   1.3515779e+08
   4.7960000e+01   1.3584209e+08
   4.7980000e+01   1.3546497e+08
   4.8000000e+01   1.3401021e+08
   4.8020000e+01   1.3148479e+08
   4.8040000e+01   1.2803168e+08
   4.8060000e+01   1.2380594e+08
   4.8080000e+01   1.1909131e+08
   4.8100000e+01   1.1414885e+08
   4.8120000e+01   1.0934205e+08
   4.8140000e+01   1.0495428e+08
   4.8160000e+01   1.0134257e+08
   4.8180000e+01   9.8713383e+07
   4.8200000e+01   9.7328023e+07
   4.8220000e+01   9.7236111e+07
   4.8240000e+01   9.8536723e+07
   4.8260000e+01   1.0108724e+08
   4.8280000e+01   1.0480559e+08
   4.8300000e+01   1.0937501e+08
   4.8320000e+01   1.1457047e+08
   4.8340000e+01   1.1996857e+08
   4.8360000e+01   1.2528393e+08
   4.8380000e+01   1.3008613e+08
   4.8400000e+01   1.3413018e+08
   4.8420000e+01   1.3708021e+08
   4.8440000e+01   1.3882093e+08
   4.8460000e+01   1.3918301e+08
   4.8480000e+01   1.3823117e+08
   4.8500000e+01   1.3598598e+08
   4.8520000e+01   1.3268600e+08
   4.8540000e+01   1.2851277e+08
   4.8560000e+01   1.2381912e+08
   4.8580000e+01   1.1887506e+08
   4.8600000e+01   1.1405725e+08
   4.8620000e+01   1.0962973e+08
   4.8640000e+01   1.0590080e+08
   4.8660000e+01   1.0304287e+08
   4.8680000e+01   1.0122787e+08
   4.8700000e+01   1.0048653e+08
   4.8720000e+01   1.0082930e+08
   4.8740000e+01   1.0214260e+08
   4.8760000e+01   1.0429809e+08
   4.8780000e+01   1.0708025e+08
   4.8800000e+01   1.1027921e+08
   4.8820000e+01   1.1365022e+08
   4.8840000e+01   1.1697073e+08
   4.8860000e+01   1.2004388e+08
   4.8880000e+01   1.2269400e+08
   4.8900000e+01   1.2482537e+08
   4.8920000e+01   1.2634428e+08
   4.8940000e+01   1.2727020e+08
   4.8960000e+01   1.2759240e+08
   4.8980000e+01   1.2742333e+08
   4.9000000e+01   1.2680462e+08
   4.9020000e+01   1.2589643e+08
   4.9040000e+01   1.2474738e+08
   4.9060000e+01   1.2351451e+08
   4.9080000e+01   1.2221411e+08
   4.9100000e+01   1.2096395e+08
   4.9120000e+01   1.1972766e+08
   4.9140000e+01   1.1857721e+08
   4.9160000e+01   1.1742722e+08
   4.9180000e+01   1.1632533e+08
   4.9200000e+01   1.1516402e+08
   4.9220000e+01   1.1400017e+08
   4.9240000e+01   1.1274253e+08
   4.9260000e+01   1.1148645e+08
   4.9280000e+01   1.1018540e+08
   4.9300000e+01   1.0898663e+08
   4.9320000e+01   1.0788966e+08
   4.9340000e+01   1.0708284e+08
   4.9360000e+01   1.0658457e+08
   4.9380000e+01   1.0658827e+08
   4.9400000e+01   1.0708616e+08
   4.9420000e+01   1.0822832e+08
   4.9440000e+01   1.0993385e+08
   4.9460000e+01   1.1226959e+08
   4.9480000e+01   1.1505263e+08
   4.9500000e+01   1.1825147e+08
   4.9520000e+01   1.2158851e+08
   4.9540000e+01   1.2495099e+08
   4.9560000e+01   1.2801384e+08
   4.9580000e+01   1.3063217e+08
   4.9600000e+01   1.3250600e+08
   4.9620000e+01   1.3352788e+08
   4.9640000e+01   1.3349777e+08
   4.9660000e+01   1.3241153e+08
   4.9680000e+01   1.3022303e+08
   4.9700000e+01   1.2706750e+08
   4.9720000e+01   1.2306675e+08
   4.9740000e+01   1.1848613e+08
   4.9760000e+01   1.1358061e+08
   4.9780000e+01   1.0868999e+08
   4.9800000e+01   1.0412774e+08
   4.9820000e+01   1.0021848e+08
   4.9840000e+01   9.7242683e+07
   4.9860000e+01   9.5412773e+07
   4.9880000e+01   9.4894108e+07
   4.9900000e+01   9.5716049e+07
   4.9920000e+01   9.7879582e+07
   4.9940000e+01   1.0121055e+08
   4.9960000e+01   1.0554704e+08
   4.9980000e+01   1.1054657e+08
   5.0000000e+01   1.1593990e+08


==> data/sig2/sig5_buck_2_example3.dat <==
   3.0000000e+01  -1.4419524e+08
   3.0020000e+01  -1.4419524e+08
   3.0040000e+01  -1.4419524e+08
   3.0060000e+01  -1.4419524e+08
   3.0080000e+01  -1.4419524e+08
   3.0100000e+01  -1.4419524e+08
   3.0120000e+01  -1.4419524e+08
   3.0140000e+01  -1.4419524e+08
   3.0160000e+01  -1.4419524e+08
   3.0180000e+01  -1.4419524e+08
   3.0200000e+01  -1.4419524e+08
   3.0220000e+01  -1.4419524e+08
   3.0240000e+01  -1.4419524e+08
   3.0260000e+01  -1.4419524e+08
   3.0280000e+01  -1.4419524e+08
   3.0300000e+01  -1.4419524e+08
   3.0320000e+01  -1.4419524e+08
   3.0340000e+01  -1.4419524e+08
   3.0360000e+01  -1.4419524e+08
   3.0380000e+01  -1.4419524e+08
   3.0400000e+01  -1.4419524e+08
   3.0420000e+01  -1.4419524e+08
   3.0440000e+01  -1.4419524e+08
   3.0460000e+01  -1.4419524e+08
   3.0480000e+01  -1.4419524e+08
   3.0500000e+01  -1.4419524e+08
   3.0520000e+01  -1.4419524e+08
   3.0540000e+01  -1.4419524e+08
   3.0560000e+01  -1.4419524e+08
   3.0580000e+01  -1.4419524e+08
   3.0600000e+01  -1.4419524e+08
   3.0620000e+01  -1.4419524e+08
   3.0640000e+01  -1.4419524e+08
   3.0660000e+01  -1.4419524e+08
   3.0680000e+01  -1.4419524e+08
   3.0700000e+01  -1.4419524e+08
   3.0720000e+01  -1.4419524e+08
   3.0740000e+01  -1.4419524e+08
   3.0760000e+01  -1.4419524e+08
   3.0780000e+01  -1.4419524e+08
   3.0800000e+01  -1.4419524e+08
   3.0820000e+01  -1.4419524e+08
   3.0840000e+01  -1.4419524e+08
   3.0860000e+01  -1.4419524e+08
   3.0880000e+01  -1.4419524e+08
   3.0900000e+01  -1.4419524e+08
   3.0920000e+01  -1.4419524e+08
   3.0940000e+01  -1.4419524e+08
   3.0960000e+01  -1.4419524e+08
   3.0980000e+01  -1.4419524e+08
   3.1000000e+01  -1.4419524e+08
   3.1020000e+01  -1.4419524e+08
   3.1040000e+01  -1.4419524e+08
   3.1060000e+01  -1.4419524e+08
   3.1080000e+01  -1.4419524e+08
   3.1100000e+01  -1.4419524e+08
   3.1120000e+01  -1.4419524e+08
   3.1140000e+01  -1.4419524e+08
   3.1160000e+01  -1.4419524e+08
   3.1180000e+01  -1.4419524e+08
   3.1200000e+01  -1.4419524e+08
   3.1220000e+01  -1.4419524e+08
   3.1240000e+01  -1.4419524e+08
   3.1260000e+01  -1.4419524e+08
   3.1280000e+01  -1.4419524e+08
   3.1300000e+01  -1.4419524e+08
   3.1320000e+01  -1.4419524e+08
   3.1340000e+01  -1.4419524e+08
   3.1360000e+01  -1.4419524e+08
   3.1380000e+01  -1.4419524e+08
   3.1400000e+01  -1.4419524e+08
   3.1420000e+01  -1.4419524e+08
   3.1440000e+01  -1.4419524e+08
   3.1460000e+01  -1.4419524e+08
   3.1480000e+01  -1.4419524e+08
   3.1500000e+01  -1.4419524e+08
   3.1520000e+01  -1.4419524e+08
   3.1540000e+01  -1.4419524e+08
   3.1560000e+01  -1.4419524e+08
   3.1580000e+01  -1.4419524e+08
   3.1600000e+01  -1.4419524e+08
   3.1620000e+01  -1.4419524e+08
   3.1640000e+01  -1.4419524e+08
   3.1660000e+01  -1.4419524e+08
   3.1680000e+01  -1.4419524e+08
   3.1700000e+01  -1.4419524e+08
   3.1720000e+01  -1.4419524e+08
   3.1740000e+01  -1.4419524e+08
   3.1760000e+01  -1.4419524e+08
   3.1780000e+01  -1.4419524e+08
   3.1800000e+01  -1.4419524e+08
   3.1820000e+01  -1.4419524e+08
   3.1840000e+01  -1.4419524e+08
   3.1860000e+01  -1.4419524e+08
   3.1880000e+01  -1.4419524e+08
   3.1900000e+01  -1.4419524e+08
   3.1920000e+01  -1.4419524e+08
   3.1940000e+01  -1.4419524e+08
   3.1960000e+01  -1.4419524e+08
   3.1980000e+01  -1.4419524e+08
   3.2000000e+01  -1.4419524e+08
   3.2020000e+01  -1.4419524e+08
   3.2040000e+01  -1.4419524e+08
   3.2060000e+01  -1.4419524e+08
   3.2080000e+01  -1.4419524e+08
   3.2100000e+01  -1.4419524e+08
   3.2120000e+01  -1.4419524e+08
   3.2140000e+01  -1.4419524e+08
   3.2160000e+01  -1.4419524e+08
   3.2180000e+01  -1.4419524e+08
   3.2200000e+01  -1.4419524e+08
   3.2220000e+01  -1.4419524e+08
   3.2240000e+01  -1.4419524e+08
   3.2260000e+01  -1.4419524e+08
   3.2280000e+01  -1.4419524e+08
   3.2300000e+01  -1.4419524e+08
   3.2320000e+01  -1.4419524e+08
   3.2340000e+01  -1.4419524e+08
   3.2360000e+01  -1.4419524e+08
   3.2380000e+01  -1.4419524e+08
   3.2400000e+01  -1.4419524e+08
   3.2420000e+01  -1.4419524e+08
   3.2440000e+01  -1.4419524e+08
   3.2460000e+01  -1.4419524e+08
   3.2480000e+01  -1.4419524e+08
   3.2500000e+01  -1.4419524e+08
   3.2520000e+01  -1.4419524e+08
   3.2540000e+01  -1.4419524e+08
   3.2560000e+01  -1.4419524e+08
   3.2580000e+01  -1.4419524e+08
   3.2600000e+01  -1.4419524e+08
   3.2620000e+01  -1.4419524e+08
   3.2640000e+01  -1.4419524e+08
   3.2660000e+01  -1.4419524e+08
   3.2680000e+01  -1.4419524e+08
   3.2700000e+01  -1.4419524e+08
   3.2720000e+01  -1.4419524e+08
   3.2740000e+01  -1.4419524e+08
   3.2760000e+01  -1.4419524e+08
   3.2780000e+01  -1.4419524e+08
   3.2800000e+01  -1.4419524e+08
   3.2820000e+01  -1.4419524e+08
   3.2840000e+01  -1.4419524e+08
   3.2860000e+01  -1.4419524e+08
   3.2880000e+01  -1.4419524e+08
   3.2900000e+01  -1.4419524e+08
   3.2920000e+01  -1.4419524e+08
   3.2940000e+01  -1.4419524e+08
   3.2960000e+01  -1.4419524e+08
   3.2980000e+01  -1.4419524e+08
   3.3000000e+01  -1.4419524e+08
   3.3020000e+01  -1.4419524e+08
   3.3040000e+01  -1.4419524e+08
   3.3060000e+01  -1.4419524e+08
   3.3080000e+01  -1.4419524e+08
   3.3100000e+01  -1.4419524e+08
   3.3120000e+01  -1.4419524e+08
   3.3140000e+01  -1.4419524e+08
   3.3160000e+01  -1.4419524e+08
   3.3180000e+01  -1.4419524e+08
   3.3200000e+01  -1.4419524e+08
   3.3220000e+01  -1.4419524e+08
   3.3240000e+01  -1.4419524e+08
   3.3260000e+01  -1.4419524e+08
   3.3280000e+01  -1.4419524e+08
   3.3300000e+01  -1.4419524e+08
   3.3320000e+01  -1.4419524e+08
   3.3340000e+01  -1.4419524e+08
   3.3360000e+01  -1.4419524e+08
   3.3380000e+01  -1.4419524e+08
   3.3400000e+01  -1.4419524e+08
   3.3420000e+01  -1.4419524e+08
   3.3440000e+01  -1.4419524e+08
   3.3460000e+01  -1.4419524e+08
   3.3480000e+01  -1.4419524e+08
   3.3500000e+01  -1.4419524e+08
   3.3520000e+01  -1.4419524e+08
   3.3540000e+01  -1.4419524e+08
   3.3560000e+01  -1.4419524e+08
   3.3580000e+01  -1.4419524e+08
   3.3600000e+01  -1.4419524e+08
   3.3620000e+01  -1.4419524e+08
   3.3640000e+01  -1.4419524e+08
   3.3660000e+01  -1.4419524e+08
   3.3680000e+01  -1.4419524e+08
   3.3700000e+01  -1.4419524e+08
   3.3720000e+01  -1.4419524e+08
   3.3740000e+01  -1.4419524e+08
   3.3760000e+01  -1.4419524e+08
   3.3780000e+01  -1.4419524e+08
   3.3800000e+01  -1.4419524e+08
   3.3820000e+01  -1.4419524e+08
   3.3840000e+01  -1.4419524e+08
   3.3860000e+01  -1.4419524e+08
   3.3880000e+01  -1.4419524e+08
   3.3900000e+01  -1.4419524e+08
   3.3920000e+01  -1.4419524e+08
   3.3940000e+01  -1.4419524e+08
   3.3960000e+01  -1.4419524e+08
   3.3980000e+01  -1.4419524e+08
   3.4000000e+01  -1.4419524e+08
   3.4020000e+01  -1.4419524e+08
   3.4040000e+01  -1.4419524e+08
   3.4060000e+01  -1.4419524e+08
   3.4080000e+01  -1.4419524e+08
   3.4100000e+01  -1.4419524e+08
   3.4120000e+01  -1.4419524e+08
   3.4140000e+01  -1.4419524e+08
   3.4160000e+01  -1.4419524e+08
   3.4180000e+01  -1.4419524e+08
   3.4200000e+01  -1.4419524e+08
   3.4220000e+01  -1.4419524e+08
   3.4240000e+01  -1.4419524e+08
   3.4260000e+01  -1.4419524e+08
   3.4280000e+01  -1.4419524e+08
   3.4300000e+01  -1.4419524e+08
   3.4320000e+01  -1.4419524e+08
   3.4340000e+01  -1.4419524e+08
   3.4360000e+01  -1.4419524e+08
   3.4380000e+01  -1.4419524e+08
   3.4400000e+01  -1.4419524e+08
   3.4420000e+01  -1.4419524e+08
   3.4440000e+01  -1.4419524e+08
   3.4460000e+01  -1.4419524e+08
   3.4480000e+01  -1.4419524e+08
   3.4500000e+01  -1.4419524e+08
   3.4520000e+01  -1.4419524e+08
   3.4540000e+01  -1.4419524e+08
   3.4560000e+01  -1.4419524e+08
   3.4580000e+01  -1.4419524e+08
   3.4600000e+01  -1.4419524e+08
   3.4620000e+01  -1.4419524e+08
   3.4640000e+01  -1.4419524e+08
   3.4660000e+01  -1.4419524e+08
   3.4680000e+01  -1.4419524e+08
   3.4700000e+01  -1.4419524e+08
   3.4720000e+01  -1.4419524e+08
   3.4740000e+01  -1.4419524e+08
   3.4760000e+01  -1.4419524e+08
   3.4780000e+01  -1.4419524e+08
   3.4800000e+01  -1.4419524e+08
   3.4820000e+01  -1.4419524e+08
   3.4840000e+01  -1.4419524e+08
   3.4860000e+01  -1.4419524e+08
   3.4880000e+01  -1.4419524e+08
   3.4900000e+01  -1.4419524e+08
   3.4920000e+01  -1.4419524e+08
   3.4940000e+01  -1.4419524e+08
   3.4960000e+01  -1.4419524e+08
   3.4980000e+01  -1.4419524e+08
   3.5000000e+01  -1.4419524e+08
   3.5020000e+01  -1.4419524e+08
   3.5040000e+01  -1.4419524e+08
   3.5060000e+01  -1.4419524e+08
   3.5080000e+01  -1.4419524e+08
   3.5100000e+01  -1.4419524e+08
   3.5120000e+01  -1.4419524e+08
   3.5140000e+01  -1.4419524e+08
   3.5160000e+01  -1.4419524e+08
   3.5180000e+01  -1.4419524e+08
   3.5200000e+01  -1.4419524e+08
   3.5220000e+01  -1.4419524e+08
   3.5240000e+01  -1.4419524e+08
   3.5260000e+01  -1.4419524e+08
   3.5280000e+01  -1.4419524e+08
   3.5300000e+01  -1.4419524e+08
   3.5320000e+01  -1.4419524e+08
   3.5340000e+01  -1.4419524e+08
   3.5360000e+01  -1.4419524e+08
   3.5380000e+01  -1.4419524e+08
   3.5400000e+01  -1.4419524e+08
   3.5420000e+01  -1.4419524e+08
   3.5440000e+01  -1.4419524e+08
   3.5460000e+01  -1.4419524e+08
   3.5480000e+01  -1.4419524e+08
   3.5500000e+01  -1.4419524e+08
   3.5520000e+01  -1.4419524e+08
   3.5540000e+01  -1.4419524e+08
   3.5560000e+01  -1.4419524e+08
   3.5580000e+01  -1.4419524e+08
   3.5600000e+01  -1.4419524e+08
   3.5620000e+01  -1.4419524e+08
   3.5640000e+01  -1.4419524e+08
   3.5660000e+01  -1.4419524e+08
   3.5680000e+01  -1.4419524e+08
   3.5700000e+01  -1.4419524e+08
   3.5720000e+01  -1.4419524e+08
   3.5740000e+01  -1.4419524e+08
   3.5760000e+01  -1.4419524e+08
   3.5780000e+01  -1.4419524e+08
   3.5800000e+01  -1.4419524e+08
   3.5820000e+01  -1.4419524e+08
   3.5840000e+01  -1.4419524e+08
   3.5860000e+01  -1.4419524e+08
   3.5880000e+01  -1.4419524e+08
   3.5900000e+01  -1.4419524e+08
   3.5920000e+01  -1.4419524e+08
   3.5940000e+01  -1.4419524e+08
   3.5960000e+01  -1.4419524e+08
   3.5980000e+01  -1.4419524e+08
   3.6000000e+01  -1.4419524e+08
   3.6020000e+01  -1.4419524e+08
   3.6040000e+01  -1.4419524e+08
   3.6060000e+01  -1.4419524e+08
   3.6080000e+01  -1.4419524e+08
   3.6100000e+01  -1.4419524e+08
   3.6120000e+01  -1.4419524e+08
   3.6140000e+01  -1.4419524e+08
   3.6160000e+01  -1.4419524e+08
   3.6180000e+01  -1.4419524e+08
   3.6200000e+01  -1.4419524e+08
   3.6220000e+01  -1.4419524e+08
   3.6240000e+01  -1.4419524e+08
   3.6260000e+01  -1.4419524e+08
   3.6280000e+01  -1.4419524e+08
   3.6300000e+01  -1.4419524e+08
   3.6320000e+01  -1.4419524e+08
   3.6340000e+01  -1.4419524e+08
   3.6360000e+01  -1.4419524e+08
   3.6380000e+01  -1.4419524e+08
   3.6400000e+01  -1.4419524e+08
   3.6420000e+01  -1.4419524e+08
   3.6440000e+01  -1.4419524e+08
   3.6460000e+01  -1.4419524e+08
   3.6480000e+01  -1.4419524e+08
   3.6500000e+01  -1.4419524e+08
   3.6520000e+01  -1.4419524e+08
   3.6540000e+01  -1.4419524e+08
   3.6560000e+01  -1.4419524e+08
   3.6580000e+01  -1.4419524e+08
   3.6600000e+01  -1.4419524e+08
   3.6620000e+01  -1.4419524e+08
   3.6640000e+01  -1.4419524e+08
   3.6660000e+01  -1.4419524e+08
   3.6680000e+01  -1.4419524e+08
   3.6700000e+01  -1.4419524e+08
   3.6720000e+01  -1.4419524e+08
   3.6740000e+01  -1.4419524e+08
   3.6760000e+01  -1.4419524e+08
   3.6780000e+01  -1.4419524e+08
   3.6800000e+01  -1.4419524e+08
   3.6820000e+01  -1.4419524e+08
   3.6840000e+01  -1.4419524e+08
   3.6860000e+01  -1.4419524e+08
   3.6880000e+01  -1.4419524e+08
   3.6900000e+01  -1.4419524e+08
   3.6920000e+01  -1.4419524e+08
   3.6940000e+01  -1.4419524e+08
   3.6960000e+01  -1.4419524e+08
   3.6980000e+01  -1.4419524e+08
   3.7000000e+01  -1.4419524e+08
   3.7020000e+01  -1.4419524e+08
   3.7040000e+01  -1.4419524e+08
   3.7060000e+01  -1.4419524e+08
   3.7080000e+01  -1.4419524e+08
   3.7100000e+01  -1.4419524e+08
   3.7120000e+01  -1.4419524e+08
   3.7140000e+01  -1.4419524e+08
   3.7160000e+01  -1.4419524e+08
   3.7180000e+01  -1.4419524e+08
   3.7200000e+01  -1.4419524e+08
   3.7220000e+01  -1.4419524e+08
   3.7240000e+01  -1.4419524e+08
   3.7260000e+01  -1.4419524e+08
   3.7280000e+01  -1.4419524e+08
   3.7300000e+01  -1.4419524e+08
   3.7320000e+01  -1.4419524e+08
   3.7340000e+01  -1.4419524e+08
   3.7360000e+01  -1.4419524e+08
   3.7380000e+01  -1.4419524e+08
   3.7400000e+01  -1.4419524e+08
   3.7420000e+01  -1.4419524e+08
   3.7440000e+01  -1.4419524e+08
   3.7460000e+01  -1.4419524e+08
   3.7480000e+01  -1.4419524e+08
   3.7500000e+01  -1.4419524e+08
   3.7520000e+01  -1.4419524e+08
   3.7540000e+01  -1.4419524e+08
   3.7560000e+01  -1.4419524e+08
   3.7580000e+01  -1.4419524e+08
   3.7600000e+01  -1.4419524e+08
   3.7620000e+01  -1.4419524e+08
   3.7640000e+01  -1.4419524e+08
   3.7660000e+01  -1.4419524e+08
   3.7680000e+01  -1.4419524e+08
   3.7700000e+01  -1.4419524e+08
   3.7720000e+01  -1.4419524e+08
   3.7740000e+01  -1.4419524e+08
   3.7760000e+01  -1.4419524e+08
   3.7780000e+01  -1.4419524e+08
   3.7800000e+01  -1.4419524e+08
   3.7820000e+01  -1.4419524e+08
   3.7840000e+01  -1.4419524e+08
   3.7860000e+01  -1.4419524e+08
   3.7880000e+01  -1.4419524e+08
   3.7900000e+01  -1.4419524e+08
   3.7920000e+01  -1.4419524e+08
   3.7940000e+01  -1.4419524e+08
   3.7960000e+01  -1.4419524e+08
   3.7980000e+01  -1.4419524e+08
   3.8000000e+01  -1.4419524e+08
   3.8020000e+01  -1.4419524e+08
   3.8040000e+01  -1.4419524e+08
   3.8060000e+01  -1.4419524e+08
   3.8080000e+01  -1.4419524e+08
   3.8100000e+01  -1.4419524e+08
   3.8120000e+01  -1.4419524e+08
   3.8140000e+01  -1.4419524e+08
   3.8160000e+01  -1.4419524e+08
   3.8180000e+01  -1.4419524e+08
   3.8200000e+01  -1.4419524e+08
   3.8220000e+01  -1.4419524e+08
   3.8240000e+01  -1.4419524e+08
   3.8260000e+01  -1.4419524e+08
   3.8280000e+01  -1.4419524e+08
   3.8300000e+01  -1.4419524e+08
   3.8320000e+01  -1.4419524e+08
   3.8340000e+01  -1.4419524e+08
   3.8360000e+01  -1.4419524e+08
   3.8380000e+01  -1.4419524e+08
   3.8400000e+01  -1.4419524e+08
   3.8420000e+01  -1.4419524e+08
   3.8440000e+01  -1.4419524e+08
   3.8460000e+01  -1.4419524e+08
   3.8480000e+01  -1.4419524e+08
   3.8500000e+01  -1.4419524e+08
   3.8520000e+01  -1.4419524e+08
   3.8540000e+01  -1.4419524e+08
   3.8560000e+01  -1.4419524e+08
   3.8580000e+01  -1.4419524e+08
   3.8600000e+01  -1.4419524e+08
   3.8620000e+01  -1.4419524e+08
   3.8640000e+01  -1.4419524e+08
   3.8660000e+01  -1.4419524e+08
   3.8680000e+01  -1.4419524e+08
   3.8700000e+01  -1.4419524e+08
   3.8720000e+01  -1.4419524e+08
   3.8740000e+01  -1.4419524e+08
   3.8760000e+01  -1.4419524e+08
   3.8780000e+01  -1.4419524e+08
   3.8800000e+01  -1.4419524e+08
   3.8820000e+01  -1.4419524e+08
   3.8840000e+01  -1.4419524e+08
   3.8860000e+01  -1.4419524e+08
   3.8880000e+01  -1.4419524e+08
   3.8900000e+01  -1.4419524e+08
   3.8920000e+01  -1.4419524e+08
   3.8940000e+01  -1.4419524e+08
   3.8960000e+01  -1.4419524e+08
   3.8980000e+01  -1.4419524e+08
   3.9000000e+01  -1.4419524e+08
   3.9020000e+01  -1.4419524e+08
   3.9040000e+01  -1.4419524e+08
   3.9060000e+01  -1.4419524e+08
   3.9080000e+01  -1.4419524e+08
   3.9100000e+01  -1.4419524e+08
   3.9120000e+01  -1.4419524e+08
   3.9140000e+01  -1.4419524e+08
   3.9160000e+01  -1.4419524e+08
   3.9180000e+01  -1.4419524e+08
   3.9200000e+01  -1.4419524e+08
   3.9220000e+01  -1.4419524e+08
   3.9240000e+01  -1.4419524e+08
   3.9260000e+01  -1.4419524e+08
   3.9280000e+01  -1.4419524e+08
   3.9300000e+01  -1.4419524e+08
   3.9320000e+01  -1.4419524e+08
   3.9340000e+01  -1.4419524e+08
   3.9360000e+01  -1.4419524e+08
   3.9380000e+01  -1.4419524e+08
   3.9400000e+01  -1.4419524e+08
   3.9420000e+01  -1.4419524e+08
   3.9440000e+01  -1.4419524e+08
   3.9460000e+01  -1.4419524e+08
   3.9480000e+01  -1.4419524e+08
   3.9500000e+01  -1.4419524e+08
   3.9520000e+01  -1.4419524e+08
   3.9540000e+01  -1.4419524e+08
   3.9560000e+01  -1.4419524e+08
   3.9580000e+01  -1.4419524e+08
   3.9600000e+01  -1.4419524e+08
   3.9620000e+01  -1.4419524e+08
   3.9640000e+01  -1.4419524e+08
   3.9660000e+01  -1.4419524e+08
   3.9680000e+01  -1.4419524e+08
   3.9700000e+01  -1.4419524e+08
   3.9720000e+01  -1.4419524e+08
   3.9740000e+01  -1.4419524e+08
   3.9760000e+01  -1.4419524e+08
   3.9780000e+01  -1.4419524e+08
   3.9800000e+01  -1.4419524e+08
   3.9820000e+01  -1.4419524e+08
   3.9840000e+01  -1.4419524e+08
   3.9860000e+01  -1.4419524e+08
   3.9880000e+01  -1.4419524e+08
   3.9900000e+01  -1.4419524e+08
   3.9920000e+01  -1.4419524e+08
   3.9940000e+01  -1.4419524e+08
   3.9960000e+01  -1.4419524e+08
   3.9980000e+01  -1.4419524e+08
   4.0000000e+01  -1.4419524e+08
   4.0020000e+01  -1.4419524e+08
   4.0040000e+01  -1.4419524e+08
   4.0060000e+01  -1.4419524e+08
   4.0080000e+01  -1.4419524e+08
   4.0100000e+01  -1.4419524e+08
   4.0120000e+01  -1.4419524e+08
   4.0140000e+01  -1.4419524e+08
   4.0160000e+01  -1.4419524e+08
   4.0180000e+01  -1.4419524e+08
   4.0200000e+01  -1.4419524e+08
   4.0220000e+01  -1.4419524e+08
   4.0240000e+01  -1.4419524e+08
   4.0260000e+01  -1.4419524e+08
   4.0280000e+01  -1.4419524e+08
   4.0300000e+01  -1.4419524e+08
   4.0320000e+01  -1.4419524e+08
   4.0340000e+01  -1.4419524e+08
   4.0360000e+01  -1.4419524e+08
   4.0380000e+01  -1.4419524e+08
   4.0400000e+01  -1.4419524e+08
   4.0420000e+01  -1.4419524e+08
   4.0440000e+01  -1.4419524e+08
   4.0460000e+01  -1.4419524e+08
   4.0480000e+01  -1.4419524e+08
   4.0500000e+01  -1.4419524e+08
   4.0520000e+01  -1.4419524e+08
   4.0540000e+01  -1.4419524e+08
   4.0560000e+01  -1.4419524e+08
   4.0580000e+01  -1.4419524e+08
   4.0600000e+01  -1.4419524e+08
   4.0620000e+01  -1.4419524e+08
   4.0640000e+01  -1.4419524e+08
   4.0660000e+01  -1.4419524e+08
   4.0680000e+01  -1.4419524e+08
   4.0700000e+01  -1.4419524e+08
   4.0720000e+01  -1.4419524e+08
   4.0740000e+01  -1.4419524e+08
   4.0760000e+01  -1.4419524e+08
   4.0780000e+01  -1.4419524e+08
   4.0800000e+01  -1.4419524e+08
   4.0820000e+01  -1.4419524e+08
   4.0840000e+01  -1.4419524e+08
   4.0860000e+01  -1.4419524e+08
   4.0880000e+01  -1.4419524e+08
   4.0900000e+01  -1.4419524e+08
   4.0920000e+01  -1.4419524e+08
   4.0940000e+01  -1.4419524e+08
   4.0960000e+01  -1.4419524e+08
   4.0980000e+01  -1.4419524e+08
   4.1000000e+01  -1.4419524e+08
   4.1020000e+01  -1.4419524e+08
   4.1040000e+01  -1.4419524e+08
   4.1060000e+01  -1.4419524e+08
   4.1080000e+01  -1.4419524e+08
   4.1100000e+01  -1.4419524e+08
   4.1120000e+01  -1.4419524e+08
   4.1140000e+01  -1.4419524e+08
   4.1160000e+01  -1.4419524e+08
   4.1180000e+01  -1.4419524e+08
   4.1200000e+01  -1.4419524e+08
   4.1220000e+01  -1.4419524e+08
   4.1240000e+01  -1.4419524e+08
   4.1260000e+01  -1.4419524e+08
   4.1280000e+01  -1.4419524e+08
   4.1300000e+01  -1.4419524e+08
   4.1320000e+01  -1.4419524e+08
   4.1340000e+01  -1.4419524e+08
   4.1360000e+01  -1.4419524e+08
   4.1380000e+01  -1.4419524e+08
   4.1400000e+01  -1.4419524e+08
   4.1420000e+01  -1.4419524e+08
   4.1440000e+01  -1.4419524e+08
   4.1460000e+01  -1.4419524e+08
   4.1480000e+01  -1.4419524e+08
   4.1500000e+01  -1.4419524e+08
   4.1520000e+01  -1.4419524e+08
   4.1540000e+01  -1.4419524e+08
   4.1560000e+01  -1.4419524e+08
   4.1580000e+01  -1.4419524e+08
   4.1600000e+01  -1.4419524e+08
   4.1620000e+01  -1.4419524e+08
   4.1640000e+01  -1.4419524e+08
   4.1660000e+01  -1.4419524e+08
   4.1680000e+01  -1.4419524e+08
   4.1700000e+01  -1.4419524e+08
   4.1720000e+01  -1.4419524e+08
   4.1740000e+01  -1.4419524e+08
   4.1760000e+01  -1.4419524e+08
   4.1780000e+01  -1.4419524e+08
   4.1800000e+01  -1.4419524e+08
   4.1820000e+01  -1.4419524e+08
   4.1840000e+01  -1.4419524e+08
   4.1860000e+01  -1.4419524e+08
   4.1880000e+01  -1.4419524e+08
   4.1900000e+01  -1.4419524e+08
   4.1920000e+01  -1.4419524e+08
   4.1940000e+01  -1.4419524e+08
   4.1960000e+01  -1.4419524e+08
   4.1980000e+01  -1.4419524e+08
   4.2000000e+01  -1.4419524e+08
   4.2020000e+01  -1.4419524e+08
   4.2040000e+01  -1.4419524e+08
   4.2060000e+01  -1.4419524e+08
   4.2080000e+01  -1.4419524e+08
   4.2100000e+01  -1.4419524e+08
   4.2120000e+01  -1.4419524e+08
   4.2140000e+01  -1.4419524e+08
   4.2160000e+01  -1.4419524e+08
   4.2180000e+01  -1.4419524e+08
   4.2200000e+01  -1.4419524e+08
   4.2220000e+01  -1.4419524e+08
   4.2240000e+01  -1.4419524e+08
   4.2260000e+01  -1.4419524e+08
   4.2280000e+01  -1.4419524e+08
   4.2300000e+01  -1.4419524e+08
   4.2320000e+01  -1.4419524e+08
   4.2340000e+01  -1.4419524e+08
   4.2360000e+01  -1.4419524e+08
   4.2380000e+01  -1.4419524e+08
   4.2400000e+01  -1.4419524e+08
   4.2420000e+01  -1.4419524e+08
   4.2440000e+01  -1.4419524e+08
   4.2460000e+01  -1.4419524e+08
   4.2480000e+01  -1.4419524e+08
   4.2500000e+01  -1.4419524e+08
   4.2520000e+01  -1.4419524e+08
   4.2540000e+01  -1.4419524e+08
   4.2560000e+01  -1.4419524e+08
   4.2580000e+01  -1.4419524e+08
   4.2600000e+01  -1.4419524e+08
   4.2620000e+01  -1.4419524e+08
   4.2640000e+01  -1.4419524e+08
   4.2660000e+01  -1.4419524e+08
   4.2680000e+01  -1.4419524e+08
   4.2700000e+01  -1.4419524e+08
   4.2720000e+01  -1.4419524e+08
   4.2740000e+01  -1.4419524e+08
   4.2760000e+01  -1.4419524e+08
   4.2780000e+01  -1.4419524e+08
   4.2800000e+01  -1.4419524e+08
   4.2820000e+01  -1.4419524e+08
   4.2840000e+01  -1.4419524e+08
   4.2860000e+01  -1.4419524e+08
   4.2880000e+01  -1.4419524e+08
   4.2900000e+01  -1.4419524e+08
   4.2920000e+01  -1.4419524e+08
   4.2940000e+01  -1.4419524e+08
   4.2960000e+01  -1.4419524e+08
   4.2980000e+01  -1.4419524e+08
   4.3000000e+01  -1.4419524e+08
   4.3020000e+01  -1.4419524e+08
   4.3040000e+01  -1.4419524e+08
   4.3060000e+01  -1.4419524e+08
   4.3080000e+01  -1.4419524e+08
   4.3100000e+01  -1.4419524e+08
   4.3120000e+01  -1.4419524e+08
   4.3140000e+01  -1.4419524e+08
   4.3160000e+01  -1.4419524e+08
   4.3180000e+01  -1.4419524e+08
   4.3200000e+01  -1.4419524e+08
   4.3220000e+01  -1.4419524e+08
   4.3240000e+01  -1.4419524e+08
   4.3260000e+01  -1.4419524e+08
   4.3280000e+01  -1.4419524e+08
   4.3300000e+01  -1.4419524e+08
   4.3320000e+01  -1.4419524e+08
   4.3340000e+01  -1.4419524e+08
   4.3360000e+01  -1.4419524e+08
   4.3380000e+01  -1.4419524e+08
   4.3400000e+01  -1.4419524e+08
   4.3420000e+01  -1.4419524e+08
   4.3440000e+01  -1.4419524e+08
   4.3460000e+01  -1.4419524e+08
   4.3480000e+01  -1.4419524e+08
   4.3500000e+01  -1.4419524e+08
   4.3520000e+01  -1.4419524e+08
   4.3540000e+01  -1.4419524e+08
   4.3560000e+01  -1.4419524e+08
   4.3580000e+01  -1.4419524e+08
   4.3600000e+01  -1.4419524e+08
   4.3620000e+01  -1.4419524e+08
   4.3640000e+01  -1.4419524e+08
   4.3660000e+01  -1.4419524e+08
   4.3680000e+01  -1.4419524e+08
   4.3700000e+01  -1.4419524e+08
   4.3720000e+01  -1.4419524e+08
   4.3740000e+01  -1.4419524e+08
   4.3760000e+01  -1.4419524e+08
   4.3780000e+01  -1.4419524e+08
   4.3800000e+01  -1.4419524e+08
   4.3820000e+01  -1.4419524e+08
   4.3840000e+01  -1.4419524e+08
   4.3860000e+01  -1.4419524e+08
   4.3880000e+01  -1.4419524e+08
   4.3900000e+01  -1.4419524e+08
   4.3920000e+01  -1.4419524e+08
   4.3940000e+01  -1.4419524e+08
   4.3960000e+01  -1.4419524e+08
   4.3980000e+01  -1.4419524e+08
   4.4000000e+01  -1.4419524e+08
   4.4020000e+01  -1.4419524e+08
   4.4040000e+01  -1.4419524e+08
   4.4060000e+01  -1.4419524e+08
   4.4080000e+01  -1.4419524e+08
   4.4100000e+01  -1.4419524e+08
   4.4120000e+01  -1.4419524e+08
   4.4140000e+01  -1.4419524e+08
   4.4160000e+01  -1.4419524e+08
   4.4180000e+01  -1.4419524e+08
   4.4200000e+01  -1.4419524e+08
   4.4220000e+01  -1.4419524e+08
   4.4240000e+01  -1.4419524e+08
   4.4260000e+01  -1.4419524e+08
   4.4280000e+01  -1.4419524e+08
   4.4300000e+01  -1.4419524e+08
   4.4320000e+01  -1.4419524e+08
   4.4340000e+01  -1.4419524e+08
   4.4360000e+01  -1.4419524e+08
   4.4380000e+01  -1.4419524e+08
   4.4400000e+01  -1.4419524e+08
   4.4420000e+01  -1.4419524e+08
   4.4440000e+01  -1.4419524e+08
   4.4460000e+01  -1.4419524e+08
   4.4480000e+01  -1.4419524e+08
   4.4500000e+01  -1.4419524e+08
   4.4520000e+01  -1.4419524e+08
   4.4540000e+01  -1.4419524e+08
   4.4560000e+01  -1.4419524e+08
   4.4580000e+01  -1.4419524e+08
   4.4600000e+01  -1.4419524e+08
   4.4620000e+01  -1.4419524e+08
   4.4640000e+01  -1.4419524e+08
   4.4660000e+01  -1.4419524e+08
   4.4680000e+01  -1.4419524e+08
   4.4700000e+01  -1.4419524e+08
   4.4720000e+01  -1.4419524e+08
   4.4740000e+01  -1.4419524e+08
   4.4760000e+01  -1.4419524e+08
   4.4780000e+01  -1.4419524e+08
   4.4800000e+01  -1.4419524e+08
   4.4820000e+01  -1.4419524e+08
   4.4840000e+01  -1.4419524e+08
   4.4860000e+01  -1.4419524e+08
   4.4880000e+01  -1.4419524e+08
   4.4900000e+01  -1.4419524e+08
   4.4920000e+01  -1.4419524e+08
   4.4940000e+01  -1.4419524e+08
   4.4960000e+01  -1.4419524e+08
   4.4980000e+01  -1.4419524e+08
   4.5000000e+01  -1.4419524e+08
   4.5020000e+01  -1.4419524e+08
   4.5040000e+01  -1.4419524e+08
   4.5060000e+01  -1.4419524e+08
   4.5080000e+01  -1.4419524e+08
   4.5100000e+01  -1.4419524e+08
   4.5120000e+01  -1.4419524e+08
   4.5140000e+01  -1.4419524e+08
   4.5160000e+01  -1.4419524e+08
   4.5180000e+01  -1.4419524e+08
   4.5200000e+01  -1.4419524e+08
   4.5220000e+01  -1.4419524e+08
   4.5240000e+01  -1.4419524e+08
   4.5260000e+01  -1.4419524e+08
   4.5280000e+01  -1.4419524e+08
   4.5300000e+01  -1.4419524e+08
   4.5320000e+01  -1.4419524e+08
   4.5340000e+01  -1.4419524e+08
   4.5360000e+01  -1.4419524e+08
   4.5380000e+01  -1.4419524e+08
   4.5400000e+01  -1.4419524e+08
   4.5420000e+01  -1.4419524e+08
   4.5440000e+01  -1.4419524e+08
   4.5460000e+01  -1.4419524e+08
   4.5480000e+01  -1.4419524e+08
   4.5500000e+01  -1.4419524e+08
   4.5520000e+01  -1.4419524e+08
   4.5540000e+01  -1.4419524e+08
   4.5560000e+01  -1.4419524e+08
   4.5580000e+01  -1.4419524e+08
   4.5600000e+01  -1.4419524e+08
   4.5620000e+01  -1.4419524e+08
   4.5640000e+01  -1.4419524e+08
   4.5660000e+01  -1.4419524e+08
   4.5680000e+01  -1.4419524e+08
   4.5700000e+01  -1.4419524e+08
   4.5720000e+01  -1.4419524e+08
   4.5740000e+01  -1.4419524e+08
   4.5760000e+01  -1.4419524e+08
   4.5780000e+01  -1.4419524e+08
   4.5800000e+01  -1.4419524e+08
   4.5820000e+01  -1.4419524e+08
   4.5840000e+01  -1.4419524e+08
   4.5860000e+01  -1.4419524e+08
   4.5880000e+01  -1.4419524e+08
   4.5900000e+01  -1.4419524e+08
   4.5920000e+01  -1.4419524e+08
   4.5940000e+01  -1.4419524e+08
   4.5960000e+01  -1.4419524e+08
   4.5980000e+01  -1.4419524e+08
   4.6000000e+01  -1.4419524e+08
   4.6020000e+01  -1.4419524e+08
   4.6040000e+01  -1.4419524e+08
   4.6060000e+01  -1.4419524e+08
   4.6080000e+01  -1.4419524e+08
   4.6100000e+01  -1.4419524e+08
   4.6120000e+01  -1.4419524e+08
   4.6140000e+01  -1.4419524e+08
   4.6160000e+01  -1.4419524e+08
   4.6180000e+01  -1.4419524e+08
   4.6200000e+01  -1.4419524e+08
   4.6220000e+01  -1.4419524e+08
   4.6240000e+01  -1.4419524e+08
   4.6260000e+01  -1.4419524e+08
   4.6280000e+01  -1.4419524e+08
   4.6300000e+01  -1.4419524e+08
   4.6320000e+01  -1.4419524e+08
   4.6340000e+01  -1.4419524e+08
   4.6360000e+01  -1.4419524e+08
   4.6380000e+01  -1.4419524e+08
   4.6400000e+01  -1.4419524e+08
   4.6420000e+01  -1.4419524e+08
   4.6440000e+01  -1.4419524e+08
   4.6460000e+01  -1.4419524e+08
   4.6480000e+01  -1.4419524e+08
   4.6500000e+01  -1.4419524e+08
   4.6520000e+01  -1.4419524e+08
   4.6540000e+01  -1.4419524e+08
   4.6560000e+01  -1.4419524e+08
   4.6580000e+01  -1.4419524e+08
   4.6600000e+01  -1.4419524e+08
   4.6620000e+01  -1.4419524e+08
   4.6640000e+01  -1.4419524e+08
   4.6660000e+01  -1.4419524e+08
   4.6680000e+01  -1.4419524e+08
   4.6700000e+01  -1.4419524e+08
   4.6720000e+01  -1.4419524e+08
   4.6740000e+01  -1.4419524e+08
   4.6760000e+01  -1.4419524e+08
   4.6780000e+01  -1.4419524e+08
   4.6800000e+01  -1.4419524e+08
   4.6820000e+01  -1.4419524e+08
   4.6840000e+01  -1.4419524e+08
   4.6860000e+01  -1.4419524e+08
   4.6880000e+01  -1.4419524e+08
   4.6900000e+01  -1.4419524e+08
   4.6920000e+01  -1.4419524e+08
   4.6940000e+01  -1.4419524e+08
   4.6960000e+01  -1.4419524e+08
   4.6980000e+01  -1.4419524e+08
   4.7000000e+01  -1.4419524e+08
   4.7020000e+01  -1.4419524e+08
   4.7040000e+01  -1.4419524e+08
   4.7060000e+01  -1.4419524e+08
   4.7080000e+01  -1.4419524e+08
   4.7100000e+01  -1.4419524e+08
   4.7120000e+01  -1.4419524e+08
   4.7140000e+01  -1.4419524e+08
   4.7160000e+01  -1.4419524e+08
   4.7180000e+01  -1.4419524e+08
   4.7200000e+01  -1.4419524e+08
   4.7220000e+01  -1.4419524e+08
   4.7240000e+01  -1.4419524e+08
   4.7260000e+01  -1.4419524e+08
   4.7280000e+01  -1.4419524e+08
   4.7300000e+01  -1.4419524e+08
   4.7320000e+01  -1.4419524e+08
   4.7340000e+01  -1.4419524e+08
   4.7360000e+01  -1.4419524e+08
   4.7380000e+01  -1.4419524e+08
   4.7400000e+01  -1.4419524e+08
   4.7420000e+01  -1.4419524e+08
   4.7440000e+01  -1.4419524e+08
   4.7460000e+01  -1.4419524e+08
   4.7480000e+01  -1.4419524e+08
   4.7500000e+01  -1.4419524e+08
   4.7520000e+01  -1.4419524e+08
   4.7540000e+01  -1.4419524e+08
   4.7560000e+01  -1.4419524e+08
   4.7580000e+01  -1.4419524e+08
   4.7600000e+01  -1.4419524e+08
   4.7620000e+01  -1.4419524e+08
   4.7640000e+01  -1.4419524e+08
   4.7660000e+01  -1.4419524e+08
   4.7680000e+01  -1.4419524e+08
   4.7700000e+01  -1.4419524e+08
   4.7720000e+01  -1.4419524e+08
   4.7740000e+01  -1.4419524e+08
   4.7760000e+01  -1.4419524e+08
   4.7780000e+01  -1.4419524e+08
   4.7800000e+01  -1.4419524e+08
   4.7820000e+01  -1.4419524e+08
   4.7840000e+01  -1.4419524e+08
   4.7860000e+01  -1.4419524e+08
   4.7880000e+01  -1.4419524e+08
   4.7900000e+01  -1.4419524e+08
   4.7920000e+01  -1.4419524e+08
   4.7940000e+01  -1.4419524e+08
   4.7960000e+01  -1.4419524e+08
   4.7980000e+01  -1.4419524e+08
   4.8000000e+01  -1.4419524e+08
   4.8020000e+01  -1.4419524e+08
   4.8040000e+01  -1.4419524e+08
   4.8060000e+01  -1.4419524e+08
   4.8080000e+01  -1.4419524e+08
   4.8100000e+01  -1.4419524e+08
   4.8120000e+01  -1.4419524e+08
   4.8140000e+01  -1.4419524e+08
   4.8160000e+01  -1.4419524e+08
   4.8180000e+01  -1.4419524e+08
   4.8200000e+01  -1.4419524e+08
   4.8220000e+01  -1.4419524e+08
   4.8240000e+01  -1.4419524e+08
   4.8260000e+01  -1.4419524e+08
   4.8280000e+01  -1.4419524e+08
   4.8300000e+01  -1.4419524e+08
   4.8320000e+01  -1.4419524e+08
   4.8340000e+01  -1.4419524e+08
   4.8360000e+01  -1.4419524e+08
   4.8380000e+01  -1.4419524e+08
   4.8400000e+01  -1.4419524e+08
   4.8420000e+01  -1.4419524e+08
   4.8440000e+01  -1.4419524e+08
   4.8460000e+01  -1.4419524e+08
   4.8480000e+01  -1.4419524e+08
   4.8500000e+01  -1.4419524e+08
   4.8520000e+01  -1.4419524e+08
   4.8540000e+01  -1.4419524e+08
   4.8560000e+01  -1.4419524e+08
   4.8580000e+01  -1.4419524e+08
   4.8600000e+01  -1.4419524e+08
   4.8620000e+01  -1.4419524e+08
   4.8640000e+01  -1.4419524e+08
   4.8660000e+01  -1.4419524e+08
   4.8680000e+01  -1.4419524e+08
   4.8700000e+01  -1.4419524e+08
   4.8720000e+01  -1.4419524e+08
   4.8740000e+01  -1.4419524e+08
   4.8760000e+01  -1.4419524e+08
   4.8780000e+01  -1.4419524e+08
   4.8800000e+01  -1.4419524e+08
   4.8820000e+01  -1.4419524e+08
   4.8840000e+01  -1.4419524e+08
   4.8860000e+01  -1.4419524e+08
   4.8880000e+01  -1.4419524e+08
   4.8900000e+01  -1.4419524e+08
   4.8920000e+01  -1.4419524e+08
   4.8940000e+01  -1.4419524e+08
   4.8960000e+01  -1.4419524e+08
   4.8980000e+01  -1.4419524e+08
   4.9000000e+01  -1.4419524e+08
   4.9020000e+01  -1.4419524e+08
   4.9040000e+01  -1.4419524e+08
   4.9060000e+01  -1.4419524e+08
   4.9080000e+01  -1.4419524e+08
   4.9100000e+01  -1.4419524e+08
   4.9120000e+01  -1.4419524e+08
   4.9140000e+01  -1.4419524e+08
   4.9160000e+01  -1.4419524e+08
   4.9180000e+01  -1.4419524e+08
   4.9200000e+01  -1.4419524e+08
   4.9220000e+01  -1.4419524e+08
   4.9240000e+01  -1.4419524e+08
   4.9260000e+01  -1.4419524e+08
   4.9280000e+01  -1.4419524e+08
   4.9300000e+01  -1.4419524e+08
   4.9320000e+01  -1.4419524e+08
   4.9340000e+01  -1.4419524e+08
   4.9360000e+01  -1.4419524e+08
   4.9380000e+01  -1.4419524e+08
   4.9400000e+01  -1.4419524e+08
   4.9420000e+01  -1.4419524e+08
   4.9440000e+01  -1.4419524e+08
   4.9460000e+01  -1.4419524e+08
   4.9480000e+01  -1.4419524e+08
   4.9500000e+01  -1.4419524e+08
   4.9520000e+01  -1.4419524e+08
   4.9540000e+01  -1.4419524e+08
   4.9560000e+01  -1.4419524e+08
   4.9580000e+01  -1.4419524e+08
   4.9600000e+01  -1.4419524e+08
   4.9620000e+01  -1.4419524e+08
   4.9640000e+01  -1.4419524e+08
   4.9660000e+01  -1.4419524e+08
   4.9680000e+01  -1.4419524e+08
   4.9700000e+01  -1.4419524e+08
   4.9720000e+01  -1.4419524e+08
   4.9740000e+01  -1.4419524e+08
   4.9760000e+01  -1.4419524e+08
   4.9780000e+01  -1.4419524e+08
   4.9800000e+01  -1.4419524e+08
   4.9820000e+01  -1.4419524e+08
   4.9840000e+01  -1.4419524e+08
   4.9860000e+01  -1.4419524e+08
   4.9880000e+01  -1.4419524e+08
   4.9900000e+01  -1.4419524e+08
   4.9920000e+01  -1.4419524e+08
   4.9940000e+01  -1.4419524e+08
   4.9960000e+01  -1.4419524e+08
   4.9980000e+01  -1.4419524e+08
   5.0000000e+01  -1.4419524e+08


==> data/sig2/sig6_2_example3.dat <==
   3.0000000e+01  -6.7999270e+07
   3.0020000e+01  -7.1276433e+07
   3.0040000e+01  -7.4378895e+07
   3.0060000e+01  -7.7014131e+07
   3.0080000e+01  -7.9099336e+07
   3.0100000e+01  -8.0417946e+07
   3.0120000e+01  -8.0972868e+07
   3.0140000e+01  -8.0667751e+07
   3.0160000e+01  -7.9603504e+07
   3.0180000e+01  -7.7813796e+07
   3.0200000e+01  -7.5475281e+07
   3.0220000e+01  -7.2731759e+07
   3.0240000e+01  -6.9785480e+07
   3.0260000e+01  -6.6841863e+07
   3.0280000e+01  -6.4076447e+07
   3.0300000e+01  -6.1687137e+07
   3.0320000e+01  -5.9785214e+07
   3.0340000e+01  -5.8499683e+07
   3.0360000e+01  -5.7854718e+07
   3.0380000e+01  -5.7883907e+07
   3.0400000e+01  -5.8519268e+07
   3.0420000e+01  -5.9708881e+07
   3.0440000e+01  -6.1313014e+07
   3.0460000e+01  -6.3228485e+07
   3.0480000e+01  -6.5281733e+07
   3.0500000e+01  -6.7368229e+07
   3.0520000e+01  -6.9316593e+07
   3.0540000e+01  -7.1071485e+07
   3.0560000e+01  -7.2490238e+07
   3.0580000e+01  -7.3593127e+07
   3.0600000e+01  -7.4284637e+07
   3.0620000e+01  -7.4653402e+07
   3.0640000e+01  -7.4653273e+07
   3.0660000e+01  -7.4415854e+07
   3.0680000e+01  -7.3923128e+07
   3.0700000e+01  -7.3321541e+07
   3.0720000e+01  -7.2590999e+07
   3.0740000e+01  -7.1863827e+07
   3.0760000e+01  -7.1100886e+07
   3.0780000e+01  -7.0396729e+07
   3.0800000e+01  -6.9693636e+07
   3.0820000e+01  -6.9043958e+07
   3.0840000e+01  -6.8383032e+07
   3.0860000e+01  -6.7734837e+07
   3.0880000e+01  -6.7051010e+07
   3.0900000e+01  -6.6342405e+07
   3.0920000e+01  -6.5606458e+07
   3.0940000e+01  -6.4850751e+07
   3.0960000e+01  -6.4131851e+07
   3.0980000e+01  -6.3463920e+07
   3.1000000e+01  -6.2944533e+07
   3.1020000e+01  -6.2598965e+07
   3.1040000e+01  -6.2528653e+07
   3.1060000e+01  -6.2756376e+07
   3.1080000e+01  -6.3351486e+07
   3.1100000e+01  -6.4308057e+07
   3.1120000e+01  -6.5635599e+07
   3.1140000e+01  -6.7281170e+07
   3.1160000e+01  -6.9181060e+07
   3.1180000e+01  -7.1233642e+07
   3.1200000e+01  -7.3316530e+07
   3.1220000e+01  -7.5291663e+07
   3.1240000e+01  -7.7020140e+07
   3.1260000e+01  -7.8356967e+07
   3.1280000e+01  -7.9194621e+07
   3.1300000e+01  -7.9427884e+07
   3.1320000e+01  -7.9016470e+07
   3.1340000e+01  -7.7937256e+07
   3.1360000e+01  -7.6239583e+07
   3.1380000e+01  -7.3994090e+07
   3.1400000e+01  -7.1344431e+07
   3.1420000e+01  -6.8432506e+07
   3.1440000e+01  -6.5471847e+07
   3.1460000e+01  -6.2630826e+07
   3.1480000e+01  -6.0142943e+07
   3.1500000e+01  -5.8144628e+07
   3.1520000e+01  -5.6835100e+07
   3.1540000e+01  -5.6260409e+07
   3.1560000e+01  -5.6542098e+07
   3.1580000e+01  -5.7603276e+07
   3.1600000e+01  -5.9461036e+07
   3.1620000e+01  -6.1924250e+07
   3.1640000e+01  -6.4907668e+07
   3.1660000e+01  -6.8145061e+07
   3.1680000e+01  -7.1489913e+07
   3.1700000e+01  -7.4653860e+07
   3.1720000e+01  -7.7493853e+07
   3.1740000e+01  -7.9759755e+07
   3.1760000e+01  -8.1369665e+07
   3.1780000e+01  -8.2167847e+07
   3.1800000e+01  -8.2167143e+07
   3.1820000e+01  -8.1335886e+07
   3.1840000e+01  -7.9787290e+07
   3.1860000e+01  -7.7607478e+07
   3.1880000e+01  -7.4981715e+07
   3.1900000e+01  -7.2082991e+07
   3.1920000e+01  -6.9109649e+07
   3.1940000e+01  -6.6275686e+07
   3.1960000e+01  -6.3729791e+07
   3.1980000e+01  -6.1668891e+07
   3.2000000e+01  -6.0153879e+07
   3.2020000e+01  -5.9310682e+07
   3.2040000e+01  -5.9102562e+07
   3.2060000e+01  -5.9561504e+07
   3.2080000e+01  -6.0563675e+07
   3.2100000e+01  -6.2062111e+07
   3.2120000e+01  -6.3876822e+07
   3.2140000e+01  -6.5918156e+07
   3.2160000e+01  -6.7996516e+07
   3.2180000e+01  -7.0022678e+07
   3.2200000e+01  -7.1838401e+07
   3.2220000e+01  -7.3397231e+07
   3.2240000e+01  -7.4591797e+07
   3.2260000e+01  -7.5443284e+07
   3.2280000e+01  -7.5898447e+07
   3.2300000e+01  -7.6037733e+07
   3.2320000e+01  -7.5855661e+07
   3.2340000e+01  -7.5459749e+07
   3.2360000e+01  -7.4871870e+07
   3.2380000e+01  -7.4194979e+07
   3.2400000e+01  -7.3447949e+07
   3.2420000e+01  -7.2708385e+07
   3.2440000e+01  -7.1972164e+07
   3.2460000e+01  -7.1279985e+07
   3.2480000e+01  -7.0606778e+07
   3.2500000e+01  -6.9958639e+07
   3.2520000e+01  -6.9305530e+07
   3.2540000e+01  -6.8637294e+07
   3.2560000e+01  -6.7940246e+07
   3.2580000e+01  -6.7207699e+07
   3.2600000e+01  -6.6466027e+07
   3.2620000e+01  -6.5718326e+07
   3.2640000e+01  -6.5043777e+07
   3.2660000e+01  -6.4452104e+07
   3.2680000e+01  -6.4059073e+07
   3.2700000e+01  -6.3875924e+07
   3.2720000e+01  -6.4013759e+07
   3.2740000e+01  -6.4473544e+07
   3.2760000e+01  -6.5319281e+07
   3.2780000e+01  -6.6522481e+07
   3.2800000e+01  -6.8072656e+07
   3.2820000e+01  -6.9900421e+07
   3.2840000e+01  -7.1913415e+07
   3.2860000e+01  -7.4008231e+07
   3.2880000e+01  -7.6031673e+07
   3.2900000e+01  -7.7864800e+07
   3.2920000e+01  -7.9345407e+07
   3.2940000e+01  -8.0363473e+07
   3.2960000e+01  -8.0808874e+07
   3.2980000e+01  -8.0613329e+07
   3.3000000e+01  -7.9760641e+07
   3.3020000e+01  -7.8255270e+07
   3.3040000e+01  -7.6189525e+07
   3.3060000e+01  -7.3645724e+07
   3.3080000e+01  -7.0815919e+07
   3.3100000e+01  -6.7831279e+07
   3.3120000e+01  -6.4947865e+07
   3.3140000e+01  -6.2298622e+07
   3.3160000e+01  -6.0142311e+07
   3.3180000e+01  -5.8564490e+07
   3.3200000e+01  -5.7762210e+07
   3.3220000e+01  -5.7730870e+07
   3.3240000e+01  -5.8562520e+07
   3.3260000e+01  -6.0142996e+07
   3.3280000e+01  -6.2442174e+07
   3.3300000e+01  -6.5258338e+07
   3.3320000e+01  -6.8447777e+07
   3.3340000e+01  -7.1776984e+07
   3.3360000e+01  -7.5029975e+07
   3.3380000e+01  -7.8003033e+07
   3.3400000e+01  -8.0476388e+07
   3.3420000e+01  -8.2326002e+07
   3.3440000e+01  -8.3394808e+07
   3.3460000e+01  -8.3672146e+07
   3.3480000e+01  -8.3101387e+07
   3.3500000e+01  -8.1792828e+07
   3.3520000e+01  -7.9794304e+07
   3.3540000e+01  -7.7310197e+07
   3.3560000e+01  -7.4465553e+07
   3.3580000e+01  -7.1509949e+07
   3.3600000e+01  -6.8589342e+07
   3.3620000e+01  -6.5948770e+07
   3.3640000e+01  -6.3688198e+07
   3.3660000e+01  -6.2005197e+07
   3.3680000e+01  -6.0908228e+07
   3.3700000e+01  -6.0514381e+07
   3.3720000e+01  -6.0731927e+07
   3.3740000e+01  -6.1588274e+07
   3.3760000e+01  -6.2910790e+07
   3.3780000e+01  -6.4660148e+07
   3.3800000e+01  -6.6619843e+07
   3.3820000e+01  -6.8724375e+07
   3.3840000e+01  -7.0762242e+07
   3.3860000e+01  -7.2679846e+07
   3.3880000e+01  -7.4314929e+07
   3.3900000e+01  -7.5654190e+07
   3.3920000e+01  -7.6604841e+07
   3.3940000e+01  -7.7206589e+07
   3.3960000e+01  -7.7433214e+07
   3.3980000e+01  -7.7362968e+07
   3.4000000e+01  -7.7024050e+07
   3.4020000e+01  -7.6495832e+07
   3.4040000e+01  -7.5842221e+07
   3.4060000e+01  -7.5109202e+07
   3.4080000e+01  -7.4368996e+07
   3.4100000e+01  -7.3621220e+07
   3.4120000e+01  -7.2923198e+07
   3.4140000e+01  -7.2233253e+07
   3.4160000e+01  -7.1590114e+07
   3.4180000e+01  -7.0928078e+07
   3.4200000e+01  -7.0278219e+07
   3.4220000e+01  -6.9579853e+07
   3.4240000e+01  -6.8868596e+07
   3.4260000e+01  -6.8117027e+07
   3.4280000e+01  -6.7377228e+07
   3.4300000e+01  -6.6660857e+07
   3.4320000e+01  -6.6046726e+07
   3.4340000e+01  -6.5566474e+07
   3.4360000e+01  -6.5319417e+07
   3.4380000e+01  -6.5331022e+07
   3.4400000e+01  -6.5691134e+07
   3.4420000e+01  -6.6396165e+07
   3.4440000e+01  -6.7491221e+07
   3.4460000e+01  -6.8923052e+07
   3.4480000e+01  -7.0674059e+07
   3.4500000e+01  -7.2631368e+07
   3.4520000e+01  -7.4718381e+07
   3.4540000e+01  -7.6776769e+07
   3.4560000e+01  -7.8694428e+07
   3.4580000e+01  -8.0301228e+07
   3.4600000e+01  -8.1494625e+07
   3.4620000e+01  -8.2128669e+07
   3.4640000e+01  -8.2165335e+07
   3.4660000e+01  -8.1514378e+07
   3.4680000e+01  -8.0238542e+07
   3.4700000e+01  -7.8328306e+07
   3.4720000e+01  -7.5947623e+07
   3.4740000e+01  -7.3171645e+07
   3.4760000e+01  -7.0237197e+07
   3.4780000e+01  -6.7274117e+07
   3.4800000e+01  -6.4545330e+07
   3.4820000e+01  -6.2182688e+07
   3.4840000e+01  -6.0415072e+07
   3.4860000e+01  -5.9324137e+07
   3.4880000e+01  -5.9047158e+07
   3.4900000e+01  -5.9577174e+07
   3.4920000e+01  -6.0928769e+07
   3.4940000e+01  -6.2991945e+07
   3.4960000e+01  -6.5661014e+07
   3.4980000e+01  -6.8746973e+07
   3.5000000e+01  -7.2050007e+07
   3.5020000e+01  -7.5362881e+07
   3.5040000e+01  -7.8437021e+07
   3.5060000e+01  -8.1116153e+07
   3.5080000e+01  -8.3165356e+07
   3.5100000e+01  -8.4528791e+07
   3.5120000e+01  -8.5045024e+07
   3.5140000e+01  -8.4780794e+07
   3.5160000e+01  -8.3679060e+07
   3.5180000e+01  -8.1922111e+07
   3.5200000e+01  -7.9553213e+07
   3.5220000e+01  -7.6829515e+07
   3.5240000e+01  -7.3864966e+07
   3.5260000e+01  -7.0928493e+07
   3.5280000e+01  -6.8154761e+07
   3.5300000e+01  -6.5767295e+07
   3.5320000e+01  -6.3860569e+07
   3.5340000e+01  -6.2578141e+07
   3.5360000e+01  -6.1929521e+07
   3.5380000e+01  -6.1963168e+07
   3.5400000e+01  -6.2597819e+07
   3.5420000e+01  -6.3791178e+07
   3.5440000e+01  -6.5397954e+07
   3.5460000e+01  -6.7315786e+07
   3.5480000e+01  -6.9374660e+07
   3.5500000e+01  -7.1459851e+07
   3.5520000e+01  -7.3418961e+07
   3.5540000e+01  -7.5165135e+07
   3.5560000e+01  -7.6600999e+07
   3.5580000e+01  -7.7688086e+07
   3.5600000e+01  -7.8399746e+07
   3.5620000e+01  -7.8749601e+07
   3.5640000e+01  -7.8769734e+07
   3.5660000e+01  -7.8510945e+07
   3.5680000e+01  -7.8041000e+07
   3.5700000e+01  -7.7412498e+07
   3.5720000e+01  -7.6710224e+07
   3.5740000e+01  -7.5950567e+07
   3.5760000e+01  -7.5219309e+07
   3.5780000e+01  -7.4481313e+07
   3.5800000e+01  -7.3809145e+07
   3.5820000e+01  -7.3127849e+07
   3.5840000e+01  -7.2494217e+07
   3.5860000e+01  -7.1819630e+07
   3.5880000e+01  -7.1155165e+07
   3.5900000e+01  -7.0430749e+07
   3.5920000e+01  -6.9700784e+07
   3.5940000e+01  -6.8943243e+07
   3.5960000e+01  -6.8217457e+07
   3.5980000e+01  -6.7557094e+07
   3.6000000e+01  -6.7026009e+07
   3.6020000e+01  -6.6689018e+07
   3.6040000e+01  -6.6609619e+07
   3.6060000e+01  -6.6842777e+07
   3.6080000e+01  -6.7433618e+07
   3.6100000e+01  -6.8391779e+07
   3.6120000e+01  -6.9720989e+07
   3.6140000e+01  -7.1362547e+07
   3.6160000e+01  -7.3271445e+07
   3.6180000e+01  -7.5313851e+07
   3.6200000e+01  -7.7410660e+07
   3.6220000e+01  -7.9372808e+07
   3.6240000e+01  -8.1115248e+07
   3.6260000e+01  -8.2438512e+07
   3.6280000e+01  -8.3289369e+07
   3.6300000e+01  -8.3506025e+07
   3.6320000e+01  -8.3109203e+07
   3.6340000e+01  -8.2009324e+07
   3.6360000e+01  -8.0325353e+07
   3.6380000e+01  -7.8060611e+07
   3.6400000e+01  -7.5417378e+07
   3.6420000e+01  -7.2494356e+07
   3.6440000e+01  -6.9529401e+07
   3.6460000e+01  -6.6688054e+07
   3.6480000e+01  -6.4185492e+07
   3.6500000e+01  -6.2198678e+07
   3.6520000e+01  -6.0864158e+07
   3.6540000e+01  -6.0313796e+07
   3.6560000e+01  -6.0561573e+07
   3.6580000e+01  -6.1656553e+07
   3.6600000e+01  -6.3477426e+07
   3.6620000e+01  -6.5976551e+07
   3.6640000e+01  -6.8925628e+07
   3.6660000e+01  -7.2197298e+07
   3.6680000e+01  -7.5509246e+07
   3.6700000e+01  -7.8707708e+07
   3.6720000e+01  -8.1512312e+07
   3.6740000e+01  -8.3813765e+07
   3.6760000e+01  -8.5385795e+07
   3.6780000e+01  -8.6217680e+07
   3.6800000e+01  -8.6179032e+07
   3.6820000e+01  -8.5377461e+07
   3.6840000e+01  -8.3792189e+07
   3.6860000e+01  -8.1637099e+07
   3.6880000e+01  -7.8978784e+07
   3.6900000e+01  -7.6096492e+07
   3.6920000e+01  -7.3100132e+07
   3.6940000e+01  -7.0271331e+07
   3.6960000e+01  -6.7713581e+07
   3.6980000e+01  -6.5649880e+07
   3.7000000e+01  -6.4129266e+07
   3.7020000e+01  -6.3281868e+07
   3.7040000e+01  -6.3069952e+07
   3.7060000e+01  -6.3525183e+07
   3.7080000e+01  -6.4526033e+07
   3.7100000e+01  -6.6018962e+07
   3.7120000e+01  -6.7836073e+07
   3.7140000e+01  -6.9869269e+07
   3.7160000e+01  -7.1952721e+07
   3.7180000e+01  -7.3967914e+07
   3.7200000e+01  -7.5791896e+07
   3.7220000e+01  -7.7334369e+07
   3.7240000e+01  -7.8542278e+07
   3.7260000e+01  -7.9371287e+07
   3.7280000e+01  -7.9842466e+07
   3.7300000e+01  -7.9958165e+07
   3.7320000e+01  -7.9788853e+07
   3.7340000e+01  -7.9373177e+07
   3.7360000e+01  -7.8793258e+07
   3.7380000e+01  -7.8099104e+07
   3.7400000e+01  -7.7359018e+07
   3.7420000e+01  -7.6601333e+07
   3.7440000e+01  -7.5873031e+07
   3.7460000e+01  -7.5162257e+07
   3.7480000e+01  -7.4496373e+07
   3.7500000e+01  -7.3830732e+07
   3.7520000e+01  -7.3183693e+07
   3.7540000e+01  -7.2498843e+07
   3.7560000e+01  -7.1806393e+07
   3.7580000e+01  -7.1059744e+07
   3.7600000e+01  -7.0317769e+07
   3.7620000e+01  -6.9562661e+07
   3.7640000e+01  -6.8880128e+07
   3.7660000e+01  -6.8287599e+07
   3.7680000e+01  -6.7883193e+07
   3.7700000e+01  -6.7698885e+07
   3.7720000e+01  -6.7829991e+07
   3.7740000e+01  -6.8282059e+07
   3.7760000e+01  -6.9129571e+07
   3.7780000e+01  -7.0317387e+07
   3.7800000e+01  -7.1877562e+07
   3.7820000e+01  -7.3682680e+07
   3.7840000e+01  -7.5713338e+07
   3.7860000e+01  -7.7778832e+07
   3.7880000e+01  -7.9824766e+07
   3.7900000e+01  -8.1626275e+07
   3.7920000e+01  -8.3127226e+07
   3.7940000e+01  -8.4117744e+07
   3.7960000e+01  -8.4575966e+07
   3.7980000e+01  -8.4358776e+07
   3.8000000e+01  -8.3511762e+07
   3.8020000e+01  -8.1989007e+07
   3.8040000e+01  -7.9922496e+07
   3.8060000e+01  -7.7367457e+07
   3.8080000e+01  -7.4526964e+07
   3.8100000e+01  -7.1542215e+07
   3.8120000e+01  -6.8635310e+07
   3.8140000e+01  -6.5998660e+07
   3.8160000e+01  -6.3807940e+07
   3.8180000e+01  -6.2253280e+07
   3.8200000e+01  -6.1408799e+07
   3.8220000e+01  -6.1409206e+07
   3.8240000e+01  -6.2193540e+07
   3.8260000e+01  -6.3810314e+07
   3.8280000e+01  -6.6063528e+07
   3.8300000e+01  -6.8911299e+07
   3.8320000e+01  -7.2065357e+07
   3.8340000e+01  -7.5413092e+07
   3.8360000e+01  -7.8644771e+07
   3.8380000e+01  -8.1623105e+07
   3.8400000e+01  -8.4084832e+07
   3.8420000e+01  -8.5931107e+07
   3.8440000e+01  -8.6993147e+07
   3.8460000e+01  -8.7261052e+07
   3.8480000e+01  -8.6686692e+07
   3.8500000e+01  -8.5364123e+07
   3.8520000e+01  -8.3363010e+07
   3.8540000e+01  -8.0863618e+07
   3.8560000e+01  -7.8015242e+07
   3.8580000e+01  -7.5044205e+07
   3.8600000e+01  -7.2121150e+07
   3.8620000e+01  -6.9461648e+07
   3.8640000e+01  -6.7204344e+07
   3.8660000e+01  -6.5497253e+07
   3.8680000e+01  -6.4408612e+07
   3.8700000e+01  -6.3989236e+07
   3.8720000e+01  -6.4215897e+07
   3.8740000e+01  -6.5048326e+07
   3.8760000e+01  -6.6380011e+07
   3.8780000e+01  -6.8105061e+07
   3.8800000e+01  -7.0076438e+07
   3.8820000e+01  -7.2153803e+07
   3.8840000e+01  -7.4206105e+07
   3.8860000e+01  -7.6094075e+07
   3.8880000e+01  -7.7745077e+07
   3.8900000e+01  -7.9052287e+07
   3.8920000e+01  -8.0020664e+07
   3.8940000e+01  -8.0587650e+07
   3.8960000e+01  -8.0832206e+07
   3.8980000e+01  -8.0728931e+07
   3.9000000e+01  -8.0401396e+07
   3.9020000e+01  -7.9849596e+07
   3.9040000e+01  -7.9195029e+07
   3.9060000e+01  -7.8450513e+07
   3.9080000e+01  -7.7698532e+07
   3.9100000e+01  -7.6947300e+07
   3.9120000e+01  -7.6231813e+07
   3.9140000e+01  -7.5542086e+07
   3.9160000e+01  -7.4879100e+07
   3.9180000e+01  -7.4218122e+07
   3.9200000e+01  -7.3549328e+07
   3.9220000e+01  -7.2848561e+07
   3.9240000e+01  -7.2123770e+07
   3.9260000e+01  -7.1363070e+07
   3.9280000e+01  -7.0615733e+07
   3.9300000e+01  -6.9886038e+07
   3.9320000e+01  -6.9265990e+07
   3.9340000e+01  -6.8772655e+07
   3.9360000e+01  -6.8519261e+07
   3.9380000e+01  -6.8517330e+07
   3.9400000e+01  -6.8873852e+07
   3.9420000e+01  -6.9561671e+07
   3.9440000e+01  -7.0657565e+07
   3.9460000e+01  -7.2069562e+07
   3.9480000e+01  -7.3822539e+07
   3.9500000e+01  -7.5761277e+07
   3.9520000e+01  -7.7847878e+07
   3.9540000e+01  -7.9890929e+07
   3.9560000e+01  -8.1803817e+07
   3.9580000e+01  -8.3400675e+07
   3.9600000e+01  -8.4580708e+07
   3.9620000e+01  -8.5214979e+07
   3.9640000e+01  -8.5224988e+07
   3.9660000e+01  -8.4586245e+07
   3.9680000e+01  -8.3272184e+07
   3.9700000e+01  -8.1380955e+07
   3.9720000e+01  -7.8957477e+07
   3.9740000e+01  -7.6201332e+07
   3.9760000e+01  -7.3223554e+07
   3.9780000e+01  -7.0280457e+07
   3.9800000e+01  -6.7507570e+07
   3.9820000e+01  -6.5166040e+07
   3.9840000e+01  -6.3354513e+07
   3.9860000e+01  -6.2284330e+07
   3.9880000e+01  -6.1965956e+07
   3.9900000e+01  -6.2515259e+07
   3.9920000e+01  -6.3828106e+07
   3.9940000e+01  -6.5909363e+07
   3.9960000e+01  -6.8542933e+07
   3.9980000e+01  -7.1642408e+07
   4.0000000e+01  -7.4918355e+07
   4.0020000e+01  -7.8233267e+07
   4.0040000e+01  -8.1293664e+07
   4.0060000e+01  -8.3960744e+07
   4.0080000e+01  -8.6007582e+07
   4.0100000e+01  -8.7349102e+07
   4.0120000e+01  -8.7868529e+07
   4.0140000e+01  -8.7577279e+07
   4.0160000e+01  -8.6480887e+07
   4.0180000e+01  -8.4694213e+07
   4.0200000e+01  -8.2330682e+07
   4.0220000e+01  -7.9577816e+07
   4.0240000e+01  -7.6615519e+07
   4.0260000e+01  -7.3653476e+07
   4.0280000e+01  -7.0878695e+07
   4.0300000e+01  -6.8467416e+07
   4.0320000e+01  -6.6560737e+07
   4.0340000e+01  -6.5252396e+07
   4.0360000e+01  -6.4607112e+07
   4.0380000e+01  -6.4613940e+07
   4.0400000e+01  -6.5251472e+07
   4.0420000e+01  -6.6421593e+07
   4.0440000e+01  -6.8027345e+07
   4.0460000e+01  -6.9926120e+07
   4.0480000e+01  -7.1981331e+07
   4.0500000e+01  -7.4048960e+07
   4.0520000e+01  -7.6003370e+07
   4.0540000e+01  -7.7732787e+07
   4.0560000e+01  -7.9162275e+07
   4.0580000e+01  -8.0233473e+07
   4.0600000e+01  -8.0938099e+07
   4.0620000e+01  -8.1270552e+07
   4.0640000e+01  -8.1285381e+07
   4.0660000e+01  -8.1007174e+07
   4.0680000e+01  -8.0531238e+07
   4.0700000e+01  -7.9886824e+07
   4.0720000e+01  -7.9171349e+07
   4.0740000e+01  -7.8404781e+07
   4.0760000e+01  -7.7651040e+07
   4.0780000e+01  -7.6913540e+07
   4.0800000e+01  -7.6214128e+07
   4.0820000e+01  -7.5535282e+07
   4.0840000e+01  -7.4874485e+07
   4.0860000e+01  -7.4200595e+07
   4.0880000e+01  -7.3512109e+07
   4.0900000e+01  -7.2783155e+07
   4.0920000e+01  -7.2036544e+07
   4.0940000e+01  -7.1264893e+07
   4.0960000e+01  -7.0532747e+07
   4.0980000e+01  -6.9848881e+07
   4.1000000e+01  -6.9318136e+07
   4.1020000e+01  -6.8954564e+07
   4.1040000e+01  -6.8875569e+07
   4.1060000e+01  -6.9084289e+07
   4.1080000e+01  -6.9673234e+07
   4.1100000e+01  -7.0609359e+07
   4.1120000e+01  -7.1934855e+07
   4.1140000e+01  -7.3557325e+07
   4.1160000e+01  -7.5458220e+07
   4.1180000e+01  -7.7488143e+07
   4.1200000e+01  -7.9568731e+07
   4.1220000e+01  -8.1527333e+07
   4.1240000e+01  -8.3244252e+07
   4.1260000e+01  -8.4572645e+07
   4.1280000e+01  -8.5388290e+07
   4.1300000e+01  -8.5619768e+07
   4.1320000e+01  -8.5176183e+07
   4.1340000e+01  -8.4101498e+07
   4.1360000e+01  -8.2361287e+07
   4.1380000e+01  -8.0126266e+07
   4.1400000e+01  -7.7426643e+07
   4.1420000e+01  -7.4527546e+07
   4.1440000e+01  -7.1515635e+07
   4.1460000e+01  -6.8686324e+07
   4.1480000e+01  -6.6149518e+07
   4.1500000e+01  -6.4162530e+07
   4.1520000e+01  -6.2806405e+07
   4.1540000e+01  -6.2244120e+07
   4.1560000e+01  -6.2482750e+07
   4.1580000e+01  -6.3555471e+07
   4.1600000e+01  -6.5376300e+07
   4.1620000e+01  -6.7848097e+07
   4.1640000e+01  -7.0799929e+07
   4.1660000e+01  -7.4043886e+07
   4.1680000e+01  -7.7359126e+07
   4.1700000e+01  -8.0527869e+07
   4.1720000e+01  -8.3339444e+07
   4.1740000e+01  -8.5605535e+07
   4.1760000e+01  -8.7189229e+07
   4.1780000e+01  -8.7981548e+07
   4.1800000e+01  -8.7955421e+07
   4.1820000e+01  -8.7114069e+07
   4.1840000e+01  -8.5539534e+07
   4.1860000e+01  -8.3345238e+07
   4.1880000e+01  -8.0696700e+07
   4.1900000e+01  -7.7775322e+07
   4.1920000e+01  -7.4787717e+07
   4.1940000e+01  -7.1921464e+07
   4.1960000e+01  -6.9370610e+07
   4.1980000e+01  -6.7270873e+07
   4.2000000e+01  -6.5758147e+07
   4.2020000e+01  -6.4872105e+07
   4.2040000e+01  -6.4672974e+07
   4.2060000e+01  -6.5085569e+07
   4.2080000e+01  -6.6101901e+07
   4.2100000e+01  -6.7553405e+07
   4.2120000e+01  -6.9381929e+07
   4.2140000e+01  -7.1380523e+07
   4.2160000e+01  -7.3467694e+07
   4.2180000e+01  -7.5455891e+07
   4.2200000e+01  -7.7276273e+07
   4.2220000e+01  -7.8798411e+07
   4.2240000e+01  -7.9995770e+07
   4.2260000e+01  -8.0810434e+07
   4.2280000e+01  -8.1265878e+07
   4.2300000e+01  -8.1369418e+07
   4.2320000e+01  -8.1184780e+07
   4.2340000e+01  -8.0753360e+07
   4.2360000e+01  -8.0162674e+07
   4.2380000e+01  -7.9448446e+07
   4.2400000e+01  -7.8699725e+07
   4.2420000e+01  -7.7922125e+07
   4.2440000e+01  -7.7183216e+07
   4.2460000e+01  -7.6454845e+07
   4.2480000e+01  -7.5776794e+07
   4.2500000e+01  -7.5093864e+07
   4.2520000e+01  -7.4435108e+07
   4.2540000e+01  -7.3732464e+07
   4.2560000e+01  -7.3028146e+07
   4.2580000e+01  -7.2264250e+07
   4.2600000e+01  -7.1509886e+07
   4.2620000e+01  -7.0737266e+07
   4.2640000e+01  -7.0043205e+07
   4.2660000e+01  -6.9432653e+07
   4.2680000e+01  -6.9015380e+07
   4.2700000e+01  -6.8817854e+07
   4.2720000e+01  -6.8927745e+07
   4.2740000e+01  -6.9378153e+07
   4.2760000e+01  -7.0192091e+07
   4.2780000e+01  -7.1390176e+07
   4.2800000e+01  -7.2907242e+07
   4.2820000e+01  -7.4730288e+07
   4.2840000e+01  -7.6711949e+07
   4.2860000e+01  -7.8800732e+07
   4.2880000e+01  -8.0792627e+07
   4.2900000e+01  -8.2621673e+07
   4.2920000e+01  -8.4065446e+07
   4.2940000e+01  -8.5084255e+07
   4.2960000e+01  -8.5485685e+07
   4.2980000e+01  -8.5294916e+07
   4.3000000e+01  -8.4391842e+07
   4.3020000e+01  -8.2894980e+07
   4.3040000e+01  -8.0771624e+07
   4.3060000e+01  -7.8241709e+07
   4.3080000e+01  -7.5347256e+07
   4.3100000e+01  -7.2380462e+07
   4.3120000e+01  -6.9430623e+07
   4.3140000e+01  -6.6797989e+07
   4.3160000e+01  -6.4579827e+07
   4.3180000e+01  -6.3014391e+07
   4.3200000e+01  -6.2156856e+07
   4.3220000e+01  -6.2134028e+07
   4.3240000e+01  -6.2917598e+07
   4.3260000e+01  -6.4500886e+07
   4.3280000e+01  -6.6762461e+07
   4.3300000e+01  -6.9571307e+07
   4.3320000e+01  -7.2735959e+07
   4.3340000e+01  -7.6046454e+07
   4.3360000e+01  -7.9284782e+07
   4.3380000e+01  -8.2230206e+07
   4.3400000e+01  -8.4695049e+07
   4.3420000e+01  -8.6509470e+07
   4.3440000e+01  -8.7574369e+07
   4.3460000e+01  -8.7809480e+07
   4.3480000e+01  -8.7237189e+07
   4.3500000e+01  -8.5883079e+07
   4.3520000e+01  -8.3880952e+07
   4.3540000e+01  -8.1352499e+07
   4.3560000e+01  -7.8500729e+07
   4.3580000e+01  -7.5501844e+07
   4.3600000e+01  -7.2574322e+07
   4.3620000e+01  -6.9888501e+07
   4.3640000e+01  -6.7624778e+07
   4.3660000e+01  -6.5893858e+07
   4.3680000e+01  -6.4797919e+07
   4.3700000e+01  -6.4353997e+07
   4.3720000e+01  -6.4577336e+07
   4.3740000e+01  -6.5380129e+07
   4.3760000e+01  -6.6714156e+07
   4.3780000e+01  -6.8406415e+07
   4.3800000e+01  -7.0380340e+07
   4.3820000e+01  -7.2428399e+07
   4.3840000e+01  -7.4477325e+07
   4.3860000e+01  -7.6343034e+07
   4.3880000e+01  -7.7983320e+07
   4.3900000e+01  -7.9275100e+07
   4.3920000e+01  -8.0225667e+07
   4.3940000e+01  -8.0783976e+07
   4.3960000e+01  -8.1004009e+07
   4.3980000e+01  -8.0896820e+07
   4.4000000e+01  -8.0542662e+07
   4.4020000e+01  -7.9984903e+07
   4.4040000e+01  -7.9309205e+07
   4.4060000e+01  -7.8550885e+07
   4.4080000e+01  -7.7785681e+07
   4.4100000e+01  -7.7014408e+07
   4.4120000e+01  -7.6289383e+07
   4.4140000e+01  -7.5578227e+07
   4.4160000e+01  -7.4905855e+07
   4.4180000e+01  -7.4223628e+07
   4.4200000e+01  -7.3545263e+07
   4.4220000e+01  -7.2823909e+07
   4.4240000e+01  -7.2087568e+07
   4.4260000e+01  -7.1310055e+07
   4.4280000e+01  -7.0545753e+07
   4.4300000e+01  -6.9805483e+07
   4.4320000e+01  -6.9162359e+07
   4.4340000e+01  -6.8664246e+07
   4.4360000e+01  -6.8382021e+07
   4.4380000e+01  -6.8382526e+07
   4.4400000e+01  -6.8701045e+07
   4.4420000e+01  -6.9403179e+07
   4.4440000e+01  -7.0448212e+07
   4.4460000e+01  -7.1887164e+07
   4.4480000e+01  -7.3579610e+07
   4.4500000e+01  -7.5551288e+07
   4.4520000e+01  -7.7575863e+07
   4.4540000e+01  -7.9649777e+07
   4.4560000e+01  -8.1505547e+07
   4.4580000e+01  -8.3125909e+07
   4.4600000e+01  -8.4258208e+07
   4.4620000e+01  -8.4903725e+07
   4.4640000e+01  -8.4880048e+07
   4.4660000e+01  -8.4236635e+07
   4.4680000e+01  -8.2903793e+07
   4.4700000e+01  -8.0994632e+07
   4.4720000e+01  -7.8561709e+07
   4.4740000e+01  -7.5781189e+07
   4.4760000e+01  -7.2797960e+07
   4.4780000e+01  -6.9826811e+07
   4.4800000e+01  -6.7053020e+07
   4.4820000e+01  -6.4677977e+07
   4.4840000e+01  -6.2871867e+07
   4.4860000e+01  -6.1763096e+07
   4.4880000e+01  -6.1454378e+07
   4.4900000e+01  -6.1963229e+07
   4.4920000e+01  -6.3287382e+07
   4.4940000e+01  -6.5327599e+07
   4.4960000e+01  -6.7973723e+07
   4.4980000e+01  -7.1032042e+07
   4.5000000e+01  -7.4319552e+07
   4.5020000e+01  -7.7596797e+07
   4.5040000e+01  -8.0663158e+07
   4.5060000e+01  -8.3298942e+07
   4.5080000e+01  -8.5345903e+07
   4.5100000e+01  -8.6658950e+07
   4.5120000e+01  -8.7178176e+07
   4.5140000e+01  -8.6855591e+07
   4.5160000e+01  -8.5762116e+07
   4.5180000e+01  -8.3940941e+07
   4.5200000e+01  -8.1581326e+07
   4.5220000e+01  -7.8794071e+07
   4.5240000e+01  -7.5834309e+07
   4.5260000e+01  -7.2839460e+07
   4.5280000e+01  -7.0065438e+07
   4.5300000e+01  -6.7624076e+07
   4.5320000e+01  -6.5714470e+07
   4.5340000e+01  -6.4381702e+07
   4.5360000e+01  -6.3727746e+07
   4.5380000e+01  -6.3715710e+07
   4.5400000e+01  -6.4342066e+07
   4.5420000e+01  -6.5493174e+07
   4.5440000e+01  -6.7091357e+07
   4.5460000e+01  -6.8966441e+07
   4.5480000e+01  -7.1018807e+07
   4.5500000e+01  -7.3059822e+07
   4.5520000e+01  -7.5012401e+07
   4.5540000e+01  -7.6715599e+07
   4.5560000e+01  -7.8142130e+07
   4.5580000e+01  -7.9188050e+07
   4.5600000e+01  -7.9888432e+07
   4.5620000e+01  -8.0197202e+07
   4.5640000e+01  -8.0204977e+07
   4.5660000e+01  -7.9906355e+07
   4.5680000e+01  -7.9420207e+07
   4.5700000e+01  -7.8756848e+07
   4.5720000e+01  -7.8031979e+07
   4.5740000e+01  -7.7243518e+07
   4.5760000e+01  -7.6484141e+07
   4.5780000e+01  -7.5722164e+07
   4.5800000e+01  -7.5017110e+07
   4.5820000e+01  -7.4317132e+07
   4.5840000e+01  -7.3644769e+07
   4.5860000e+01  -7.2957184e+07
   4.5880000e+01  -7.2249492e+07
   4.5900000e+01  -7.1514299e+07
   4.5920000e+01  -7.0741099e+07
   4.5940000e+01  -6.9971113e+07
   4.5960000e+01  -6.9203936e+07
   4.5980000e+01  -6.8530303e+07
   4.6000000e+01  -6.7957209e+07
   4.6020000e+01  -6.7609202e+07
   4.6040000e+01  -6.7485280e+07
   4.6060000e+01  -6.7710675e+07
   4.6080000e+01  -6.8254244e+07
   4.6100000e+01  -6.9209003e+07
   4.6120000e+01  -7.0485878e+07
   4.6140000e+01  -7.2131656e+07
   4.6160000e+01  -7.3980195e+07
   4.6180000e+01  -7.6035099e+07
   4.6200000e+01  -7.8065363e+07
   4.6220000e+01  -8.0043446e+07
   4.6240000e+01  -8.1718331e+07
   4.6260000e+01  -8.3055985e+07
   4.6280000e+01  -8.3840733e+07
   4.6300000e+01  -8.4068848e+07
   4.6320000e+01  -8.3607921e+07
   4.6340000e+01  -8.2514604e+07
   4.6360000e+01  -8.0772137e+07
   4.6380000e+01  -7.8504378e+07
   4.6400000e+01  -7.5812883e+07
   4.6420000e+01  -7.2875041e+07
   4.6440000e+01  -6.9872443e+07
   4.6460000e+01  -6.7006791e+07
   4.6480000e+01  -6.4475359e+07
   4.6500000e+01  -6.2456540e+07
   4.6520000e+01  -6.1102352e+07
   4.6540000e+01  -6.0512031e+07
   4.6560000e+01  -6.0749195e+07
   4.6580000e+01  -6.1798922e+07
   4.6600000e+01  -6.3613400e+07
   4.6620000e+01  -6.6067723e+07
   4.6640000e+01  -6.9009277e+07
   4.6660000e+01  -7.2238956e+07
   4.6680000e+01  -7.5541850e+07
   4.6700000e+01  -7.8698720e+07
   4.6720000e+01  -8.1494569e+07
   4.6740000e+01  -8.3752888e+07
   4.6760000e+01  -8.5316487e+07
   4.6780000e+01  -8.6103240e+07
   4.6800000e+01  -8.6057284e+07
   4.6820000e+01  -8.5206074e+07
   4.6840000e+01  -8.3618041e+07
   4.6860000e+01  -8.1406045e+07
   4.6880000e+01  -7.8750752e+07
   4.6900000e+01  -7.5806373e+07
   4.6920000e+01  -7.2815316e+07
   4.6940000e+01  -6.9924295e+07
   4.6960000e+01  -6.7370847e+07
   4.6980000e+01  -6.5247145e+07
   4.7000000e+01  -6.3729608e+07
   4.7020000e+01  -6.2824965e+07
   4.7040000e+01  -6.2613838e+07
   4.7060000e+01  -6.3017082e+07
   4.7080000e+01  -6.4013376e+07
   4.7100000e+01  -6.5461618e+07
   4.7120000e+01  -6.7268312e+07
   4.7140000e+01  -6.9262148e+07
   4.7160000e+01  -7.1331738e+07
   4.7180000e+01  -7.3310357e+07
   4.7200000e+01  -7.5117446e+07
   4.7220000e+01  -7.6626721e+07
   4.7240000e+01  -7.7813290e+07
   4.7260000e+01  -7.8612477e+07
   4.7280000e+01  -7.9059719e+07
   4.7300000e+01  -7.9145341e+07
   4.7320000e+01  -7.8953490e+07
   4.7340000e+01  -7.8505108e+07
   4.7360000e+01  -7.7904085e+07
   4.7380000e+01  -7.7177219e+07
   4.7400000e+01  -7.6413994e+07
   4.7420000e+01  -7.5626855e+07
   4.7440000e+01  -7.4871688e+07
   4.7460000e+01  -7.4135456e+07
   4.7480000e+01  -7.3438267e+07
   4.7500000e+01  -7.2753177e+07
   4.7520000e+01  -7.2066743e+07
   4.7540000e+01  -7.1372764e+07
   4.7560000e+01  -7.0629477e+07
   4.7580000e+01  -6.9884692e+07
   4.7600000e+01  -6.9082907e+07
   4.7620000e+01  -6.8335925e+07
   4.7640000e+01  -6.7589913e+07
   4.7660000e+01  -6.7007859e+07
   4.7680000e+01  -6.6538435e+07
   4.7700000e+01  -6.6366498e+07
   4.7720000e+01  -6.6431668e+07
   4.7740000e+01  -6.6896505e+07
   4.7760000e+01  -6.7680246e+07
   4.7780000e+01  -6.8877769e+07
   4.7800000e+01  -7.0378941e+07
   4.7820000e+01  -7.2189979e+07
   4.7840000e+01  -7.4165033e+07
   4.7860000e+01  -7.6234489e+07
   4.7880000e+01  -7.8226783e+07
   4.7900000e+01  -8.0029395e+07
   4.7920000e+01  -8.1480770e+07
   4.7940000e+01  -8.2466327e+07
   4.7960000e+01  -8.2880766e+07
   4.7980000e+01  -8.2652267e+07
   4.8000000e+01  -8.1765591e+07
   4.8020000e+01  -8.0227092e+07
   4.8040000e+01  -7.8124184e+07
   4.8060000e+01  -7.5548193e+07
   4.8080000e+01  -7.2677170e+07
   4.8100000e+01  -6.9663951e+07
   4.8120000e+01  -6.6734302e+07
   4.8140000e+01  -6.4062062e+07
   4.8160000e+01  -6.1855703e+07
   4.8180000e+01  -6.0259613e+07
   4.8200000e+01  -5.9407147e+07
   4.8220000e+01  -5.9359032e+07
   4.8240000e+01  -6.0144862e+07
   4.8260000e+01  -6.1705705e+07
   4.8280000e+01  -6.3967638e+07
   4.8300000e+01  -6.6756572e+07
   4.8320000e+01  -6.9920300e+07
   4.8340000e+01  -7.3211417e+07
   4.8360000e+01  -7.6449753e+07
   4.8380000e+01  -7.9374635e+07
   4.8400000e+01  -8.1839547e+07
   4.8420000e+01  -8.3635268e+07
   4.8440000e+01  -8.4695697e+07
   4.8460000e+01  -8.4917503e+07
   4.8480000e+01  -8.4335279e+07
   4.8500000e+01  -8.2970661e+07
   4.8520000e+01  -8.0958303e+07
   4.8540000e+01  -7.8416658e+07
   4.8560000e+01  -7.5558420e+07
   4.8580000e+01  -7.2542542e+07
   4.8600000e+01  -6.9611454e+07
   4.8620000e+01  -6.6907000e+07
   4.8640000e+01  -6.4641101e+07
   4.8660000e+01  -6.2890982e+07
   4.8680000e+01  -6.1793497e+07
   4.8700000e+01  -6.1331793e+07
   4.8720000e+01  -6.1550677e+07
   4.8740000e+01  -6.2341769e+07
   4.8760000e+01  -6.3664251e+07
   4.8780000e+01  -6.5352530e+07
   4.8800000e+01  -6.7309479e+07
   4.8820000e+01  -6.9356407e+07
   4.8840000e+01  -7.1388741e+07
   4.8860000e+01  -7.3251204e+07
   4.8880000e+01  -7.4877404e+07
   4.8900000e+01  -7.6164274e+07
   4.8920000e+01  -7.7101056e+07
   4.8940000e+01  -7.7654962e+07
   4.8960000e+01  -7.7860207e+07
   4.8980000e+01  -7.7749670e+07
   4.9000000e+01  -7.7379001e+07
   4.9020000e+01  -7.6820938e+07
   4.9040000e+01  -7.6123832e+07
   4.9060000e+01  -7.5371764e+07
   4.9080000e+01  -7.4578296e+07
   4.9100000e+01  -7.3819145e+07
   4.9120000e+01  -7.3062504e+07
   4.9140000e+01  -7.2364537e+07
   4.9160000e+01  -7.1661215e+07
   4.9180000e+01  -7.0991750e+07
   4.9200000e+01  -7.0281700e+07
   4.9220000e+01  -6.9575753e+07
   4.9240000e+01  -6.8804210e+07
   4.9260000e+01  -6.8045492e+07
   4.9280000e+01  -6.7244285e+07
   4.9300000e+01  -6.6522635e+07
   4.9320000e+01  -6.5844884e+07
   4.9340000e+01  -6.5361971e+07
   4.9360000e+01  -6.5050116e+07
   4.9380000e+01  -6.5059407e+07
   4.9400000e+01  -6.5357910e+07
   4.9420000e+01  -6.6056096e+07
   4.9440000e+01  -6.7097812e+07
   4.9460000e+01  -6.8514486e+07
   4.9480000e+01  -7.0222286e+07
   4.9500000e+01  -7.2155965e+07
   4.9520000e+01  -7.4207894e+07
   4.9540000e+01  -7.6236503e+07
   4.9560000e+01  -7.8123471e+07
   4.9580000e+01  -7.9697209e+07
   4.9600000e+01  -8.0860352e+07
   4.9620000e+01  -8.1460923e+07
   4.9640000e+01  -8.1464287e+07
   4.9660000e+01  -8.0781618e+07
   4.9680000e+01  -7.9467859e+07
   4.9700000e+01  -7.7527968e+07
   4.9720000e+01  -7.5105727e+07
   4.9740000e+01  -7.2301283e+07
   4.9760000e+01  -6.9323259e+07
   4.9780000e+01  -6.6333165e+07
   4.9800000e+01  -6.3559077e+07
   4.9820000e+01  -6.1172532e+07
   4.9840000e+01  -5.9357811e+07
   4.9860000e+01  -5.8246698e+07
   4.9880000e+01  -5.7922508e+07
   4.9900000e+01  -5.8433842e+07
   4.9920000e+01  -5.9741899e+07
   4.9940000e+01  -6.1783315e+07
   4.9960000e+01  -6.4417113e+07
   4.9980000e+01  -6.7472791e+07
   5.0000000e+01  -7.0752757e+07


==> data/sig2/sig6_buck_2_example3.dat <==
   3.0000000e+01  -8.7981548e+07
   3.0020000e+01  -8.7981548e+07
   3.0040000e+01  -8.7981548e+07
   3.0060000e+01  -8.7981548e+07
   3.0080000e+01  -8.7981548e+07
   3.0100000e+01  -8.7981548e+07
   3.0120000e+01  -8.7981548e+07
   3.0140000e+01  -8.7981548e+07
   3.0160000e+01  -8.7981548e+07
   3.0180000e+01  -8.7981548e+07
   3.0200000e+01  -8.7981548e+07
   3.0220000e+01  -8.7981548e+07
   3.0240000e+01  -8.7981548e+07
   3.0260000e+01  -8.7981548e+07
   3.0280000e+01  -8.7981548e+07
   3.0300000e+01  -8.7981548e+07
   3.0320000e+01  -8.7981548e+07
   3.0340000e+01  -8.7981548e+07
   3.0360000e+01  -8.7981548e+07
   3.0380000e+01  -8.7981548e+07
   3.0400000e+01  -8.7981548e+07
   3.0420000e+01  -8.7981548e+07
   3.0440000e+01  -8.7981548e+07
   3.0460000e+01  -8.7981548e+07
   3.0480000e+01  -8.7981548e+07
   3.0500000e+01  -8.7981548e+07
   3.0520000e+01  -8.7981548e+07
   3.0540000e+01  -8.7981548e+07
   3.0560000e+01  -8.7981548e+07
   3.0580000e+01  -8.7981548e+07
   3.0600000e+01  -8.7981548e+07
   3.0620000e+01  -8.7981548e+07
   3.0640000e+01  -8.7981548e+07
   3.0660000e+01  -8.7981548e+07
   3.0680000e+01  -8.7981548e+07
   3.0700000e+01  -8.7981548e+07
   3.0720000e+01  -8.7981548e+07
   3.0740000e+01  -8.7981548e+07
   3.0760000e+01  -8.7981548e+07
   3.0780000e+01  -8.7981548e+07
   3.0800000e+01  -8.7981548e+07
   3.0820000e+01  -8.7981548e+07
   3.0840000e+01  -8.7981548e+07
   3.0860000e+01  -8.7981548e+07
   3.0880000e+01  -8.7981548e+07
   3.0900000e+01  -8.7981548e+07
   3.0920000e+01  -8.7981548e+07
   3.0940000e+01  -8.7981548e+07
   3.0960000e+01  -8.7981548e+07
   3.0980000e+01  -8.7981548e+07
   3.1000000e+01  -8.7981548e+07
   3.1020000e+01  -8.7981548e+07
   3.1040000e+01  -8.7981548e+07
   3.1060000e+01  -8.7981548e+07
   3.1080000e+01  -8.7981548e+07
   3.1100000e+01  -8.7981548e+07
   3.1120000e+01  -8.7981548e+07
   3.1140000e+01  -8.7981548e+07
   3.1160000e+01  -8.7981548e+07
   3.1180000e+01  -8.7981548e+07
   3.1200000e+01  -8.7981548e+07
   3.1220000e+01  -8.7981548e+07
   3.1240000e+01  -8.7981548e+07
   3.1260000e+01  -8.7981548e+07
   3.1280000e+01  -8.7981548e+07
   3.1300000e+01  -8.7981548e+07
   3.1320000e+01  -8.7981548e+07
   3.1340000e+01  -8.7981548e+07
   3.1360000e+01  -8.7981548e+07
   3.1380000e+01  -8.7981548e+07
   3.1400000e+01  -8.7981548e+07
   3.1420000e+01  -8.7981548e+07
   3.1440000e+01  -8.7981548e+07
   3.1460000e+01  -8.7981548e+07
   3.1480000e+01  -8.7981548e+07
   3.1500000e+01  -8.7981548e+07
   3.1520000e+01  -8.7981548e+07
   3.1540000e+01  -8.7981548e+07
   3.1560000e+01  -8.7981548e+07
   3.1580000e+01  -8.7981548e+07
   3.1600000e+01  -8.7981548e+07
   3.1620000e+01  -8.7981548e+07
   3.1640000e+01  -8.7981548e+07
   3.1660000e+01  -8.7981548e+07
   3.1680000e+01  -8.7981548e+07
   3.1700000e+01  -8.7981548e+07
   3.1720000e+01  -8.7981548e+07
   3.1740000e+01  -8.7981548e+07
   3.1760000e+01  -8.7981548e+07
   3.1780000e+01  -8.7981548e+07
   3.1800000e+01  -8.7981548e+07
   3.1820000e+01  -8.7981548e+07
   3.1840000e+01  -8.7981548e+07
   3.1860000e+01  -8.7981548e+07
   3.1880000e+01  -8.7981548e+07
   3.1900000e+01  -8.7981548e+07
   3.1920000e+01  -8.7981548e+07
   3.1940000e+01  -8.7981548e+07
   3.1960000e+01  -8.7981548e+07
   3.1980000e+01  -8.7981548e+07
   3.2000000e+01  -8.7981548e+07
   3.2020000e+01  -8.7981548e+07
   3.2040000e+01  -8.7981548e+07
   3.2060000e+01  -8.7981548e+07
   3.2080000e+01  -8.7981548e+07
   3.2100000e+01  -8.7981548e+07
   3.2120000e+01  -8.7981548e+07
   3.2140000e+01  -8.7981548e+07
   3.2160000e+01  -8.7981548e+07
   3.2180000e+01  -8.7981548e+07
   3.2200000e+01  -8.7981548e+07
   3.2220000e+01  -8.7981548e+07
   3.2240000e+01  -8.7981548e+07
   3.2260000e+01  -8.7981548e+07
   3.2280000e+01  -8.7981548e+07
   3.2300000e+01  -8.7981548e+07
   3.2320000e+01  -8.7981548e+07
   3.2340000e+01  -8.7981548e+07
   3.2360000e+01  -8.7981548e+07
   3.2380000e+01  -8.7981548e+07
   3.2400000e+01  -8.7981548e+07
   3.2420000e+01  -8.7981548e+07
   3.2440000e+01  -8.7981548e+07
   3.2460000e+01  -8.7981548e+07
   3.2480000e+01  -8.7981548e+07
   3.2500000e+01  -8.7981548e+07
   3.2520000e+01  -8.7981548e+07
   3.2540000e+01  -8.7981548e+07
   3.2560000e+01  -8.7981548e+07
   3.2580000e+01  -8.7981548e+07
   3.2600000e+01  -8.7981548e+07
   3.2620000e+01  -8.7981548e+07
   3.2640000e+01  -8.7981548e+07
   3.2660000e+01  -8.7981548e+07
   3.2680000e+01  -8.7981548e+07
   3.2700000e+01  -8.7981548e+07
   3.2720000e+01  -8.7981548e+07
   3.2740000e+01  -8.7981548e+07
   3.2760000e+01  -8.7981548e+07
   3.2780000e+01  -8.7981548e+07
   3.2800000e+01  -8.7981548e+07
   3.2820000e+01  -8.7981548e+07
   3.2840000e+01  -8.7981548e+07
   3.2860000e+01  -8.7981548e+07
   3.2880000e+01  -8.7981548e+07
   3.2900000e+01  -8.7981548e+07
   3.2920000e+01  -8.7981548e+07
   3.2940000e+01  -8.7981548e+07
   3.2960000e+01  -8.7981548e+07
   3.2980000e+01  -8.7981548e+07
   3.3000000e+01  -8.7981548e+07
   3.3020000e+01  -8.7981548e+07
   3.3040000e+01  -8.7981548e+07
   3.3060000e+01  -8.7981548e+07
   3.3080000e+01  -8.7981548e+07
   3.3100000e+01  -8.7981548e+07
   3.3120000e+01  -8.7981548e+07
   3.3140000e+01  -8.7981548e+07
   3.3160000e+01  -8.7981548e+07
   3.3180000e+01  -8.7981548e+07
   3.3200000e+01  -8.7981548e+07
   3.3220000e+01  -8.7981548e+07
   3.3240000e+01  -8.7981548e+07
   3.3260000e+01  -8.7981548e+07
   3.3280000e+01  -8.7981548e+07
   3.3300000e+01  -8.7981548e+07
   3.3320000e+01  -8.7981548e+07
   3.3340000e+01  -8.7981548e+07
   3.3360000e+01  -8.7981548e+07
   3.3380000e+01  -8.7981548e+07
   3.3400000e+01  -8.7981548e+07
   3.3420000e+01  -8.7981548e+07
   3.3440000e+01  -8.7981548e+07
   3.3460000e+01  -8.7981548e+07
   3.3480000e+01  -8.7981548e+07
   3.3500000e+01  -8.7981548e+07
   3.3520000e+01  -8.7981548e+07
   3.3540000e+01  -8.7981548e+07
   3.3560000e+01  -8.7981548e+07
   3.3580000e+01  -8.7981548e+07
   3.3600000e+01  -8.7981548e+07
   3.3620000e+01  -8.7981548e+07
   3.3640000e+01  -8.7981548e+07
   3.3660000e+01  -8.7981548e+07
   3.3680000e+01  -8.7981548e+07
   3.3700000e+01  -8.7981548e+07
   3.3720000e+01  -8.7981548e+07
   3.3740000e+01  -8.7981548e+07
   3.3760000e+01  -8.7981548e+07
   3.3780000e+01  -8.7981548e+07
   3.3800000e+01  -8.7981548e+07
   3.3820000e+01  -8.7981548e+07
   3.3840000e+01  -8.7981548e+07
   3.3860000e+01  -8.7981548e+07
   3.3880000e+01  -8.7981548e+07
   3.3900000e+01  -8.7981548e+07
   3.3920000e+01  -8.7981548e+07
   3.3940000e+01  -8.7981548e+07
   3.3960000e+01  -8.7981548e+07
   3.3980000e+01  -8.7981548e+07
   3.4000000e+01  -8.7981548e+07
   3.4020000e+01  -8.7981548e+07
   3.4040000e+01  -8.7981548e+07
   3.4060000e+01  -8.7981548e+07
   3.4080000e+01  -8.7981548e+07
   3.4100000e+01  -8.7981548e+07
   3.4120000e+01  -8.7981548e+07
   3.4140000e+01  -8.7981548e+07
   3.4160000e+01  -8.7981548e+07
   3.4180000e+01  -8.7981548e+07
   3.4200000e+01  -8.7981548e+07
   3.4220000e+01  -8.7981548e+07
   3.4240000e+01  -8.7981548e+07
   3.4260000e+01  -8.7981548e+07
   3.4280000e+01  -8.7981548e+07
   3.4300000e+01  -8.7981548e+07
   3.4320000e+01  -8.7981548e+07
   3.4340000e+01  -8.7981548e+07
   3.4360000e+01  -8.7981548e+07
   3.4380000e+01  -8.7981548e+07
   3.4400000e+01  -8.7981548e+07
   3.4420000e+01  -8.7981548e+07
   3.4440000e+01  -8.7981548e+07
   3.4460000e+01  -8.7981548e+07
   3.4480000e+01  -8.7981548e+07
   3.4500000e+01  -8.7981548e+07
   3.4520000e+01  -8.7981548e+07
   3.4540000e+01  -8.7981548e+07
   3.4560000e+01  -8.7981548e+07
   3.4580000e+01  -8.7981548e+07
   3.4600000e+01  -8.7981548e+07
   3.4620000e+01  -8.7981548e+07
   3.4640000e+01  -8.7981548e+07
   3.4660000e+01  -8.7981548e+07
   3.4680000e+01  -8.7981548e+07
   3.4700000e+01  -8.7981548e+07
   3.4720000e+01  -8.7981548e+07
   3.4740000e+01  -8.7981548e+07
   3.4760000e+01  -8.7981548e+07
   3.4780000e+01  -8.7981548e+07
   3.4800000e+01  -8.7981548e+07
   3.4820000e+01  -8.7981548e+07
   3.4840000e+01  -8.7981548e+07
   3.4860000e+01  -8.7981548e+07
   3.4880000e+01  -8.7981548e+07
   3.4900000e+01  -8.7981548e+07
   3.4920000e+01  -8.7981548e+07
   3.4940000e+01  -8.7981548e+07
   3.4960000e+01  -8.7981548e+07
   3.4980000e+01  -8.7981548e+07
   3.5000000e+01  -8.7981548e+07
   3.5020000e+01  -8.7981548e+07
   3.5040000e+01  -8.7981548e+07
   3.5060000e+01  -8.7981548e+07
   3.5080000e+01  -8.7981548e+07
   3.5100000e+01  -8.7981548e+07
   3.5120000e+01  -8.7981548e+07
   3.5140000e+01  -8.7981548e+07
   3.5160000e+01  -8.7981548e+07
   3.5180000e+01  -8.7981548e+07
   3.5200000e+01  -8.7981548e+07
   3.5220000e+01  -8.7981548e+07
   3.5240000e+01  -8.7981548e+07
   3.5260000e+01  -8.7981548e+07
   3.5280000e+01  -8.7981548e+07
   3.5300000e+01  -8.7981548e+07
   3.5320000e+01  -8.7981548e+07
   3.5340000e+01  -8.7981548e+07
   3.5360000e+01  -8.7981548e+07
   3.5380000e+01  -8.7981548e+07
   3.5400000e+01  -8.7981548e+07
   3.5420000e+01  -8.7981548e+07
   3.5440000e+01  -8.7981548e+07
   3.5460000e+01  -8.7981548e+07
   3.5480000e+01  -8.7981548e+07
   3.5500000e+01  -8.7981548e+07
   3.5520000e+01  -8.7981548e+07
   3.5540000e+01  -8.7981548e+07
   3.5560000e+01  -8.7981548e+07
   3.5580000e+01  -8.7981548e+07
   3.5600000e+01  -8.7981548e+07
   3.5620000e+01  -8.7981548e+07
   3.5640000e+01  -8.7981548e+07
   3.5660000e+01  -8.7981548e+07
   3.5680000e+01  -8.7981548e+07
   3.5700000e+01  -8.7981548e+07
   3.5720000e+01  -8.7981548e+07
   3.5740000e+01  -8.7981548e+07
   3.5760000e+01  -8.7981548e+07
   3.5780000e+01  -8.7981548e+07
   3.5800000e+01  -8.7981548e+07
   3.5820000e+01  -8.7981548e+07
   3.5840000e+01  -8.7981548e+07
   3.5860000e+01  -8.7981548e+07
   3.5880000e+01  -8.7981548e+07
   3.5900000e+01  -8.7981548e+07
   3.5920000e+01  -8.7981548e+07
   3.5940000e+01  -8.7981548e+07
   3.5960000e+01  -8.7981548e+07
   3.5980000e+01  -8.7981548e+07
   3.6000000e+01  -8.7981548e+07
   3.6020000e+01  -8.7981548e+07
   3.6040000e+01  -8.7981548e+07
   3.6060000e+01  -8.7981548e+07
   3.6080000e+01  -8.7981548e+07
   3.6100000e+01  -8.7981548e+07
   3.6120000e+01  -8.7981548e+07
   3.6140000e+01  -8.7981548e+07
   3.6160000e+01  -8.7981548e+07
   3.6180000e+01  -8.7981548e+07
   3.6200000e+01  -8.7981548e+07
   3.6220000e+01  -8.7981548e+07
   3.6240000e+01  -8.7981548e+07
   3.6260000e+01  -8.7981548e+07
   3.6280000e+01  -8.7981548e+07
   3.6300000e+01  -8.7981548e+07
   3.6320000e+01  -8.7981548e+07
   3.6340000e+01  -8.7981548e+07
   3.6360000e+01  -8.7981548e+07
   3.6380000e+01  -8.7981548e+07
   3.6400000e+01  -8.7981548e+07
   3.6420000e+01  -8.7981548e+07
   3.6440000e+01  -8.7981548e+07
   3.6460000e+01  -8.7981548e+07
   3.6480000e+01  -8.7981548e+07
   3.6500000e+01  -8.7981548e+07
   3.6520000e+01  -8.7981548e+07
   3.6540000e+01  -8.7981548e+07
   3.6560000e+01  -8.7981548e+07
   3.6580000e+01  -8.7981548e+07
   3.6600000e+01  -8.7981548e+07
   3.6620000e+01  -8.7981548e+07
   3.6640000e+01  -8.7981548e+07
   3.6660000e+01  -8.7981548e+07
   3.6680000e+01  -8.7981548e+07
   3.6700000e+01  -8.7981548e+07
   3.6720000e+01  -8.7981548e+07
   3.6740000e+01  -8.7981548e+07
   3.6760000e+01  -8.7981548e+07
   3.6780000e+01  -8.7981548e+07
   3.6800000e+01  -8.7981548e+07
   3.6820000e+01  -8.7981548e+07
   3.6840000e+01  -8.7981548e+07
   3.6860000e+01  -8.7981548e+07
   3.6880000e+01  -8.7981548e+07
   3.6900000e+01  -8.7981548e+07
   3.6920000e+01  -8.7981548e+07
   3.6940000e+01  -8.7981548e+07
   3.6960000e+01  -8.7981548e+07
   3.6980000e+01  -8.7981548e+07
   3.7000000e+01  -8.7981548e+07
   3.7020000e+01  -8.7981548e+07
   3.7040000e+01  -8.7981548e+07
   3.7060000e+01  -8.7981548e+07
   3.7080000e+01  -8.7981548e+07
   3.7100000e+01  -8.7981548e+07
   3.7120000e+01  -8.7981548e+07
   3.7140000e+01  -8.7981548e+07
   3.7160000e+01  -8.7981548e+07
   3.7180000e+01  -8.7981548e+07
   3.7200000e+01  -8.7981548e+07
   3.7220000e+01  -8.7981548e+07
   3.7240000e+01  -8.7981548e+07
   3.7260000e+01  -8.7981548e+07
   3.7280000e+01  -8.7981548e+07
   3.7300000e+01  -8.7981548e+07
   3.7320000e+01  -8.7981548e+07
   3.7340000e+01  -8.7981548e+07
   3.7360000e+01  -8.7981548e+07
   3.7380000e+01  -8.7981548e+07
   3.7400000e+01  -8.7981548e+07
   3.7420000e+01  -8.7981548e+07
   3.7440000e+01  -8.7981548e+07
   3.7460000e+01  -8.7981548e+07
   3.7480000e+01  -8.7981548e+07
   3.7500000e+01  -8.7981548e+07
   3.7520000e+01  -8.7981548e+07
   3.7540000e+01  -8.7981548e+07
   3.7560000e+01  -8.7981548e+07
   3.7580000e+01  -8.7981548e+07
   3.7600000e+01  -8.7981548e+07
   3.7620000e+01  -8.7981548e+07
   3.7640000e+01  -8.7981548e+07
   3.7660000e+01  -8.7981548e+07
   3.7680000e+01  -8.7981548e+07
   3.7700000e+01  -8.7981548e+07
   3.7720000e+01  -8.7981548e+07
   3.7740000e+01  -8.7981548e+07
   3.7760000e+01  -8.7981548e+07
   3.7780000e+01  -8.7981548e+07
   3.7800000e+01  -8.7981548e+07
   3.7820000e+01  -8.7981548e+07
   3.7840000e+01  -8.7981548e+07
   3.7860000e+01  -8.7981548e+07
   3.7880000e+01  -8.7981548e+07
   3.7900000e+01  -8.7981548e+07
   3.7920000e+01  -8.7981548e+07
   3.7940000e+01  -8.7981548e+07
   3.7960000e+01  -8.7981548e+07
   3.7980000e+01  -8.7981548e+07
   3.8000000e+01  -8.7981548e+07
   3.8020000e+01  -8.7981548e+07
   3.8040000e+01  -8.7981548e+07
   3.8060000e+01  -8.7981548e+07
   3.8080000e+01  -8.7981548e+07
   3.8100000e+01  -8.7981548e+07
   3.8120000e+01  -8.7981548e+07
   3.8140000e+01  -8.7981548e+07
   3.8160000e+01  -8.7981548e+07
   3.8180000e+01  -8.7981548e+07
   3.8200000e+01  -8.7981548e+07
   3.8220000e+01  -8.7981548e+07
   3.8240000e+01  -8.7981548e+07
   3.8260000e+01  -8.7981548e+07
   3.8280000e+01  -8.7981548e+07
   3.8300000e+01  -8.7981548e+07
   3.8320000e+01  -8.7981548e+07
   3.8340000e+01  -8.7981548e+07
   3.8360000e+01  -8.7981548e+07
   3.8380000e+01  -8.7981548e+07
   3.8400000e+01  -8.7981548e+07
   3.8420000e+01  -8.7981548e+07
   3.8440000e+01  -8.7981548e+07
   3.8460000e+01  -8.7981548e+07
   3.8480000e+01  -8.7981548e+07
   3.8500000e+01  -8.7981548e+07
   3.8520000e+01  -8.7981548e+07
   3.8540000e+01  -8.7981548e+07
   3.8560000e+01  -8.7981548e+07
   3.8580000e+01  -8.7981548e+07
   3.8600000e+01  -8.7981548e+07
   3.8620000e+01  -8.7981548e+07
   3.8640000e+01  -8.7981548e+07
   3.8660000e+01  -8.7981548e+07
   3.8680000e+01  -8.7981548e+07
   3.8700000e+01  -8.7981548e+07
   3.8720000e+01  -8.7981548e+07
   3.8740000e+01  -8.7981548e+07
   3.8760000e+01  -8.7981548e+07
   3.8780000e+01  -8.7981548e+07
   3.8800000e+01  -8.7981548e+07
   3.8820000e+01  -8.7981548e+07
   3.8840000e+01  -8.7981548e+07
   3.8860000e+01  -8.7981548e+07
   3.8880000e+01  -8.7981548e+07
   3.8900000e+01  -8.7981548e+07
   3.8920000e+01  -8.7981548e+07
   3.8940000e+01  -8.7981548e+07
   3.8960000e+01  -8.7981548e+07
   3.8980000e+01  -8.7981548e+07
   3.9000000e+01  -8.7981548e+07
   3.9020000e+01  -8.7981548e+07
   3.9040000e+01  -8.7981548e+07
   3.9060000e+01  -8.7981548e+07
   3.9080000e+01  -8.7981548e+07
   3.9100000e+01  -8.7981548e+07
   3.9120000e+01  -8.7981548e+07
   3.9140000e+01  -8.7981548e+07
   3.9160000e+01  -8.7981548e+07
   3.9180000e+01  -8.7981548e+07
   3.9200000e+01  -8.7981548e+07
   3.9220000e+01  -8.7981548e+07
   3.9240000e+01  -8.7981548e+07
   3.9260000e+01  -8.7981548e+07
   3.9280000e+01  -8.7981548e+07
   3.9300000e+01  -8.7981548e+07
   3.9320000e+01  -8.7981548e+07
   3.9340000e+01  -8.7981548e+07
   3.9360000e+01  -8.7981548e+07
   3.9380000e+01  -8.7981548e+07
   3.9400000e+01  -8.7981548e+07
   3.9420000e+01  -8.7981548e+07
   3.9440000e+01  -8.7981548e+07
   3.9460000e+01  -8.7981548e+07
   3.9480000e+01  -8.7981548e+07
   3.9500000e+01  -8.7981548e+07
   3.9520000e+01  -8.7981548e+07
   3.9540000e+01  -8.7981548e+07
   3.9560000e+01  -8.7981548e+07
   3.9580000e+01  -8.7981548e+07
   3.9600000e+01  -8.7981548e+07
   3.9620000e+01  -8.7981548e+07
   3.9640000e+01  -8.7981548e+07
   3.9660000e+01  -8.7981548e+07
   3.9680000e+01  -8.7981548e+07
   3.9700000e+01  -8.7981548e+07
   3.9720000e+01  -8.7981548e+07
   3.9740000e+01  -8.7981548e+07
   3.9760000e+01  -8.7981548e+07
   3.9780000e+01  -8.7981548e+07
   3.9800000e+01  -8.7981548e+07
   3.9820000e+01  -8.7981548e+07
   3.9840000e+01  -8.7981548e+07
   3.9860000e+01  -8.7981548e+07
   3.9880000e+01  -8.7981548e+07
   3.9900000e+01  -8.7981548e+07
   3.9920000e+01  -8.7981548e+07
   3.9940000e+01  -8.7981548e+07
   3.9960000e+01  -8.7981548e+07
   3.9980000e+01  -8.7981548e+07
   4.0000000e+01  -8.7981548e+07
   4.0020000e+01  -8.7981548e+07
   4.0040000e+01  -8.7981548e+07
   4.0060000e+01  -8.7981548e+07
   4.0080000e+01  -8.7981548e+07
   4.0100000e+01  -8.7981548e+07
   4.0120000e+01  -8.7981548e+07
   4.0140000e+01  -8.7981548e+07
   4.0160000e+01  -8.7981548e+07
   4.0180000e+01  -8.7981548e+07
   4.0200000e+01  -8.7981548e+07
   4.0220000e+01  -8.7981548e+07
   4.0240000e+01  -8.7981548e+07
   4.0260000e+01  -8.7981548e+07
   4.0280000e+01  -8.7981548e+07
   4.0300000e+01  -8.7981548e+07
   4.0320000e+01  -8.7981548e+07
   4.0340000e+01  -8.7981548e+07
   4.0360000e+01  -8.7981548e+07
   4.0380000e+01  -8.7981548e+07
   4.0400000e+01  -8.7981548e+07
   4.0420000e+01  -8.7981548e+07
   4.0440000e+01  -8.7981548e+07
   4.0460000e+01  -8.7981548e+07
   4.0480000e+01  -8.7981548e+07
   4.0500000e+01  -8.7981548e+07
   4.0520000e+01  -8.7981548e+07
   4.0540000e+01  -8.7981548e+07
   4.0560000e+01  -8.7981548e+07
   4.0580000e+01  -8.7981548e+07
   4.0600000e+01  -8.7981548e+07
   4.0620000e+01  -8.7981548e+07
   4.0640000e+01  -8.7981548e+07
   4.0660000e+01  -8.7981548e+07
   4.0680000e+01  -8.7981548e+07
   4.0700000e+01  -8.7981548e+07
   4.0720000e+01  -8.7981548e+07
   4.0740000e+01  -8.7981548e+07
   4.0760000e+01  -8.7981548e+07
   4.0780000e+01  -8.7981548e+07
   4.0800000e+01  -8.7981548e+07
   4.0820000e+01  -8.7981548e+07
   4.0840000e+01  -8.7981548e+07
   4.0860000e+01  -8.7981548e+07
   4.0880000e+01  -8.7981548e+07
   4.0900000e+01  -8.7981548e+07
   4.0920000e+01  -8.7981548e+07
   4.0940000e+01  -8.7981548e+07
   4.0960000e+01  -8.7981548e+07
   4.0980000e+01  -8.7981548e+07
   4.1000000e+01  -8.7981548e+07
   4.1020000e+01  -8.7981548e+07
   4.1040000e+01  -8.7981548e+07
   4.1060000e+01  -8.7981548e+07
   4.1080000e+01  -8.7981548e+07
   4.1100000e+01  -8.7981548e+07
   4.1120000e+01  -8.7981548e+07
   4.1140000e+01  -8.7981548e+07
   4.1160000e+01  -8.7981548e+07
   4.1180000e+01  -8.7981548e+07
   4.1200000e+01  -8.7981548e+07
   4.1220000e+01  -8.7981548e+07
   4.1240000e+01  -8.7981548e+07
   4.1260000e+01  -8.7981548e+07
   4.1280000e+01  -8.7981548e+07
   4.1300000e+01  -8.7981548e+07
   4.1320000e+01  -8.7981548e+07
   4.1340000e+01  -8.7981548e+07
   4.1360000e+01  -8.7981548e+07
   4.1380000e+01  -8.7981548e+07
   4.1400000e+01  -8.7981548e+07
   4.1420000e+01  -8.7981548e+07
   4.1440000e+01  -8.7981548e+07
   4.1460000e+01  -8.7981548e+07
   4.1480000e+01  -8.7981548e+07
   4.1500000e+01  -8.7981548e+07
   4.1520000e+01  -8.7981548e+07
   4.1540000e+01  -8.7981548e+07
   4.1560000e+01  -8.7981548e+07
   4.1580000e+01  -8.7981548e+07
   4.1600000e+01  -8.7981548e+07
   4.1620000e+01  -8.7981548e+07
   4.1640000e+01  -8.7981548e+07
   4.1660000e+01  -8.7981548e+07
   4.1680000e+01  -8.7981548e+07
   4.1700000e+01  -8.7981548e+07
   4.1720000e+01  -8.7981548e+07
   4.1740000e+01  -8.7981548e+07
   4.1760000e+01  -8.7981548e+07
   4.1780000e+01  -8.7981548e+07
   4.1800000e+01  -8.7981548e+07
   4.1820000e+01  -8.7981548e+07
   4.1840000e+01  -8.7981548e+07
   4.1860000e+01  -8.7981548e+07
   4.1880000e+01  -8.7981548e+07
   4.1900000e+01  -8.7981548e+07
   4.1920000e+01  -8.7981548e+07
   4.1940000e+01  -8.7981548e+07
   4.1960000e+01  -8.7981548e+07
   4.1980000e+01  -8.7981548e+07
   4.2000000e+01  -8.7981548e+07
   4.2020000e+01  -8.7981548e+07
   4.2040000e+01  -8.7981548e+07
   4.2060000e+01  -8.7981548e+07
   4.2080000e+01  -8.7981548e+07
   4.2100000e+01  -8.7981548e+07
   4.2120000e+01  -8.7981548e+07
   4.2140000e+01  -8.7981548e+07
   4.2160000e+01  -8.7981548e+07
   4.2180000e+01  -8.7981548e+07
   4.2200000e+01  -8.7981548e+07
   4.2220000e+01  -8.7981548e+07
   4.2240000e+01  -8.7981548e+07
   4.2260000e+01  -8.7981548e+07
   4.2280000e+01  -8.7981548e+07
   4.2300000e+01  -8.7981548e+07
   4.2320000e+01  -8.7981548e+07
   4.2340000e+01  -8.7981548e+07
   4.2360000e+01  -8.7981548e+07
   4.2380000e+01  -8.7981548e+07
   4.2400000e+01  -8.7981548e+07
   4.2420000e+01  -8.7981548e+07
   4.2440000e+01  -8.7981548e+07
   4.2460000e+01  -8.7981548e+07
   4.2480000e+01  -8.7981548e+07
   4.2500000e+01  -8.7981548e+07
   4.2520000e+01  -8.7981548e+07
   4.2540000e+01  -8.7981548e+07
   4.2560000e+01  -8.7981548e+07
   4.2580000e+01  -8.7981548e+07
   4.2600000e+01  -8.7981548e+07
   4.2620000e+01  -8.7981548e+07
   4.2640000e+01  -8.7981548e+07
   4.2660000e+01  -8.7981548e+07
   4.2680000e+01  -8.7981548e+07
   4.2700000e+01  -8.7981548e+07
   4.2720000e+01  -8.7981548e+07
   4.2740000e+01  -8.7981548e+07
   4.2760000e+01  -8.7981548e+07
   4.2780000e+01  -8.7981548e+07
   4.2800000e+01  -8.7981548e+07
   4.2820000e+01  -8.7981548e+07
   4.2840000e+01  -8.7981548e+07
   4.2860000e+01  -8.7981548e+07
   4.2880000e+01  -8.7981548e+07
   4.2900000e+01  -8.7981548e+07
   4.2920000e+01  -8.7981548e+07
   4.2940000e+01  -8.7981548e+07
   4.2960000e+01  -8.7981548e+07
   4.2980000e+01  -8.7981548e+07
   4.3000000e+01  -8.7981548e+07
   4.3020000e+01  -8.7981548e+07
   4.3040000e+01  -8.7981548e+07
   4.3060000e+01  -8.7981548e+07
   4.3080000e+01  -8.7981548e+07
   4.3100000e+01  -8.7981548e+07
   4.3120000e+01  -8.7981548e+07
   4.3140000e+01  -8.7981548e+07
   4.3160000e+01  -8.7981548e+07
   4.3180000e+01  -8.7981548e+07
   4.3200000e+01  -8.7981548e+07
   4.3220000e+01  -8.7981548e+07
   4.3240000e+01  -8.7981548e+07
   4.3260000e+01  -8.7981548e+07
   4.3280000e+01  -8.7981548e+07
   4.3300000e+01  -8.7981548e+07
   4.3320000e+01  -8.7981548e+07
   4.3340000e+01  -8.7981548e+07
   4.3360000e+01  -8.7981548e+07
   4.3380000e+01  -8.7981548e+07
   4.3400000e+01  -8.7981548e+07
   4.3420000e+01  -8.7981548e+07
   4.3440000e+01  -8.7981548e+07
   4.3460000e+01  -8.7981548e+07
   4.3480000e+01  -8.7981548e+07
   4.3500000e+01  -8.7981548e+07
   4.3520000e+01  -8.7981548e+07
   4.3540000e+01  -8.7981548e+07
   4.3560000e+01  -8.7981548e+07
   4.3580000e+01  -8.7981548e+07
   4.3600000e+01  -8.7981548e+07
   4.3620000e+01  -8.7981548e+07
   4.3640000e+01  -8.7981548e+07
   4.3660000e+01  -8.7981548e+07
   4.3680000e+01  -8.7981548e+07
   4.3700000e+01  -8.7981548e+07
   4.3720000e+01  -8.7981548e+07
   4.3740000e+01  -8.7981548e+07
   4.3760000e+01  -8.7981548e+07
   4.3780000e+01  -8.7981548e+07
   4.3800000e+01  -8.7981548e+07
   4.3820000e+01  -8.7981548e+07
   4.3840000e+01  -8.7981548e+07
   4.3860000e+01  -8.7981548e+07
   4.3880000e+01  -8.7981548e+07
   4.3900000e+01  -8.7981548e+07
   4.3920000e+01  -8.7981548e+07
   4.3940000e+01  -8.7981548e+07
   4.3960000e+01  -8.7981548e+07
   4.3980000e+01  -8.7981548e+07
   4.4000000e+01  -8.7981548e+07
   4.4020000e+01  -8.7981548e+07
   4.4040000e+01  -8.7981548e+07
   4.4060000e+01  -8.7981548e+07
   4.4080000e+01  -8.7981548e+07
   4.4100000e+01  -8.7981548e+07
   4.4120000e+01  -8.7981548e+07
   4.4140000e+01  -8.7981548e+07
   4.4160000e+01  -8.7981548e+07
   4.4180000e+01  -8.7981548e+07
   4.4200000e+01  -8.7981548e+07
   4.4220000e+01  -8.7981548e+07
   4.4240000e+01  -8.7981548e+07
   4.4260000e+01  -8.7981548e+07
   4.4280000e+01  -8.7981548e+07
   4.4300000e+01  -8.7981548e+07
   4.4320000e+01  -8.7981548e+07
   4.4340000e+01  -8.7981548e+07
   4.4360000e+01  -8.7981548e+07
   4.4380000e+01  -8.7981548e+07
   4.4400000e+01  -8.7981548e+07
   4.4420000e+01  -8.7981548e+07
   4.4440000e+01  -8.7981548e+07
   4.4460000e+01  -8.7981548e+07
   4.4480000e+01  -8.7981548e+07
   4.4500000e+01  -8.7981548e+07
   4.4520000e+01  -8.7981548e+07
   4.4540000e+01  -8.7981548e+07
   4.4560000e+01  -8.7981548e+07
   4.4580000e+01  -8.7981548e+07
   4.4600000e+01  -8.7981548e+07
   4.4620000e+01  -8.7981548e+07
   4.4640000e+01  -8.7981548e+07
   4.4660000e+01  -8.7981548e+07
   4.4680000e+01  -8.7981548e+07
   4.4700000e+01  -8.7981548e+07
   4.4720000e+01  -8.7981548e+07
   4.4740000e+01  -8.7981548e+07
   4.4760000e+01  -8.7981548e+07
   4.4780000e+01  -8.7981548e+07
   4.4800000e+01  -8.7981548e+07
   4.4820000e+01  -8.7981548e+07
   4.4840000e+01  -8.7981548e+07
   4.4860000e+01  -8.7981548e+07
   4.4880000e+01  -8.7981548e+07
   4.4900000e+01  -8.7981548e+07
   4.4920000e+01  -8.7981548e+07
   4.4940000e+01  -8.7981548e+07
   4.4960000e+01  -8.7981548e+07
   4.4980000e+01  -8.7981548e+07
   4.5000000e+01  -8.7981548e+07
   4.5020000e+01  -8.7981548e+07
   4.5040000e+01  -8.7981548e+07
   4.5060000e+01  -8.7981548e+07
   4.5080000e+01  -8.7981548e+07
   4.5100000e+01  -8.7981548e+07
   4.5120000e+01  -8.7981548e+07
   4.5140000e+01  -8.7981548e+07
   4.5160000e+01  -8.7981548e+07
   4.5180000e+01  -8.7981548e+07
   4.5200000e+01  -8.7981548e+07
   4.5220000e+01  -8.7981548e+07
   4.5240000e+01  -8.7981548e+07
   4.5260000e+01  -8.7981548e+07
   4.5280000e+01  -8.7981548e+07
   4.5300000e+01  -8.7981548e+07
   4.5320000e+01  -8.7981548e+07
   4.5340000e+01  -8.7981548e+07
   4.5360000e+01  -8.7981548e+07
   4.5380000e+01  -8.7981548e+07
   4.5400000e+01  -8.7981548e+07
   4.5420000e+01  -8.7981548e+07
   4.5440000e+01  -8.7981548e+07
   4.5460000e+01  -8.7981548e+07
   4.5480000e+01  -8.7981548e+07
   4.5500000e+01  -8.7981548e+07
   4.5520000e+01  -8.7981548e+07
   4.5540000e+01  -8.7981548e+07
   4.5560000e+01  -8.7981548e+07
   4.5580000e+01  -8.7981548e+07
   4.5600000e+01  -8.7981548e+07
   4.5620000e+01  -8.7981548e+07
   4.5640000e+01  -8.7981548e+07
   4.5660000e+01  -8.7981548e+07
   4.5680000e+01  -8.7981548e+07
   4.5700000e+01  -8.7981548e+07
   4.5720000e+01  -8.7981548e+07
   4.5740000e+01  -8.7981548e+07
   4.5760000e+01  -8.7981548e+07
   4.5780000e+01  -8.7981548e+07
   4.5800000e+01  -8.7981548e+07
   4.5820000e+01  -8.7981548e+07
   4.5840000e+01  -8.7981548e+07
   4.5860000e+01  -8.7981548e+07
   4.5880000e+01  -8.7981548e+07
   4.5900000e+01  -8.7981548e+07
   4.5920000e+01  -8.7981548e+07
   4.5940000e+01  -8.7981548e+07
   4.5960000e+01  -8.7981548e+07
   4.5980000e+01  -8.7981548e+07
   4.6000000e+01  -8.7981548e+07
   4.6020000e+01  -8.7981548e+07
   4.6040000e+01  -8.7981548e+07
   4.6060000e+01  -8.7981548e+07
   4.6080000e+01  -8.7981548e+07
   4.6100000e+01  -8.7981548e+07
   4.6120000e+01  -8.7981548e+07
   4.6140000e+01  -8.7981548e+07
   4.6160000e+01  -8.7981548e+07
   4.6180000e+01  -8.7981548e+07
   4.6200000e+01  -8.7981548e+07
   4.6220000e+01  -8.7981548e+07
   4.6240000e+01  -8.7981548e+07
   4.6260000e+01  -8.7981548e+07
   4.6280000e+01  -8.7981548e+07
   4.6300000e+01  -8.7981548e+07
   4.6320000e+01  -8.7981548e+07
   4.6340000e+01  -8.7981548e+07
   4.6360000e+01  -8.7981548e+07
   4.6380000e+01  -8.7981548e+07
   4.6400000e+01  -8.7981548e+07
   4.6420000e+01  -8.7981548e+07
   4.6440000e+01  -8.7981548e+07
   4.6460000e+01  -8.7981548e+07
   4.6480000e+01  -8.7981548e+07
   4.6500000e+01  -8.7981548e+07
   4.6520000e+01  -8.7981548e+07
   4.6540000e+01  -8.7981548e+07
   4.6560000e+01  -8.7981548e+07
   4.6580000e+01  -8.7981548e+07
   4.6600000e+01  -8.7981548e+07
   4.6620000e+01  -8.7981548e+07
   4.6640000e+01  -8.7981548e+07
   4.6660000e+01  -8.7981548e+07
   4.6680000e+01  -8.7981548e+07
   4.6700000e+01  -8.7981548e+07
   4.6720000e+01  -8.7981548e+07
   4.6740000e+01  -8.7981548e+07
   4.6760000e+01  -8.7981548e+07
   4.6780000e+01  -8.7981548e+07
   4.6800000e+01  -8.7981548e+07
   4.6820000e+01  -8.7981548e+07
   4.6840000e+01  -8.7981548e+07
   4.6860000e+01  -8.7981548e+07
   4.6880000e+01  -8.7981548e+07
   4.6900000e+01  -8.7981548e+07
   4.6920000e+01  -8.7981548e+07
   4.6940000e+01  -8.7981548e+07
   4.6960000e+01  -8.7981548e+07
   4.6980000e+01  -8.7981548e+07
   4.7000000e+01  -8.7981548e+07
   4.7020000e+01  -8.7981548e+07
   4.7040000e+01  -8.7981548e+07
   4.7060000e+01  -8.7981548e+07
   4.7080000e+01  -8.7981548e+07
   4.7100000e+01  -8.7981548e+07
   4.7120000e+01  -8.7981548e+07
   4.7140000e+01  -8.7981548e+07
   4.7160000e+01  -8.7981548e+07
   4.7180000e+01  -8.7981548e+07
   4.7200000e+01  -8.7981548e+07
   4.7220000e+01  -8.7981548e+07
   4.7240000e+01  -8.7981548e+07
   4.7260000e+01  -8.7981548e+07
   4.7280000e+01  -8.7981548e+07
   4.7300000e+01  -8.7981548e+07
   4.7320000e+01  -8.7981548e+07
   4.7340000e+01  -8.7981548e+07
   4.7360000e+01  -8.7981548e+07
   4.7380000e+01  -8.7981548e+07
   4.7400000e+01  -8.7981548e+07
   4.7420000e+01  -8.7981548e+07
   4.7440000e+01  -8.7981548e+07
   4.7460000e+01  -8.7981548e+07
   4.7480000e+01  -8.7981548e+07
   4.7500000e+01  -8.7981548e+07
   4.7520000e+01  -8.7981548e+07
   4.7540000e+01  -8.7981548e+07
   4.7560000e+01  -8.7981548e+07
   4.7580000e+01  -8.7981548e+07
   4.7600000e+01  -8.7981548e+07
   4.7620000e+01  -8.7981548e+07
   4.7640000e+01  -8.7981548e+07
   4.7660000e+01  -8.7981548e+07
   4.7680000e+01  -8.7981548e+07
   4.7700000e+01  -8.7981548e+07
   4.7720000e+01  -8.7981548e+07
   4.7740000e+01  -8.7981548e+07
   4.7760000e+01  -8.7981548e+07
   4.7780000e+01  -8.7981548e+07
   4.7800000e+01  -8.7981548e+07
   4.7820000e+01  -8.7981548e+07
   4.7840000e+01  -8.7981548e+07
   4.7860000e+01  -8.7981548e+07
   4.7880000e+01  -8.7981548e+07
   4.7900000e+01  -8.7981548e+07
   4.7920000e+01  -8.7981548e+07
   4.7940000e+01  -8.7981548e+07
   4.7960000e+01  -8.7981548e+07
   4.7980000e+01  -8.7981548e+07
   4.8000000e+01  -8.7981548e+07
   4.8020000e+01  -8.7981548e+07
   4.8040000e+01  -8.7981548e+07
   4.8060000e+01  -8.7981548e+07
   4.8080000e+01  -8.7981548e+07
   4.8100000e+01  -8.7981548e+07
   4.8120000e+01  -8.7981548e+07
   4.8140000e+01  -8.7981548e+07
   4.8160000e+01  -8.7981548e+07
   4.8180000e+01  -8.7981548e+07
   4.8200000e+01  -8.7981548e+07
   4.8220000e+01  -8.7981548e+07
   4.8240000e+01  -8.7981548e+07
   4.8260000e+01  -8.7981548e+07
   4.8280000e+01  -8.7981548e+07
   4.8300000e+01  -8.7981548e+07
   4.8320000e+01  -8.7981548e+07
   4.8340000e+01  -8.7981548e+07
   4.8360000e+01  -8.7981548e+07
   4.8380000e+01  -8.7981548e+07
   4.8400000e+01  -8.7981548e+07
   4.8420000e+01  -8.7981548e+07
   4.8440000e+01  -8.7981548e+07
   4.8460000e+01  -8.7981548e+07
   4.8480000e+01  -8.7981548e+07
   4.8500000e+01  -8.7981548e+07
   4.8520000e+01  -8.7981548e+07
   4.8540000e+01  -8.7981548e+07
   4.8560000e+01  -8.7981548e+07
   4.8580000e+01  -8.7981548e+07
   4.8600000e+01  -8.7981548e+07
   4.8620000e+01  -8.7981548e+07
   4.8640000e+01  -8.7981548e+07
   4.8660000e+01  -8.7981548e+07
   4.8680000e+01  -8.7981548e+07
   4.8700000e+01  -8.7981548e+07
   4.8720000e+01  -8.7981548e+07
   4.8740000e+01  -8.7981548e+07
   4.8760000e+01  -8.7981548e+07
   4.8780000e+01  -8.7981548e+07
   4.8800000e+01  -8.7981548e+07
   4.8820000e+01  -8.7981548e+07
   4.8840000e+01  -8.7981548e+07
   4.8860000e+01  -8.7981548e+07
   4.8880000e+01  -8.7981548e+07
   4.8900000e+01  -8.7981548e+07
   4.8920000e+01  -8.7981548e+07
   4.8940000e+01  -8.7981548e+07
   4.8960000e+01  -8.7981548e+07
   4.8980000e+01  -8.7981548e+07
   4.9000000e+01  -8.7981548e+07
   4.9020000e+01  -8.7981548e+07
   4.9040000e+01  -8.7981548e+07
   4.9060000e+01  -8.7981548e+07
   4.9080000e+01  -8.7981548e+07
   4.9100000e+01  -8.7981548e+07
   4.9120000e+01  -8.7981548e+07
   4.9140000e+01  -8.7981548e+07
   4.9160000e+01  -8.7981548e+07
   4.9180000e+01  -8.7981548e+07
   4.9200000e+01  -8.7981548e+07
   4.9220000e+01  -8.7981548e+07
   4.9240000e+01  -8.7981548e+07
   4.9260000e+01  -8.7981548e+07
   4.9280000e+01  -8.7981548e+07
   4.9300000e+01  -8.7981548e+07
   4.9320000e+01  -8.7981548e+07
   4.9340000e+01  -8.7981548e+07
   4.9360000e+01  -8.7981548e+07
   4.9380000e+01  -8.7981548e+07
   4.9400000e+01  -8.7981548e+07
   4.9420000e+01  -8.7981548e+07
   4.9440000e+01  -8.7981548e+07
   4.9460000e+01  -8.7981548e+07
   4.9480000e+01  -8.7981548e+07
   4.9500000e+01  -8.7981548e+07
   4.9520000e+01  -8.7981548e+07
   4.9540000e+01  -8.7981548e+07
   4.9560000e+01  -8.7981548e+07
   4.9580000e+01  -8.7981548e+07
   4.9600000e+01  -8.7981548e+07
   4.9620000e+01  -8.7981548e+07
   4.9640000e+01  -8.7981548e+07
   4.9660000e+01  -8.7981548e+07
   4.9680000e+01  -8.7981548e+07
   4.9700000e+01  -8.7981548e+07
   4.9720000e+01  -8.7981548e+07
   4.9740000e+01  -8.7981548e+07
   4.9760000e+01  -8.7981548e+07
   4.9780000e+01  -8.7981548e+07
   4.9800000e+01  -8.7981548e+07
   4.9820000e+01  -8.7981548e+07
   4.9840000e+01  -8.7981548e+07
   4.9860000e+01  -8.7981548e+07
   4.9880000e+01  -8.7981548e+07
   4.9900000e+01  -8.7981548e+07
   4.9920000e+01  -8.7981548e+07
   4.9940000e+01  -8.7981548e+07
   4.9960000e+01  -8.7981548e+07
   4.9980000e+01  -8.7981548e+07
   5.0000000e+01  -8.7981548e+07


==> data/sig2/sig7_2_example3.dat <==
   3.0000000e+01  -1.5448968e+08
   3.0020000e+01  -1.6198672e+08
   3.0040000e+01  -1.6900203e+08
   3.0060000e+01  -1.7504555e+08
   3.0080000e+01  -1.7974513e+08
   3.0100000e+01  -1.8279126e+08
   3.0120000e+01  -1.8401199e+08
   3.0140000e+01  -1.8335625e+08
   3.0160000e+01  -1.8090002e+08
   3.0180000e+01  -1.7685366e+08
   3.0200000e+01  -1.7151270e+08
   3.0220000e+01  -1.6527922e+08
   3.0240000e+01  -1.5857371e+08
   3.0260000e+01  -1.5187172e+08
   3.0280000e+01  -1.4558886e+08
   3.0300000e+01  -1.4014492e+08
   3.0320000e+01  -1.3582674e+08
   3.0340000e+01  -1.3289723e+08
   3.0360000e+01  -1.3143423e+08
   3.0380000e+01  -1.3149838e+08
   3.0400000e+01  -1.3294471e+08
   3.0420000e+01  -1.3564991e+08
   3.0440000e+01  -1.3929892e+08
   3.0460000e+01  -1.4365480e+08
   3.0480000e+01  -1.4832931e+08
   3.0500000e+01  -1.5306796e+08
   3.0520000e+01  -1.5751475e+08
   3.0540000e+01  -1.6148739e+08
   3.0560000e+01  -1.6474128e+08
   3.0580000e+01  -1.6722153e+08
   3.0600000e+01  -1.6882620e+08
   3.0620000e+01  -1.6963360e+08
   3.0640000e+01  -1.6966511e+08
   3.0660000e+01  -1.6909222e+08
   3.0680000e+01  -1.6800456e+08
   3.0700000e+01  -1.6660069e+08
   3.0720000e+01  -1.6497363e+08
   3.0740000e+01  -1.6328439e+08
   3.0760000e+01  -1.6158104e+08
   3.0780000e+01  -1.5994901e+08
   3.0800000e+01  -1.5837625e+08
   3.0820000e+01  -1.5687438e+08
   3.0840000e+01  -1.5539091e+08
   3.0860000e+01  -1.5390098e+08
   3.0880000e+01  -1.5235399e+08
   3.0900000e+01  -1.5074150e+08
   3.0920000e+01  -1.4905895e+08
   3.0940000e+01  -1.4735608e+08
   3.0960000e+01  -1.4569883e+08
   3.0980000e+01  -1.4420377e+08
   3.1000000e+01  -1.4299829e+08
   3.1020000e+01  -1.4223362e+08
   3.1040000e+01  -1.4205566e+08
   3.1060000e+01  -1.4258763e+08
   3.1080000e+01  -1.4393116e+08
   3.1100000e+01  -1.4611289e+08
   3.1120000e+01  -1.4913158e+08
   3.1140000e+01  -1.5287187e+08
   3.1160000e+01  -1.5720149e+08
   3.1180000e+01  -1.6186247e+08
   3.1200000e+01  -1.6661149e+08
   3.1220000e+01  -1.7109839e+08
   3.1240000e+01  -1.7503770e+08
   3.1260000e+01  -1.7807655e+08
   3.1280000e+01  -1.7998636e+08
   3.1300000e+01  -1.8051331e+08
   3.1320000e+01  -1.7958253e+08
   3.1340000e+01  -1.7711953e+08
   3.1360000e+01  -1.7326269e+08
   3.1380000e+01  -1.6814705e+08
   3.1400000e+01  -1.6212087e+08
   3.1420000e+01  -1.5549518e+08
   3.1440000e+01  -1.4875646e+08
   3.1460000e+01  -1.4230037e+08
   3.1480000e+01  -1.3663033e+08
   3.1500000e+01  -1.3210174e+08
   3.1520000e+01  -1.2910113e+08
   3.1540000e+01  -1.2782221e+08
   3.1560000e+01  -1.2843033e+08
   3.1580000e+01  -1.3087842e+08
   3.1600000e+01  -1.3506882e+08
   3.1620000e+01  -1.4070477e+08
   3.1640000e+01  -1.4745997e+08
   3.1660000e+01  -1.5485506e+08
   3.1680000e+01  -1.6243605e+08
   3.1700000e+01  -1.6966552e+08
   3.1720000e+01  -1.7609894e+08
   3.1740000e+01  -1.8128550e+08
   3.1760000e+01  -1.8492201e+08
   3.1780000e+01  -1.8676478e+08
   3.1800000e+01  -1.8673948e+08
   3.1820000e+01  -1.8486860e+08
   3.1840000e+01  -1.8132517e+08
   3.1860000e+01  -1.7637834e+08
   3.1880000e+01  -1.7039383e+08
   3.1900000e+01  -1.6379858e+08
   3.1920000e+01  -1.5704065e+08
   3.1940000e+01  -1.5057747e+08
   3.1960000e+01  -1.4480768e+08
   3.1980000e+01  -1.4009457e+08
   3.2000000e+01  -1.3667450e+08
   3.2020000e+01  -1.3473227e+08
   3.2040000e+01  -1.3428114e+08
   3.2060000e+01  -1.3530538e+08
   3.2080000e+01  -1.3760208e+08
   3.2100000e+01  -1.4099579e+08
   3.2120000e+01  -1.4513556e+08
   3.2140000e+01  -1.4977067e+08
   3.2160000e+01  -1.5450511e+08
   3.2180000e+01  -1.5911036e+08
   3.2200000e+01  -1.6324682e+08
   3.2220000e+01  -1.6678694e+08
   3.2240000e+01  -1.6951477e+08
   3.2260000e+01  -1.7144092e+08
   3.2280000e+01  -1.7248859e+08
   3.2300000e+01  -1.7279492e+08
   3.2320000e+01  -1.7238843e+08
   3.2340000e+01  -1.7148227e+08
   3.2360000e+01  -1.7014718e+08
   3.2380000e+01  -1.6860532e+08
   3.2400000e+01  -1.6690610e+08
   3.2420000e+01  -1.6522319e+08
   3.2440000e+01  -1.6354684e+08
   3.2460000e+01  -1.6197475e+08
   3.2480000e+01  -1.6043832e+08
   3.2500000e+01  -1.5897011e+08
   3.2520000e+01  -1.5747640e+08
   3.2540000e+01  -1.5596547e+08
   3.2560000e+01  -1.5436792e+08
   3.2580000e+01  -1.5271684e+08
   3.2600000e+01  -1.5100908e+08
   3.2620000e+01  -1.4933391e+08
   3.2640000e+01  -1.4776913e+08
   3.2660000e+01  -1.4645545e+08
   3.2680000e+01  -1.4552981e+08
   3.2700000e+01  -1.4514085e+08
   3.2720000e+01  -1.4543245e+08
   3.2740000e+01  -1.4649294e+08
   3.2760000e+01  -1.4841000e+08
   3.2780000e+01  -1.5114564e+08
   3.2800000e+01  -1.5468251e+08
   3.2820000e+01  -1.5882209e+08
   3.2840000e+01  -1.6342947e+08
   3.2860000e+01  -1.6816283e+08
   3.2880000e+01  -1.7280474e+08
   3.2900000e+01  -1.7693934e+08
   3.2920000e+01  -1.8034405e+08
   3.2940000e+01  -1.8263109e+08
   3.2960000e+01  -1.8367023e+08
   3.2980000e+01  -1.8320450e+08
   3.3000000e+01  -1.8128053e+08
   3.3020000e+01  -1.7784115e+08
   3.3040000e+01  -1.7314868e+08
   3.3060000e+01  -1.6735597e+08
   3.3080000e+01  -1.6091462e+08
   3.3100000e+01  -1.5413202e+08
   3.3120000e+01  -1.4755871e+08
   3.3140000e+01  -1.4154987e+08
   3.3160000e+01  -1.3662454e+08
   3.3180000e+01  -1.3305880e+08
   3.3200000e+01  -1.3120917e+08
   3.3220000e+01  -1.3116444e+08
   3.3240000e+01  -1.3302880e+08
   3.3260000e+01  -1.3664889e+08
   3.3280000e+01  -1.4185757e+08
   3.3300000e+01  -1.4827752e+08
   3.3320000e+01  -1.5552892e+08
   3.3340000e+01  -1.6309927e+08
   3.3360000e+01  -1.7051458e+08
   3.3380000e+01  -1.7726181e+08
   3.3400000e+01  -1.8291431e+08
   3.3420000e+01  -1.8709928e+08
   3.3440000e+01  -1.8955847e+08
   3.3460000e+01  -1.9016353e+08
   3.3480000e+01  -1.8888946e+08
   3.3500000e+01  -1.8588770e+08
   3.3520000e+01  -1.8135830e+08
   3.3540000e+01  -1.7568851e+08
   3.3560000e+01  -1.6922741e+08
   3.3580000e+01  -1.6249053e+08
   3.3600000e+01  -1.5585710e+08
   3.3620000e+01  -1.4983539e+08
   3.3640000e+01  -1.4471028e+08
   3.3660000e+01  -1.4086187e+08
   3.3680000e+01  -1.3838842e+08
   3.3700000e+01  -1.3747082e+08
   3.3720000e+01  -1.3798689e+08
   3.3740000e+01  -1.3991447e+08
   3.3760000e+01  -1.4294239e+08
   3.3780000e+01  -1.4690290e+08
   3.3800000e+01  -1.5137911e+08
   3.3820000e+01  -1.5615079e+08
   3.3840000e+01  -1.6080163e+08
   3.3860000e+01  -1.6515317e+08
   3.3880000e+01  -1.6888397e+08
   3.3900000e+01  -1.7192239e+08
   3.3920000e+01  -1.7409492e+08
   3.3940000e+01  -1.7545563e+08
   3.3960000e+01  -1.7597821e+08
   3.3980000e+01  -1.7581520e+08
   3.4000000e+01  -1.7504100e+08
   3.4020000e+01  -1.7384848e+08
   3.4040000e+01  -1.7234456e+08
   3.4060000e+01  -1.7069819e+08
   3.4080000e+01  -1.6898831e+08
   3.4100000e+01  -1.6731411e+08
   3.4120000e+01  -1.6569755e+08
   3.4140000e+01  -1.6415588e+08
   3.4160000e+01  -1.6266528e+08
   3.4180000e+01  -1.6118395e+08
   3.4200000e+01  -1.5968440e+08
   3.4220000e+01  -1.5811106e+08
   3.4240000e+01  -1.5648330e+08
   3.4260000e+01  -1.5477763e+08
   3.4280000e+01  -1.5309374e+08
   3.4300000e+01  -1.5146361e+08
   3.4320000e+01  -1.5006599e+08
   3.4340000e+01  -1.4897534e+08
   3.4360000e+01  -1.4841018e+08
   3.4380000e+01  -1.4843941e+08
   3.4400000e+01  -1.4925693e+08
   3.4420000e+01  -1.5086045e+08
   3.4440000e+01  -1.5335378e+08
   3.4460000e+01  -1.5660794e+08
   3.4480000e+01  -1.6059617e+08
   3.4500000e+01  -1.6504489e+08
   3.4520000e+01  -1.6979990e+08
   3.4540000e+01  -1.7447794e+08
   3.4560000e+01  -1.7884855e+08
   3.4580000e+01  -1.8250180e+08
   3.4600000e+01  -1.8521807e+08
   3.4620000e+01  -1.8666767e+08
   3.4640000e+01  -1.8673810e+08
   3.4660000e+01  -1.8527580e+08
   3.4680000e+01  -1.8234763e+08
   3.4700000e+01  -1.7802693e+08
   3.4720000e+01  -1.7258015e+08
   3.4740000e+01  -1.6629237e+08
   3.4760000e+01  -1.5958503e+08
   3.4780000e+01  -1.5287427e+08
   3.4800000e+01  -1.4663515e+08
   3.4820000e+01  -1.4129148e+08
   3.4840000e+01  -1.3724138e+08
   3.4860000e+01  -1.3478763e+08
   3.4880000e+01  -1.3413202e+08
   3.4900000e+01  -1.3536144e+08
   3.4920000e+01  -1.3841316e+08
   3.4940000e+01  -1.4312648e+08
   3.4960000e+01  -1.4918156e+08
   3.4980000e+01  -1.5621286e+08
   3.5000000e+01  -1.6372626e+08
   3.5020000e+01  -1.7125737e+08
   3.5040000e+01  -1.7827132e+08
   3.5060000e+01  -1.8434314e+08
   3.5080000e+01  -1.8904053e+08
   3.5100000e+01  -1.9210705e+08
   3.5120000e+01  -1.9332227e+08
   3.5140000e+01  -1.9267931e+08
   3.5160000e+01  -1.9021259e+08
   3.5180000e+01  -1.8617341e+08
   3.5200000e+01  -1.8081728e+08
   3.5220000e+01  -1.7458773e+08
   3.5240000e+01  -1.6786506e+08
   3.5260000e+01  -1.6116539e+08
   3.5280000e+01  -1.5486756e+08
   3.5300000e+01  -1.4942512e+08
   3.5320000e+01  -1.4509827e+08
   3.5340000e+01  -1.4216955e+08
   3.5360000e+01  -1.4070664e+08
   3.5380000e+01  -1.4077091e+08
   3.5400000e+01  -1.4222582e+08
   3.5420000e+01  -1.4493084e+08
   3.5440000e+01  -1.4859430e+08
   3.5460000e+01  -1.5294998e+08
   3.5480000e+01  -1.5764133e+08
   3.5500000e+01  -1.6237923e+08
   3.5520000e+01  -1.6684268e+08
   3.5540000e+01  -1.7081261e+08
   3.5560000e+01  -1.7408187e+08
   3.5580000e+01  -1.7655598e+08
   3.5600000e+01  -1.7817464e+08
   3.5620000e+01  -1.7897194e+08
   3.5640000e+01  -1.7901625e+08
   3.5660000e+01  -1.7843010e+08
   3.5680000e+01  -1.7735395e+08
   3.5700000e+01  -1.7593562e+08
   3.5720000e+01  -1.7431819e+08
   3.5740000e+01  -1.7261553e+08
   3.5760000e+01  -1.7091928e+08
   3.5780000e+01  -1.6927617e+08
   3.5800000e+01  -1.6770812e+08
   3.5820000e+01  -1.6619695e+08
   3.5840000e+01  -1.6471710e+08
   3.5860000e+01  -1.6321768e+08
   3.5880000e+01  -1.6167492e+08
   3.5900000e+01  -1.6005090e+08
   3.5920000e+01  -1.5837427e+08
   3.5940000e+01  -1.5665740e+08
   3.5960000e+01  -1.5500770e+08
   3.5980000e+01  -1.5349752e+08
   3.6000000e+01  -1.5230025e+08
   3.6020000e+01  -1.5152183e+08
   3.6040000e+01  -1.5135157e+08
   3.6060000e+01  -1.5187354e+08
   3.6080000e+01  -1.5322363e+08
   3.6100000e+01  -1.5540013e+08
   3.6120000e+01  -1.5842439e+08
   3.6140000e+01  -1.6216352e+08
   3.6160000e+01  -1.6649810e+08
   3.6180000e+01  -1.7116019e+08
   3.6200000e+01  -1.7591319e+08
   3.6220000e+01  -1.8040174e+08
   3.6240000e+01  -1.8434241e+08
   3.6260000e+01  -1.8738246e+08
   3.6280000e+01  -1.8928871e+08
   3.6300000e+01  -1.8981614e+08
   3.6320000e+01  -1.8887507e+08
   3.6340000e+01  -1.8641191e+08
   3.6360000e+01  -1.8253795e+08
   3.6380000e+01  -1.7742148e+08
   3.6400000e+01  -1.7137348e+08
   3.6420000e+01  -1.6474603e+08
   3.6440000e+01  -1.5798453e+08
   3.6460000e+01  -1.5152582e+08
   3.6480000e+01  -1.4583568e+08
   3.6500000e+01  -1.4130477e+08
   3.6520000e+01  -1.3828866e+08
   3.6540000e+01  -1.3700986e+08
   3.6560000e+01  -1.3760678e+08
   3.6580000e+01  -1.4005953e+08
   3.6600000e+01  -1.4424120e+08
   3.6620000e+01  -1.4988712e+08
   3.6640000e+01  -1.5663374e+08
   3.6660000e+01  -1.6404297e+08
   3.6680000e+01  -1.7161356e+08
   3.6700000e+01  -1.7885853e+08
   3.6720000e+01  -1.8527861e+08
   3.6740000e+01  -1.9047855e+08
   3.6760000e+01  -1.9409847e+08
   3.6780000e+01  -1.9594990e+08
   3.6800000e+01  -1.9590464e+08
   3.6820000e+01  -1.9403722e+08
   3.6840000e+01  -1.9047034e+08
   3.6860000e+01  -1.8552325e+08
   3.6880000e+01  -1.7951232e+08
   3.6900000e+01  -1.7291518e+08
   3.6920000e+01  -1.6612974e+08
   3.6940000e+01  -1.5966432e+08
   3.6960000e+01  -1.5386902e+08
   3.6980000e+01  -1.4915336e+08
   3.7000000e+01  -1.4571312e+08
   3.7020000e+01  -1.4376709e+08
   3.7040000e+01  -1.4330348e+08
   3.7060000e+01  -1.4432146e+08
   3.7080000e+01  -1.4661376e+08
   3.7100000e+01  -1.4999812e+08
   3.7120000e+01  -1.5413980e+08
   3.7140000e+01  -1.5876261e+08
   3.7160000e+01  -1.6350227e+08
   3.7180000e+01  -1.6809268e+08
   3.7200000e+01  -1.7223503e+08
   3.7220000e+01  -1.7575757e+08
   3.7240000e+01  -1.7849097e+08
   3.7260000e+01  -1.8039590e+08
   3.7280000e+01  -1.8144945e+08
   3.7300000e+01  -1.8172982e+08
   3.7320000e+01  -1.8133089e+08
   3.7340000e+01  -1.8039363e+08
   3.7360000e+01  -1.7906874e+08
   3.7380000e+01  -1.7749137e+08
   3.7400000e+01  -1.7580482e+08
   3.7420000e+01  -1.7408377e+08
   3.7440000e+01  -1.7242129e+08
   3.7460000e+01  -1.7081038e+08
   3.7480000e+01  -1.6928765e+08
   3.7500000e+01  -1.6778097e+08
   3.7520000e+01  -1.6630021e+08
   3.7540000e+01  -1.6475100e+08
   3.7560000e+01  -1.6316590e+08
   3.7580000e+01  -1.6147614e+08
   3.7600000e+01  -1.5978063e+08
   3.7620000e+01  -1.5806660e+08
   3.7640000e+01  -1.5651345e+08
   3.7660000e+01  -1.5516232e+08
   3.7680000e+01  -1.5424636e+08
   3.7700000e+01  -1.5382415e+08
   3.7720000e+01  -1.5412137e+08
   3.7740000e+01  -1.5515594e+08
   3.7760000e+01  -1.5707248e+08
   3.7780000e+01  -1.5979157e+08
   3.7800000e+01  -1.6332071e+08
   3.7820000e+01  -1.6745291e+08
   3.7840000e+01  -1.7204560e+08
   3.7860000e+01  -1.7677860e+08
   3.7880000e+01  -1.8139966e+08
   3.7900000e+01  -1.8553817e+08
   3.7920000e+01  -1.8891614e+08
   3.7940000e+01  -1.9120934e+08
   3.7960000e+01  -1.9221536e+08
   3.7980000e+01  -1.9175726e+08
   3.8000000e+01  -1.8979317e+08
   3.8020000e+01  -1.8636292e+08
   3.8040000e+01  -1.8162350e+08
   3.8060000e+01  -1.7584183e+08
   3.8080000e+01  -1.6934822e+08
   3.8100000e+01  -1.6257864e+08
   3.8120000e+01  -1.5595076e+08
   3.8140000e+01  -1.4995646e+08
   3.8160000e+01  -1.4497782e+08
   3.8180000e+01  -1.4142758e+08
   3.8200000e+01  -1.3952853e+08
   3.8220000e+01  -1.3950025e+08
   3.8240000e+01  -1.4131965e+08
   3.8260000e+01  -1.4495772e+08
   3.8280000e+01  -1.5012464e+08
   3.8300000e+01  -1.5656428e+08
   3.8320000e+01  -1.6377528e+08
   3.8340000e+01  -1.7136592e+08
   3.8360000e+01  -1.7874099e+08
   3.8380000e+01  -1.8550647e+08
   3.8400000e+01  -1.9111908e+08
   3.8420000e+01  -1.9531666e+08
   3.8440000e+01  -1.9773780e+08
   3.8460000e+01  -1.9834646e+08
   3.8480000e+01  -1.9703813e+08
   3.8500000e+01  -1.9402931e+08
   3.8520000e+01  -1.8947080e+08
   3.8540000e+01  -1.8378394e+08
   3.8560000e+01  -1.7729949e+08
   3.8580000e+01  -1.7053769e+08
   3.8600000e+01  -1.6388696e+08
   3.8620000e+01  -1.5783485e+08
   3.8640000e+01  -1.5269905e+08
   3.8660000e+01  -1.4881624e+08
   3.8680000e+01  -1.4633946e+08
   3.8700000e+01  -1.4538377e+08
   3.8720000e+01  -1.4590445e+08
   3.8740000e+01  -1.4778983e+08
   3.8760000e+01  -1.5082992e+08
   3.8780000e+01  -1.5474393e+08
   3.8800000e+01  -1.5923794e+08
   3.8820000e+01  -1.6395967e+08
   3.8840000e+01  -1.6863066e+08
   3.8860000e+01  -1.7293055e+08
   3.8880000e+01  -1.7668046e+08
   3.8900000e+01  -1.7966708e+08
   3.8920000e+01  -1.8185570e+08
   3.8940000e+01  -1.8316502e+08
   3.8960000e+01  -1.8370055e+08
   3.8980000e+01  -1.8348626e+08
   3.9000000e+01  -1.8272287e+08
   3.9020000e+01  -1.8147877e+08
   3.9040000e+01  -1.7998457e+08
   3.9060000e+01  -1.7828646e+08
   3.9080000e+01  -1.7658534e+08
   3.9100000e+01  -1.7486043e+08
   3.9120000e+01  -1.7325033e+08
   3.9140000e+01  -1.7166117e+08
   3.9160000e+01  -1.7017244e+08
   3.9180000e+01  -1.6864902e+08
   3.9200000e+01  -1.6714477e+08
   3.9220000e+01  -1.6553590e+08
   3.9240000e+01  -1.6389631e+08
   3.9260000e+01  -1.6216145e+08
   3.9280000e+01  -1.6045929e+08
   3.9300000e+01  -1.5880559e+08
   3.9320000e+01  -1.5738434e+08
   3.9340000e+01  -1.5627543e+08
   3.9360000e+01  -1.5568189e+08
   3.9380000e+01  -1.5569866e+08
   3.9400000e+01  -1.5648295e+08
   3.9420000e+01  -1.5808074e+08
   3.9440000e+01  -1.6053549e+08
   3.9460000e+01  -1.6379110e+08
   3.9480000e+01  -1.6773532e+08
   3.9500000e+01  -1.7219164e+08
   3.9520000e+01  -1.7689820e+08
   3.9540000e+01  -1.8158718e+08
   3.9560000e+01  -1.8590684e+08
   3.9580000e+01  -1.8957073e+08
   3.9600000e+01  -1.9223548e+08
   3.9620000e+01  -1.9369240e+08
   3.9640000e+01  -1.9371184e+08
   3.9660000e+01  -1.9225219e+08
   3.9680000e+01  -1.8927361e+08
   3.9700000e+01  -1.8495133e+08
   3.9720000e+01  -1.7945429e+08
   3.9740000e+01  -1.7316224e+08
   3.9760000e+01  -1.6640470e+08
   3.9780000e+01  -1.5968850e+08
   3.9800000e+01  -1.5340026e+08
   3.9820000e+01  -1.4805047e+08
   3.9840000e+01  -1.4395447e+08
   3.9860000e+01  -1.4149338e+08
   3.9880000e+01  -1.4079719e+08
   3.9900000e+01  -1.4201738e+08
   3.9920000e+01  -1.4503453e+08
   3.9940000e+01  -1.4973659e+08
   3.9960000e+01  -1.5576210e+08
   3.9980000e+01  -1.6278032e+08
   4.0000000e+01  -1.7026712e+08
   4.0020000e+01  -1.7778331e+08
   4.0040000e+01  -1.8477170e+08
   4.0060000e+01  -1.9082601e+08
   4.0080000e+01  -1.9549800e+08
   4.0100000e+01  -1.9854287e+08
   4.0120000e+01  -1.9973343e+08
   4.0140000e+01  -1.9906280e+08
   4.0160000e+01  -1.9657373e+08
   4.0180000e+01  -1.9249967e+08
   4.0200000e+01  -1.8712486e+08
   4.0220000e+01  -1.8085385e+08
   4.0240000e+01  -1.7411623e+08
   4.0260000e+01  -1.6737105e+08
   4.0280000e+01  -1.6106098e+08
   4.0300000e+01  -1.5557209e+08
   4.0320000e+01  -1.5123454e+08
   4.0340000e+01  -1.4826070e+08
   4.0360000e+01  -1.4678798e+08
   4.0380000e+01  -1.4680918e+08
   4.0400000e+01  -1.4825526e+08
   4.0420000e+01  -1.5091853e+08
   4.0440000e+01  -1.5457445e+08
   4.0460000e+01  -1.5888838e+08
   4.0480000e+01  -1.6357342e+08
   4.0500000e+01  -1.6826874e+08
   4.0520000e+01  -1.7272606e+08
   4.0540000e+01  -1.7665285e+08
   4.0560000e+01  -1.7991446e+08
   4.0580000e+01  -1.8234582e+08
   4.0600000e+01  -1.8395396e+08
   4.0620000e+01  -1.8470955e+08
   4.0640000e+01  -1.8474036e+08
   4.0660000e+01  -1.8411330e+08
   4.0680000e+01  -1.8302186e+08
   4.0700000e+01  -1.8156244e+08
   4.0720000e+01  -1.7992958e+08
   4.0740000e+01  -1.7818473e+08
   4.0760000e+01  -1.7647397e+08
   4.0780000e+01  -1.7478753e+08
   4.0800000e+01  -1.7320545e+08
   4.0820000e+01  -1.7165115e+08
   4.0840000e+01  -1.7015582e+08
   4.0860000e+01  -1.6861565e+08
   4.0880000e+01  -1.6705369e+08
   4.0900000e+01  -1.6539305e+08
   4.0920000e+01  -1.6369227e+08
   4.0940000e+01  -1.6194339e+08
   4.0960000e+01  -1.6026494e+08
   4.0980000e+01  -1.5872664e+08
   4.1000000e+01  -1.5749745e+08
   4.1020000e+01  -1.5669367e+08
   4.1040000e+01  -1.5648989e+08
   4.1060000e+01  -1.5698851e+08
   4.1080000e+01  -1.5830431e+08
   4.1100000e+01  -1.6045945e+08
   4.1120000e+01  -1.6344841e+08
   4.1140000e+01  -1.6716876e+08
   4.1160000e+01  -1.7146607e+08
   4.1180000e+01  -1.7611228e+08
   4.1200000e+01  -1.8082540e+08
   4.1220000e+01  -1.8530014e+08
   4.1240000e+01  -1.8919868e+08
   4.1260000e+01  -1.9222503e+08
   4.1280000e+01  -1.9408795e+08
   4.1300000e+01  -1.9459990e+08
   4.1320000e+01  -1.9361499e+08
   4.1340000e+01  -1.9113396e+08
   4.1360000e+01  -1.8721540e+08
   4.1380000e+01  -1.8207970e+08
   4.1400000e+01  -1.7598538e+08
   4.1420000e+01  -1.6933949e+08
   4.1440000e+01  -1.6252893e+08
   4.1460000e+01  -1.5605477e+08
   4.1480000e+01  -1.5031260e+08
   4.1500000e+01  -1.4577028e+08
   4.1520000e+01  -1.4270036e+08
   4.1540000e+01  -1.4141343e+08
   4.1560000e+01  -1.4195707e+08
   4.1580000e+01  -1.4440284e+08
   4.1600000e+01  -1.4853400e+08
   4.1620000e+01  -1.5417188e+08
   4.1640000e+01  -1.6087174e+08
   4.1660000e+01  -1.6827039e+08
   4.1680000e+01  -1.7579752e+08
   4.1700000e+01  -1.8302872e+08
   4.1720000e+01  -1.8940743e+08
   4.1740000e+01  -1.9459006e+08
   4.1760000e+01  -1.9816983e+08
   4.1780000e+01  -1.9999977e+08
   4.1800000e+01  -1.9991586e+08
   4.1820000e+01  -1.9802162e+08
   4.1840000e+01  -1.9441902e+08
   4.1860000e+01  -1.8943865e+08
   4.1880000e+01  -1.8339663e+08
   4.1900000e+01  -1.7675959e+08
   4.1920000e+01  -1.6994842e+08
   4.1940000e+01  -1.6343786e+08
   4.1960000e+01  -1.5762159e+08
   4.1980000e+01  -1.5285792e+08
   4.2000000e+01  -1.4940009e+08
   4.2020000e+01  -1.4740535e+08
   4.2040000e+01  -1.4692626e+08
   4.2060000e+01  -1.4789586e+08
   4.2080000e+01  -1.5017432e+08
   4.2100000e+01  -1.5351013e+08
   4.2120000e+01  -1.5764002e+08
   4.2140000e+01  -1.6221254e+08
   4.2160000e+01  -1.6694321e+08
   4.2180000e+01  -1.7148007e+08
   4.2200000e+01  -1.7561627e+08
   4.2220000e+01  -1.7908193e+08
   4.2240000e+01  -1.8181064e+08
   4.2260000e+01  -1.8365690e+08
   4.2280000e+01  -1.8470498e+08
   4.2300000e+01  -1.8492715e+08
   4.2320000e+01  -1.8452005e+08
   4.2340000e+01  -1.8352680e+08
   4.2360000e+01  -1.8219019e+08
   4.2380000e+01  -1.8055983e+08
   4.2400000e+01  -1.7885805e+08
   4.2420000e+01  -1.7708708e+08
   4.2440000e+01  -1.7540621e+08
   4.2460000e+01  -1.7374844e+08
   4.2480000e+01  -1.7220406e+08
   4.2500000e+01  -1.7065412e+08
   4.2520000e+01  -1.6914736e+08
   4.2540000e+01  -1.6755993e+08
   4.2560000e+01  -1.6594271e+08
   4.2580000e+01  -1.6422141e+08
   4.2600000e+01  -1.6248636e+08
   4.2620000e+01  -1.6074816e+08
   4.2640000e+01  -1.5914834e+08
   4.2660000e+01  -1.5777950e+08
   4.2680000e+01  -1.5681164e+08
   4.2700000e+01  -1.5637615e+08
   4.2720000e+01  -1.5661885e+08
   4.2740000e+01  -1.5764240e+08
   4.2760000e+01  -1.5950394e+08
   4.2780000e+01  -1.6221287e+08
   4.2800000e+01  -1.6568733e+08
   4.2820000e+01  -1.6980993e+08
   4.2840000e+01  -1.7434775e+08
   4.2860000e+01  -1.7907208e+08
   4.2880000e+01  -1.8363709e+08
   4.2900000e+01  -1.8776784e+08
   4.2920000e+01  -1.9108829e+08
   4.2940000e+01  -1.9337355e+08
   4.2960000e+01  -1.9432147e+08
   4.2980000e+01  -1.9385337e+08
   4.3000000e+01  -1.9183213e+08
   4.3020000e+01  -1.8838824e+08
   4.3040000e+01  -1.8359394e+08
   4.3060000e+01  -1.7779439e+08
   4.3080000e+01  -1.7124881e+08
   4.3100000e+01  -1.6445776e+08
   4.3120000e+01  -1.5778073e+08
   4.3140000e+01  -1.5176275e+08
   4.3160000e+01  -1.4673750e+08
   4.3180000e+01  -1.4316239e+08
   4.3200000e+01  -1.4121976e+08
   4.3220000e+01  -1.4116496e+08
   4.3240000e+01  -1.4294546e+08
   4.3260000e+01  -1.4655338e+08
   4.3280000e+01  -1.5168811e+08
   4.3300000e+01  -1.5809170e+08
   4.3320000e+01  -1.6527831e+08
   4.3340000e+01  -1.7282572e+08
   4.3360000e+01  -1.8018361e+08
   4.3380000e+01  -1.8689887e+08
   4.3400000e+01  -1.9249956e+08
   4.3420000e+01  -1.9664127e+08
   4.3440000e+01  -1.9905328e+08
   4.3460000e+01  -1.9960223e+08
   4.3480000e+01  -1.9828553e+08
   4.3500000e+01  -1.9521468e+08
   4.3520000e+01  -1.9064776e+08
   4.3540000e+01  -1.8489726e+08
   4.3560000e+01  -1.7840474e+08
   4.3580000e+01  -1.7157805e+08
   4.3600000e+01  -1.6492008e+08
   4.3620000e+01  -1.5880275e+08
   4.3640000e+01  -1.5366002e+08
   4.3660000e+01  -1.4971359e+08
   4.3680000e+01  -1.4722858e+08
   4.3700000e+01  -1.4621317e+08
   4.3720000e+01  -1.4672239e+08
   4.3740000e+01  -1.4855352e+08
   4.3760000e+01  -1.5157773e+08
   4.3780000e+01  -1.5544314e+08
   4.3800000e+01  -1.5991675e+08
   4.3820000e+01  -1.6459443e+08
   4.3840000e+01  -1.6924136e+08
   4.3860000e+01  -1.7350002e+08
   4.3880000e+01  -1.7722316e+08
   4.3900000e+01  -1.8017035e+08
   4.3920000e+01  -1.8232949e+08
   4.3940000e+01  -1.8360164e+08
   4.3960000e+01  -1.8410378e+08
   4.3980000e+01  -1.8385626e+08
   4.4000000e+01  -1.8305390e+08
   4.4020000e+01  -1.8178225e+08
   4.4040000e+01  -1.8024249e+08
   4.4060000e+01  -1.7852323e+08
   4.4080000e+01  -1.7677022e+08
   4.4100000e+01  -1.7502986e+08
   4.4120000e+01  -1.7336306e+08
   4.4140000e+01  -1.7176230e+08
   4.4160000e+01  -1.7021412e+08
   4.4180000e+01  -1.6868101e+08
   4.4200000e+01  -1.6711611e+08
   4.4220000e+01  -1.6549834e+08
   4.4240000e+01  -1.6379741e+08
   4.4260000e+01  -1.6205432e+08
   4.4280000e+01  -1.6029010e+08
   4.4300000e+01  -1.5862880e+08
   4.4320000e+01  -1.5714534e+08
   4.4340000e+01  -1.5602858e+08
   4.4360000e+01  -1.5537429e+08
   4.4380000e+01  -1.5538124e+08
   4.4400000e+01  -1.5610844e+08
   4.4420000e+01  -1.5769246e+08
   4.4440000e+01  -1.6009572e+08
   4.4460000e+01  -1.6333218e+08
   4.4480000e+01  -1.6723130e+08
   4.4500000e+01  -1.7166286e+08
   4.4520000e+01  -1.7632984e+08
   4.4540000e+01  -1.8098965e+08
   4.4560000e+01  -1.8527307e+08
   4.4580000e+01  -1.8890517e+08
   4.4600000e+01  -1.9153484e+08
   4.4620000e+01  -1.9295843e+08
   4.4640000e+01  -1.9294315e+08
   4.4660000e+01  -1.9144832e+08
   4.4680000e+01  -1.8843609e+08
   4.4700000e+01  -1.8407567e+08
   4.4720000e+01  -1.7854741e+08
   4.4740000e+01  -1.7221341e+08
   4.4760000e+01  -1.6542806e+08
   4.4780000e+01  -1.5866624e+08
   4.4800000e+01  -1.5235372e+08
   4.4820000e+01  -1.4695579e+08
   4.4840000e+01  -1.4283827e+08
   4.4860000e+01  -1.4032815e+08
   4.4880000e+01  -1.3961224e+08
   4.4900000e+01  -1.4078358e+08
   4.4920000e+01  -1.4378243e+08
   4.4940000e+01  -1.4843564e+08
   4.4960000e+01  -1.5444468e+08
   4.4980000e+01  -1.6141295e+08
   4.5000000e+01  -1.6888562e+08
   4.5020000e+01  -1.7634979e+08
   4.5040000e+01  -1.8332603e+08
   4.5060000e+01  -1.8932641e+08
   4.5080000e+01  -1.9398666e+08
   4.5100000e+01  -1.9697713e+08
   4.5120000e+01  -1.9815401e+08
   4.5140000e+01  -1.9743062e+08
   4.5160000e+01  -1.9492381e+08
   4.5180000e+01  -1.9080039e+08
   4.5200000e+01  -1.8540295e+08
   4.5220000e+01  -1.7908643e+08
   4.5240000e+01  -1.7232224e+08
   4.5260000e+01  -1.6553455e+08
   4.5280000e+01  -1.5919587e+08
   4.5300000e+01  -1.5366628e+08
   4.5320000e+01  -1.4929958e+08
   4.5340000e+01  -1.4628640e+08
   4.5360000e+01  -1.4478431e+08
   4.5380000e+01  -1.4476801e+08
   4.5400000e+01  -1.4618370e+08
   4.5420000e+01  -1.4881219e+08
   4.5440000e+01  -1.5243561e+08
   4.5460000e+01  -1.5671805e+08
   4.5480000e+01  -1.6136781e+08
   4.5500000e+01  -1.6603465e+08
   4.5520000e+01  -1.7045422e+08
   4.5540000e+01  -1.7435429e+08
   4.5560000e+01  -1.7757682e+08
   4.5580000e+01  -1.7998178e+08
   4.5600000e+01  -1.8155042e+08
   4.5620000e+01  -1.8227950e+08
   4.5640000e+01  -1.8227011e+08
   4.5660000e+01  -1.8161745e+08
   4.5680000e+01  -1.8048377e+08
   4.5700000e+01  -1.7900137e+08
   4.5720000e+01  -1.7732294e+08
   4.5740000e+01  -1.7555882e+08
   4.5760000e+01  -1.7379881e+08
   4.5780000e+01  -1.7209663e+08
   4.5800000e+01  -1.7046260e+08
   4.5820000e+01  -1.6889460e+08
   4.5840000e+01  -1.6734651e+08
   4.5860000e+01  -1.6579260e+08
   4.5880000e+01  -1.6417900e+08
   4.5900000e+01  -1.6250298e+08
   4.5920000e+01  -1.6075265e+08
   4.5940000e+01  -1.5898647e+08
   4.5960000e+01  -1.5726021e+08
   4.5980000e+01  -1.5570362e+08
   4.6000000e+01  -1.5442738e+08
   4.6020000e+01  -1.5360537e+08
   4.6040000e+01  -1.5335476e+08
   4.6060000e+01  -1.5383543e+08
   4.6080000e+01  -1.5510509e+08
   4.6100000e+01  -1.5724184e+08
   4.6120000e+01  -1.6018642e+08
   4.6140000e+01  -1.6388679e+08
   4.6160000e+01  -1.6814237e+08
   4.6180000e+01  -1.7276633e+08
   4.6200000e+01  -1.7744027e+08
   4.6220000e+01  -1.8189083e+08
   4.6240000e+01  -1.8575149e+08
   4.6260000e+01  -1.8875289e+08
   4.6280000e+01  -1.9057764e+08
   4.6300000e+01  -1.9106481e+08
   4.6320000e+01  -1.9004078e+08
   4.6340000e+01  -1.8753487e+08
   4.6360000e+01  -1.8357722e+08
   4.6380000e+01  -1.7841497e+08
   4.6400000e+01  -1.7228379e+08
   4.6420000e+01  -1.6560764e+08
   4.6440000e+01  -1.5876483e+08
   4.6460000e+01  -1.5225516e+08
   4.6480000e+01  -1.4648694e+08
   4.6500000e+01  -1.4190351e+08
   4.6520000e+01  -1.3881386e+08
   4.6540000e+01  -1.3748125e+08
   4.6560000e+01  -1.3801027e+08
   4.6580000e+01  -1.4040741e+08
   4.6600000e+01  -1.4452759e+08
   4.6620000e+01  -1.5011487e+08
   4.6640000e+01  -1.5680670e+08
   4.6660000e+01  -1.6415255e+08
   4.6680000e+01  -1.7167468e+08
   4.6700000e+01  -1.7885014e+08
   4.6720000e+01  -1.8522687e+08
   4.6740000e+01  -1.9035064e+08
   4.6760000e+01  -1.9393061e+08
   4.6780000e+01  -1.9569947e+08
   4.6800000e+01  -1.9561628e+08
   4.6820000e+01  -1.9366061e+08
   4.6840000e+01  -1.9005722e+08
   4.6860000e+01  -1.8501718e+08
   4.6880000e+01  -1.7897129e+08
   4.6900000e+01  -1.7227778e+08
   4.6920000e+01  -1.6545940e+08
   4.6940000e+01  -1.5889565e+08
   4.6960000e+01  -1.5306988e+08
   4.6980000e+01  -1.4825534e+08
   4.7000000e+01  -1.4478713e+08
   4.7020000e+01  -1.4274308e+08
   4.7040000e+01  -1.4225313e+08
   4.7060000e+01  -1.4317542e+08
   4.7080000e+01  -1.4544136e+08
   4.7100000e+01  -1.4873348e+08
   4.7120000e+01  -1.5284698e+08
   4.7140000e+01  -1.5738146e+08
   4.7160000e+01  -1.6208964e+08
   4.7180000e+01  -1.6659560e+08
   4.7200000e+01  -1.7070199e+08
   4.7220000e+01  -1.7414409e+08
   4.7240000e+01  -1.7683590e+08
   4.7260000e+01  -1.7866499e+08
   4.7280000e+01  -1.7967026e+08
   4.7300000e+01  -1.7988041e+08
   4.7320000e+01  -1.7942566e+08
   4.7340000e+01  -1.7842496e+08
   4.7360000e+01  -1.7703614e+08
   4.7380000e+01  -1.7540309e+08
   4.7400000e+01  -1.7364436e+08
   4.7420000e+01  -1.7187574e+08
   4.7440000e+01  -1.7013330e+08
   4.7460000e+01  -1.6848245e+08
   4.7480000e+01  -1.6687294e+08
   4.7500000e+01  -1.6533283e+08
   4.7520000e+01  -1.6375961e+08
   4.7540000e+01  -1.6218227e+08
   4.7560000e+01  -1.6050002e+08
   4.7580000e+01  -1.5878641e+08
   4.7600000e+01  -1.5698995e+08
   4.7620000e+01  -1.5525562e+08
   4.7640000e+01  -1.5359860e+08
   4.7660000e+01  -1.5223011e+08
   4.7680000e+01  -1.5120850e+08
   4.7700000e+01  -1.5077101e+08
   4.7720000e+01  -1.5096243e+08
   4.7740000e+01  -1.5198239e+08
   4.7760000e+01  -1.5379499e+08
   4.7780000e+01  -1.5649839e+08
   4.7800000e+01  -1.5992714e+08
   4.7820000e+01  -1.6404091e+08
   4.7840000e+01  -1.6853780e+08
   4.7860000e+01  -1.7324818e+08
   4.7880000e+01  -1.7777849e+08
   4.7900000e+01  -1.8188882e+08
   4.7920000e+01  -1.8518130e+08
   4.7940000e+01  -1.8743955e+08
   4.7960000e+01  -1.8836548e+08
   4.7980000e+01  -1.8786468e+08
   4.8000000e+01  -1.8582629e+08
   4.8020000e+01  -1.8234485e+08
   4.8040000e+01  -1.7753786e+08
   4.8060000e+01  -1.7169588e+08
   4.8080000e+01  -1.6514276e+08
   4.8100000e+01  -1.5830371e+08
   4.8120000e+01  -1.5162539e+08
   4.8140000e+01  -1.4555333e+08
   4.8160000e+01  -1.4053353e+08
   4.8180000e+01  -1.3689879e+08
   4.8200000e+01  -1.3496744e+08
   4.8220000e+01  -1.3484936e+08
   4.8240000e+01  -1.3664457e+08
   4.8260000e+01  -1.4018850e+08
   4.8280000e+01  -1.4533827e+08
   4.8300000e+01  -1.5167993e+08
   4.8320000e+01  -1.5887933e+08
   4.8340000e+01  -1.6636843e+08
   4.8360000e+01  -1.7373568e+08
   4.8380000e+01  -1.8039635e+08
   4.8400000e+01  -1.8600291e+08
   4.8420000e+01  -1.9009317e+08
   4.8440000e+01  -1.9250778e+08
   4.8460000e+01  -1.9300820e+08
   4.8480000e+01  -1.9169056e+08
   4.8500000e+01  -1.8857477e+08
   4.8520000e+01  -1.8400234e+08
   4.8540000e+01  -1.7821200e+08
   4.8560000e+01  -1.7170802e+08
   4.8580000e+01  -1.6484814e+08
   4.8600000e+01  -1.5817201e+08
   4.8620000e+01  -1.5202861e+08
   4.8640000e+01  -1.4686163e+08
   4.8660000e+01  -1.4289533e+08
   4.8680000e+01  -1.4038160e+08
   4.8700000e+01  -1.3935095e+08
   4.8720000e+01  -1.3982844e+08
   4.8740000e+01  -1.4164796e+08
   4.8760000e+01  -1.4463782e+08
   4.8780000e+01  -1.4849528e+08
   4.8800000e+01  -1.5293123e+08
   4.8820000e+01  -1.5760538e+08
   4.8840000e+01  -1.6221018e+08
   4.8860000e+01  -1.6647055e+08
   4.8880000e+01  -1.7014641e+08
   4.8900000e+01  -1.7310047e+08
   4.8920000e+01  -1.7520785e+08
   4.8940000e+01  -1.7649047e+08
   4.8960000e+01  -1.7693858e+08
   4.8980000e+01  -1.7670249e+08
   4.9000000e+01  -1.7584664e+08
   4.9020000e+01  -1.7458495e+08
   4.9040000e+01  -1.7299420e+08
   4.9060000e+01  -1.7128226e+08
   4.9080000e+01  -1.6948140e+08
   4.9100000e+01  -1.6774569e+08
   4.9120000e+01  -1.6603398e+08
   4.9140000e+01  -1.6443551e+08
   4.9160000e+01  -1.6284518e+08
   4.9180000e+01  -1.6131191e+08
   4.9200000e+01  -1.5970807e+08
   4.9220000e+01  -1.5808686e+08
   4.9240000e+01  -1.5635129e+08
   4.9260000e+01  -1.5460021e+08
   4.9280000e+01  -1.5280685e+08
   4.9300000e+01  -1.5113220e+08
   4.9320000e+01  -1.4962536e+08
   4.9340000e+01  -1.4849045e+08
   4.9360000e+01  -1.4781737e+08
   4.9380000e+01  -1.4780316e+08
   4.9400000e+01  -1.4851417e+08
   4.9420000e+01  -1.5007611e+08
   4.9440000e+01  -1.5246408e+08
   4.9460000e+01  -1.5567869e+08
   4.9480000e+01  -1.5956293e+08
   4.9500000e+01  -1.6397260e+08
   4.9520000e+01  -1.6862595e+08
   4.9540000e+01  -1.7326233e+08
   4.9560000e+01  -1.7753491e+08
   4.9580000e+01  -1.8114037e+08
   4.9600000e+01  -1.8376308e+08
   4.9620000e+01  -1.8515615e+08
   4.9640000e+01  -1.8513755e+08
   4.9660000e+01  -1.8360912e+08
   4.9680000e+01  -1.8059582e+08
   4.9700000e+01  -1.7620032e+08
   4.9720000e+01  -1.7067177e+08
   4.9740000e+01  -1.6430252e+08
   4.9760000e+01  -1.5751697e+08
   4.9780000e+01  -1.5072021e+08
   4.9800000e+01  -1.4440774e+08
   4.9820000e+01  -1.3897505e+08
   4.9840000e+01  -1.3485837e+08
   4.9860000e+01  -1.3231347e+08
   4.9880000e+01  -1.3159931e+08
   4.9900000e+01  -1.3273630e+08
   4.9920000e+01  -1.3573694e+08
   4.9940000e+01  -1.4035761e+08
   4.9960000e+01  -1.4636662e+08
   4.9980000e+01  -1.5330600e+08
   5.0000000e+01  -1.6077497e+08


==> data/sig2/sig7_buck_2_example3.dat <==
   3.0000000e+01  -2.4200703e+08
   3.0020000e+01  -2.4200703e+08
   3.0040000e+01  -2.4200703e+08
   3.0060000e+01  -2.4200703e+08
   3.0080000e+01  -2.4200703e+08
   3.0100000e+01  -2.4200703e+08
   3.0120000e+01  -2.4200703e+08
   3.0140000e+01  -2.4200703e+08
   3.0160000e+01  -2.4200703e+08
   3.0180000e+01  -2.4200703e+08
   3.0200000e+01  -2.4200703e+08
   3.0220000e+01  -2.4200703e+08
   3.0240000e+01  -2.4200703e+08
   3.0260000e+01  -2.4200703e+08
   3.0280000e+01  -2.4200703e+08
   3.0300000e+01  -2.4200703e+08
   3.0320000e+01  -2.4200703e+08
   3.0340000e+01  -2.4200703e+08
   3.0360000e+01  -2.4200703e+08
   3.0380000e+01  -2.4200703e+08
   3.0400000e+01  -2.4200703e+08
   3.0420000e+01  -2.4200703e+08
   3.0440000e+01  -2.4200703e+08
   3.0460000e+01  -2.4200703e+08
   3.0480000e+01  -2.4200703e+08
   3.0500000e+01  -2.4200703e+08
   3.0520000e+01  -2.4200703e+08
   3.0540000e+01  -2.4200703e+08
   3.0560000e+01  -2.4200703e+08
   3.0580000e+01  -2.4200703e+08
   3.0600000e+01  -2.4200703e+08
   3.0620000e+01  -2.4200703e+08
   3.0640000e+01  -2.4200703e+08
   3.0660000e+01  -2.4200703e+08
   3.0680000e+01  -2.4200703e+08
   3.0700000e+01  -2.4200703e+08
   3.0720000e+01  -2.4200703e+08
   3.0740000e+01  -2.4200703e+08
   3.0760000e+01  -2.4200703e+08
   3.0780000e+01  -2.4200703e+08
   3.0800000e+01  -2.4200703e+08
   3.0820000e+01  -2.4200703e+08
   3.0840000e+01  -2.4200703e+08
   3.0860000e+01  -2.4200703e+08
   3.0880000e+01  -2.4200703e+08
   3.0900000e+01  -2.4200703e+08
   3.0920000e+01  -2.4200703e+08
   3.0940000e+01  -2.4200703e+08
   3.0960000e+01  -2.4200703e+08
   3.0980000e+01  -2.4200703e+08
   3.1000000e+01  -2.4200703e+08
   3.1020000e+01  -2.4200703e+08
   3.1040000e+01  -2.4200703e+08
   3.1060000e+01  -2.4200703e+08
   3.1080000e+01  -2.4200703e+08
   3.1100000e+01  -2.4200703e+08
   3.1120000e+01  -2.4200703e+08
   3.1140000e+01  -2.4200703e+08
   3.1160000e+01  -2.4200703e+08
   3.1180000e+01  -2.4200703e+08
   3.1200000e+01  -2.4200703e+08
   3.1220000e+01  -2.4200703e+08
   3.1240000e+01  -2.4200703e+08
   3.1260000e+01  -2.4200703e+08
   3.1280000e+01  -2.4200703e+08
   3.1300000e+01  -2.4200703e+08
   3.1320000e+01  -2.4200703e+08
   3.1340000e+01  -2.4200703e+08
   3.1360000e+01  -2.4200703e+08
   3.1380000e+01  -2.4200703e+08
   3.1400000e+01  -2.4200703e+08
   3.1420000e+01  -2.4200703e+08
   3.1440000e+01  -2.4200703e+08
   3.1460000e+01  -2.4200703e+08
   3.1480000e+01  -2.4200703e+08
   3.1500000e+01  -2.4200703e+08
   3.1520000e+01  -2.4200703e+08
   3.1540000e+01  -2.4200703e+08
   3.1560000e+01  -2.4200703e+08
   3.1580000e+01  -2.4200703e+08
   3.1600000e+01  -2.4200703e+08
   3.1620000e+01  -2.4200703e+08
   3.1640000e+01  -2.4200703e+08
   3.1660000e+01  -2.4200703e+08
   3.1680000e+01  -2.4200703e+08
   3.1700000e+01  -2.4200703e+08
   3.1720000e+01  -2.4200703e+08
   3.1740000e+01  -2.4200703e+08
   3.1760000e+01  -2.4200703e+08
   3.1780000e+01  -2.4200703e+08
   3.1800000e+01  -2.4200703e+08
   3.1820000e+01  -2.4200703e+08
   3.1840000e+01  -2.4200703e+08
   3.1860000e+01  -2.4200703e+08
   3.1880000e+01  -2.4200703e+08
   3.1900000e+01  -2.4200703e+08
   3.1920000e+01  -2.4200703e+08
   3.1940000e+01  -2.4200703e+08
   3.1960000e+01  -2.4200703e+08
   3.1980000e+01  -2.4200703e+08
   3.2000000e+01  -2.4200703e+08
   3.2020000e+01  -2.4200703e+08
   3.2040000e+01  -2.4200703e+08
   3.2060000e+01  -2.4200703e+08
   3.2080000e+01  -2.4200703e+08
   3.2100000e+01  -2.4200703e+08
   3.2120000e+01  -2.4200703e+08
   3.2140000e+01  -2.4200703e+08
   3.2160000e+01  -2.4200703e+08
   3.2180000e+01  -2.4200703e+08
   3.2200000e+01  -2.4200703e+08
   3.2220000e+01  -2.4200703e+08
   3.2240000e+01  -2.4200703e+08
   3.2260000e+01  -2.4200703e+08
   3.2280000e+01  -2.4200703e+08
   3.2300000e+01  -2.4200703e+08
   3.2320000e+01  -2.4200703e+08
   3.2340000e+01  -2.4200703e+08
   3.2360000e+01  -2.4200703e+08
   3.2380000e+01  -2.4200703e+08
   3.2400000e+01  -2.4200703e+08
   3.2420000e+01  -2.4200703e+08
   3.2440000e+01  -2.4200703e+08
   3.2460000e+01  -2.4200703e+08
   3.2480000e+01  -2.4200703e+08
   3.2500000e+01  -2.4200703e+08
   3.2520000e+01  -2.4200703e+08
   3.2540000e+01  -2.4200703e+08
   3.2560000e+01  -2.4200703e+08
   3.2580000e+01  -2.4200703e+08
   3.2600000e+01  -2.4200703e+08
   3.2620000e+01  -2.4200703e+08
   3.2640000e+01  -2.4200703e+08
   3.2660000e+01  -2.4200703e+08
   3.2680000e+01  -2.4200703e+08
   3.2700000e+01  -2.4200703e+08
   3.2720000e+01  -2.4200703e+08
   3.2740000e+01  -2.4200703e+08
   3.2760000e+01  -2.4200703e+08
   3.2780000e+01  -2.4200703e+08
   3.2800000e+01  -2.4200703e+08
   3.2820000e+01  -2.4200703e+08
   3.2840000e+01  -2.4200703e+08
   3.2860000e+01  -2.4200703e+08
   3.2880000e+01  -2.4200703e+08
   3.2900000e+01  -2.4200703e+08
   3.2920000e+01  -2.4200703e+08
   3.2940000e+01  -2.4200703e+08
   3.2960000e+01  -2.4200703e+08
   3.2980000e+01  -2.4200703e+08
   3.3000000e+01  -2.4200703e+08
   3.3020000e+01  -2.4200703e+08
   3.3040000e+01  -2.4200703e+08
   3.3060000e+01  -2.4200703e+08
   3.3080000e+01  -2.4200703e+08
   3.3100000e+01  -2.4200703e+08
   3.3120000e+01  -2.4200703e+08
   3.3140000e+01  -2.4200703e+08
   3.3160000e+01  -2.4200703e+08
   3.3180000e+01  -2.4200703e+08
   3.3200000e+01  -2.4200703e+08
   3.3220000e+01  -2.4200703e+08
   3.3240000e+01  -2.4200703e+08
   3.3260000e+01  -2.4200703e+08
   3.3280000e+01  -2.4200703e+08
   3.3300000e+01  -2.4200703e+08
   3.3320000e+01  -2.4200703e+08
   3.3340000e+01  -2.4200703e+08
   3.3360000e+01  -2.4200703e+08
   3.3380000e+01  -2.4200703e+08
   3.3400000e+01  -2.4200703e+08
   3.3420000e+01  -2.4200703e+08
   3.3440000e+01  -2.4200703e+08
   3.3460000e+01  -2.4200703e+08
   3.3480000e+01  -2.4200703e+08
   3.3500000e+01  -2.4200703e+08
   3.3520000e+01  -2.4200703e+08
   3.3540000e+01  -2.4200703e+08
   3.3560000e+01  -2.4200703e+08
   3.3580000e+01  -2.4200703e+08
   3.3600000e+01  -2.4200703e+08
   3.3620000e+01  -2.4200703e+08
   3.3640000e+01  -2.4200703e+08
   3.3660000e+01  -2.4200703e+08
   3.3680000e+01  -2.4200703e+08
   3.3700000e+01  -2.4200703e+08
   3.3720000e+01  -2.4200703e+08
   3.3740000e+01  -2.4200703e+08
   3.3760000e+01  -2.4200703e+08
   3.3780000e+01  -2.4200703e+08
   3.3800000e+01  -2.4200703e+08
   3.3820000e+01  -2.4200703e+08
   3.3840000e+01  -2.4200703e+08
   3.3860000e+01  -2.4200703e+08
   3.3880000e+01  -2.4200703e+08
   3.3900000e+01  -2.4200703e+08
   3.3920000e+01  -2.4200703e+08
   3.3940000e+01  -2.4200703e+08
   3.3960000e+01  -2.4200703e+08
   3.3980000e+01  -2.4200703e+08
   3.4000000e+01  -2.4200703e+08
   3.4020000e+01  -2.4200703e+08
   3.4040000e+01  -2.4200703e+08
   3.4060000e+01  -2.4200703e+08
   3.4080000e+01  -2.4200703e+08
   3.4100000e+01  -2.4200703e+08
   3.4120000e+01  -2.4200703e+08
   3.4140000e+01  -2.4200703e+08
   3.4160000e+01  -2.4200703e+08
   3.4180000e+01  -2.4200703e+08
   3.4200000e+01  -2.4200703e+08
   3.4220000e+01  -2.4200703e+08
   3.4240000e+01  -2.4200703e+08
   3.4260000e+01  -2.4200703e+08
   3.4280000e+01  -2.4200703e+08
   3.4300000e+01  -2.4200703e+08
   3.4320000e+01  -2.4200703e+08
   3.4340000e+01  -2.4200703e+08
   3.4360000e+01  -2.4200703e+08
   3.4380000e+01  -2.4200703e+08
   3.4400000e+01  -2.4200703e+08
   3.4420000e+01  -2.4200703e+08
   3.4440000e+01  -2.4200703e+08
   3.4460000e+01  -2.4200703e+08
   3.4480000e+01  -2.4200703e+08
   3.4500000e+01  -2.4200703e+08
   3.4520000e+01  -2.4200703e+08
   3.4540000e+01  -2.4200703e+08
   3.4560000e+01  -2.4200703e+08
   3.4580000e+01  -2.4200703e+08
   3.4600000e+01  -2.4200703e+08
   3.4620000e+01  -2.4200703e+08
   3.4640000e+01  -2.4200703e+08
   3.4660000e+01  -2.4200703e+08
   3.4680000e+01  -2.4200703e+08
   3.4700000e+01  -2.4200703e+08
   3.4720000e+01  -2.4200703e+08
   3.4740000e+01  -2.4200703e+08
   3.4760000e+01  -2.4200703e+08
   3.4780000e+01  -2.4200703e+08
   3.4800000e+01  -2.4200703e+08
   3.4820000e+01  -2.4200703e+08
   3.4840000e+01  -2.4200703e+08
   3.4860000e+01  -2.4200703e+08
   3.4880000e+01  -2.4200703e+08
   3.4900000e+01  -2.4200703e+08
   3.4920000e+01  -2.4200703e+08
   3.4940000e+01  -2.4200703e+08
   3.4960000e+01  -2.4200703e+08
   3.4980000e+01  -2.4200703e+08
   3.5000000e+01  -2.4200703e+08
   3.5020000e+01  -2.4200703e+08
   3.5040000e+01  -2.4200703e+08
   3.5060000e+01  -2.4200703e+08
   3.5080000e+01  -2.4200703e+08
   3.5100000e+01  -2.4200703e+08
   3.5120000e+01  -2.4200703e+08
   3.5140000e+01  -2.4200703e+08
   3.5160000e+01  -2.4200703e+08
   3.5180000e+01  -2.4200703e+08
   3.5200000e+01  -2.4200703e+08
   3.5220000e+01  -2.4200703e+08
   3.5240000e+01  -2.4200703e+08
   3.5260000e+01  -2.4200703e+08
   3.5280000e+01  -2.4200703e+08
   3.5300000e+01  -2.4200703e+08
   3.5320000e+01  -2.4200703e+08
   3.5340000e+01  -2.4200703e+08
   3.5360000e+01  -2.4200703e+08
   3.5380000e+01  -2.4200703e+08
   3.5400000e+01  -2.4200703e+08
   3.5420000e+01  -2.4200703e+08
   3.5440000e+01  -2.4200703e+08
   3.5460000e+01  -2.4200703e+08
   3.5480000e+01  -2.4200703e+08
   3.5500000e+01  -2.4200703e+08
   3.5520000e+01  -2.4200703e+08
   3.5540000e+01  -2.4200703e+08
   3.5560000e+01  -2.4200703e+08
   3.5580000e+01  -2.4200703e+08
   3.5600000e+01  -2.4200703e+08
   3.5620000e+01  -2.4200703e+08
   3.5640000e+01  -2.4200703e+08
   3.5660000e+01  -2.4200703e+08
   3.5680000e+01  -2.4200703e+08
   3.5700000e+01  -2.4200703e+08
   3.5720000e+01  -2.4200703e+08
   3.5740000e+01  -2.4200703e+08
   3.5760000e+01  -2.4200703e+08
   3.5780000e+01  -2.4200703e+08
   3.5800000e+01  -2.4200703e+08
   3.5820000e+01  -2.4200703e+08
   3.5840000e+01  -2.4200703e+08
   3.5860000e+01  -2.4200703e+08
   3.5880000e+01  -2.4200703e+08
   3.5900000e+01  -2.4200703e+08
   3.5920000e+01  -2.4200703e+08
   3.5940000e+01  -2.4200703e+08
   3.5960000e+01  -2.4200703e+08
   3.5980000e+01  -2.4200703e+08
   3.6000000e+01  -2.4200703e+08
   3.6020000e+01  -2.4200703e+08
   3.6040000e+01  -2.4200703e+08
   3.6060000e+01  -2.4200703e+08
   3.6080000e+01  -2.4200703e+08
   3.6100000e+01  -2.4200703e+08
   3.6120000e+01  -2.4200703e+08
   3.6140000e+01  -2.4200703e+08
   3.6160000e+01  -2.4200703e+08
   3.6180000e+01  -2.4200703e+08
   3.6200000e+01  -2.4200703e+08
   3.6220000e+01  -2.4200703e+08
   3.6240000e+01  -2.4200703e+08
   3.6260000e+01  -2.4200703e+08
   3.6280000e+01  -2.4200703e+08
   3.6300000e+01  -2.4200703e+08
   3.6320000e+01  -2.4200703e+08
   3.6340000e+01  -2.4200703e+08
   3.6360000e+01  -2.4200703e+08
   3.6380000e+01  -2.4200703e+08
   3.6400000e+01  -2.4200703e+08
   3.6420000e+01  -2.4200703e+08
   3.6440000e+01  -2.4200703e+08
   3.6460000e+01  -2.4200703e+08
   3.6480000e+01  -2.4200703e+08
   3.6500000e+01  -2.4200703e+08
   3.6520000e+01  -2.4200703e+08
   3.6540000e+01  -2.4200703e+08
   3.6560000e+01  -2.4200703e+08
   3.6580000e+01  -2.4200703e+08
   3.6600000e+01  -2.4200703e+08
   3.6620000e+01  -2.4200703e+08
   3.6640000e+01  -2.4200703e+08
   3.6660000e+01  -2.4200703e+08
   3.6680000e+01  -2.4200703e+08
   3.6700000e+01  -2.4200703e+08
   3.6720000e+01  -2.4200703e+08
   3.6740000e+01  -2.4200703e+08
   3.6760000e+01  -2.4200703e+08
   3.6780000e+01  -2.4200703e+08
   3.6800000e+01  -2.4200703e+08
   3.6820000e+01  -2.4200703e+08
   3.6840000e+01  -2.4200703e+08
   3.6860000e+01  -2.4200703e+08
   3.6880000e+01  -2.4200703e+08
   3.6900000e+01  -2.4200703e+08
   3.6920000e+01  -2.4200703e+08
   3.6940000e+01  -2.4200703e+08
   3.6960000e+01  -2.4200703e+08
   3.6980000e+01  -2.4200703e+08
   3.7000000e+01  -2.4200703e+08
   3.7020000e+01  -2.4200703e+08
   3.7040000e+01  -2.4200703e+08
   3.7060000e+01  -2.4200703e+08
   3.7080000e+01  -2.4200703e+08
   3.7100000e+01  -2.4200703e+08
   3.7120000e+01  -2.4200703e+08
   3.7140000e+01  -2.4200703e+08
   3.7160000e+01  -2.4200703e+08
   3.7180000e+01  -2.4200703e+08
   3.7200000e+01  -2.4200703e+08
   3.7220000e+01  -2.4200703e+08
   3.7240000e+01  -2.4200703e+08
   3.7260000e+01  -2.4200703e+08
   3.7280000e+01  -2.4200703e+08
   3.7300000e+01  -2.4200703e+08
   3.7320000e+01  -2.4200703e+08
   3.7340000e+01  -2.4200703e+08
   3.7360000e+01  -2.4200703e+08
   3.7380000e+01  -2.4200703e+08
   3.7400000e+01  -2.4200703e+08
   3.7420000e+01  -2.4200703e+08
   3.7440000e+01  -2.4200703e+08
   3.7460000e+01  -2.4200703e+08
   3.7480000e+01  -2.4200703e+08
   3.7500000e+01  -2.4200703e+08
   3.7520000e+01  -2.4200703e+08
   3.7540000e+01  -2.4200703e+08
   3.7560000e+01  -2.4200703e+08
   3.7580000e+01  -2.4200703e+08
   3.7600000e+01  -2.4200703e+08
   3.7620000e+01  -2.4200703e+08
   3.7640000e+01  -2.4200703e+08
   3.7660000e+01  -2.4200703e+08
   3.7680000e+01  -2.4200703e+08
   3.7700000e+01  -2.4200703e+08
   3.7720000e+01  -2.4200703e+08
   3.7740000e+01  -2.4200703e+08
   3.7760000e+01  -2.4200703e+08
   3.7780000e+01  -2.4200703e+08
   3.7800000e+01  -2.4200703e+08
   3.7820000e+01  -2.4200703e+08
   3.7840000e+01  -2.4200703e+08
   3.7860000e+01  -2.4200703e+08
   3.7880000e+01  -2.4200703e+08
   3.7900000e+01  -2.4200703e+08
   3.7920000e+01  -2.4200703e+08
   3.7940000e+01  -2.4200703e+08
   3.7960000e+01  -2.4200703e+08
   3.7980000e+01  -2.4200703e+08
   3.8000000e+01  -2.4200703e+08
   3.8020000e+01  -2.4200703e+08
   3.8040000e+01  -2.4200703e+08
   3.8060000e+01  -2.4200703e+08
   3.8080000e+01  -2.4200703e+08
   3.8100000e+01  -2.4200703e+08
   3.8120000e+01  -2.4200703e+08
   3.8140000e+01  -2.4200703e+08
   3.8160000e+01  -2.4200703e+08
   3.8180000e+01  -2.4200703e+08
   3.8200000e+01  -2.4200703e+08
   3.8220000e+01  -2.4200703e+08
   3.8240000e+01  -2.4200703e+08
   3.8260000e+01  -2.4200703e+08
   3.8280000e+01  -2.4200703e+08
   3.8300000e+01  -2.4200703e+08
   3.8320000e+01  -2.4200703e+08
   3.8340000e+01  -2.4200703e+08
   3.8360000e+01  -2.4200703e+08
   3.8380000e+01  -2.4200703e+08
   3.8400000e+01  -2.4200703e+08
   3.8420000e+01  -2.4200703e+08
   3.8440000e+01  -2.4200703e+08
   3.8460000e+01  -2.4200703e+08
   3.8480000e+01  -2.4200703e+08
   3.8500000e+01  -2.4200703e+08
   3.8520000e+01  -2.4200703e+08
   3.8540000e+01  -2.4200703e+08
   3.8560000e+01  -2.4200703e+08
   3.8580000e+01  -2.4200703e+08
   3.8600000e+01  -2.4200703e+08
   3.8620000e+01  -2.4200703e+08
   3.8640000e+01  -2.4200703e+08
   3.8660000e+01  -2.4200703e+08
   3.8680000e+01  -2.4200703e+08
   3.8700000e+01  -2.4200703e+08
   3.8720000e+01  -2.4200703e+08
   3.8740000e+01  -2.4200703e+08
   3.8760000e+01  -2.4200703e+08
   3.8780000e+01  -2.4200703e+08
   3.8800000e+01  -2.4200703e+08
   3.8820000e+01  -2.4200703e+08
   3.8840000e+01  -2.4200703e+08
   3.8860000e+01  -2.4200703e+08
   3.8880000e+01  -2.4200703e+08
   3.8900000e+01  -2.4200703e+08
   3.8920000e+01  -2.4200703e+08
   3.8940000e+01  -2.4200703e+08
   3.8960000e+01  -2.4200703e+08
   3.8980000e+01  -2.4200703e+08
   3.9000000e+01  -2.4200703e+08
   3.9020000e+01  -2.4200703e+08
   3.9040000e+01  -2.4200703e+08
   3.9060000e+01  -2.4200703e+08
   3.9080000e+01  -2.4200703e+08
   3.9100000e+01  -2.4200703e+08
   3.9120000e+01  -2.4200703e+08
   3.9140000e+01  -2.4200703e+08
   3.9160000e+01  -2.4200703e+08
   3.9180000e+01  -2.4200703e+08
   3.9200000e+01  -2.4200703e+08
   3.9220000e+01  -2.4200703e+08
   3.9240000e+01  -2.4200703e+08
   3.9260000e+01  -2.4200703e+08
   3.9280000e+01  -2.4200703e+08
   3.9300000e+01  -2.4200703e+08
   3.9320000e+01  -2.4200703e+08
   3.9340000e+01  -2.4200703e+08
   3.9360000e+01  -2.4200703e+08
   3.9380000e+01  -2.4200703e+08
   3.9400000e+01  -2.4200703e+08
   3.9420000e+01  -2.4200703e+08
   3.9440000e+01  -2.4200703e+08
   3.9460000e+01  -2.4200703e+08
   3.9480000e+01  -2.4200703e+08
   3.9500000e+01  -2.4200703e+08
   3.9520000e+01  -2.4200703e+08
   3.9540000e+01  -2.4200703e+08
   3.9560000e+01  -2.4200703e+08
   3.9580000e+01  -2.4200703e+08
   3.9600000e+01  -2.4200703e+08
   3.9620000e+01  -2.4200703e+08
   3.9640000e+01  -2.4200703e+08
   3.9660000e+01  -2.4200703e+08
   3.9680000e+01  -2.4200703e+08
   3.9700000e+01  -2.4200703e+08
   3.9720000e+01  -2.4200703e+08
   3.9740000e+01  -2.4200703e+08
   3.9760000e+01  -2.4200703e+08
   3.9780000e+01  -2.4200703e+08
   3.9800000e+01  -2.4200703e+08
   3.9820000e+01  -2.4200703e+08
   3.9840000e+01  -2.4200703e+08
   3.9860000e+01  -2.4200703e+08
   3.9880000e+01  -2.4200703e+08
   3.9900000e+01  -2.4200703e+08
   3.9920000e+01  -2.4200703e+08
   3.9940000e+01  -2.4200703e+08
   3.9960000e+01  -2.4200703e+08
   3.9980000e+01  -2.4200703e+08
   4.0000000e+01  -2.4200703e+08
   4.0020000e+01  -2.4200703e+08
   4.0040000e+01  -2.4200703e+08
   4.0060000e+01  -2.4200703e+08
   4.0080000e+01  -2.4200703e+08
   4.0100000e+01  -2.4200703e+08
   4.0120000e+01  -2.4200703e+08
   4.0140000e+01  -2.4200703e+08
   4.0160000e+01  -2.4200703e+08
   4.0180000e+01  -2.4200703e+08
   4.0200000e+01  -2.4200703e+08
   4.0220000e+01  -2.4200703e+08
   4.0240000e+01  -2.4200703e+08
   4.0260000e+01  -2.4200703e+08
   4.0280000e+01  -2.4200703e+08
   4.0300000e+01  -2.4200703e+08
   4.0320000e+01  -2.4200703e+08
   4.0340000e+01  -2.4200703e+08
   4.0360000e+01  -2.4200703e+08
   4.0380000e+01  -2.4200703e+08
   4.0400000e+01  -2.4200703e+08
   4.0420000e+01  -2.4200703e+08
   4.0440000e+01  -2.4200703e+08
   4.0460000e+01  -2.4200703e+08
   4.0480000e+01  -2.4200703e+08
   4.0500000e+01  -2.4200703e+08
   4.0520000e+01  -2.4200703e+08
   4.0540000e+01  -2.4200703e+08
   4.0560000e+01  -2.4200703e+08
   4.0580000e+01  -2.4200703e+08
   4.0600000e+01  -2.4200703e+08
   4.0620000e+01  -2.4200703e+08
   4.0640000e+01  -2.4200703e+08
   4.0660000e+01  -2.4200703e+08
   4.0680000e+01  -2.4200703e+08
   4.0700000e+01  -2.4200703e+08
   4.0720000e+01  -2.4200703e+08
   4.0740000e+01  -2.4200703e+08
   4.0760000e+01  -2.4200703e+08
   4.0780000e+01  -2.4200703e+08
   4.0800000e+01  -2.4200703e+08
   4.0820000e+01  -2.4200703e+08
   4.0840000e+01  -2.4200703e+08
   4.0860000e+01  -2.4200703e+08
   4.0880000e+01  -2.4200703e+08
   4.0900000e+01  -2.4200703e+08
   4.0920000e+01  -2.4200703e+08
   4.0940000e+01  -2.4200703e+08
   4.0960000e+01  -2.4200703e+08
   4.0980000e+01  -2.4200703e+08
   4.1000000e+01  -2.4200703e+08
   4.1020000e+01  -2.4200703e+08
   4.1040000e+01  -2.4200703e+08
   4.1060000e+01  -2.4200703e+08
   4.1080000e+01  -2.4200703e+08
   4.1100000e+01  -2.4200703e+08
   4.1120000e+01  -2.4200703e+08
   4.1140000e+01  -2.4200703e+08
   4.1160000e+01  -2.4200703e+08
   4.1180000e+01  -2.4200703e+08
   4.1200000e+01  -2.4200703e+08
   4.1220000e+01  -2.4200703e+08
   4.1240000e+01  -2.4200703e+08
   4.1260000e+01  -2.4200703e+08
   4.1280000e+01  -2.4200703e+08
   4.1300000e+01  -2.4200703e+08
   4.1320000e+01  -2.4200703e+08
   4.1340000e+01  -2.4200703e+08
   4.1360000e+01  -2.4200703e+08
   4.1380000e+01  -2.4200703e+08
   4.1400000e+01  -2.4200703e+08
   4.1420000e+01  -2.4200703e+08
   4.1440000e+01  -2.4200703e+08
   4.1460000e+01  -2.4200703e+08
   4.1480000e+01  -2.4200703e+08
   4.1500000e+01  -2.4200703e+08
   4.1520000e+01  -2.4200703e+08
   4.1540000e+01  -2.4200703e+08
   4.1560000e+01  -2.4200703e+08
   4.1580000e+01  -2.4200703e+08
   4.1600000e+01  -2.4200703e+08
   4.1620000e+01  -2.4200703e+08
   4.1640000e+01  -2.4200703e+08
   4.1660000e+01  -2.4200703e+08
   4.1680000e+01  -2.4200703e+08
   4.1700000e+01  -2.4200703e+08
   4.1720000e+01  -2.4200703e+08
   4.1740000e+01  -2.4200703e+08
   4.1760000e+01  -2.4200703e+08
   4.1780000e+01  -2.4200703e+08
   4.1800000e+01  -2.4200703e+08
   4.1820000e+01  -2.4200703e+08
   4.1840000e+01  -2.4200703e+08
   4.1860000e+01  -2.4200703e+08
   4.1880000e+01  -2.4200703e+08
   4.1900000e+01  -2.4200703e+08
   4.1920000e+01  -2.4200703e+08
   4.1940000e+01  -2.4200703e+08
   4.1960000e+01  -2.4200703e+08
   4.1980000e+01  -2.4200703e+08
   4.2000000e+01  -2.4200703e+08
   4.2020000e+01  -2.4200703e+08
   4.2040000e+01  -2.4200703e+08
   4.2060000e+01  -2.4200703e+08
   4.2080000e+01  -2.4200703e+08
   4.2100000e+01  -2.4200703e+08
   4.2120000e+01  -2.4200703e+08
   4.2140000e+01  -2.4200703e+08
   4.2160000e+01  -2.4200703e+08
   4.2180000e+01  -2.4200703e+08
   4.2200000e+01  -2.4200703e+08
   4.2220000e+01  -2.4200703e+08
   4.2240000e+01  -2.4200703e+08
   4.2260000e+01  -2.4200703e+08
   4.2280000e+01  -2.4200703e+08
   4.2300000e+01  -2.4200703e+08
   4.2320000e+01  -2.4200703e+08
   4.2340000e+01  -2.4200703e+08
   4.2360000e+01  -2.4200703e+08
   4.2380000e+01  -2.4200703e+08
   4.2400000e+01  -2.4200703e+08
   4.2420000e+01  -2.4200703e+08
   4.2440000e+01  -2.4200703e+08
   4.2460000e+01  -2.4200703e+08
   4.2480000e+01  -2.4200703e+08
   4.2500000e+01  -2.4200703e+08
   4.2520000e+01  -2.4200703e+08
   4.2540000e+01  -2.4200703e+08
   4.2560000e+01  -2.4200703e+08
   4.2580000e+01  -2.4200703e+08
   4.2600000e+01  -2.4200703e+08
   4.2620000e+01  -2.4200703e+08
   4.2640000e+01  -2.4200703e+08
   4.2660000e+01  -2.4200703e+08
   4.2680000e+01  -2.4200703e+08
   4.2700000e+01  -2.4200703e+08
   4.2720000e+01  -2.4200703e+08
   4.2740000e+01  -2.4200703e+08
   4.2760000e+01  -2.4200703e+08
   4.2780000e+01  -2.4200703e+08
   4.2800000e+01  -2.4200703e+08
   4.2820000e+01  -2.4200703e+08
   4.2840000e+01  -2.4200703e+08
   4.2860000e+01  -2.4200703e+08
   4.2880000e+01  -2.4200703e+08
   4.2900000e+01  -2.4200703e+08
   4.2920000e+01  -2.4200703e+08
   4.2940000e+01  -2.4200703e+08
   4.2960000e+01  -2.4200703e+08
   4.2980000e+01  -2.4200703e+08
   4.3000000e+01  -2.4200703e+08
   4.3020000e+01  -2.4200703e+08
   4.3040000e+01  -2.4200703e+08
   4.3060000e+01  -2.4200703e+08
   4.3080000e+01  -2.4200703e+08
   4.3100000e+01  -2.4200703e+08
   4.3120000e+01  -2.4200703e+08
   4.3140000e+01  -2.4200703e+08
   4.3160000e+01  -2.4200703e+08
   4.3180000e+01  -2.4200703e+08
   4.3200000e+01  -2.4200703e+08
   4.3220000e+01  -2.4200703e+08
   4.3240000e+01  -2.4200703e+08
   4.3260000e+01  -2.4200703e+08
   4.3280000e+01  -2.4200703e+08
   4.3300000e+01  -2.4200703e+08
   4.3320000e+01  -2.4200703e+08
   4.3340000e+01  -2.4200703e+08
   4.3360000e+01  -2.4200703e+08
   4.3380000e+01  -2.4200703e+08
   4.3400000e+01  -2.4200703e+08
   4.3420000e+01  -2.4200703e+08
   4.3440000e+01  -2.4200703e+08
   4.3460000e+01  -2.4200703e+08
   4.3480000e+01  -2.4200703e+08
   4.3500000e+01  -2.4200703e+08
   4.3520000e+01  -2.4200703e+08
   4.3540000e+01  -2.4200703e+08
   4.3560000e+01  -2.4200703e+08
   4.3580000e+01  -2.4200703e+08
   4.3600000e+01  -2.4200703e+08
   4.3620000e+01  -2.4200703e+08
   4.3640000e+01  -2.4200703e+08
   4.3660000e+01  -2.4200703e+08
   4.3680000e+01  -2.4200703e+08
   4.3700000e+01  -2.4200703e+08
   4.3720000e+01  -2.4200703e+08
   4.3740000e+01  -2.4200703e+08
   4.3760000e+01  -2.4200703e+08
   4.3780000e+01  -2.4200703e+08
   4.3800000e+01  -2.4200703e+08
   4.3820000e+01  -2.4200703e+08
   4.3840000e+01  -2.4200703e+08
   4.3860000e+01  -2.4200703e+08
   4.3880000e+01  -2.4200703e+08
   4.3900000e+01  -2.4200703e+08
   4.3920000e+01  -2.4200703e+08
   4.3940000e+01  -2.4200703e+08
   4.3960000e+01  -2.4200703e+08
   4.3980000e+01  -2.4200703e+08
   4.4000000e+01  -2.4200703e+08
   4.4020000e+01  -2.4200703e+08
   4.4040000e+01  -2.4200703e+08
   4.4060000e+01  -2.4200703e+08
   4.4080000e+01  -2.4200703e+08
   4.4100000e+01  -2.4200703e+08
   4.4120000e+01  -2.4200703e+08
   4.4140000e+01  -2.4200703e+08
   4.4160000e+01  -2.4200703e+08
   4.4180000e+01  -2.4200703e+08
   4.4200000e+01  -2.4200703e+08
   4.4220000e+01  -2.4200703e+08
   4.4240000e+01  -2.4200703e+08
   4.4260000e+01  -2.4200703e+08
   4.4280000e+01  -2.4200703e+08
   4.4300000e+01  -2.4200703e+08
   4.4320000e+01  -2.4200703e+08
   4.4340000e+01  -2.4200703e+08
   4.4360000e+01  -2.4200703e+08
   4.4380000e+01  -2.4200703e+08
   4.4400000e+01  -2.4200703e+08
   4.4420000e+01  -2.4200703e+08
   4.4440000e+01  -2.4200703e+08
   4.4460000e+01  -2.4200703e+08
   4.4480000e+01  -2.4200703e+08
   4.4500000e+01  -2.4200703e+08
   4.4520000e+01  -2.4200703e+08
   4.4540000e+01  -2.4200703e+08
   4.4560000e+01  -2.4200703e+08
   4.4580000e+01  -2.4200703e+08
   4.4600000e+01  -2.4200703e+08
   4.4620000e+01  -2.4200703e+08
   4.4640000e+01  -2.4200703e+08
   4.4660000e+01  -2.4200703e+08
   4.4680000e+01  -2.4200703e+08
   4.4700000e+01  -2.4200703e+08
   4.4720000e+01  -2.4200703e+08
   4.4740000e+01  -2.4200703e+08
   4.4760000e+01  -2.4200703e+08
   4.4780000e+01  -2.4200703e+08
   4.4800000e+01  -2.4200703e+08
   4.4820000e+01  -2.4200703e+08
   4.4840000e+01  -2.4200703e+08
   4.4860000e+01  -2.4200703e+08
   4.4880000e+01  -2.4200703e+08
   4.4900000e+01  -2.4200703e+08
   4.4920000e+01  -2.4200703e+08
   4.4940000e+01  -2.4200703e+08
   4.4960000e+01  -2.4200703e+08
   4.4980000e+01  -2.4200703e+08
   4.5000000e+01  -2.4200703e+08
   4.5020000e+01  -2.4200703e+08
   4.5040000e+01  -2.4200703e+08
   4.5060000e+01  -2.4200703e+08
   4.5080000e+01  -2.4200703e+08
   4.5100000e+01  -2.4200703e+08
   4.5120000e+01  -2.4200703e+08
   4.5140000e+01  -2.4200703e+08
   4.5160000e+01  -2.4200703e+08
   4.5180000e+01  -2.4200703e+08
   4.5200000e+01  -2.4200703e+08
   4.5220000e+01  -2.4200703e+08
   4.5240000e+01  -2.4200703e+08
   4.5260000e+01  -2.4200703e+08
   4.5280000e+01  -2.4200703e+08
   4.5300000e+01  -2.4200703e+08
   4.5320000e+01  -2.4200703e+08
   4.5340000e+01  -2.4200703e+08
   4.5360000e+01  -2.4200703e+08
   4.5380000e+01  -2.4200703e+08
   4.5400000e+01  -2.4200703e+08
   4.5420000e+01  -2.4200703e+08
   4.5440000e+01  -2.4200703e+08
   4.5460000e+01  -2.4200703e+08
   4.5480000e+01  -2.4200703e+08
   4.5500000e+01  -2.4200703e+08
   4.5520000e+01  -2.4200703e+08
   4.5540000e+01  -2.4200703e+08
   4.5560000e+01  -2.4200703e+08
   4.5580000e+01  -2.4200703e+08
   4.5600000e+01  -2.4200703e+08
   4.5620000e+01  -2.4200703e+08
   4.5640000e+01  -2.4200703e+08
   4.5660000e+01  -2.4200703e+08
   4.5680000e+01  -2.4200703e+08
   4.5700000e+01  -2.4200703e+08
   4.5720000e+01  -2.4200703e+08
   4.5740000e+01  -2.4200703e+08
   4.5760000e+01  -2.4200703e+08
   4.5780000e+01  -2.4200703e+08
   4.5800000e+01  -2.4200703e+08
   4.5820000e+01  -2.4200703e+08
   4.5840000e+01  -2.4200703e+08
   4.5860000e+01  -2.4200703e+08
   4.5880000e+01  -2.4200703e+08
   4.5900000e+01  -2.4200703e+08
   4.5920000e+01  -2.4200703e+08
   4.5940000e+01  -2.4200703e+08
   4.5960000e+01  -2.4200703e+08
   4.5980000e+01  -2.4200703e+08
   4.6000000e+01  -2.4200703e+08
   4.6020000e+01  -2.4200703e+08
   4.6040000e+01  -2.4200703e+08
   4.6060000e+01  -2.4200703e+08
   4.6080000e+01  -2.4200703e+08
   4.6100000e+01  -2.4200703e+08
   4.6120000e+01  -2.4200703e+08
   4.6140000e+01  -2.4200703e+08
   4.6160000e+01  -2.4200703e+08
   4.6180000e+01  -2.4200703e+08
   4.6200000e+01  -2.4200703e+08
   4.6220000e+01  -2.4200703e+08
   4.6240000e+01  -2.4200703e+08
   4.6260000e+01  -2.4200703e+08
   4.6280000e+01  -2.4200703e+08
   4.6300000e+01  -2.4200703e+08
   4.6320000e+01  -2.4200703e+08
   4.6340000e+01  -2.4200703e+08
   4.6360000e+01  -2.4200703e+08
   4.6380000e+01  -2.4200703e+08
   4.6400000e+01  -2.4200703e+08
   4.6420000e+01  -2.4200703e+08
   4.6440000e+01  -2.4200703e+08
   4.6460000e+01  -2.4200703e+08
   4.6480000e+01  -2.4200703e+08
   4.6500000e+01  -2.4200703e+08
   4.6520000e+01  -2.4200703e+08
   4.6540000e+01  -2.4200703e+08
   4.6560000e+01  -2.4200703e+08
   4.6580000e+01  -2.4200703e+08
   4.6600000e+01  -2.4200703e+08
   4.6620000e+01  -2.4200703e+08
   4.6640000e+01  -2.4200703e+08
   4.6660000e+01  -2.4200703e+08
   4.6680000e+01  -2.4200703e+08
   4.6700000e+01  -2.4200703e+08
   4.6720000e+01  -2.4200703e+08
   4.6740000e+01  -2.4200703e+08
   4.6760000e+01  -2.4200703e+08
   4.6780000e+01  -2.4200703e+08
   4.6800000e+01  -2.4200703e+08
   4.6820000e+01  -2.4200703e+08
   4.6840000e+01  -2.4200703e+08
   4.6860000e+01  -2.4200703e+08
   4.6880000e+01  -2.4200703e+08
   4.6900000e+01  -2.4200703e+08
   4.6920000e+01  -2.4200703e+08
   4.6940000e+01  -2.4200703e+08
   4.6960000e+01  -2.4200703e+08
   4.6980000e+01  -2.4200703e+08
   4.7000000e+01  -2.4200703e+08
   4.7020000e+01  -2.4200703e+08
   4.7040000e+01  -2.4200703e+08
   4.7060000e+01  -2.4200703e+08
   4.7080000e+01  -2.4200703e+08
   4.7100000e+01  -2.4200703e+08
   4.7120000e+01  -2.4200703e+08
   4.7140000e+01  -2.4200703e+08
   4.7160000e+01  -2.4200703e+08
   4.7180000e+01  -2.4200703e+08
   4.7200000e+01  -2.4200703e+08
   4.7220000e+01  -2.4200703e+08
   4.7240000e+01  -2.4200703e+08
   4.7260000e+01  -2.4200703e+08
   4.7280000e+01  -2.4200703e+08
   4.7300000e+01  -2.4200703e+08
   4.7320000e+01  -2.4200703e+08
   4.7340000e+01  -2.4200703e+08
   4.7360000e+01  -2.4200703e+08
   4.7380000e+01  -2.4200703e+08
   4.7400000e+01  -2.4200703e+08
   4.7420000e+01  -2.4200703e+08
   4.7440000e+01  -2.4200703e+08
   4.7460000e+01  -2.4200703e+08
   4.7480000e+01  -2.4200703e+08
   4.7500000e+01  -2.4200703e+08
   4.7520000e+01  -2.4200703e+08
   4.7540000e+01  -2.4200703e+08
   4.7560000e+01  -2.4200703e+08
   4.7580000e+01  -2.4200703e+08
   4.7600000e+01  -2.4200703e+08
   4.7620000e+01  -2.4200703e+08
   4.7640000e+01  -2.4200703e+08
   4.7660000e+01  -2.4200703e+08
   4.7680000e+01  -2.4200703e+08
   4.7700000e+01  -2.4200703e+08
   4.7720000e+01  -2.4200703e+08
   4.7740000e+01  -2.4200703e+08
   4.7760000e+01  -2.4200703e+08
   4.7780000e+01  -2.4200703e+08
   4.7800000e+01  -2.4200703e+08
   4.7820000e+01  -2.4200703e+08
   4.7840000e+01  -2.4200703e+08
   4.7860000e+01  -2.4200703e+08
   4.7880000e+01  -2.4200703e+08
   4.7900000e+01  -2.4200703e+08
   4.7920000e+01  -2.4200703e+08
   4.7940000e+01  -2.4200703e+08
   4.7960000e+01  -2.4200703e+08
   4.7980000e+01  -2.4200703e+08
   4.8000000e+01  -2.4200703e+08
   4.8020000e+01  -2.4200703e+08
   4.8040000e+01  -2.4200703e+08
   4.8060000e+01  -2.4200703e+08
   4.8080000e+01  -2.4200703e+08
   4.8100000e+01  -2.4200703e+08
   4.8120000e+01  -2.4200703e+08
   4.8140000e+01  -2.4200703e+08
   4.8160000e+01  -2.4200703e+08
   4.8180000e+01  -2.4200703e+08
   4.8200000e+01  -2.4200703e+08
   4.8220000e+01  -2.4200703e+08
   4.8240000e+01  -2.4200703e+08
   4.8260000e+01  -2.4200703e+08
   4.8280000e+01  -2.4200703e+08
   4.8300000e+01  -2.4200703e+08
   4.8320000e+01  -2.4200703e+08
   4.8340000e+01  -2.4200703e+08
   4.8360000e+01  -2.4200703e+08
   4.8380000e+01  -2.4200703e+08
   4.8400000e+01  -2.4200703e+08
   4.8420000e+01  -2.4200703e+08
   4.8440000e+01  -2.4200703e+08
   4.8460000e+01  -2.4200703e+08
   4.8480000e+01  -2.4200703e+08
   4.8500000e+01  -2.4200703e+08
   4.8520000e+01  -2.4200703e+08
   4.8540000e+01  -2.4200703e+08
   4.8560000e+01  -2.4200703e+08
   4.8580000e+01  -2.4200703e+08
   4.8600000e+01  -2.4200703e+08
   4.8620000e+01  -2.4200703e+08
   4.8640000e+01  -2.4200703e+08
   4.8660000e+01  -2.4200703e+08
   4.8680000e+01  -2.4200703e+08
   4.8700000e+01  -2.4200703e+08
   4.8720000e+01  -2.4200703e+08
   4.8740000e+01  -2.4200703e+08
   4.8760000e+01  -2.4200703e+08
   4.8780000e+01  -2.4200703e+08
   4.8800000e+01  -2.4200703e+08
   4.8820000e+01  -2.4200703e+08
   4.8840000e+01  -2.4200703e+08
   4.8860000e+01  -2.4200703e+08
   4.8880000e+01  -2.4200703e+08
   4.8900000e+01  -2.4200703e+08
   4.8920000e+01  -2.4200703e+08
   4.8940000e+01  -2.4200703e+08
   4.8960000e+01  -2.4200703e+08
   4.8980000e+01  -2.4200703e+08
   4.9000000e+01  -2.4200703e+08
   4.9020000e+01  -2.4200703e+08
   4.9040000e+01  -2.4200703e+08
   4.9060000e+01  -2.4200703e+08
   4.9080000e+01  -2.4200703e+08
   4.9100000e+01  -2.4200703e+08
   4.9120000e+01  -2.4200703e+08
   4.9140000e+01  -2.4200703e+08
   4.9160000e+01  -2.4200703e+08
   4.9180000e+01  -2.4200703e+08
   4.9200000e+01  -2.4200703e+08
   4.9220000e+01  -2.4200703e+08
   4.9240000e+01  -2.4200703e+08
   4.9260000e+01  -2.4200703e+08
   4.9280000e+01  -2.4200703e+08
   4.9300000e+01  -2.4200703e+08
   4.9320000e+01  -2.4200703e+08
   4.9340000e+01  -2.4200703e+08
   4.9360000e+01  -2.4200703e+08
   4.9380000e+01  -2.4200703e+08
   4.9400000e+01  -2.4200703e+08
   4.9420000e+01  -2.4200703e+08
   4.9440000e+01  -2.4200703e+08
   4.9460000e+01  -2.4200703e+08
   4.9480000e+01  -2.4200703e+08
   4.9500000e+01  -2.4200703e+08
   4.9520000e+01  -2.4200703e+08
   4.9540000e+01  -2.4200703e+08
   4.9560000e+01  -2.4200703e+08
   4.9580000e+01  -2.4200703e+08
   4.9600000e+01  -2.4200703e+08
   4.9620000e+01  -2.4200703e+08
   4.9640000e+01  -2.4200703e+08
   4.9660000e+01  -2.4200703e+08
   4.9680000e+01  -2.4200703e+08
   4.9700000e+01  -2.4200703e+08
   4.9720000e+01  -2.4200703e+08
   4.9740000e+01  -2.4200703e+08
   4.9760000e+01  -2.4200703e+08
   4.9780000e+01  -2.4200703e+08
   4.9800000e+01  -2.4200703e+08
   4.9820000e+01  -2.4200703e+08
   4.9840000e+01  -2.4200703e+08
   4.9860000e+01  -2.4200703e+08
   4.9880000e+01  -2.4200703e+08
   4.9900000e+01  -2.4200703e+08
   4.9920000e+01  -2.4200703e+08
   4.9940000e+01  -2.4200703e+08
   4.9960000e+01  -2.4200703e+08
   4.9980000e+01  -2.4200703e+08
   5.0000000e+01  -2.4200703e+08


==> data/sig2/sig8_2_example3.dat <==
   3.0000000e+01   1.5448982e+08
   3.0020000e+01   1.6198687e+08
   3.0040000e+01   1.6900220e+08
   3.0060000e+01   1.7504572e+08
   3.0080000e+01   1.7974532e+08
   3.0100000e+01   1.8279145e+08
   3.0120000e+01   1.8401219e+08
   3.0140000e+01   1.8335645e+08
   3.0160000e+01   1.8090021e+08
   3.0180000e+01   1.7685384e+08
   3.0200000e+01   1.7151287e+08
   3.0220000e+01   1.6527938e+08
   3.0240000e+01   1.5857385e+08
   3.0260000e+01   1.5187185e+08
   3.0280000e+01   1.4558898e+08
   3.0300000e+01   1.4014503e+08
   3.0320000e+01   1.3582684e+08
   3.0340000e+01   1.3289733e+08
   3.0360000e+01   1.3143433e+08
   3.0380000e+01   1.3149848e+08
   3.0400000e+01   1.3294481e+08
   3.0420000e+01   1.3565001e+08
   3.0440000e+01   1.3929903e+08
   3.0460000e+01   1.4365491e+08
   3.0480000e+01   1.4832944e+08
   3.0500000e+01   1.5306809e+08
   3.0520000e+01   1.5751489e+08
   3.0540000e+01   1.6148754e+08
   3.0560000e+01   1.6474143e+08
   3.0580000e+01   1.6722169e+08
   3.0600000e+01   1.6882636e+08
   3.0620000e+01   1.6963377e+08
   3.0640000e+01   1.6966528e+08
   3.0660000e+01   1.6909239e+08
   3.0680000e+01   1.6800472e+08
   3.0700000e+01   1.6660085e+08
   3.0720000e+01   1.6497379e+08
   3.0740000e+01   1.6328455e+08
   3.0760000e+01   1.6158119e+08
   3.0780000e+01   1.5994916e+08
   3.0800000e+01   1.5837639e+08
   3.0820000e+01   1.5687452e+08
   3.0840000e+01   1.5539105e+08
   3.0860000e+01   1.5390112e+08
   3.0880000e+01   1.5235412e+08
   3.0900000e+01   1.5074163e+08
   3.0920000e+01   1.4905907e+08
   3.0940000e+01   1.4735620e+08
   3.0960000e+01   1.4569895e+08
   3.0980000e+01   1.4420389e+08
   3.1000000e+01   1.4299841e+08
   3.1020000e+01   1.4223373e+08
   3.1040000e+01   1.4205577e+08
   3.1060000e+01   1.4258775e+08
   3.1080000e+01   1.4393128e+08
   3.1100000e+01   1.4611301e+08
   3.1120000e+01   1.4913171e+08
   3.1140000e+01   1.5287201e+08
   3.1160000e+01   1.5720163e+08
   3.1180000e+01   1.6186262e+08
   3.1200000e+01   1.6661165e+08
   3.1220000e+01   1.7109856e+08
   3.1240000e+01   1.7503787e+08
   3.1260000e+01   1.7807673e+08
   3.1280000e+01   1.7998655e+08
   3.1300000e+01   1.8051349e+08
   3.1320000e+01   1.7958271e+08
   3.1340000e+01   1.7711971e+08
   3.1360000e+01   1.7326286e+08
   3.1380000e+01   1.6814722e+08
   3.1400000e+01   1.6212102e+08
   3.1420000e+01   1.5549532e+08
   3.1440000e+01   1.4875659e+08
   3.1460000e+01   1.4230049e+08
   3.1480000e+01   1.3663043e+08
   3.1500000e+01   1.3210184e+08
   3.1520000e+01   1.2910123e+08
   3.1540000e+01   1.2782231e+08
   3.1560000e+01   1.2843042e+08
   3.1580000e+01   1.3087852e+08
   3.1600000e+01   1.3506892e+08
   3.1620000e+01   1.4070488e+08
   3.1640000e+01   1.4746009e+08
   3.1660000e+01   1.5485519e+08
   3.1680000e+01   1.6243620e+08
   3.1700000e+01   1.6966568e+08
   3.1720000e+01   1.7609911e+08
   3.1740000e+01   1.8128569e+08
   3.1760000e+01   1.8492220e+08
   3.1780000e+01   1.8676498e+08
   3.1800000e+01   1.8673968e+08
   3.1820000e+01   1.8486880e+08
   3.1840000e+01   1.8132536e+08
   3.1860000e+01   1.7637852e+08
   3.1880000e+01   1.7039399e+08
   3.1900000e+01   1.6379873e+08
   3.1920000e+01   1.5704080e+08
   3.1940000e+01   1.5057760e+08
   3.1960000e+01   1.4480780e+08
   3.1980000e+01   1.4009468e+08
   3.2000000e+01   1.3667460e+08
   3.2020000e+01   1.3473238e+08
   3.2040000e+01   1.3428124e+08
   3.2060000e+01   1.3530549e+08
   3.2080000e+01   1.3760219e+08
   3.2100000e+01   1.4099590e+08
   3.2120000e+01   1.4513568e+08
   3.2140000e+01   1.4977080e+08
   3.2160000e+01   1.5450525e+08
   3.2180000e+01   1.5911051e+08
   3.2200000e+01   1.6324698e+08
   3.2220000e+01   1.6678710e+08
   3.2240000e+01   1.6951494e+08
   3.2260000e+01   1.7144109e+08
   3.2280000e+01   1.7248877e+08
   3.2300000e+01   1.7279509e+08
   3.2320000e+01   1.7238860e+08
   3.2340000e+01   1.7148244e+08
   3.2360000e+01   1.7014734e+08
   3.2380000e+01   1.6860548e+08
   3.2400000e+01   1.6690626e+08
   3.2420000e+01   1.6522335e+08
   3.2440000e+01   1.6354699e+08
   3.2460000e+01   1.6197490e+08
   3.2480000e+01   1.6043847e+08
   3.2500000e+01   1.5897025e+08
   3.2520000e+01   1.5747654e+08
   3.2540000e+01   1.5596561e+08
   3.2560000e+01   1.5436806e+08
   3.2580000e+01   1.5271697e+08
   3.2600000e+01   1.5100922e+08
   3.2620000e+01   1.4933404e+08
   3.2640000e+01   1.4776925e+08
   3.2660000e+01   1.4645557e+08
   3.2680000e+01   1.4552993e+08
   3.2700000e+01   1.4514097e+08
   3.2720000e+01   1.4543257e+08
   3.2740000e+01   1.4649306e+08
   3.2760000e+01   1.4841013e+08
   3.2780000e+01   1.5114577e+08
   3.2800000e+01   1.5468265e+08
   3.2820000e+01   1.5882223e+08
   3.2840000e+01   1.6342962e+08
   3.2860000e+01   1.6816299e+08
   3.2880000e+01   1.7280491e+08
   3.2900000e+01   1.7693952e+08
   3.2920000e+01   1.8034424e+08
   3.2940000e+01   1.8263128e+08
   3.2960000e+01   1.8367042e+08
   3.2980000e+01   1.8320469e+08
   3.3000000e+01   1.8128071e+08
   3.3020000e+01   1.7784133e+08
   3.3040000e+01   1.7314885e+08
   3.3060000e+01   1.6735613e+08
   3.3080000e+01   1.6091477e+08
   3.3100000e+01   1.5413216e+08
   3.3120000e+01   1.4755884e+08
   3.3140000e+01   1.4154999e+08
   3.3160000e+01   1.3662464e+08
   3.3180000e+01   1.3305891e+08
   3.3200000e+01   1.3120927e+08
   3.3220000e+01   1.3116454e+08
   3.3240000e+01   1.3302890e+08
   3.3260000e+01   1.3664899e+08
   3.3280000e+01   1.4185768e+08
   3.3300000e+01   1.4827765e+08
   3.3320000e+01   1.5552906e+08
   3.3340000e+01   1.6309943e+08
   3.3360000e+01   1.7051475e+08
   3.3380000e+01   1.7726199e+08
   3.3400000e+01   1.8291450e+08
   3.3420000e+01   1.8709948e+08
   3.3440000e+01   1.8955868e+08
   3.3460000e+01   1.9016374e+08
   3.3480000e+01   1.8888967e+08
   3.3500000e+01   1.8588790e+08
   3.3520000e+01   1.8135848e+08
   3.3540000e+01   1.7568868e+08
   3.3560000e+01   1.6922758e+08
   3.3580000e+01   1.6249069e+08
   3.3600000e+01   1.5585724e+08
   3.3620000e+01   1.4983552e+08
   3.3640000e+01   1.4471040e+08
   3.3660000e+01   1.4086199e+08
   3.3680000e+01   1.3838853e+08
   3.3700000e+01   1.3747093e+08
   3.3720000e+01   1.3798700e+08
   3.3740000e+01   1.3991458e+08
   3.3760000e+01   1.4294251e+08
   3.3780000e+01   1.4690302e+08
   3.3800000e+01   1.5137924e+08
   3.3820000e+01   1.5615093e+08
   3.3840000e+01   1.6080178e+08
   3.3860000e+01   1.6515333e+08
   3.3880000e+01   1.6888414e+08
   3.3900000e+01   1.7192256e+08
   3.3920000e+01   1.7409509e+08
   3.3940000e+01   1.7545581e+08
   3.3960000e+01   1.7597839e+08
   3.3980000e+01   1.7581538e+08
   3.4000000e+01   1.7504117e+08
   3.4020000e+01   1.7384866e+08
   3.4040000e+01   1.7234473e+08
   3.4060000e+01   1.7069836e+08
   3.4080000e+01   1.6898847e+08
   3.4100000e+01   1.6731427e+08
   3.4120000e+01   1.6569771e+08
   3.4140000e+01   1.6415603e+08
   3.4160000e+01   1.6266544e+08
   3.4180000e+01   1.6118410e+08
   3.4200000e+01   1.5968454e+08
   3.4220000e+01   1.5811121e+08
   3.4240000e+01   1.5648345e+08
   3.4260000e+01   1.5477777e+08
   3.4280000e+01   1.5309387e+08
   3.4300000e+01   1.5146374e+08
   3.4320000e+01   1.5006612e+08
   3.4340000e+01   1.4897547e+08
   3.4360000e+01   1.4841031e+08
   3.4380000e+01   1.4843954e+08
   3.4400000e+01   1.4925705e+08
   3.4420000e+01   1.5086058e+08
   3.4440000e+01   1.5335391e+08
   3.4460000e+01   1.5660808e+08
   3.4480000e+01   1.6059632e+08
   3.4500000e+01   1.6504504e+08
   3.4520000e+01   1.6980007e+08
   3.4540000e+01   1.7447811e+08
   3.4560000e+01   1.7884874e+08
   3.4580000e+01   1.8250199e+08
   3.4600000e+01   1.8521826e+08
   3.4620000e+01   1.8666787e+08
   3.4640000e+01   1.8673830e+08
   3.4660000e+01   1.8527600e+08
   3.4680000e+01   1.8234782e+08
   3.4700000e+01   1.7802711e+08
   3.4720000e+01   1.7258033e+08
   3.4740000e+01   1.6629253e+08
   3.4760000e+01   1.5958518e+08
   3.4780000e+01   1.5287441e+08
   3.4800000e+01   1.4663527e+08
   3.4820000e+01   1.4129160e+08
   3.4840000e+01   1.3724149e+08
   3.4860000e+01   1.3478773e+08
   3.4880000e+01   1.3413212e+08
   3.4900000e+01   1.3536155e+08
   3.4920000e+01   1.3841327e+08
   3.4940000e+01   1.4312659e+08
   3.4960000e+01   1.4918169e+08
   3.4980000e+01   1.5621300e+08
   3.5000000e+01   1.6372641e+08
   3.5020000e+01   1.7125754e+08
   3.5040000e+01   1.7827150e+08
   3.5060000e+01   1.8434334e+08
   3.5080000e+01   1.8904074e+08
   3.5100000e+01   1.9210726e+08
   3.5120000e+01   1.9332249e+08
   3.5140000e+01   1.9267953e+08
   3.5160000e+01   1.9021279e+08
   3.5180000e+01   1.8617361e+08
   3.5200000e+01   1.8081747e+08
   3.5220000e+01   1.7458790e+08
   3.5240000e+01   1.6786522e+08
   3.5260000e+01   1.6116554e+08
   3.5280000e+01   1.5486770e+08
   3.5300000e+01   1.4942525e+08
   3.5320000e+01   1.4509839e+08
   3.5340000e+01   1.4216966e+08
   3.5360000e+01   1.4070675e+08
   3.5380000e+01   1.4077103e+08
   3.5400000e+01   1.4222594e+08
   3.5420000e+01   1.4493096e+08
   3.5440000e+01   1.4859442e+08
   3.5460000e+01   1.5295011e+08
   3.5480000e+01   1.5764148e+08
   3.5500000e+01   1.6237938e+08
   3.5520000e+01   1.6684284e+08
   3.5540000e+01   1.7081278e+08
   3.5560000e+01   1.7408204e+08
   3.5580000e+01   1.7655616e+08
   3.5600000e+01   1.7817482e+08
   3.5620000e+01   1.7897212e+08
   3.5640000e+01   1.7901643e+08
   3.5660000e+01   1.7843028e+08
   3.5680000e+01   1.7735413e+08
   3.5700000e+01   1.7593579e+08
   3.5720000e+01   1.7431837e+08
   3.5740000e+01   1.7261571e+08
   3.5760000e+01   1.7091945e+08
   3.5780000e+01   1.6927633e+08
   3.5800000e+01   1.6770828e+08
   3.5820000e+01   1.6619711e+08
   3.5840000e+01   1.6471725e+08
   3.5860000e+01   1.6321783e+08
   3.5880000e+01   1.6167508e+08
   3.5900000e+01   1.6005104e+08
   3.5920000e+01   1.5837442e+08
   3.5940000e+01   1.5665754e+08
   3.5960000e+01   1.5500783e+08
   3.5980000e+01   1.5349766e+08
   3.6000000e+01   1.5230038e+08
   3.6020000e+01   1.5152196e+08
   3.6040000e+01   1.5135170e+08
   3.6060000e+01   1.5187367e+08
   3.6080000e+01   1.5322376e+08
   3.6100000e+01   1.5540027e+08
   3.6120000e+01   1.5842453e+08
   3.6140000e+01   1.6216368e+08
   3.6160000e+01   1.6649826e+08
   3.6180000e+01   1.7116036e+08
   3.6200000e+01   1.7591337e+08
   3.6220000e+01   1.8040193e+08
   3.6240000e+01   1.8434261e+08
   3.6260000e+01   1.8738266e+08
   3.6280000e+01   1.8928891e+08
   3.6300000e+01   1.8981635e+08
   3.6320000e+01   1.8887527e+08
   3.6340000e+01   1.8641211e+08
   3.6360000e+01   1.8253814e+08
   3.6380000e+01   1.7742166e+08
   3.6400000e+01   1.7137365e+08
   3.6420000e+01   1.6474618e+08
   3.6440000e+01   1.5798467e+08
   3.6460000e+01   1.5152595e+08
   3.6480000e+01   1.4583581e+08
   3.6500000e+01   1.4130488e+08
   3.6520000e+01   1.3828877e+08
   3.6540000e+01   1.3700997e+08
   3.6560000e+01   1.3760689e+08
   3.6580000e+01   1.4005964e+08
   3.6600000e+01   1.4424132e+08
   3.6620000e+01   1.4988725e+08
   3.6640000e+01   1.5663388e+08
   3.6660000e+01   1.6404313e+08
   3.6680000e+01   1.7161373e+08
   3.6700000e+01   1.7885872e+08
   3.6720000e+01   1.8527881e+08
   3.6740000e+01   1.9047876e+08
   3.6760000e+01   1.9409868e+08
   3.6780000e+01   1.9595012e+08
   3.6800000e+01   1.9590486e+08
   3.6820000e+01   1.9403743e+08
   3.6840000e+01   1.9047054e+08
   3.6860000e+01   1.8552345e+08
   3.6880000e+01   1.7951250e+08
   3.6900000e+01   1.7291535e+08
   3.6920000e+01   1.6612990e+08
   3.6940000e+01   1.5966446e+08
   3.6960000e+01   1.5386916e+08
   3.6980000e+01   1.4915349e+08
   3.7000000e+01   1.4571325e+08
   3.7020000e+01   1.4376721e+08
   3.7040000e+01   1.4330359e+08
   3.7060000e+01   1.4432158e+08
   3.7080000e+01   1.4661389e+08
   3.7100000e+01   1.4999825e+08
   3.7120000e+01   1.5413993e+08
   3.7140000e+01   1.5876276e+08
   3.7160000e+01   1.6350242e+08
   3.7180000e+01   1.6809284e+08
   3.7200000e+01   1.7223520e+08
   3.7220000e+01   1.7575775e+08
   3.7240000e+01   1.7849115e+08
   3.7260000e+01   1.8039608e+08
   3.7280000e+01   1.8144964e+08
   3.7300000e+01   1.8173001e+08
   3.7320000e+01   1.8133108e+08
   3.7340000e+01   1.8039382e+08
   3.7360000e+01   1.7906893e+08
   3.7380000e+01   1.7749155e+08
   3.7400000e+01   1.7580500e+08
   3.7420000e+01   1.7408394e+08
   3.7440000e+01   1.7242146e+08
   3.7460000e+01   1.7081055e+08
   3.7480000e+01   1.6928782e+08
   3.7500000e+01   1.6778114e+08
   3.7520000e+01   1.6630037e+08
   3.7540000e+01   1.6475116e+08
   3.7560000e+01   1.6316605e+08
   3.7580000e+01   1.6147629e+08
   3.7600000e+01   1.5978077e+08
   3.7620000e+01   1.5806674e+08
   3.7640000e+01   1.5651359e+08
   3.7660000e+01   1.5516246e+08
   3.7680000e+01   1.5424649e+08
   3.7700000e+01   1.5382429e+08
   3.7720000e+01   1.5412151e+08
   3.7740000e+01   1.5515608e+08
   3.7760000e+01   1.5707263e+08
   3.7780000e+01   1.5979172e+08
   3.7800000e+01   1.6332087e+08
   3.7820000e+01   1.6745307e+08
   3.7840000e+01   1.7204577e+08
   3.7860000e+01   1.7677878e+08
   3.7880000e+01   1.8139985e+08
   3.7900000e+01   1.8553836e+08
   3.7920000e+01   1.8891634e+08
   3.7940000e+01   1.9120955e+08
   3.7960000e+01   1.9221558e+08
   3.7980000e+01   1.9175747e+08
   3.8000000e+01   1.8979338e+08
   3.8020000e+01   1.8636312e+08
   3.8040000e+01   1.8162369e+08
   3.8060000e+01   1.7584201e+08
   3.8080000e+01   1.6934839e+08
   3.8100000e+01   1.6257879e+08
   3.8120000e+01   1.5595090e+08
   3.8140000e+01   1.4995659e+08
   3.8160000e+01   1.4497794e+08
   3.8180000e+01   1.4142769e+08
   3.8200000e+01   1.3952864e+08
   3.8220000e+01   1.3950036e+08
   3.8240000e+01   1.4131976e+08
   3.8260000e+01   1.4495784e+08
   3.8280000e+01   1.5012477e+08
   3.8300000e+01   1.5656442e+08
   3.8320000e+01   1.6377543e+08
   3.8340000e+01   1.7136609e+08
   3.8360000e+01   1.7874117e+08
   3.8380000e+01   1.8550667e+08
   3.8400000e+01   1.9111929e+08
   3.8420000e+01   1.9531688e+08
   3.8440000e+01   1.9773803e+08
   3.8460000e+01   1.9834669e+08
   3.8480000e+01   1.9703835e+08
   3.8500000e+01   1.9402953e+08
   3.8520000e+01   1.8947101e+08
   3.8540000e+01   1.8378413e+08
   3.8560000e+01   1.7729967e+08
   3.8580000e+01   1.7053786e+08
   3.8600000e+01   1.6388712e+08
   3.8620000e+01   1.5783500e+08
   3.8640000e+01   1.5269918e+08
   3.8660000e+01   1.4881637e+08
   3.8680000e+01   1.4633958e+08
   3.8700000e+01   1.4538390e+08
   3.8720000e+01   1.4590457e+08
   3.8740000e+01   1.4778996e+08
   3.8760000e+01   1.5083005e+08
   3.8780000e+01   1.5474406e+08
   3.8800000e+01   1.5923809e+08
   3.8820000e+01   1.6395983e+08
   3.8840000e+01   1.6863082e+08
   3.8860000e+01   1.7293072e+08
   3.8880000e+01   1.7668064e+08
   3.8900000e+01   1.7966726e+08
   3.8920000e+01   1.8185589e+08
   3.8940000e+01   1.8316521e+08
   3.8960000e+01   1.8370074e+08
   3.8980000e+01   1.8348645e+08
   3.9000000e+01   1.8272306e+08
   3.9020000e+01   1.8147896e+08
   3.9040000e+01   1.7998476e+08
   3.9060000e+01   1.7828664e+08
   3.9080000e+01   1.7658551e+08
   3.9100000e+01   1.7486061e+08
   3.9120000e+01   1.7325051e+08
   3.9140000e+01   1.7166133e+08
   3.9160000e+01   1.7017260e+08
   3.9180000e+01   1.6864918e+08
   3.9200000e+01   1.6714493e+08
   3.9220000e+01   1.6553606e+08
   3.9240000e+01   1.6389646e+08
   3.9260000e+01   1.6216160e+08
   3.9280000e+01   1.6045944e+08
   3.9300000e+01   1.5880573e+08
   3.9320000e+01   1.5738448e+08
   3.9340000e+01   1.5627557e+08
   3.9360000e+01   1.5568203e+08
   3.9380000e+01   1.5569880e+08
   3.9400000e+01   1.5648309e+08
   3.9420000e+01   1.5808088e+08
   3.9440000e+01   1.6053563e+08
   3.9460000e+01   1.6379125e+08
   3.9480000e+01   1.6773548e+08
   3.9500000e+01   1.7219181e+08
   3.9520000e+01   1.7689838e+08
   3.9540000e+01   1.8158737e+08
   3.9560000e+01   1.8590704e+08
   3.9580000e+01   1.8957094e+08
   3.9600000e+01   1.9223569e+08
   3.9620000e+01   1.9369262e+08
   3.9640000e+01   1.9371206e+08
   3.9660000e+01   1.9225240e+08
   3.9680000e+01   1.8927381e+08
   3.9700000e+01   1.8495153e+08
   3.9720000e+01   1.7945448e+08
   3.9740000e+01   1.7316242e+08
   3.9760000e+01   1.6640486e+08
   3.9780000e+01   1.5968865e+08
   3.9800000e+01   1.5340039e+08
   3.9820000e+01   1.4805060e+08
   3.9840000e+01   1.4395459e+08
   3.9860000e+01   1.4149350e+08
   3.9880000e+01   1.4079730e+08
   3.9900000e+01   1.4201750e+08
   3.9920000e+01   1.4503465e+08
   3.9940000e+01   1.4973672e+08
   3.9960000e+01   1.5576224e+08
   3.9980000e+01   1.6278047e+08
   4.0000000e+01   1.7026728e+08
   4.0020000e+01   1.7778349e+08
   4.0040000e+01   1.8477189e+08
   4.0060000e+01   1.9082622e+08
   4.0080000e+01   1.9549822e+08
   4.0100000e+01   1.9854310e+08
   4.0120000e+01   1.9973366e+08
   4.0140000e+01   1.9906303e+08
   4.0160000e+01   1.9657395e+08
   4.0180000e+01   1.9249988e+08
   4.0200000e+01   1.8712506e+08
   4.0220000e+01   1.8085403e+08
   4.0240000e+01   1.7411640e+08
   4.0260000e+01   1.6737121e+08
   4.0280000e+01   1.6106113e+08
   4.0300000e+01   1.5557223e+08
   4.0320000e+01   1.5123467e+08
   4.0340000e+01   1.4826082e+08
   4.0360000e+01   1.4678811e+08
   4.0380000e+01   1.4680931e+08
   4.0400000e+01   1.4825538e+08
   4.0420000e+01   1.5091866e+08
   4.0440000e+01   1.5457458e+08
   4.0460000e+01   1.5888853e+08
   4.0480000e+01   1.6357357e+08
   4.0500000e+01   1.6826890e+08
   4.0520000e+01   1.7272623e+08
   4.0540000e+01   1.7665303e+08
   4.0560000e+01   1.7991464e+08
   4.0580000e+01   1.8234601e+08
   4.0600000e+01   1.8395415e+08
   4.0620000e+01   1.8470975e+08
   4.0640000e+01   1.8474056e+08
   4.0660000e+01   1.8411350e+08
   4.0680000e+01   1.8302205e+08
   4.0700000e+01   1.8156263e+08
   4.0720000e+01   1.7992977e+08
   4.0740000e+01   1.7818491e+08
   4.0760000e+01   1.7647415e+08
   4.0780000e+01   1.7478770e+08
   4.0800000e+01   1.7320562e+08
   4.0820000e+01   1.7165131e+08
   4.0840000e+01   1.7015598e+08
   4.0860000e+01   1.6861581e+08
   4.0880000e+01   1.6705385e+08
   4.0900000e+01   1.6539321e+08
   4.0920000e+01   1.6369242e+08
   4.0940000e+01   1.6194354e+08
   4.0960000e+01   1.6026509e+08
   4.0980000e+01   1.5872678e+08
   4.1000000e+01   1.5749760e+08
   4.1020000e+01   1.5669381e+08
   4.1040000e+01   1.5649003e+08
   4.1060000e+01   1.5698865e+08
   4.1080000e+01   1.5830445e+08
   4.1100000e+01   1.6045960e+08
   4.1120000e+01   1.6344856e+08
   4.1140000e+01   1.6716892e+08
   4.1160000e+01   1.7146624e+08
   4.1180000e+01   1.7611246e+08
   4.1200000e+01   1.8082558e+08
   4.1220000e+01   1.8530034e+08
   4.1240000e+01   1.8919888e+08
   4.1260000e+01   1.9222524e+08
   4.1280000e+01   1.9408816e+08
   4.1300000e+01   1.9460011e+08
   4.1320000e+01   1.9361520e+08
   4.1340000e+01   1.9113417e+08
   4.1360000e+01   1.8721561e+08
   4.1380000e+01   1.8207989e+08
   4.1400000e+01   1.7598556e+08
   4.1420000e+01   1.6933965e+08
   4.1440000e+01   1.6252908e+08
   4.1460000e+01   1.5605491e+08
   4.1480000e+01   1.5031273e+08
   4.1500000e+01   1.4577040e+08
   4.1520000e+01   1.4270048e+08
   4.1540000e+01   1.4141355e+08
   4.1560000e+01   1.4195719e+08
   4.1580000e+01   1.4440296e+08
   4.1600000e+01   1.4853413e+08
   4.1620000e+01   1.5417201e+08
   4.1640000e+01   1.6087189e+08
   4.1660000e+01   1.6827056e+08
   4.1680000e+01   1.7579769e+08
   4.1700000e+01   1.8302891e+08
   4.1720000e+01   1.8940764e+08
   4.1740000e+01   1.9459028e+08
   4.1760000e+01   1.9817006e+08
   4.1780000e+01   2.0000000e+08
   4.1800000e+01   1.9991609e+08
   4.1820000e+01   1.9802185e+08
   4.1840000e+01   1.9441924e+08
   4.1860000e+01   1.8943886e+08
   4.1880000e+01   1.8339682e+08
   4.1900000e+01   1.7675976e+08
   4.1920000e+01   1.6994859e+08
   4.1940000e+01   1.6343801e+08
   4.1960000e+01   1.5762173e+08
   4.1980000e+01   1.5285806e+08
   4.2000000e+01   1.4940022e+08
   4.2020000e+01   1.4740547e+08
   4.2040000e+01   1.4692638e+08
   4.2060000e+01   1.4789599e+08
   4.2080000e+01   1.5017445e+08
   4.2100000e+01   1.5351027e+08
   4.2120000e+01   1.5764016e+08
   4.2140000e+01   1.6221269e+08
   4.2160000e+01   1.6694337e+08
   4.2180000e+01   1.7148024e+08
   4.2200000e+01   1.7561645e+08
   4.2220000e+01   1.7908212e+08
   4.2240000e+01   1.8181083e+08
   4.2260000e+01   1.8365709e+08
   4.2280000e+01   1.8470518e+08
   4.2300000e+01   1.8492734e+08
   4.2320000e+01   1.8452025e+08
   4.2340000e+01   1.8352700e+08
   4.2360000e+01   1.8219038e+08
   4.2380000e+01   1.8056002e+08
   4.2400000e+01   1.7885823e+08
   4.2420000e+01   1.7708726e+08
   4.2440000e+01   1.7540639e+08
   4.2460000e+01   1.7374861e+08
   4.2480000e+01   1.7220423e+08
   4.2500000e+01   1.7065429e+08
   4.2520000e+01   1.6914752e+08
   4.2540000e+01   1.6756009e+08
   4.2560000e+01   1.6594287e+08
   4.2580000e+01   1.6422157e+08
   4.2600000e+01   1.6248651e+08
   4.2620000e+01   1.6074831e+08
   4.2640000e+01   1.5914848e+08
   4.2660000e+01   1.5777964e+08
   4.2680000e+01   1.5681178e+08
   4.2700000e+01   1.5637629e+08
   4.2720000e+01   1.5661899e+08
   4.2740000e+01   1.5764255e+08
   4.2760000e+01   1.5950409e+08
   4.2780000e+01   1.6221302e+08
   4.2800000e+01   1.6568749e+08
   4.2820000e+01   1.6981010e+08
   4.2840000e+01   1.7434793e+08
   4.2860000e+01   1.7907227e+08
   4.2880000e+01   1.8363728e+08
   4.2900000e+01   1.8776804e+08
   4.2920000e+01   1.9108850e+08
   4.2940000e+01   1.9337376e+08
   4.2960000e+01   1.9432169e+08
   4.2980000e+01   1.9385359e+08
   4.3000000e+01   1.9183234e+08
   4.3020000e+01   1.8838845e+08
   4.3040000e+01   1.8359414e+08
   4.3060000e+01   1.7779457e+08
   4.3080000e+01   1.7124898e+08
   4.3100000e+01   1.6445792e+08
   4.3120000e+01   1.5778087e+08
   4.3140000e+01   1.5176288e+08
   4.3160000e+01   1.4673763e+08
   4.3180000e+01   1.4316251e+08
   4.3200000e+01   1.4121988e+08
   4.3220000e+01   1.4116508e+08
   4.3240000e+01   1.4294557e+08
   4.3260000e+01   1.4655350e+08
   4.3280000e+01   1.5168825e+08
   4.3300000e+01   1.5809184e+08
   4.3320000e+01   1.6527846e+08
   4.3340000e+01   1.7282589e+08
   4.3360000e+01   1.8018380e+08
   4.3380000e+01   1.8689907e+08
   4.3400000e+01   1.9249978e+08
   4.3420000e+01   1.9664149e+08
   4.3440000e+01   1.9905351e+08
   4.3460000e+01   1.9960246e+08
   4.3480000e+01   1.9828575e+08
   4.3500000e+01   1.9521489e+08
   4.3520000e+01   1.9064797e+08
   4.3540000e+01   1.8489746e+08
   4.3560000e+01   1.7840493e+08
   4.3580000e+01   1.7157822e+08
   4.3600000e+01   1.6492024e+08
   4.3620000e+01   1.5880290e+08
   4.3640000e+01   1.5366015e+08
   4.3660000e+01   1.4971372e+08
   4.3680000e+01   1.4722870e+08
   4.3700000e+01   1.4621329e+08
   4.3720000e+01   1.4672252e+08
   4.3740000e+01   1.4855364e+08
   4.3760000e+01   1.5157786e+08
   4.3780000e+01   1.5544328e+08
   4.3800000e+01   1.5991690e+08
   4.3820000e+01   1.6459459e+08
   4.3840000e+01   1.6924152e+08
   4.3860000e+01   1.7350020e+08
   4.3880000e+01   1.7722334e+08
   4.3900000e+01   1.8017053e+08
   4.3920000e+01   1.8232968e+08
   4.3940000e+01   1.8360183e+08
   4.3960000e+01   1.8410397e+08
   4.3980000e+01   1.8385645e+08
   4.4000000e+01   1.8305409e+08
   4.4020000e+01   1.8178244e+08
   4.4040000e+01   1.8024268e+08
   4.4060000e+01   1.7852341e+08
   4.4080000e+01   1.7677040e+08
   4.4100000e+01   1.7503003e+08
   4.4120000e+01   1.7336324e+08
   4.4140000e+01   1.7176247e+08
   4.4160000e+01   1.7021428e+08
   4.4180000e+01   1.6868117e+08
   4.4200000e+01   1.6711627e+08
   4.4220000e+01   1.6549850e+08
   4.4240000e+01   1.6379756e+08
   4.4260000e+01   1.6205447e+08
   4.4280000e+01   1.6029025e+08
   4.4300000e+01   1.5862894e+08
   4.4320000e+01   1.5714548e+08
   4.4340000e+01   1.5602872e+08
   4.4360000e+01   1.5537443e+08
   4.4380000e+01   1.5538138e+08
   4.4400000e+01   1.5610858e+08
   4.4420000e+01   1.5769260e+08
   4.4440000e+01   1.6009587e+08
   4.4460000e+01   1.6333233e+08
   4.4480000e+01   1.6723146e+08
   4.4500000e+01   1.7166303e+08
   4.4520000e+01   1.7633002e+08
   4.4540000e+01   1.8098984e+08
   4.4560000e+01   1.8527326e+08
   4.4580000e+01   1.8890537e+08
   4.4600000e+01   1.9153505e+08
   4.4620000e+01   1.9295865e+08
   4.4640000e+01   1.9294337e+08
   4.4660000e+01   1.9144853e+08
   4.4680000e+01   1.8843629e+08
   4.4700000e+01   1.8407586e+08
   4.4720000e+01   1.7854759e+08
   4.4740000e+01   1.7221358e+08
   4.4760000e+01   1.6542822e+08
   4.4780000e+01   1.5866638e+08
   4.4800000e+01   1.5235385e+08
   4.4820000e+01   1.4695591e+08
   4.4840000e+01   1.4283839e+08
   4.4860000e+01   1.4032826e+08
   4.4880000e+01   1.3961235e+08
   4.4900000e+01   1.4078370e+08
   4.4920000e+01   1.4378255e+08
   4.4940000e+01   1.4843577e+08
   4.4960000e+01   1.5444482e+08
   4.4980000e+01   1.6141310e+08
   4.5000000e+01   1.6888578e+08
   4.5020000e+01   1.7634997e+08
   4.5040000e+01   1.8332622e+08
   4.5060000e+01   1.8932662e+08
   4.5080000e+01   1.9398688e+08
   4.5100000e+01   1.9697735e+08
   4.5120000e+01   1.9815424e+08
   4.5140000e+01   1.9743084e+08
   4.5160000e+01   1.9492402e+08
   4.5180000e+01   1.9080060e+08
   4.5200000e+01   1.8540315e+08
   4.5220000e+01   1.7908662e+08
   4.5240000e+01   1.7232241e+08
   4.5260000e+01   1.6553471e+08
   4.5280000e+01   1.5919601e+08
   4.5300000e+01   1.5366641e+08
   4.5320000e+01   1.4929971e+08
   4.5340000e+01   1.4628652e+08
   4.5360000e+01   1.4478443e+08
   4.5380000e+01   1.4476813e+08
   4.5400000e+01   1.4618382e+08
   4.5420000e+01   1.4881231e+08
   4.5440000e+01   1.5243574e+08
   4.5460000e+01   1.5671819e+08
   4.5480000e+01   1.6136796e+08
   4.5500000e+01   1.6603481e+08
   4.5520000e+01   1.7045439e+08
   4.5540000e+01   1.7435447e+08
   4.5560000e+01   1.7757700e+08
   4.5580000e+01   1.7998197e+08
   4.5600000e+01   1.8155061e+08
   4.5620000e+01   1.8227969e+08
   4.5640000e+01   1.8227030e+08
   4.5660000e+01   1.8161764e+08
   4.5680000e+01   1.8048396e+08
   4.5700000e+01   1.7900155e+08
   4.5720000e+01   1.7732312e+08
   4.5740000e+01   1.7555900e+08
   4.5760000e+01   1.7379899e+08
   4.5780000e+01   1.7209680e+08
   4.5800000e+01   1.7046277e+08
   4.5820000e+01   1.6889476e+08
   4.5840000e+01   1.6734667e+08
   4.5860000e+01   1.6579276e+08
   4.5880000e+01   1.6417916e+08
   4.5900000e+01   1.6250313e+08
   4.5920000e+01   1.6075280e+08
   4.5940000e+01   1.5898662e+08
   4.5960000e+01   1.5726035e+08
   4.5980000e+01   1.5570376e+08
   4.6000000e+01   1.5442752e+08
   4.6020000e+01   1.5360550e+08
   4.6040000e+01   1.5335490e+08
   4.6060000e+01   1.5383557e+08
   4.6080000e+01   1.5510523e+08
   4.6100000e+01   1.5724198e+08
   4.6120000e+01   1.6018657e+08
   4.6140000e+01   1.6388695e+08
   4.6160000e+01   1.6814254e+08
   4.6180000e+01   1.7276651e+08
   4.6200000e+01   1.7744045e+08
   4.6220000e+01   1.8189102e+08
   4.6240000e+01   1.8575169e+08
   4.6260000e+01   1.8875310e+08
   4.6280000e+01   1.9057785e+08
   4.6300000e+01   1.9106502e+08
   4.6320000e+01   1.9004099e+08
   4.6340000e+01   1.8753507e+08
   4.6360000e+01   1.8357742e+08
   4.6380000e+01   1.7841515e+08
   4.6400000e+01   1.7228396e+08
   4.6420000e+01   1.6560780e+08
   4.6440000e+01   1.5876498e+08
   4.6460000e+01   1.5225530e+08
   4.6480000e+01   1.4648707e+08
   4.6500000e+01   1.4190362e+08
   4.6520000e+01   1.3881397e+08
   4.6540000e+01   1.3748135e+08
   4.6560000e+01   1.3801038e+08
   4.6580000e+01   1.4040752e+08
   4.6600000e+01   1.4452771e+08
   4.6620000e+01   1.5011499e+08
   4.6640000e+01   1.5680684e+08
   4.6660000e+01   1.6415271e+08
   4.6680000e+01   1.7167485e+08
   4.6700000e+01   1.7885033e+08
   4.6720000e+01   1.8522707e+08
   4.6740000e+01   1.9035084e+08
   4.6760000e+01   1.9393082e+08
   4.6780000e+01   1.9569969e+08
   4.6800000e+01   1.9561650e+08
   4.6820000e+01   1.9366082e+08
   4.6840000e+01   1.9005742e+08
   4.6860000e+01   1.8501737e+08
   4.6880000e+01   1.7897148e+08
   4.6900000e+01   1.7227795e+08
   4.6920000e+01   1.6545956e+08
   4.6940000e+01   1.5889579e+08
   4.6960000e+01   1.5307002e+08
   4.6980000e+01   1.4825547e+08
   4.7000000e+01   1.4478725e+08
   4.7020000e+01   1.4274320e+08
   4.7040000e+01   1.4225325e+08
   4.7060000e+01   1.4317554e+08
   4.7080000e+01   1.4544149e+08
   4.7100000e+01   1.4873361e+08
   4.7120000e+01   1.5284711e+08
   4.7140000e+01   1.5738160e+08
   4.7160000e+01   1.6208979e+08
   4.7180000e+01   1.6659576e+08
   4.7200000e+01   1.7070215e+08
   4.7220000e+01   1.7414426e+08
   4.7240000e+01   1.7683608e+08
   4.7260000e+01   1.7866517e+08
   4.7280000e+01   1.7967045e+08
   4.7300000e+01   1.7988059e+08
   4.7320000e+01   1.7942584e+08
   4.7340000e+01   1.7842514e+08
   4.7360000e+01   1.7703632e+08
   4.7380000e+01   1.7540327e+08
   4.7400000e+01   1.7364453e+08
   4.7420000e+01   1.7187591e+08
   4.7440000e+01   1.7013347e+08
   4.7460000e+01   1.6848261e+08
   4.7480000e+01   1.6687310e+08
   4.7500000e+01   1.6533299e+08
   4.7520000e+01   1.6375976e+08
   4.7540000e+01   1.6218242e+08
   4.7560000e+01   1.6050017e+08
   4.7580000e+01   1.5878655e+08
   4.7600000e+01   1.5699010e+08
   4.7620000e+01   1.5525576e+08
   4.7640000e+01   1.5359874e+08
   4.7660000e+01   1.5223024e+08
   4.7680000e+01   1.5120863e+08
   4.7700000e+01   1.5077114e+08
   4.7720000e+01   1.5096256e+08
   4.7740000e+01   1.5198253e+08
   4.7760000e+01   1.5379512e+08
   4.7780000e+01   1.5649853e+08
   4.7800000e+01   1.5992728e+08
   4.7820000e+01   1.6404107e+08
   4.7840000e+01   1.6853796e+08
   4.7860000e+01   1.7324835e+08
   4.7880000e+01   1.7777867e+08
   4.7900000e+01   1.8188901e+08
   4.7920000e+01   1.8518149e+08
   4.7940000e+01   1.8743975e+08
   4.7960000e+01   1.8836568e+08
   4.7980000e+01   1.8786488e+08
   4.8000000e+01   1.8582649e+08
   4.8020000e+01   1.8234504e+08
   4.8040000e+01   1.7753804e+08
   4.8060000e+01   1.7169605e+08
   4.8080000e+01   1.6514292e+08
   4.8100000e+01   1.5830385e+08
   4.8120000e+01   1.5162552e+08
   4.8140000e+01   1.4555346e+08
   4.8160000e+01   1.4053364e+08
   4.8180000e+01   1.3689890e+08
   4.8200000e+01   1.3496754e+08
   4.8220000e+01   1.3484947e+08
   4.8240000e+01   1.3664468e+08
   4.8260000e+01   1.4018861e+08
   4.8280000e+01   1.4533840e+08
   4.8300000e+01   1.5168006e+08
   4.8320000e+01   1.5887948e+08
   4.8340000e+01   1.6636859e+08
   4.8360000e+01   1.7373585e+08
   4.8380000e+01   1.8039653e+08
   4.8400000e+01   1.8600310e+08
   4.8420000e+01   1.9009337e+08
   4.8440000e+01   1.9250800e+08
   4.8460000e+01   1.9300842e+08
   4.8480000e+01   1.9169077e+08
   4.8500000e+01   1.8857497e+08
   4.8520000e+01   1.8400253e+08
   4.8540000e+01   1.7821219e+08
   4.8560000e+01   1.7170819e+08
   4.8580000e+01   1.6484830e+08
   4.8600000e+01   1.5817215e+08
   4.8620000e+01   1.5202874e+08
   4.8640000e+01   1.4686175e+08
   4.8660000e+01   1.4289545e+08
   4.8680000e+01   1.4038171e+08
   4.8700000e+01   1.3935106e+08
   4.8720000e+01   1.3982856e+08
   4.8740000e+01   1.4164808e+08
   4.8760000e+01   1.4463794e+08
   4.8780000e+01   1.4849541e+08
   4.8800000e+01   1.5293136e+08
   4.8820000e+01   1.5760553e+08
   4.8840000e+01   1.6221033e+08
   4.8860000e+01   1.6647071e+08
   4.8880000e+01   1.7014658e+08
   4.8900000e+01   1.7310064e+08
   4.8920000e+01   1.7520802e+08
   4.8940000e+01   1.7649065e+08
   4.8960000e+01   1.7693876e+08
   4.8980000e+01   1.7670267e+08
   4.9000000e+01   1.7584681e+08
   4.9020000e+01   1.7458513e+08
   4.9040000e+01   1.7299437e+08
   4.9060000e+01   1.7128243e+08
   4.9080000e+01   1.6948156e+08
   4.9100000e+01   1.6774586e+08
   4.9120000e+01   1.6603413e+08
   4.9140000e+01   1.6443567e+08
   4.9160000e+01   1.6284533e+08
   4.9180000e+01   1.6131206e+08
   4.9200000e+01   1.5970822e+08
   4.9220000e+01   1.5808700e+08
   4.9240000e+01   1.5635143e+08
   4.9260000e+01   1.5460035e+08
   4.9280000e+01   1.5280698e+08
   4.9300000e+01   1.5113234e+08
   4.9320000e+01   1.4962549e+08
   4.9340000e+01   1.4849057e+08
   4.9360000e+01   1.4781750e+08
   4.9380000e+01   1.4780329e+08
   4.9400000e+01   1.4851430e+08
   4.9420000e+01   1.5007624e+08
   4.9440000e+01   1.5246422e+08
   4.9460000e+01   1.5567883e+08
   4.9480000e+01   1.5956308e+08
   4.9500000e+01   1.6397275e+08
   4.9520000e+01   1.6862612e+08
   4.9540000e+01   1.7326250e+08
   4.9560000e+01   1.7753509e+08
   4.9580000e+01   1.8114055e+08
   4.9600000e+01   1.8376327e+08
   4.9620000e+01   1.8515635e+08
   4.9640000e+01   1.8513775e+08
   4.9660000e+01   1.8360931e+08
   4.9680000e+01   1.8059601e+08
   4.9700000e+01   1.7620050e+08
   4.9720000e+01   1.7067194e+08
   4.9740000e+01   1.6430268e+08
   4.9760000e+01   1.5751712e+08
   4.9780000e+01   1.5072034e+08
   4.9800000e+01   1.4440786e+08
   4.9820000e+01   1.3897516e+08
   4.9840000e+01   1.3485847e+08
   4.9860000e+01   1.3231357e+08
   4.9880000e+01   1.3159941e+08
   4.9900000e+01   1.3273640e+08
   4.9920000e+01   1.3573704e+08
   4.9940000e+01   1.4035773e+08
   4.9960000e+01   1.4636674e+08
   4.9980000e+01   1.5330614e+08
   5.0000000e+01   1.6077512e+08


==> data/sig2/sig8_buck_2_example3.dat <==
   3.0000000e+01  -2.4200703e+08
   3.0020000e+01  -2.4200703e+08
   3.0040000e+01  -2.4200703e+08
   3.0060000e+01  -2.4200703e+08
   3.0080000e+01  -2.4200703e+08
   3.0100000e+01  -2.4200703e+08
   3.0120000e+01  -2.4200703e+08
   3.0140000e+01  -2.4200703e+08
   3.0160000e+01  -2.4200703e+08
   3.0180000e+01  -2.4200703e+08
   3.0200000e+01  -2.4200703e+08
   3.0220000e+01  -2.4200703e+08
   3.0240000e+01  -2.4200703e+08
   3.0260000e+01  -2.4200703e+08
   3.0280000e+01  -2.4200703e+08
   3.0300000e+01  -2.4200703e+08
   3.0320000e+01  -2.4200703e+08
   3.0340000e+01  -2.4200703e+08
   3.0360000e+01  -2.4200703e+08
   3.0380000e+01  -2.4200703e+08
   3.0400000e+01  -2.4200703e+08
   3.0420000e+01  -2.4200703e+08
   3.0440000e+01  -2.4200703e+08
   3.0460000e+01  -2.4200703e+08
   3.0480000e+01  -2.4200703e+08
   3.0500000e+01  -2.4200703e+08
   3.0520000e+01  -2.4200703e+08
   3.0540000e+01  -2.4200703e+08
   3.0560000e+01  -2.4200703e+08
   3.0580000e+01  -2.4200703e+08
   3.0600000e+01  -2.4200703e+08
   3.0620000e+01  -2.4200703e+08
   3.0640000e+01  -2.4200703e+08
   3.0660000e+01  -2.4200703e+08
   3.0680000e+01  -2.4200703e+08
   3.0700000e+01  -2.4200703e+08
   3.0720000e+01  -2.4200703e+08
   3.0740000e+01  -2.4200703e+08
   3.0760000e+01  -2.4200703e+08
   3.0780000e+01  -2.4200703e+08
   3.0800000e+01  -2.4200703e+08
   3.0820000e+01  -2.4200703e+08
   3.0840000e+01  -2.4200703e+08
   3.0860000e+01  -2.4200703e+08
   3.0880000e+01  -2.4200703e+08
   3.0900000e+01  -2.4200703e+08
   3.0920000e+01  -2.4200703e+08
   3.0940000e+01  -2.4200703e+08
   3.0960000e+01  -2.4200703e+08
   3.0980000e+01  -2.4200703e+08
   3.1000000e+01  -2.4200703e+08
   3.1020000e+01  -2.4200703e+08
   3.1040000e+01  -2.4200703e+08
   3.1060000e+01  -2.4200703e+08
   3.1080000e+01  -2.4200703e+08
   3.1100000e+01  -2.4200703e+08
   3.1120000e+01  -2.4200703e+08
   3.1140000e+01  -2.4200703e+08
   3.1160000e+01  -2.4200703e+08
   3.1180000e+01  -2.4200703e+08
   3.1200000e+01  -2.4200703e+08
   3.1220000e+01  -2.4200703e+08
   3.1240000e+01  -2.4200703e+08
   3.1260000e+01  -2.4200703e+08
   3.1280000e+01  -2.4200703e+08
   3.1300000e+01  -2.4200703e+08
   3.1320000e+01  -2.4200703e+08
   3.1340000e+01  -2.4200703e+08
   3.1360000e+01  -2.4200703e+08
   3.1380000e+01  -2.4200703e+08
   3.1400000e+01  -2.4200703e+08
   3.1420000e+01  -2.4200703e+08
   3.1440000e+01  -2.4200703e+08
   3.1460000e+01  -2.4200703e+08
   3.1480000e+01  -2.4200703e+08
   3.1500000e+01  -2.4200703e+08
   3.1520000e+01  -2.4200703e+08
   3.1540000e+01  -2.4200703e+08
   3.1560000e+01  -2.4200703e+08
   3.1580000e+01  -2.4200703e+08
   3.1600000e+01  -2.4200703e+08
   3.1620000e+01  -2.4200703e+08
   3.1640000e+01  -2.4200703e+08
   3.1660000e+01  -2.4200703e+08
   3.1680000e+01  -2.4200703e+08
   3.1700000e+01  -2.4200703e+08
   3.1720000e+01  -2.4200703e+08
   3.1740000e+01  -2.4200703e+08
   3.1760000e+01  -2.4200703e+08
   3.1780000e+01  -2.4200703e+08
   3.1800000e+01  -2.4200703e+08
   3.1820000e+01  -2.4200703e+08
   3.1840000e+01  -2.4200703e+08
   3.1860000e+01  -2.4200703e+08
   3.1880000e+01  -2.4200703e+08
   3.1900000e+01  -2.4200703e+08
   3.1920000e+01  -2.4200703e+08
   3.1940000e+01  -2.4200703e+08
   3.1960000e+01  -2.4200703e+08
   3.1980000e+01  -2.4200703e+08
   3.2000000e+01  -2.4200703e+08
   3.2020000e+01  -2.4200703e+08
   3.2040000e+01  -2.4200703e+08
   3.2060000e+01  -2.4200703e+08
   3.2080000e+01  -2.4200703e+08
   3.2100000e+01  -2.4200703e+08
   3.2120000e+01  -2.4200703e+08
   3.2140000e+01  -2.4200703e+08
   3.2160000e+01  -2.4200703e+08
   3.2180000e+01  -2.4200703e+08
   3.2200000e+01  -2.4200703e+08
   3.2220000e+01  -2.4200703e+08
   3.2240000e+01  -2.4200703e+08
   3.2260000e+01  -2.4200703e+08
   3.2280000e+01  -2.4200703e+08
   3.2300000e+01  -2.4200703e+08
   3.2320000e+01  -2.4200703e+08
   3.2340000e+01  -2.4200703e+08
   3.2360000e+01  -2.4200703e+08
   3.2380000e+01  -2.4200703e+08
   3.2400000e+01  -2.4200703e+08
   3.2420000e+01  -2.4200703e+08
   3.2440000e+01  -2.4200703e+08
   3.2460000e+01  -2.4200703e+08
   3.2480000e+01  -2.4200703e+08
   3.2500000e+01  -2.4200703e+08
   3.2520000e+01  -2.4200703e+08
   3.2540000e+01  -2.4200703e+08
   3.2560000e+01  -2.4200703e+08
   3.2580000e+01  -2.4200703e+08
   3.2600000e+01  -2.4200703e+08
   3.2620000e+01  -2.4200703e+08
   3.2640000e+01  -2.4200703e+08
   3.2660000e+01  -2.4200703e+08
   3.2680000e+01  -2.4200703e+08
   3.2700000e+01  -2.4200703e+08
   3.2720000e+01  -2.4200703e+08
   3.2740000e+01  -2.4200703e+08
   3.2760000e+01  -2.4200703e+08
   3.2780000e+01  -2.4200703e+08
   3.2800000e+01  -2.4200703e+08
   3.2820000e+01  -2.4200703e+08
   3.2840000e+01  -2.4200703e+08
   3.2860000e+01  -2.4200703e+08
   3.2880000e+01  -2.4200703e+08
   3.2900000e+01  -2.4200703e+08
   3.2920000e+01  -2.4200703e+08
   3.2940000e+01  -2.4200703e+08
   3.2960000e+01  -2.4200703e+08
   3.2980000e+01  -2.4200703e+08
   3.3000000e+01  -2.4200703e+08
   3.3020000e+01  -2.4200703e+08
   3.3040000e+01  -2.4200703e+08
   3.3060000e+01  -2.4200703e+08
   3.3080000e+01  -2.4200703e+08
   3.3100000e+01  -2.4200703e+08
   3.3120000e+01  -2.4200703e+08
   3.3140000e+01  -2.4200703e+08
   3.3160000e+01  -2.4200703e+08
   3.3180000e+01  -2.4200703e+08
   3.3200000e+01  -2.4200703e+08
   3.3220000e+01  -2.4200703e+08
   3.3240000e+01  -2.4200703e+08
   3.3260000e+01  -2.4200703e+08
   3.3280000e+01  -2.4200703e+08
   3.3300000e+01  -2.4200703e+08
   3.3320000e+01  -2.4200703e+08
   3.3340000e+01  -2.4200703e+08
   3.3360000e+01  -2.4200703e+08
   3.3380000e+01  -2.4200703e+08
   3.3400000e+01  -2.4200703e+08
   3.3420000e+01  -2.4200703e+08
   3.3440000e+01  -2.4200703e+08
   3.3460000e+01  -2.4200703e+08
   3.3480000e+01  -2.4200703e+08
   3.3500000e+01  -2.4200703e+08
   3.3520000e+01  -2.4200703e+08
   3.3540000e+01  -2.4200703e+08
   3.3560000e+01  -2.4200703e+08
   3.3580000e+01  -2.4200703e+08
   3.3600000e+01  -2.4200703e+08
   3.3620000e+01  -2.4200703e+08
   3.3640000e+01  -2.4200703e+08
   3.3660000e+01  -2.4200703e+08
   3.3680000e+01  -2.4200703e+08
   3.3700000e+01  -2.4200703e+08
   3.3720000e+01  -2.4200703e+08
   3.3740000e+01  -2.4200703e+08
   3.3760000e+01  -2.4200703e+08
   3.3780000e+01  -2.4200703e+08
   3.3800000e+01  -2.4200703e+08
   3.3820000e+01  -2.4200703e+08
   3.3840000e+01  -2.4200703e+08
   3.3860000e+01  -2.4200703e+08
   3.3880000e+01  -2.4200703e+08
   3.3900000e+01  -2.4200703e+08
   3.3920000e+01  -2.4200703e+08
   3.3940000e+01  -2.4200703e+08
   3.3960000e+01  -2.4200703e+08
   3.3980000e+01  -2.4200703e+08
   3.4000000e+01  -2.4200703e+08
   3.4020000e+01  -2.4200703e+08
   3.4040000e+01  -2.4200703e+08
   3.4060000e+01  -2.4200703e+08
   3.4080000e+01  -2.4200703e+08
   3.4100000e+01  -2.4200703e+08
   3.4120000e+01  -2.4200703e+08
   3.4140000e+01  -2.4200703e+08
   3.4160000e+01  -2.4200703e+08
   3.4180000e+01  -2.4200703e+08
   3.4200000e+01  -2.4200703e+08
   3.4220000e+01  -2.4200703e+08
   3.4240000e+01  -2.4200703e+08
   3.4260000e+01  -2.4200703e+08
   3.4280000e+01  -2.4200703e+08
   3.4300000e+01  -2.4200703e+08
   3.4320000e+01  -2.4200703e+08
   3.4340000e+01  -2.4200703e+08
   3.4360000e+01  -2.4200703e+08
   3.4380000e+01  -2.4200703e+08
   3.4400000e+01  -2.4200703e+08
   3.4420000e+01  -2.4200703e+08
   3.4440000e+01  -2.4200703e+08
   3.4460000e+01  -2.4200703e+08
   3.4480000e+01  -2.4200703e+08
   3.4500000e+01  -2.4200703e+08
   3.4520000e+01  -2.4200703e+08
   3.4540000e+01  -2.4200703e+08
   3.4560000e+01  -2.4200703e+08
   3.4580000e+01  -2.4200703e+08
   3.4600000e+01  -2.4200703e+08
   3.4620000e+01  -2.4200703e+08
   3.4640000e+01  -2.4200703e+08
   3.4660000e+01  -2.4200703e+08
   3.4680000e+01  -2.4200703e+08
   3.4700000e+01  -2.4200703e+08
   3.4720000e+01  -2.4200703e+08
   3.4740000e+01  -2.4200703e+08
   3.4760000e+01  -2.4200703e+08
   3.4780000e+01  -2.4200703e+08
   3.4800000e+01  -2.4200703e+08
   3.4820000e+01  -2.4200703e+08
   3.4840000e+01  -2.4200703e+08
   3.4860000e+01  -2.4200703e+08
   3.4880000e+01  -2.4200703e+08
   3.4900000e+01  -2.4200703e+08
   3.4920000e+01  -2.4200703e+08
   3.4940000e+01  -2.4200703e+08
   3.4960000e+01  -2.4200703e+08
   3.4980000e+01  -2.4200703e+08
   3.5000000e+01  -2.4200703e+08
   3.5020000e+01  -2.4200703e+08
   3.5040000e+01  -2.4200703e+08
   3.5060000e+01  -2.4200703e+08
   3.5080000e+01  -2.4200703e+08
   3.5100000e+01  -2.4200703e+08
   3.5120000e+01  -2.4200703e+08
   3.5140000e+01  -2.4200703e+08
   3.5160000e+01  -2.4200703e+08
   3.5180000e+01  -2.4200703e+08
   3.5200000e+01  -2.4200703e+08
   3.5220000e+01  -2.4200703e+08
   3.5240000e+01  -2.4200703e+08
   3.5260000e+01  -2.4200703e+08
   3.5280000e+01  -2.4200703e+08
   3.5300000e+01  -2.4200703e+08
   3.5320000e+01  -2.4200703e+08
   3.5340000e+01  -2.4200703e+08
   3.5360000e+01  -2.4200703e+08
   3.5380000e+01  -2.4200703e+08
   3.5400000e+01  -2.4200703e+08
   3.5420000e+01  -2.4200703e+08
   3.5440000e+01  -2.4200703e+08
   3.5460000e+01  -2.4200703e+08
   3.5480000e+01  -2.4200703e+08
   3.5500000e+01  -2.4200703e+08
   3.5520000e+01  -2.4200703e+08
   3.5540000e+01  -2.4200703e+08
   3.5560000e+01  -2.4200703e+08
   3.5580000e+01  -2.4200703e+08
   3.5600000e+01  -2.4200703e+08
   3.5620000e+01  -2.4200703e+08
   3.5640000e+01  -2.4200703e+08
   3.5660000e+01  -2.4200703e+08
   3.5680000e+01  -2.4200703e+08
   3.5700000e+01  -2.4200703e+08
   3.5720000e+01  -2.4200703e+08
   3.5740000e+01  -2.4200703e+08
   3.5760000e+01  -2.4200703e+08
   3.5780000e+01  -2.4200703e+08
   3.5800000e+01  -2.4200703e+08
   3.5820000e+01  -2.4200703e+08
   3.5840000e+01  -2.4200703e+08
   3.5860000e+01  -2.4200703e+08
   3.5880000e+01  -2.4200703e+08
   3.5900000e+01  -2.4200703e+08
   3.5920000e+01  -2.4200703e+08
   3.5940000e+01  -2.4200703e+08
   3.5960000e+01  -2.4200703e+08
   3.5980000e+01  -2.4200703e+08
   3.6000000e+01  -2.4200703e+08
   3.6020000e+01  -2.4200703e+08
   3.6040000e+01  -2.4200703e+08
   3.6060000e+01  -2.4200703e+08
   3.6080000e+01  -2.4200703e+08
   3.6100000e+01  -2.4200703e+08
   3.6120000e+01  -2.4200703e+08
   3.6140000e+01  -2.4200703e+08
   3.6160000e+01  -2.4200703e+08
   3.6180000e+01  -2.4200703e+08
   3.6200000e+01  -2.4200703e+08
   3.6220000e+01  -2.4200703e+08
   3.6240000e+01  -2.4200703e+08
   3.6260000e+01  -2.4200703e+08
   3.6280000e+01  -2.4200703e+08
   3.6300000e+01  -2.4200703e+08
   3.6320000e+01  -2.4200703e+08
   3.6340000e+01  -2.4200703e+08
   3.6360000e+01  -2.4200703e+08
   3.6380000e+01  -2.4200703e+08
   3.6400000e+01  -2.4200703e+08
   3.6420000e+01  -2.4200703e+08
   3.6440000e+01  -2.4200703e+08
   3.6460000e+01  -2.4200703e+08
   3.6480000e+01  -2.4200703e+08
   3.6500000e+01  -2.4200703e+08
   3.6520000e+01  -2.4200703e+08
   3.6540000e+01  -2.4200703e+08
   3.6560000e+01  -2.4200703e+08
   3.6580000e+01  -2.4200703e+08
   3.6600000e+01  -2.4200703e+08
   3.6620000e+01  -2.4200703e+08
   3.6640000e+01  -2.4200703e+08
   3.6660000e+01  -2.4200703e+08
   3.6680000e+01  -2.4200703e+08
   3.6700000e+01  -2.4200703e+08
   3.6720000e+01  -2.4200703e+08
   3.6740000e+01  -2.4200703e+08
   3.6760000e+01  -2.4200703e+08
   3.6780000e+01  -2.4200703e+08
   3.6800000e+01  -2.4200703e+08
   3.6820000e+01  -2.4200703e+08
   3.6840000e+01  -2.4200703e+08
   3.6860000e+01  -2.4200703e+08
   3.6880000e+01  -2.4200703e+08
   3.6900000e+01  -2.4200703e+08
   3.6920000e+01  -2.4200703e+08
   3.6940000e+01  -2.4200703e+08
   3.6960000e+01  -2.4200703e+08
   3.6980000e+01  -2.4200703e+08
   3.7000000e+01  -2.4200703e+08
   3.7020000e+01  -2.4200703e+08
   3.7040000e+01  -2.4200703e+08
   3.7060000e+01  -2.4200703e+08
   3.7080000e+01  -2.4200703e+08
   3.7100000e+01  -2.4200703e+08
   3.7120000e+01  -2.4200703e+08
   3.7140000e+01  -2.4200703e+08
   3.7160000e+01  -2.4200703e+08
   3.7180000e+01  -2.4200703e+08
   3.7200000e+01  -2.4200703e+08
   3.7220000e+01  -2.4200703e+08
   3.7240000e+01  -2.4200703e+08
   3.7260000e+01  -2.4200703e+08
   3.7280000e+01  -2.4200703e+08
   3.7300000e+01  -2.4200703e+08
   3.7320000e+01  -2.4200703e+08
   3.7340000e+01  -2.4200703e+08
   3.7360000e+01  -2.4200703e+08
   3.7380000e+01  -2.4200703e+08
   3.7400000e+01  -2.4200703e+08
   3.7420000e+01  -2.4200703e+08
   3.7440000e+01  -2.4200703e+08
   3.7460000e+01  -2.4200703e+08
   3.7480000e+01  -2.4200703e+08
   3.7500000e+01  -2.4200703e+08
   3.7520000e+01  -2.4200703e+08
   3.7540000e+01  -2.4200703e+08
   3.7560000e+01  -2.4200703e+08
   3.7580000e+01  -2.4200703e+08
   3.7600000e+01  -2.4200703e+08
   3.7620000e+01  -2.4200703e+08
   3.7640000e+01  -2.4200703e+08
   3.7660000e+01  -2.4200703e+08
   3.7680000e+01  -2.4200703e+08
   3.7700000e+01  -2.4200703e+08
   3.7720000e+01  -2.4200703e+08
   3.7740000e+01  -2.4200703e+08
   3.7760000e+01  -2.4200703e+08
   3.7780000e+01  -2.4200703e+08
   3.7800000e+01  -2.4200703e+08
   3.7820000e+01  -2.4200703e+08
   3.7840000e+01  -2.4200703e+08
   3.7860000e+01  -2.4200703e+08
   3.7880000e+01  -2.4200703e+08
   3.7900000e+01  -2.4200703e+08
   3.7920000e+01  -2.4200703e+08
   3.7940000e+01  -2.4200703e+08
   3.7960000e+01  -2.4200703e+08
   3.7980000e+01  -2.4200703e+08
   3.8000000e+01  -2.4200703e+08
   3.8020000e+01  -2.4200703e+08
   3.8040000e+01  -2.4200703e+08
   3.8060000e+01  -2.4200703e+08
   3.8080000e+01  -2.4200703e+08
   3.8100000e+01  -2.4200703e+08
   3.8120000e+01  -2.4200703e+08
   3.8140000e+01  -2.4200703e+08
   3.8160000e+01  -2.4200703e+08
   3.8180000e+01  -2.4200703e+08
   3.8200000e+01  -2.4200703e+08
   3.8220000e+01  -2.4200703e+08
   3.8240000e+01  -2.4200703e+08
   3.8260000e+01  -2.4200703e+08
   3.8280000e+01  -2.4200703e+08
   3.8300000e+01  -2.4200703e+08
   3.8320000e+01  -2.4200703e+08
   3.8340000e+01  -2.4200703e+08
   3.8360000e+01  -2.4200703e+08
   3.8380000e+01  -2.4200703e+08
   3.8400000e+01  -2.4200703e+08
   3.8420000e+01  -2.4200703e+08
   3.8440000e+01  -2.4200703e+08
   3.8460000e+01  -2.4200703e+08
   3.8480000e+01  -2.4200703e+08
   3.8500000e+01  -2.4200703e+08
   3.8520000e+01  -2.4200703e+08
   3.8540000e+01  -2.4200703e+08
   3.8560000e+01  -2.4200703e+08
   3.8580000e+01  -2.4200703e+08
   3.8600000e+01  -2.4200703e+08
   3.8620000e+01  -2.4200703e+08
   3.8640000e+01  -2.4200703e+08
   3.8660000e+01  -2.4200703e+08
   3.8680000e+01  -2.4200703e+08
   3.8700000e+01  -2.4200703e+08
   3.8720000e+01  -2.4200703e+08
   3.8740000e+01  -2.4200703e+08
   3.8760000e+01  -2.4200703e+08
   3.8780000e+01  -2.4200703e+08
   3.8800000e+01  -2.4200703e+08
   3.8820000e+01  -2.4200703e+08
   3.8840000e+01  -2.4200703e+08
   3.8860000e+01  -2.4200703e+08
   3.8880000e+01  -2.4200703e+08
   3.8900000e+01  -2.4200703e+08
   3.8920000e+01  -2.4200703e+08
   3.8940000e+01  -2.4200703e+08
   3.8960000e+01  -2.4200703e+08
   3.8980000e+01  -2.4200703e+08
   3.9000000e+01  -2.4200703e+08
   3.9020000e+01  -2.4200703e+08
   3.9040000e+01  -2.4200703e+08
   3.9060000e+01  -2.4200703e+08
   3.9080000e+01  -2.4200703e+08
   3.9100000e+01  -2.4200703e+08
   3.9120000e+01  -2.4200703e+08
   3.9140000e+01  -2.4200703e+08
   3.9160000e+01  -2.4200703e+08
   3.9180000e+01  -2.4200703e+08
   3.9200000e+01  -2.4200703e+08
   3.9220000e+01  -2.4200703e+08
   3.9240000e+01  -2.4200703e+08
   3.9260000e+01  -2.4200703e+08
   3.9280000e+01  -2.4200703e+08
   3.9300000e+01  -2.4200703e+08
   3.9320000e+01  -2.4200703e+08
   3.9340000e+01  -2.4200703e+08
   3.9360000e+01  -2.4200703e+08
   3.9380000e+01  -2.4200703e+08
   3.9400000e+01  -2.4200703e+08
   3.9420000e+01  -2.4200703e+08
   3.9440000e+01  -2.4200703e+08
   3.9460000e+01  -2.4200703e+08
   3.9480000e+01  -2.4200703e+08
   3.9500000e+01  -2.4200703e+08
   3.9520000e+01  -2.4200703e+08
   3.9540000e+01  -2.4200703e+08
   3.9560000e+01  -2.4200703e+08
   3.9580000e+01  -2.4200703e+08
   3.9600000e+01  -2.4200703e+08
   3.9620000e+01  -2.4200703e+08
   3.9640000e+01  -2.4200703e+08
   3.9660000e+01  -2.4200703e+08
   3.9680000e+01  -2.4200703e+08
   3.9700000e+01  -2.4200703e+08
   3.9720000e+01  -2.4200703e+08
   3.9740000e+01  -2.4200703e+08
   3.9760000e+01  -2.4200703e+08
   3.9780000e+01  -2.4200703e+08
   3.9800000e+01  -2.4200703e+08
   3.9820000e+01  -2.4200703e+08
   3.9840000e+01  -2.4200703e+08
   3.9860000e+01  -2.4200703e+08
   3.9880000e+01  -2.4200703e+08
   3.9900000e+01  -2.4200703e+08
   3.9920000e+01  -2.4200703e+08
   3.9940000e+01  -2.4200703e+08
   3.9960000e+01  -2.4200703e+08
   3.9980000e+01  -2.4200703e+08
   4.0000000e+01  -2.4200703e+08
   4.0020000e+01  -2.4200703e+08
   4.0040000e+01  -2.4200703e+08
   4.0060000e+01  -2.4200703e+08
   4.0080000e+01  -2.4200703e+08
   4.0100000e+01  -2.4200703e+08
   4.0120000e+01  -2.4200703e+08
   4.0140000e+01  -2.4200703e+08
   4.0160000e+01  -2.4200703e+08
   4.0180000e+01  -2.4200703e+08
   4.0200000e+01  -2.4200703e+08
   4.0220000e+01  -2.4200703e+08
   4.0240000e+01  -2.4200703e+08
   4.0260000e+01  -2.4200703e+08
   4.0280000e+01  -2.4200703e+08
   4.0300000e+01  -2.4200703e+08
   4.0320000e+01  -2.4200703e+08
   4.0340000e+01  -2.4200703e+08
   4.0360000e+01  -2.4200703e+08
   4.0380000e+01  -2.4200703e+08
   4.0400000e+01  -2.4200703e+08
   4.0420000e+01  -2.4200703e+08
   4.0440000e+01  -2.4200703e+08
   4.0460000e+01  -2.4200703e+08
   4.0480000e+01  -2.4200703e+08
   4.0500000e+01  -2.4200703e+08
   4.0520000e+01  -2.4200703e+08
   4.0540000e+01  -2.4200703e+08
   4.0560000e+01  -2.4200703e+08
   4.0580000e+01  -2.4200703e+08
   4.0600000e+01  -2.4200703e+08
   4.0620000e+01  -2.4200703e+08
   4.0640000e+01  -2.4200703e+08
   4.0660000e+01  -2.4200703e+08
   4.0680000e+01  -2.4200703e+08
   4.0700000e+01  -2.4200703e+08
   4.0720000e+01  -2.4200703e+08
   4.0740000e+01  -2.4200703e+08
   4.0760000e+01  -2.4200703e+08
   4.0780000e+01  -2.4200703e+08
   4.0800000e+01  -2.4200703e+08
   4.0820000e+01  -2.4200703e+08
   4.0840000e+01  -2.4200703e+08
   4.0860000e+01  -2.4200703e+08
   4.0880000e+01  -2.4200703e+08
   4.0900000e+01  -2.4200703e+08
   4.0920000e+01  -2.4200703e+08
   4.0940000e+01  -2.4200703e+08
   4.0960000e+01  -2.4200703e+08
   4.0980000e+01  -2.4200703e+08
   4.1000000e+01  -2.4200703e+08
   4.1020000e+01  -2.4200703e+08
   4.1040000e+01  -2.4200703e+08
   4.1060000e+01  -2.4200703e+08
   4.1080000e+01  -2.4200703e+08
   4.1100000e+01  -2.4200703e+08
   4.1120000e+01  -2.4200703e+08
   4.1140000e+01  -2.4200703e+08
   4.1160000e+01  -2.4200703e+08
   4.1180000e+01  -2.4200703e+08
   4.1200000e+01  -2.4200703e+08
   4.1220000e+01  -2.4200703e+08
   4.1240000e+01  -2.4200703e+08
   4.1260000e+01  -2.4200703e+08
   4.1280000e+01  -2.4200703e+08
   4.1300000e+01  -2.4200703e+08
   4.1320000e+01  -2.4200703e+08
   4.1340000e+01  -2.4200703e+08
   4.1360000e+01  -2.4200703e+08
   4.1380000e+01  -2.4200703e+08
   4.1400000e+01  -2.4200703e+08
   4.1420000e+01  -2.4200703e+08
   4.1440000e+01  -2.4200703e+08
   4.1460000e+01  -2.4200703e+08
   4.1480000e+01  -2.4200703e+08
   4.1500000e+01  -2.4200703e+08
   4.1520000e+01  -2.4200703e+08
   4.1540000e+01  -2.4200703e+08
   4.1560000e+01  -2.4200703e+08
   4.1580000e+01  -2.4200703e+08
   4.1600000e+01  -2.4200703e+08
   4.1620000e+01  -2.4200703e+08
   4.1640000e+01  -2.4200703e+08
   4.1660000e+01  -2.4200703e+08
   4.1680000e+01  -2.4200703e+08
   4.1700000e+01  -2.4200703e+08
   4.1720000e+01  -2.4200703e+08
   4.1740000e+01  -2.4200703e+08
   4.1760000e+01  -2.4200703e+08
   4.1780000e+01  -2.4200703e+08
   4.1800000e+01  -2.4200703e+08
   4.1820000e+01  -2.4200703e+08
   4.1840000e+01  -2.4200703e+08
   4.1860000e+01  -2.4200703e+08
   4.1880000e+01  -2.4200703e+08
   4.1900000e+01  -2.4200703e+08
   4.1920000e+01  -2.4200703e+08
   4.1940000e+01  -2.4200703e+08
   4.1960000e+01  -2.4200703e+08
   4.1980000e+01  -2.4200703e+08
   4.2000000e+01  -2.4200703e+08
   4.2020000e+01  -2.4200703e+08
   4.2040000e+01  -2.4200703e+08
   4.2060000e+01  -2.4200703e+08
   4.2080000e+01  -2.4200703e+08
   4.2100000e+01  -2.4200703e+08
   4.2120000e+01  -2.4200703e+08
   4.2140000e+01  -2.4200703e+08
   4.2160000e+01  -2.4200703e+08
   4.2180000e+01  -2.4200703e+08
   4.2200000e+01  -2.4200703e+08
   4.2220000e+01  -2.4200703e+08
   4.2240000e+01  -2.4200703e+08
   4.2260000e+01  -2.4200703e+08
   4.2280000e+01  -2.4200703e+08
   4.2300000e+01  -2.4200703e+08
   4.2320000e+01  -2.4200703e+08
   4.2340000e+01  -2.4200703e+08
   4.2360000e+01  -2.4200703e+08
   4.2380000e+01  -2.4200703e+08
   4.2400000e+01  -2.4200703e+08
   4.2420000e+01  -2.4200703e+08
   4.2440000e+01  -2.4200703e+08
   4.2460000e+01  -2.4200703e+08
   4.2480000e+01  -2.4200703e+08
   4.2500000e+01  -2.4200703e+08
   4.2520000e+01  -2.4200703e+08
   4.2540000e+01  -2.4200703e+08
   4.2560000e+01  -2.4200703e+08
   4.2580000e+01  -2.4200703e+08
   4.2600000e+01  -2.4200703e+08
   4.2620000e+01  -2.4200703e+08
   4.2640000e+01  -2.4200703e+08
   4.2660000e+01  -2.4200703e+08
   4.2680000e+01  -2.4200703e+08
   4.2700000e+01  -2.4200703e+08
   4.2720000e+01  -2.4200703e+08
   4.2740000e+01  -2.4200703e+08
   4.2760000e+01  -2.4200703e+08
   4.2780000e+01  -2.4200703e+08
   4.2800000e+01  -2.4200703e+08
   4.2820000e+01  -2.4200703e+08
   4.2840000e+01  -2.4200703e+08
   4.2860000e+01  -2.4200703e+08
   4.2880000e+01  -2.4200703e+08
   4.2900000e+01  -2.4200703e+08
   4.2920000e+01  -2.4200703e+08
   4.2940000e+01  -2.4200703e+08
   4.2960000e+01  -2.4200703e+08
   4.2980000e+01  -2.4200703e+08
   4.3000000e+01  -2.4200703e+08
   4.3020000e+01  -2.4200703e+08
   4.3040000e+01  -2.4200703e+08
   4.3060000e+01  -2.4200703e+08
   4.3080000e+01  -2.4200703e+08
   4.3100000e+01  -2.4200703e+08
   4.3120000e+01  -2.4200703e+08
   4.3140000e+01  -2.4200703e+08
   4.3160000e+01  -2.4200703e+08
   4.3180000e+01  -2.4200703e+08
   4.3200000e+01  -2.4200703e+08
   4.3220000e+01  -2.4200703e+08
   4.3240000e+01  -2.4200703e+08
   4.3260000e+01  -2.4200703e+08
   4.3280000e+01  -2.4200703e+08
   4.3300000e+01  -2.4200703e+08
   4.3320000e+01  -2.4200703e+08
   4.3340000e+01  -2.4200703e+08
   4.3360000e+01  -2.4200703e+08
   4.3380000e+01  -2.4200703e+08
   4.3400000e+01  -2.4200703e+08
   4.3420000e+01  -2.4200703e+08
   4.3440000e+01  -2.4200703e+08
   4.3460000e+01  -2.4200703e+08
   4.3480000e+01  -2.4200703e+08
   4.3500000e+01  -2.4200703e+08
   4.3520000e+01  -2.4200703e+08
   4.3540000e+01  -2.4200703e+08
   4.3560000e+01  -2.4200703e+08
   4.3580000e+01  -2.4200703e+08
   4.3600000e+01  -2.4200703e+08
   4.3620000e+01  -2.4200703e+08
   4.3640000e+01  -2.4200703e+08
   4.3660000e+01  -2.4200703e+08
   4.3680000e+01  -2.4200703e+08
   4.3700000e+01  -2.4200703e+08
   4.3720000e+01  -2.4200703e+08
   4.3740000e+01  -2.4200703e+08
   4.3760000e+01  -2.4200703e+08
   4.3780000e+01  -2.4200703e+08
   4.3800000e+01  -2.4200703e+08
   4.3820000e+01  -2.4200703e+08
   4.3840000e+01  -2.4200703e+08
   4.3860000e+01  -2.4200703e+08
   4.3880000e+01  -2.4200703e+08
   4.3900000e+01  -2.4200703e+08
   4.3920000e+01  -2.4200703e+08
   4.3940000e+01  -2.4200703e+08
   4.3960000e+01  -2.4200703e+08
   4.3980000e+01  -2.4200703e+08
   4.4000000e+01  -2.4200703e+08
   4.4020000e+01  -2.4200703e+08
   4.4040000e+01  -2.4200703e+08
   4.4060000e+01  -2.4200703e+08
   4.4080000e+01  -2.4200703e+08
   4.4100000e+01  -2.4200703e+08
   4.4120000e+01  -2.4200703e+08
   4.4140000e+01  -2.4200703e+08
   4.4160000e+01  -2.4200703e+08
   4.4180000e+01  -2.4200703e+08
   4.4200000e+01  -2.4200703e+08
   4.4220000e+01  -2.4200703e+08
   4.4240000e+01  -2.4200703e+08
   4.4260000e+01  -2.4200703e+08
   4.4280000e+01  -2.4200703e+08
   4.4300000e+01  -2.4200703e+08
   4.4320000e+01  -2.4200703e+08
   4.4340000e+01  -2.4200703e+08
   4.4360000e+01  -2.4200703e+08
   4.4380000e+01  -2.4200703e+08
   4.4400000e+01  -2.4200703e+08
   4.4420000e+01  -2.4200703e+08
   4.4440000e+01  -2.4200703e+08
   4.4460000e+01  -2.4200703e+08
   4.4480000e+01  -2.4200703e+08
   4.4500000e+01  -2.4200703e+08
   4.4520000e+01  -2.4200703e+08
   4.4540000e+01  -2.4200703e+08
   4.4560000e+01  -2.4200703e+08
   4.4580000e+01  -2.4200703e+08
   4.4600000e+01  -2.4200703e+08
   4.4620000e+01  -2.4200703e+08
   4.4640000e+01  -2.4200703e+08
   4.4660000e+01  -2.4200703e+08
   4.4680000e+01  -2.4200703e+08
   4.4700000e+01  -2.4200703e+08
   4.4720000e+01  -2.4200703e+08
   4.4740000e+01  -2.4200703e+08
   4.4760000e+01  -2.4200703e+08
   4.4780000e+01  -2.4200703e+08
   4.4800000e+01  -2.4200703e+08
   4.4820000e+01  -2.4200703e+08
   4.4840000e+01  -2.4200703e+08
   4.4860000e+01  -2.4200703e+08
   4.4880000e+01  -2.4200703e+08
   4.4900000e+01  -2.4200703e+08
   4.4920000e+01  -2.4200703e+08
   4.4940000e+01  -2.4200703e+08
   4.4960000e+01  -2.4200703e+08
   4.4980000e+01  -2.4200703e+08
   4.5000000e+01  -2.4200703e+08
   4.5020000e+01  -2.4200703e+08
   4.5040000e+01  -2.4200703e+08
   4.5060000e+01  -2.4200703e+08
   4.5080000e+01  -2.4200703e+08
   4.5100000e+01  -2.4200703e+08
   4.5120000e+01  -2.4200703e+08
   4.5140000e+01  -2.4200703e+08
   4.5160000e+01  -2.4200703e+08
   4.5180000e+01  -2.4200703e+08
   4.5200000e+01  -2.4200703e+08
   4.5220000e+01  -2.4200703e+08
   4.5240000e+01  -2.4200703e+08
   4.5260000e+01  -2.4200703e+08
   4.5280000e+01  -2.4200703e+08
   4.5300000e+01  -2.4200703e+08
   4.5320000e+01  -2.4200703e+08
   4.5340000e+01  -2.4200703e+08
   4.5360000e+01  -2.4200703e+08
   4.5380000e+01  -2.4200703e+08
   4.5400000e+01  -2.4200703e+08
   4.5420000e+01  -2.4200703e+08
   4.5440000e+01  -2.4200703e+08
   4.5460000e+01  -2.4200703e+08
   4.5480000e+01  -2.4200703e+08
   4.5500000e+01  -2.4200703e+08
   4.5520000e+01  -2.4200703e+08
   4.5540000e+01  -2.4200703e+08
   4.5560000e+01  -2.4200703e+08
   4.5580000e+01  -2.4200703e+08
   4.5600000e+01  -2.4200703e+08
   4.5620000e+01  -2.4200703e+08
   4.5640000e+01  -2.4200703e+08
   4.5660000e+01  -2.4200703e+08
   4.5680000e+01  -2.4200703e+08
   4.5700000e+01  -2.4200703e+08
   4.5720000e+01  -2.4200703e+08
   4.5740000e+01  -2.4200703e+08
   4.5760000e+01  -2.4200703e+08
   4.5780000e+01  -2.4200703e+08
   4.5800000e+01  -2.4200703e+08
   4.5820000e+01  -2.4200703e+08
   4.5840000e+01  -2.4200703e+08
   4.5860000e+01  -2.4200703e+08
   4.5880000e+01  -2.4200703e+08
   4.5900000e+01  -2.4200703e+08
   4.5920000e+01  -2.4200703e+08
   4.5940000e+01  -2.4200703e+08
   4.5960000e+01  -2.4200703e+08
   4.5980000e+01  -2.4200703e+08
   4.6000000e+01  -2.4200703e+08
   4.6020000e+01  -2.4200703e+08
   4.6040000e+01  -2.4200703e+08
   4.6060000e+01  -2.4200703e+08
   4.6080000e+01  -2.4200703e+08
   4.6100000e+01  -2.4200703e+08
   4.6120000e+01  -2.4200703e+08
   4.6140000e+01  -2.4200703e+08
   4.6160000e+01  -2.4200703e+08
   4.6180000e+01  -2.4200703e+08
   4.6200000e+01  -2.4200703e+08
   4.6220000e+01  -2.4200703e+08
   4.6240000e+01  -2.4200703e+08
   4.6260000e+01  -2.4200703e+08
   4.6280000e+01  -2.4200703e+08
   4.6300000e+01  -2.4200703e+08
   4.6320000e+01  -2.4200703e+08
   4.6340000e+01  -2.4200703e+08
   4.6360000e+01  -2.4200703e+08
   4.6380000e+01  -2.4200703e+08
   4.6400000e+01  -2.4200703e+08
   4.6420000e+01  -2.4200703e+08
   4.6440000e+01  -2.4200703e+08
   4.6460000e+01  -2.4200703e+08
   4.6480000e+01  -2.4200703e+08
   4.6500000e+01  -2.4200703e+08
   4.6520000e+01  -2.4200703e+08
   4.6540000e+01  -2.4200703e+08
   4.6560000e+01  -2.4200703e+08
   4.6580000e+01  -2.4200703e+08
   4.6600000e+01  -2.4200703e+08
   4.6620000e+01  -2.4200703e+08
   4.6640000e+01  -2.4200703e+08
   4.6660000e+01  -2.4200703e+08
   4.6680000e+01  -2.4200703e+08
   4.6700000e+01  -2.4200703e+08
   4.6720000e+01  -2.4200703e+08
   4.6740000e+01  -2.4200703e+08
   4.6760000e+01  -2.4200703e+08
   4.6780000e+01  -2.4200703e+08
   4.6800000e+01  -2.4200703e+08
   4.6820000e+01  -2.4200703e+08
   4.6840000e+01  -2.4200703e+08
   4.6860000e+01  -2.4200703e+08
   4.6880000e+01  -2.4200703e+08
   4.6900000e+01  -2.4200703e+08
   4.6920000e+01  -2.4200703e+08
   4.6940000e+01  -2.4200703e+08
   4.6960000e+01  -2.4200703e+08
   4.6980000e+01  -2.4200703e+08
   4.7000000e+01  -2.4200703e+08
   4.7020000e+01  -2.4200703e+08
   4.7040000e+01  -2.4200703e+08
   4.7060000e+01  -2.4200703e+08
   4.7080000e+01  -2.4200703e+08
   4.7100000e+01  -2.4200703e+08
   4.7120000e+01  -2.4200703e+08
   4.7140000e+01  -2.4200703e+08
   4.7160000e+01  -2.4200703e+08
   4.7180000e+01  -2.4200703e+08
   4.7200000e+01  -2.4200703e+08
   4.7220000e+01  -2.4200703e+08
   4.7240000e+01  -2.4200703e+08
   4.7260000e+01  -2.4200703e+08
   4.7280000e+01  -2.4200703e+08
   4.7300000e+01  -2.4200703e+08
   4.7320000e+01  -2.4200703e+08
   4.7340000e+01  -2.4200703e+08
   4.7360000e+01  -2.4200703e+08
   4.7380000e+01  -2.4200703e+08
   4.7400000e+01  -2.4200703e+08
   4.7420000e+01  -2.4200703e+08
   4.7440000e+01  -2.4200703e+08
   4.7460000e+01  -2.4200703e+08
   4.7480000e+01  -2.4200703e+08
   4.7500000e+01  -2.4200703e+08
   4.7520000e+01  -2.4200703e+08
   4.7540000e+01  -2.4200703e+08
   4.7560000e+01  -2.4200703e+08
   4.7580000e+01  -2.4200703e+08
   4.7600000e+01  -2.4200703e+08
   4.7620000e+01  -2.4200703e+08
   4.7640000e+01  -2.4200703e+08
   4.7660000e+01  -2.4200703e+08
   4.7680000e+01  -2.4200703e+08
   4.7700000e+01  -2.4200703e+08
   4.7720000e+01  -2.4200703e+08
   4.7740000e+01  -2.4200703e+08
   4.7760000e+01  -2.4200703e+08
   4.7780000e+01  -2.4200703e+08
   4.7800000e+01  -2.4200703e+08
   4.7820000e+01  -2.4200703e+08
   4.7840000e+01  -2.4200703e+08
   4.7860000e+01  -2.4200703e+08
   4.7880000e+01  -2.4200703e+08
   4.7900000e+01  -2.4200703e+08
   4.7920000e+01  -2.4200703e+08
   4.7940000e+01  -2.4200703e+08
   4.7960000e+01  -2.4200703e+08
   4.7980000e+01  -2.4200703e+08
   4.8000000e+01  -2.4200703e+08
   4.8020000e+01  -2.4200703e+08
   4.8040000e+01  -2.4200703e+08
   4.8060000e+01  -2.4200703e+08
   4.8080000e+01  -2.4200703e+08
   4.8100000e+01  -2.4200703e+08
   4.8120000e+01  -2.4200703e+08
   4.8140000e+01  -2.4200703e+08
   4.8160000e+01  -2.4200703e+08
   4.8180000e+01  -2.4200703e+08
   4.8200000e+01  -2.4200703e+08
   4.8220000e+01  -2.4200703e+08
   4.8240000e+01  -2.4200703e+08
   4.8260000e+01  -2.4200703e+08
   4.8280000e+01  -2.4200703e+08
   4.8300000e+01  -2.4200703e+08
   4.8320000e+01  -2.4200703e+08
   4.8340000e+01  -2.4200703e+08
   4.8360000e+01  -2.4200703e+08
   4.8380000e+01  -2.4200703e+08
   4.8400000e+01  -2.4200703e+08
   4.8420000e+01  -2.4200703e+08
   4.8440000e+01  -2.4200703e+08
   4.8460000e+01  -2.4200703e+08
   4.8480000e+01  -2.4200703e+08
   4.8500000e+01  -2.4200703e+08
   4.8520000e+01  -2.4200703e+08
   4.8540000e+01  -2.4200703e+08
   4.8560000e+01  -2.4200703e+08
   4.8580000e+01  -2.4200703e+08
   4.8600000e+01  -2.4200703e+08
   4.8620000e+01  -2.4200703e+08
   4.8640000e+01  -2.4200703e+08
   4.8660000e+01  -2.4200703e+08
   4.8680000e+01  -2.4200703e+08
   4.8700000e+01  -2.4200703e+08
   4.8720000e+01  -2.4200703e+08
   4.8740000e+01  -2.4200703e+08
   4.8760000e+01  -2.4200703e+08
   4.8780000e+01  -2.4200703e+08
   4.8800000e+01  -2.4200703e+08
   4.8820000e+01  -2.4200703e+08
   4.8840000e+01  -2.4200703e+08
   4.8860000e+01  -2.4200703e+08
   4.8880000e+01  -2.4200703e+08
   4.8900000e+01  -2.4200703e+08
   4.8920000e+01  -2.4200703e+08
   4.8940000e+01  -2.4200703e+08
   4.8960000e+01  -2.4200703e+08
   4.8980000e+01  -2.4200703e+08
   4.9000000e+01  -2.4200703e+08
   4.9020000e+01  -2.4200703e+08
   4.9040000e+01  -2.4200703e+08
   4.9060000e+01  -2.4200703e+08
   4.9080000e+01  -2.4200703e+08
   4.9100000e+01  -2.4200703e+08
   4.9120000e+01  -2.4200703e+08
   4.9140000e+01  -2.4200703e+08
   4.9160000e+01  -2.4200703e+08
   4.9180000e+01  -2.4200703e+08
   4.9200000e+01  -2.4200703e+08
   4.9220000e+01  -2.4200703e+08
   4.9240000e+01  -2.4200703e+08
   4.9260000e+01  -2.4200703e+08
   4.9280000e+01  -2.4200703e+08
   4.9300000e+01  -2.4200703e+08
   4.9320000e+01  -2.4200703e+08
   4.9340000e+01  -2.4200703e+08
   4.9360000e+01  -2.4200703e+08
   4.9380000e+01  -2.4200703e+08
   4.9400000e+01  -2.4200703e+08
   4.9420000e+01  -2.4200703e+08
   4.9440000e+01  -2.4200703e+08
   4.9460000e+01  -2.4200703e+08
   4.9480000e+01  -2.4200703e+08
   4.9500000e+01  -2.4200703e+08
   4.9520000e+01  -2.4200703e+08
   4.9540000e+01  -2.4200703e+08
   4.9560000e+01  -2.4200703e+08
   4.9580000e+01  -2.4200703e+08
   4.9600000e+01  -2.4200703e+08
   4.9620000e+01  -2.4200703e+08
   4.9640000e+01  -2.4200703e+08
   4.9660000e+01  -2.4200703e+08
   4.9680000e+01  -2.4200703e+08
   4.9700000e+01  -2.4200703e+08
   4.9720000e+01  -2.4200703e+08
   4.9740000e+01  -2.4200703e+08
   4.9760000e+01  -2.4200703e+08
   4.9780000e+01  -2.4200703e+08
   4.9800000e+01  -2.4200703e+08
   4.9820000e+01  -2.4200703e+08
   4.9840000e+01  -2.4200703e+08
   4.9860000e+01  -2.4200703e+08
   4.9880000e+01  -2.4200703e+08
   4.9900000e+01  -2.4200703e+08
   4.9920000e+01  -2.4200703e+08
   4.9940000e+01  -2.4200703e+08
   4.9960000e+01  -2.4200703e+08
   4.9980000e+01  -2.4200703e+08
   5.0000000e+01  -2.4200703e+08


==> data/sig2/sig9_2_example3.dat <==
   3.0000000e+01   6.8167249e+07
   3.0020000e+01   7.1461123e+07
   3.0040000e+01   7.4579915e+07
   3.0060000e+01   7.7229800e+07
   3.0080000e+01   7.9326726e+07
   3.0100000e+01   8.0653123e+07
   3.0120000e+01   8.1211183e+07
   3.0140000e+01   8.0904383e+07
   3.0160000e+01   7.9833828e+07
   3.0180000e+01   7.8033940e+07
   3.0200000e+01   7.5682323e+07
   3.0220000e+01   7.2924028e+07
   3.0240000e+01   6.9962464e+07
   3.0260000e+01   6.7004201e+07
   3.0280000e+01   6.4225634e+07
   3.0300000e+01   6.1825373e+07
   3.0320000e+01   5.9915065e+07
   3.0340000e+01   5.8623992e+07
   3.0360000e+01   5.7976305e+07
   3.0380000e+01   5.8005612e+07
   3.0400000e+01   5.8643665e+07
   3.0420000e+01   5.9838393e+07
   3.0440000e+01   6.1449588e+07
   3.0460000e+01   6.3373733e+07
   3.0480000e+01   6.5436589e+07
   3.0500000e+01   6.7533135e+07
   3.0520000e+01   6.9491224e+07
   3.0540000e+01   7.1255029e+07
   3.0560000e+01   7.2681261e+07
   3.0580000e+01   7.3789936e+07
   3.0600000e+01   7.4485251e+07
   3.0620000e+01   7.4855930e+07
   3.0640000e+01   7.4855886e+07
   3.0660000e+01   7.4617091e+07
   3.0680000e+01   7.4121794e+07
   3.0700000e+01   7.3516891e+07
   3.0720000e+01   7.2782562e+07
   3.0740000e+01   7.2051477e+07
   3.0760000e+01   7.1284650e+07
   3.0780000e+01   7.0576792e+07
   3.0800000e+01   6.9870183e+07
   3.0820000e+01   6.9217165e+07
   3.0840000e+01   6.8552984e+07
   3.0860000e+01   6.7901543e+07
   3.0880000e+01   6.7214383e+07
   3.0900000e+01   6.6502338e+07
   3.0920000e+01   6.5762839e+07
   3.0940000e+01   6.5003582e+07
   3.0960000e+01   6.4281259e+07
   3.0980000e+01   6.3610284e+07
   3.1000000e+01   6.3088454e+07
   3.1020000e+01   6.2741356e+07
   3.1040000e+01   6.2670684e+07
   3.1060000e+01   6.2899476e+07
   3.1080000e+01   6.3497292e+07
   3.1100000e+01   6.4458319e+07
   3.1120000e+01   6.5792134e+07
   3.1140000e+01   6.7445654e+07
   3.1160000e+01   6.9354995e+07
   3.1180000e+01   7.1418041e+07
   3.1200000e+01   7.3511911e+07
   3.1220000e+01   7.5497707e+07
   3.1240000e+01   7.7235784e+07
   3.1260000e+01   7.8580162e+07
   3.1280000e+01   7.9422630e+07
   3.1300000e+01   7.9657229e+07
   3.1320000e+01   7.9243457e+07
   3.1340000e+01   7.8158058e+07
   3.1360000e+01   7.6450875e+07
   3.1380000e+01   7.4193088e+07
   3.1400000e+01   7.1529421e+07
   3.1420000e+01   6.8602685e+07
   3.1440000e+01   6.5627595e+07
   3.1460000e+01   6.2773349e+07
   3.1480000e+01   6.0274332e+07
   3.1500000e+01   5.8267455e+07
   3.1520000e+01   5.6952406e+07
   3.1540000e+01   5.6375408e+07
   3.1560000e+01   5.6658187e+07
   3.1580000e+01   5.7723841e+07
   3.1600000e+01   5.9589437e+07
   3.1620000e+01   6.2063597e+07
   3.1640000e+01   6.5060709e+07
   3.1660000e+01   6.8313845e+07
   3.1680000e+01   7.1675619e+07
   3.1700000e+01   7.4856474e+07
   3.1720000e+01   7.7712114e+07
   3.1740000e+01   7.9991071e+07
   3.1760000e+01   8.1610346e+07
   3.1780000e+01   8.2413357e+07
   3.1800000e+01   8.2412578e+07
   3.1820000e+01   8.1576435e+07
   3.1840000e+01   8.0018700e+07
   3.1860000e+01   7.7826438e+07
   3.1880000e+01   7.5186066e+07
   3.1900000e+01   7.2271829e+07
   3.1920000e+01   6.9283228e+07
   3.1940000e+01   6.6435268e+07
   3.1960000e+01   6.3877383e+07
   3.1980000e+01   6.1807026e+07
   3.2000000e+01   6.0285358e+07
   3.2020000e+01   5.9438444e+07
   3.2040000e+01   5.9229476e+07
   3.2060000e+01   5.9690357e+07
   3.2080000e+01   6.0696943e+07
   3.2100000e+01   6.2202031e+07
   3.2120000e+01   6.4025081e+07
   3.2140000e+01   6.6076034e+07
   3.2160000e+01   6.8164535e+07
   3.2180000e+01   7.0200861e+07
   3.2200000e+01   7.2025971e+07
   3.2220000e+01   7.3593022e+07
   3.2240000e+01   7.4794047e+07
   3.2260000e+01   7.5650154e+07
   3.2280000e+01   7.6107856e+07
   3.2300000e+01   7.6247883e+07
   3.2320000e+01   7.6064826e+07
   3.2340000e+01   7.5666719e+07
   3.2360000e+01   7.5075631e+07
   3.2380000e+01   7.4395063e+07
   3.2400000e+01   7.3644021e+07
   3.2420000e+01   7.2900523e+07
   3.2440000e+01   7.2160422e+07
   3.2460000e+01   7.1464642e+07
   3.2480000e+01   7.0787948e+07
   3.2500000e+01   7.0136510e+07
   3.2520000e+01   6.9480071e+07
   3.2540000e+01   6.8808505e+07
   3.2560000e+01   6.8107965e+07
   3.2580000e+01   6.7371853e+07
   3.2600000e+01   6.6626525e+07
   3.2620000e+01   6.5875290e+07
   3.2640000e+01   6.5197460e+07
   3.2660000e+01   6.4603075e+07
   3.2680000e+01   6.4208134e+07
   3.2700000e+01   6.4024196e+07
   3.2720000e+01   6.4162622e+07
   3.2740000e+01   6.4624590e+07
   3.2760000e+01   6.5474304e+07
   3.2780000e+01   6.6683272e+07
   3.2800000e+01   6.8241062e+07
   3.2820000e+01   7.0077956e+07
   3.2840000e+01   7.2101408e+07
   3.2860000e+01   7.4207262e+07
   3.2880000e+01   7.6241854e+07
   3.2900000e+01   7.8085148e+07
   3.2920000e+01   7.9574327e+07
   3.2940000e+01   8.0598227e+07
   3.2960000e+01   8.1046315e+07
   3.2980000e+01   8.0849561e+07
   3.3000000e+01   7.9991942e+07
   3.3020000e+01   7.8477874e+07
   3.3040000e+01   7.6400539e+07
   3.3060000e+01   7.3842855e+07
   3.3080000e+01   7.0998166e+07
   3.3100000e+01   6.7998488e+07
   3.3120000e+01   6.5101113e+07
   3.3140000e+01   6.2439647e+07
   3.3160000e+01   6.0273687e+07
   3.3180000e+01   5.8689104e+07
   3.3200000e+01   5.7883378e+07
   3.3220000e+01   5.7851961e+07
   3.3240000e+01   5.8687072e+07
   3.3260000e+01   6.0274425e+07
   3.3280000e+01   6.2583808e+07
   3.3300000e+01   6.5413085e+07
   3.3320000e+01   6.8618029e+07
   3.3340000e+01   7.1964213e+07
   3.3360000e+01   7.5234619e+07
   3.3380000e+01   7.8224187e+07
   3.3400000e+01   8.0711879e+07
   3.3420000e+01   8.2572384e+07
   3.3440000e+01   8.3647718e+07
   3.3460000e+01   8.3926664e+07
   3.3480000e+01   8.3352515e+07
   3.3500000e+01   8.2036030e+07
   3.3520000e+01   8.0025804e+07
   3.3540000e+01   7.7527444e+07
   3.3560000e+01   7.4667118e+07
   3.3580000e+01   7.1695782e+07
   3.3600000e+01   6.8760315e+07
   3.3620000e+01   6.6106783e+07
   3.3640000e+01   6.3835591e+07
   3.3660000e+01   6.2144849e+07
   3.3680000e+01   6.1043024e+07
   3.3700000e+01   6.0647391e+07
   3.3720000e+01   6.0865943e+07
   3.3740000e+01   6.1726054e+07
   3.3760000e+01   6.3054604e+07
   3.3780000e+01   6.4812037e+07
   3.3800000e+01   6.6781133e+07
   3.3820000e+01   6.8895990e+07
   3.3840000e+01   7.0944235e+07
   3.3860000e+01   7.2871820e+07
   3.3880000e+01   7.4515677e+07
   3.3900000e+01   7.5862224e+07
   3.3920000e+01   7.6818168e+07
   3.3940000e+01   7.7423261e+07
   3.3960000e+01   7.7651181e+07
   3.3980000e+01   7.7580531e+07
   3.4000000e+01   7.7239700e+07
   3.4020000e+01   7.6708556e+07
   3.4040000e+01   7.6051276e+07
   3.4060000e+01   7.5314288e+07
   3.4080000e+01   7.4569987e+07
   3.4100000e+01   7.3818256e+07
   3.4120000e+01   7.3116436e+07
   3.4140000e+01   7.2422921e+07
   3.4160000e+01   7.1776345e+07
   3.4180000e+01   7.1110939e+07
   3.4200000e+01   7.0457688e+07
   3.4220000e+01   6.9755807e+07
   3.4240000e+01   6.9040943e+07
   3.4260000e+01   6.8285639e+07
   3.4280000e+01   6.7542191e+07
   3.4300000e+01   6.6822326e+07
   3.4320000e+01   6.6205228e+07
   3.4340000e+01   6.5722681e+07
   3.4360000e+01   6.5474440e+07
   3.4380000e+01   6.5486107e+07
   3.4400000e+01   6.5847932e+07
   3.4420000e+01   6.6556350e+07
   3.4440000e+01   6.7656745e+07
   3.4460000e+01   6.9095675e+07
   3.4480000e+01   7.0855587e+07
   3.4500000e+01   7.2823090e+07
   3.4520000e+01   7.4921312e+07
   3.4540000e+01   7.6991034e+07
   3.4560000e+01   7.8919564e+07
   3.4580000e+01   8.0535653e+07
   3.4600000e+01   8.1736080e+07
   3.4620000e+01   8.2373921e+07
   3.4640000e+01   8.2410768e+07
   3.4660000e+01   8.1755988e+07
   3.4680000e+01   8.0472567e+07
   3.4700000e+01   7.8551381e+07
   3.4720000e+01   7.6157249e+07
   3.4740000e+01   7.3366282e+07
   3.4760000e+01   7.0416441e+07
   3.4780000e+01   6.7438611e+07
   3.4800000e+01   6.4696663e+07
   3.4820000e+01   6.2323200e+07
   3.4840000e+01   6.0547637e+07
   3.4860000e+01   5.9452010e+07
   3.4880000e+01   5.9173784e+07
   3.4900000e+01   5.9706138e+07
   3.4920000e+01   6.1063609e+07
   3.4940000e+01   6.3136129e+07
   3.4960000e+01   6.5817652e+07
   3.4980000e+01   6.8918727e+07
   3.5000000e+01   7.2238679e+07
   3.5020000e+01   7.5569307e+07
   3.5040000e+01   7.8660708e+07
   3.5060000e+01   8.1355328e+07
   3.5080000e+01   8.3416887e+07
   3.5100000e+01   8.4788536e+07
   3.5120000e+01   8.5308079e+07
   3.5140000e+01   8.5042088e+07
   3.5160000e+01   8.3933720e+07
   3.5180000e+01   8.2166059e+07
   3.5200000e+01   7.9783337e+07
   3.5220000e+01   7.7044046e+07
   3.5240000e+01   7.4063301e+07
   3.5260000e+01   7.1111307e+07
   3.5280000e+01   6.8323570e+07
   3.5300000e+01   6.5924445e+07
   3.5320000e+01   6.4008752e+07
   3.5340000e+01   6.2720400e+07
   3.5360000e+01   6.2068870e+07
   3.5380000e+01   6.2102641e+07
   3.5400000e+01   6.2740193e+07
   3.5420000e+01   6.3939017e+07
   3.5440000e+01   6.5553364e+07
   3.5460000e+01   6.7480438e+07
   3.5480000e+01   6.9549569e+07
   3.5500000e+01   7.1645431e+07
   3.5520000e+01   7.3614885e+07
   3.5540000e+01   7.5370492e+07
   3.5560000e+01   7.6814293e+07
   3.5580000e+01   7.7907486e+07
   3.5600000e+01   7.8623187e+07
   3.5620000e+01   7.8975046e+07
   3.5640000e+01   7.8995290e+07
   3.5660000e+01   7.8735028e+07
   3.5680000e+01   7.8262386e+07
   3.5700000e+01   7.7630361e+07
   3.5720000e+01   7.6924094e+07
   3.5740000e+01   7.6160287e+07
   3.5760000e+01   7.5424918e+07
   3.5780000e+01   7.4682999e+07
   3.5800000e+01   7.4007100e+07
   3.5820000e+01   7.3322264e+07
   3.5840000e+01   7.2685174e+07
   3.5860000e+01   7.2007136e+07
   3.5880000e+01   7.1339135e+07
   3.5900000e+01   7.0611048e+07
   3.5920000e+01   6.9877321e+07
   3.5940000e+01   6.9115975e+07
   3.5960000e+01   6.8386570e+07
   3.5980000e+01   6.7722927e+07
   3.6000000e+01   6.7189268e+07
   3.6020000e+01   6.6850609e+07
   3.6040000e+01   6.6770850e+07
   3.6060000e+01   6.7005120e+07
   3.6080000e+01   6.7598861e+07
   3.6100000e+01   6.8561750e+07
   3.6120000e+01   6.9897639e+07
   3.6140000e+01   7.1547635e+07
   3.6160000e+01   7.3466557e+07
   3.6180000e+01   7.5520048e+07
   3.6200000e+01   7.7628462e+07
   3.6220000e+01   7.9601874e+07
   3.6240000e+01   8.1354422e+07
   3.6260000e+01   8.2685648e+07
   3.6280000e+01   8.3541550e+07
   3.6300000e+01   8.3759624e+07
   3.6320000e+01   8.3360281e+07
   3.6340000e+01   8.2253910e+07
   3.6360000e+01   8.0559866e+07
   3.6380000e+01   7.8282173e+07
   3.6400000e+01   7.5624082e+07
   3.6420000e+01   7.2685389e+07
   3.6440000e+01   6.9705070e+07
   3.6460000e+01   6.6849655e+07
   3.6480000e+01   6.4335185e+07
   3.6500000e+01   6.2339211e+07
   3.6520000e+01   6.0998760e+07
   3.6540000e+01   6.0445914e+07
   3.6560000e+01   6.0694852e+07
   3.6580000e+01   6.1794617e+07
   3.6600000e+01   6.3623867e+07
   3.6620000e+01   6.6134670e+07
   3.6640000e+01   6.9098312e+07
   3.6660000e+01   7.2386696e+07
   3.6680000e+01   7.5716539e+07
   3.6700000e+01   7.8932863e+07
   3.6720000e+01   8.1753932e+07
   3.6740000e+01   8.4069125e+07
   3.6760000e+01   8.5650967e+07
   3.6780000e+01   8.6487920e+07
   3.6800000e+01   8.6449162e+07
   3.6820000e+01   8.5642451e+07
   3.6840000e+01   8.4047541e+07
   3.6860000e+01   8.1879344e+07
   3.6880000e+01   7.9205598e+07
   3.6900000e+01   7.6306931e+07
   3.6920000e+01   7.3294388e+07
   3.6940000e+01   7.0450753e+07
   3.6960000e+01   6.7880221e+07
   3.6980000e+01   6.5806458e+07
   3.7000000e+01   6.4278708e+07
   3.7020000e+01   6.3427341e+07
   3.7040000e+01   6.3214493e+07
   3.7060000e+01   6.3671780e+07
   3.7080000e+01   6.4677328e+07
   3.7100000e+01   6.6177319e+07
   3.7120000e+01   6.8003299e+07
   3.7140000e+01   7.0046675e+07
   3.7160000e+01   7.2140877e+07
   3.7180000e+01   7.4166785e+07
   3.7200000e+01   7.6000687e+07
   3.7220000e+01   7.7551791e+07
   3.7240000e+01   7.8766510e+07
   3.7260000e+01   7.9600337e+07
   3.7280000e+01   8.0074193e+07
   3.7300000e+01   8.0190614e+07
   3.7320000e+01   8.0020278e+07
   3.7340000e+01   7.9602220e+07
   3.7360000e+01   7.9018946e+07
   3.7380000e+01   7.8320835e+07
   3.7400000e+01   7.7576554e+07
   3.7420000e+01   7.6814632e+07
   3.7440000e+01   7.6082274e+07
   3.7460000e+01   7.5367611e+07
   3.7480000e+01   7.4698079e+07
   3.7500000e+01   7.4028866e+07
   3.7520000e+01   7.3378343e+07
   3.7540000e+01   7.2689886e+07
   3.7560000e+01   7.1993775e+07
   3.7580000e+01   7.1243267e+07
   3.7600000e+01   7.0497456e+07
   3.7620000e+01   6.9738515e+07
   3.7640000e+01   6.9052543e+07
   3.7660000e+01   6.8457049e+07
   3.7680000e+01   6.8050650e+07
   3.7700000e+01   6.7865425e+07
   3.7720000e+01   6.7997175e+07
   3.7740000e+01   6.8451497e+07
   3.7760000e+01   6.9303217e+07
   3.7780000e+01   7.0497102e+07
   3.7800000e+01   7.2065297e+07
   3.7820000e+01   7.3880042e+07
   3.7840000e+01   7.5921666e+07
   3.7860000e+01   7.7998790e+07
   3.7880000e+01   8.0056364e+07
   3.7900000e+01   8.1868572e+07
   3.7920000e+01   8.3378414e+07
   3.7940000e+01   8.4375080e+07
   3.7960000e+01   8.4836004e+07
   3.7980000e+01   8.4617589e+07
   3.8000000e+01   8.3765288e+07
   3.8020000e+01   8.2233463e+07
   3.8040000e+01   8.0154665e+07
   3.8060000e+01   7.7585090e+07
   3.8080000e+01   7.4728811e+07
   3.8100000e+01   7.1728254e+07
   3.8120000e+01   6.8806486e+07
   3.8140000e+01   6.6156930e+07
   3.8160000e+01   6.3955877e+07
   3.8180000e+01   6.2394057e+07
   3.8200000e+01   6.1545825e+07
   3.8220000e+01   6.1546170e+07
   3.8240000e+01   6.2334109e+07
   3.8260000e+01   6.3958204e+07
   3.8280000e+01   6.6222159e+07
   3.8300000e+01   6.9083820e+07
   3.8320000e+01   7.2254146e+07
   3.8340000e+01   7.5619779e+07
   3.8360000e+01   7.8869637e+07
   3.8380000e+01   8.1865312e+07
   3.8400000e+01   8.4341920e+07
   3.8420000e+01   8.6199610e+07
   3.8440000e+01   8.7268349e+07
   3.8460000e+01   8.7537950e+07
   3.8480000e+01   8.6959949e+07
   3.8500000e+01   8.5629100e+07
   3.8520000e+01   8.3615681e+07
   3.8540000e+01   8.1101350e+07
   3.8560000e+01   7.8236494e+07
   3.8580000e+01   7.5248902e+07
   3.8600000e+01   7.2310193e+07
   3.8620000e+01   6.9636986e+07
   3.8640000e+01   6.7368457e+07
   3.8660000e+01   6.5653126e+07
   3.8680000e+01   6.4559340e+07
   3.8700000e+01   6.4138001e+07
   3.8720000e+01   6.4365731e+07
   3.8740000e+01   6.5202055e+07
   3.8760000e+01   6.6540132e+07
   3.8780000e+01   6.8273598e+07
   3.8800000e+01   7.0254909e+07
   3.8820000e+01   7.2343013e+07
   3.8840000e+01   7.4406249e+07
   3.8860000e+01   7.6304557e+07
   3.8880000e+01   7.7964784e+07
   3.8900000e+01   7.9279489e+07
   3.8920000e+01   8.0253430e+07
   3.8940000e+01   8.0823786e+07
   3.8960000e+01   8.1069718e+07
   3.8980000e+01   8.0965896e+07
   3.9000000e+01   8.0636387e+07
   3.9020000e+01   8.0081402e+07
   3.9040000e+01   7.9423033e+07
   3.9060000e+01   7.8674233e+07
   3.9080000e+01   7.7918006e+07
   3.9100000e+01   7.7162503e+07
   3.9120000e+01   7.6443077e+07
   3.9140000e+01   7.5749486e+07
   3.9160000e+01   7.5082924e+07
   3.9180000e+01   7.4418307e+07
   3.9200000e+01   7.3745963e+07
   3.9220000e+01   7.3041425e+07
   3.9240000e+01   7.2312835e+07
   3.9260000e+01   7.1548153e+07
   3.9280000e+01   7.0796950e+07
   3.9300000e+01   7.0063541e+07
   3.9320000e+01   6.9440327e+07
   3.9340000e+01   6.8944547e+07
   3.9360000e+01   6.8689846e+07
   3.9380000e+01   6.8687957e+07
   3.9400000e+01   6.9046195e+07
   3.9420000e+01   6.9737560e+07
   3.9440000e+01   7.0838949e+07
   3.9460000e+01   7.2258389e+07
   3.9480000e+01   7.4020557e+07
   3.9500000e+01   7.5969970e+07
   3.9520000e+01   7.8068123e+07
   3.9540000e+01   8.0123017e+07
   3.9560000e+01   8.2047067e+07
   3.9580000e+01   8.3653617e+07
   3.9600000e+01   8.4840804e+07
   3.9620000e+01   8.5479037e+07
   3.9640000e+01   8.5489098e+07
   3.9660000e+01   8.4846388e+07
   3.9680000e+01   8.3524332e+07
   3.9700000e+01   8.1621713e+07
   3.9720000e+01   7.9184142e+07
   3.9740000e+01   7.6412376e+07
   3.9760000e+01   7.3418452e+07
   3.9780000e+01   7.0459935e+07
   3.9800000e+01   6.7673197e+07
   3.9820000e+01   6.5320310e+07
   3.9840000e+01   6.3500371e+07
   3.9860000e+01   6.2425237e+07
   3.9880000e+01   6.2105487e+07
   3.9900000e+01   6.2657211e+07
   3.9920000e+01   6.3976161e+07
   3.9940000e+01   6.6067165e+07
   3.9960000e+01   6.8713701e+07
   3.9980000e+01   7.1828902e+07
   4.0000000e+01   7.5122408e+07
   4.0020000e+01   7.8455723e+07
   4.0040000e+01   8.1533961e+07
   4.0060000e+01   8.4217041e+07
   4.0080000e+01   8.6276586e+07
   4.0100000e+01   8.7626548e+07
   4.0120000e+01   8.8149315e+07
   4.0140000e+01   8.7856180e+07
   4.0160000e+01   8.6752859e+07
   4.0180000e+01   8.4955026e+07
   4.0200000e+01   8.2577135e+07
   4.0220000e+01   7.9808027e+07
   4.0240000e+01   7.6828897e+07
   4.0260000e+01   7.3850641e+07
   4.0280000e+01   7.1061274e+07
   4.0300000e+01   6.8637762e+07
   4.0320000e+01   6.6721716e+07
   4.0340000e+01   6.5407108e+07
   4.0360000e+01   6.4758764e+07
   4.0380000e+01   6.4765638e+07
   4.0400000e+01   6.5406171e+07
   4.0420000e+01   6.6581901e+07
   4.0440000e+01   6.8195515e+07
   4.0460000e+01   7.0103805e+07
   4.0480000e+01   7.2169653e+07
   4.0500000e+01   7.4248245e+07
   4.0520000e+01   7.6213356e+07
   4.0540000e+01   7.7952426e+07
   4.0560000e+01   7.9390102e+07
   4.0580000e+01   8.0467498e+07
   4.0600000e+01   8.1176271e+07
   4.0620000e+01   8.1510684e+07
   4.0640000e+01   8.1525592e+07
   4.0660000e+01   8.1245759e+07
   4.0680000e+01   8.0767000e+07
   4.0700000e+01   8.0118844e+07
   4.0720000e+01   7.9399213e+07
   4.0740000e+01   7.8628247e+07
   4.0760000e+01   7.7870237e+07
   4.0780000e+01   7.7128565e+07
   4.0800000e+01   7.6425280e+07
   4.0820000e+01   7.5742660e+07
   4.0840000e+01   7.5078268e+07
   4.0860000e+01   7.4400703e+07
   4.0880000e+01   7.3708529e+07
   4.0900000e+01   7.2975688e+07
   4.0920000e+01   7.2225137e+07
   4.0940000e+01   7.1449480e+07
   4.0960000e+01   7.0713523e+07
   4.0980000e+01   7.0026209e+07
   4.1000000e+01   6.9492722e+07
   4.1020000e+01   6.9127379e+07
   4.1040000e+01   6.9047929e+07
   4.1060000e+01   6.9257755e+07
   4.1080000e+01   6.9849613e+07
   4.1100000e+01   7.0790580e+07
   4.1120000e+01   7.2122883e+07
   4.1140000e+01   7.3754019e+07
   4.1160000e+01   7.5665148e+07
   4.1180000e+01   7.7706445e+07
   4.1200000e+01   7.9798866e+07
   4.1220000e+01   8.1769005e+07
   4.1240000e+01   8.3496197e+07
   4.1260000e+01   8.4832715e+07
   4.1280000e+01   8.5653428e+07
   4.1300000e+01   8.5886301e+07
   4.1320000e+01   8.5440033e+07
   4.1340000e+01   8.4358618e+07
   4.1360000e+01   8.2607987e+07
   4.1380000e+01   8.0359600e+07
   4.1400000e+01   7.7644635e+07
   4.1420000e+01   7.4729370e+07
   4.1440000e+01   7.1701563e+07
   4.1460000e+01   6.8857725e+07
   4.1480000e+01   6.6308544e+07
   4.1500000e+01   6.4312085e+07
   4.1520000e+01   6.2949731e+07
   4.1540000e+01   6.2384870e+07
   4.1560000e+01   6.2624584e+07
   4.1580000e+01   6.3702237e+07
   4.1600000e+01   6.5531581e+07
   4.1620000e+01   6.8015393e+07
   4.1640000e+01   7.0982077e+07
   4.1660000e+01   7.4243179e+07
   4.1680000e+01   7.7576642e+07
   4.1700000e+01   8.0763654e+07
   4.1720000e+01   8.3591942e+07
   4.1740000e+01   8.5872049e+07
   4.1760000e+01   8.7465630e+07
   4.1780000e+01   8.8263087e+07
   4.1800000e+01   8.8236715e+07
   4.1820000e+01   8.7390064e+07
   4.1840000e+01   8.5805573e+07
   4.1860000e+01   8.3597826e+07
   4.1880000e+01   8.0933429e+07
   4.1900000e+01   7.7995230e+07
   4.1920000e+01   7.4991001e+07
   4.1940000e+01   7.2109473e+07
   4.1960000e+01   6.9545473e+07
   4.1980000e+01   6.7435329e+07
   4.2000000e+01   6.5915243e+07
   4.2020000e+01   6.5025039e+07
   4.2040000e+01   6.4824909e+07
   4.2060000e+01   6.5239524e+07
   4.2080000e+01   6.6260628e+07
   4.2100000e+01   6.7719270e+07
   4.2120000e+01   6.9556830e+07
   4.2140000e+01   7.1565725e+07
   4.2160000e+01   7.3663850e+07
   4.2180000e+01   7.5662858e+07
   4.2200000e+01   7.7493343e+07
   4.2220000e+01   7.9024134e+07
   4.2240000e+01   8.0228424e+07
   4.2260000e+01   8.1047836e+07
   4.2280000e+01   8.1506000e+07
   4.2300000e+01   8.1610114e+07
   4.2320000e+01   8.1424421e+07
   4.2340000e+01   8.0990425e+07
   4.2360000e+01   8.0396300e+07
   4.2380000e+01   7.9677908e+07
   4.2400000e+01   7.8924884e+07
   4.2420000e+01   7.8142846e+07
   4.2440000e+01   7.7399767e+07
   4.2460000e+01   7.6667322e+07
   4.2480000e+01   7.5985510e+07
   4.2500000e+01   7.5298842e+07
   4.2520000e+01   7.4636480e+07
   4.2540000e+01   7.3930077e+07
   4.2560000e+01   7.3221958e+07
   4.2580000e+01   7.2454068e+07
   4.2600000e+01   7.1695709e+07
   4.2620000e+01   7.0919139e+07
   4.2640000e+01   7.0221471e+07
   4.2660000e+01   6.9607871e+07
   4.2680000e+01   6.9188450e+07
   4.2700000e+01   6.8989968e+07
   4.2720000e+01   6.9100391e+07
   4.2740000e+01   6.9553063e+07
   4.2760000e+01   7.0371159e+07
   4.2780000e+01   7.1575373e+07
   4.2800000e+01   7.3100464e+07
   4.2820000e+01   7.4933238e+07
   4.2840000e+01   7.6925899e+07
   4.2860000e+01   7.9026425e+07
   4.2880000e+01   8.1029983e+07
   4.2900000e+01   8.2869817e+07
   4.2920000e+01   8.4322455e+07
   4.2940000e+01   8.5347437e+07
   4.2960000e+01   8.5751465e+07
   4.2980000e+01   8.5559406e+07
   4.3000000e+01   8.4650856e+07
   4.3020000e+01   8.3144766e+07
   4.3040000e+01   8.1008870e+07
   4.3060000e+01   7.8464191e+07
   4.3080000e+01   7.5553670e+07
   4.3100000e+01   7.2570818e+07
   4.3120000e+01   6.9605845e+07
   4.3140000e+01   6.6960092e+07
   4.3160000e+01   6.4731378e+07
   4.3180000e+01   6.3158644e+07
   4.3200000e+01   6.2297222e+07
   4.3220000e+01   6.2274284e+07
   4.3240000e+01   6.3061414e+07
   4.3260000e+01   6.4652056e+07
   4.3280000e+01   6.6924407e+07
   4.3300000e+01   6.9747218e+07
   4.3320000e+01   7.2928223e+07
   4.3340000e+01   7.6256682e+07
   4.3360000e+01   7.9513288e+07
   4.3380000e+01   8.2476066e+07
   4.3400000e+01   8.4955862e+07
   4.3420000e+01   8.6781630e+07
   4.3440000e+01   8.7853242e+07
   4.3460000e+01   8.8089899e+07
   4.3480000e+01   8.7513915e+07
   4.3500000e+01   8.6151304e+07
   4.3520000e+01   8.4136771e+07
   4.3540000e+01   8.1593120e+07
   4.3560000e+01   7.8724747e+07
   4.3580000e+01   7.5709045e+07
   4.3600000e+01   7.2765756e+07
   4.3620000e+01   7.0065995e+07
   4.3640000e+01   6.7790964e+07
   4.3660000e+01   6.6051615e+07
   4.3680000e+01   6.4950484e+07
   4.3700000e+01   6.4504464e+07
   4.3720000e+01   6.4728853e+07
   4.3740000e+01   6.5535453e+07
   4.3760000e+01   6.6875866e+07
   4.3780000e+01   6.8576482e+07
   4.3800000e+01   7.0560332e+07
   4.3820000e+01   7.2619080e+07
   4.3840000e+01   7.4678920e+07
   4.3860000e+01   7.6554906e+07
   4.3880000e+01   7.8204380e+07
   4.3900000e+01   7.9503575e+07
   4.3920000e+01   8.0459650e+07
   4.3940000e+01   8.1021236e+07
   4.3960000e+01   8.1242569e+07
   4.3980000e+01   8.1134738e+07
   4.4000000e+01   8.0778509e+07
   4.4020000e+01   8.0217483e+07
   4.4040000e+01   7.9537862e+07
   4.4060000e+01   7.8775203e+07
   4.4080000e+01   7.8005611e+07
   4.4100000e+01   7.7230034e+07
   4.4120000e+01   7.6500917e+07
   4.4140000e+01   7.5785877e+07
   4.4160000e+01   7.5109773e+07
   4.4180000e+01   7.4423895e+07
   4.4200000e+01   7.3741825e+07
   4.4220000e+01   7.3016691e+07
   4.4240000e+01   7.2276400e+07
   4.4260000e+01   7.1494897e+07
   4.4280000e+01   7.0726585e+07
   4.4300000e+01   6.9982592e+07
   4.4320000e+01   6.9336166e+07
   4.4340000e+01   6.8835596e+07
   4.4360000e+01   6.8551933e+07
   4.4380000e+01   6.8552455e+07
   4.4400000e+01   6.8872569e+07
   4.4420000e+01   6.9578198e+07
   4.4440000e+01   7.0628613e+07
   4.4460000e+01   7.2074923e+07
   4.4480000e+01   7.3776455e+07
   4.4500000e+01   7.5758687e+07
   4.4520000e+01   7.7794710e+07
   4.4540000e+01   7.9880324e+07
   4.4560000e+01   8.1747156e+07
   4.4580000e+01   8.3377065e+07
   4.4600000e+01   8.4516422e+07
   4.4620000e+01   8.5165777e+07
   4.4640000e+01   8.5142071e+07
   4.4660000e+01   8.4494604e+07
   4.4680000e+01   8.3153715e+07
   4.4700000e+01   8.1233117e+07
   4.4720000e+01   7.8786087e+07
   4.4740000e+01   7.5989928e+07
   4.4760000e+01   7.2990575e+07
   4.4780000e+01   7.0004001e+07
   4.4800000e+01   6.7216392e+07
   4.4820000e+01   6.4829978e+07
   4.4840000e+01   6.3015467e+07
   4.4860000e+01   6.1901696e+07
   4.4880000e+01   6.1591565e+07
   4.4900000e+01   6.2102731e+07
   4.4920000e+01   6.3432887e+07
   4.4940000e+01   6.5482677e+07
   4.4960000e+01   6.8141608e+07
   4.4980000e+01   7.1215421e+07
   4.5000000e+01   7.4520302e+07
   4.5020000e+01   7.7815686e+07
   4.5040000e+01   8.0899706e+07
   4.5060000e+01   8.3551228e+07
   4.5080000e+01   8.5610762e+07
   4.5100000e+01   8.6932039e+07
   4.5120000e+01   8.7454536e+07
   4.5140000e+01   8.7129940e+07
   4.5160000e+01   8.6029537e+07
   4.5180000e+01   8.4197175e+07
   4.5200000e+01   8.1823260e+07
   4.5220000e+01   7.9019809e+07
   4.5240000e+01   7.6043308e+07
   4.5260000e+01   7.3032327e+07
   4.5280000e+01   7.0243809e+07
   4.5300000e+01   6.7790278e+07
   4.5320000e+01   6.5871354e+07
   4.5340000e+01   6.4532322e+07
   4.5360000e+01   6.3875286e+07
   4.5380000e+01   6.3863219e+07
   4.5400000e+01   6.4492472e+07
   4.5420000e+01   6.5649040e+07
   4.5440000e+01   6.7254902e+07
   4.5460000e+01   6.9139309e+07
   4.5480000e+01   7.1202080e+07
   4.5500000e+01   7.3253856e+07
   4.5520000e+01   7.5216894e+07
   4.5540000e+01   7.6929564e+07
   4.5560000e+01   7.8364070e+07
   4.5580000e+01   7.9416050e+07
   4.5600000e+01   8.0120416e+07
   4.5620000e+01   8.0431061e+07
   4.5640000e+01   8.0438803e+07
   4.5660000e+01   8.0138519e+07
   4.5680000e+01   7.9649472e+07
   4.5700000e+01   7.8982372e+07
   4.5720000e+01   7.8253285e+07
   4.5740000e+01   7.7460451e+07
   4.5760000e+01   7.6696736e+07
   4.5780000e+01   7.5930626e+07
   4.5800000e+01   7.5221623e+07
   4.5820000e+01   7.4517907e+07
   4.5840000e+01   7.3841874e+07
   4.5860000e+01   7.3150650e+07
   4.5880000e+01   7.2439209e+07
   4.5900000e+01   7.1700161e+07
   4.5920000e+01   7.0922982e+07
   4.5940000e+01   7.0149016e+07
   4.5960000e+01   6.9378002e+07
   4.5980000e+01   6.8700935e+07
   4.6000000e+01   6.8125062e+07
   4.6020000e+01   6.7775265e+07
   4.6040000e+01   6.7650810e+07
   4.6060000e+01   6.7877236e+07
   4.6080000e+01   6.8423574e+07
   4.6100000e+01   6.9383021e+07
   4.6120000e+01   7.0666485e+07
   4.6140000e+01   7.2320692e+07
   4.6160000e+01   7.4179189e+07
   4.6180000e+01   7.6245174e+07
   4.6200000e+01   7.8286974e+07
   4.6220000e+01   8.0276297e+07
   4.6240000e+01   8.1961188e+07
   4.6260000e+01   8.3306739e+07
   4.6280000e+01   8.4096371e+07
   4.6300000e+01   8.4325784e+07
   4.6320000e+01   8.3862119e+07
   4.6340000e+01   8.2762136e+07
   4.6360000e+01   8.1009334e+07
   4.6380000e+01   7.8728423e+07
   4.6400000e+01   7.6021792e+07
   4.6420000e+01   7.3068076e+07
   4.6440000e+01   7.0049852e+07
   4.6460000e+01   6.7169953e+07
   4.6480000e+01   6.4626390e+07
   4.6500000e+01   6.2598269e+07
   4.6520000e+01   6.1237975e+07
   4.6540000e+01   6.0645064e+07
   4.6560000e+01   6.0883252e+07
   4.6580000e+01   6.1937678e+07
   4.6600000e+01   6.3760417e+07
   4.6620000e+01   6.6226329e+07
   4.6640000e+01   6.9182338e+07
   4.6660000e+01   7.2428611e+07
   4.6680000e+01   7.5749287e+07
   4.6700000e+01   7.8923857e+07
   4.6720000e+01   8.1736050e+07
   4.6740000e+01   8.4007908e+07
   4.6760000e+01   8.5581198e+07
   4.6780000e+01   8.6372794e+07
   4.6800000e+01   8.6326616e+07
   4.6820000e+01   8.5470041e+07
   4.6840000e+01   8.3872281e+07
   4.6860000e+01   8.1646977e+07
   4.6880000e+01   7.8976195e+07
   4.6900000e+01   7.6015270e+07
   4.6920000e+01   7.3008002e+07
   4.6940000e+01   7.0102000e+07
   4.6960000e+01   6.7535756e+07
   4.6980000e+01   6.5401847e+07
   4.7000000e+01   6.3877153e+07
   4.7020000e+01   6.2968377e+07
   4.7040000e+01   6.2756264e+07
   4.7060000e+01   6.3161363e+07
   4.7080000e+01   6.4162259e+07
   4.7100000e+01   6.5617318e+07
   4.7120000e+01   6.7432743e+07
   4.7140000e+01   6.9436480e+07
   4.7160000e+01   7.1516657e+07
   4.7180000e+01   7.3505701e+07
   4.7200000e+01   7.5322537e+07
   4.7220000e+01   7.6840168e+07
   4.7240000e+01   7.8033385e+07
   4.7260000e+01   7.8837151e+07
   4.7280000e+01   7.9286925e+07
   4.7300000e+01   7.9373083e+07
   4.7320000e+01   7.9180077e+07
   4.7340000e+01   7.8729181e+07
   4.7360000e+01   7.8124677e+07
   4.7380000e+01   7.7393766e+07
   4.7400000e+01   7.6626214e+07
   4.7420000e+01   7.5834780e+07
   4.7440000e+01   7.5075411e+07
   4.7460000e+01   7.4335253e+07
   4.7480000e+01   7.3634258e+07
   4.7500000e+01   7.2945572e+07
   4.7520000e+01   7.2255491e+07
   4.7540000e+01   7.1557894e+07
   4.7560000e+01   7.0810789e+07
   4.7580000e+01   7.0062148e+07
   4.7600000e+01   6.9256377e+07
   4.7620000e+01   6.8505575e+07
   4.7640000e+01   6.7755971e+07
   4.7660000e+01   6.7170959e+07
   4.7680000e+01   6.6699366e+07
   4.7700000e+01   6.6526487e+07
   4.7720000e+01   6.6592075e+07
   4.7740000e+01   6.7059076e+07
   4.7760000e+01   6.7846727e+07
   4.7780000e+01   6.9050148e+07
   4.7800000e+01   7.0558960e+07
   4.7820000e+01   7.2379376e+07
   4.7840000e+01   7.4364957e+07
   4.7860000e+01   7.6445745e+07
   4.7880000e+01   7.8449231e+07
   4.7900000e+01   8.0262250e+07
   4.7920000e+01   8.1722128e+07
   4.7940000e+01   8.2713612e+07
   4.7960000e+01   8.3130495e+07
   4.7980000e+01   8.2900676e+07
   4.8000000e+01   8.2008633e+07
   4.8020000e+01   8.0461118e+07
   4.8040000e+01   7.8346028e+07
   4.8060000e+01   7.5755683e+07
   4.8080000e+01   7.2869118e+07
   4.8100000e+01   6.9840334e+07
   4.8120000e+01   6.6896114e+07
   4.8140000e+01   6.4211175e+07
   4.8160000e+01   6.1994709e+07
   4.8180000e+01   6.0391519e+07
   4.8200000e+01   5.9535360e+07
   4.8220000e+01   5.9487019e+07
   4.8240000e+01   6.0276280e+07
   4.8260000e+01   6.1844027e+07
   4.8280000e+01   6.4116310e+07
   4.8300000e+01   6.6918501e+07
   4.8320000e+01   7.0097966e+07
   4.8340000e+01   7.3406228e+07
   4.8360000e+01   7.6662199e+07
   4.8380000e+01   7.9603684e+07
   4.8400000e+01   8.2083053e+07
   4.8420000e+01   8.3889602e+07
   4.8440000e+01   8.4956534e+07
   4.8460000e+01   8.5179696e+07
   4.8480000e+01   8.4593907e+07
   4.8500000e+01   8.3220947e+07
   4.8520000e+01   8.1196600e+07
   4.8540000e+01   7.8640192e+07
   4.8560000e+01   7.5765936e+07
   4.8580000e+01   7.2733810e+07
   4.8600000e+01   6.9787541e+07
   4.8620000e+01   6.7069677e+07
   4.8640000e+01   6.4792904e+07
   4.8660000e+01   6.3034700e+07
   4.8680000e+01   6.1932199e+07
   4.8700000e+01   6.1468471e+07
   4.8720000e+01   6.1688288e+07
   4.8740000e+01   6.2482989e+07
   4.8760000e+01   6.3811492e+07
   4.8780000e+01   6.5507734e+07
   4.8800000e+01   6.7474090e+07
   4.8820000e+01   6.9531238e+07
   4.8840000e+01   7.1573932e+07
   4.8860000e+01   7.3446258e+07
   4.8880000e+01   7.5081159e+07
   4.8900000e+01   7.6375173e+07
   4.8920000e+01   7.7317114e+07
   4.8940000e+01   7.7874202e+07
   4.8960000e+01   7.8080556e+07
   4.8980000e+01   7.7969436e+07
   4.9000000e+01   7.7596640e+07
   4.9020000e+01   7.7035467e+07
   4.9040000e+01   7.6334469e+07
   4.9060000e+01   7.5578252e+07
   4.9080000e+01   7.4780466e+07
   4.9100000e+01   7.4017193e+07
   4.9120000e+01   7.3256534e+07
   4.9140000e+01   7.2554846e+07
   4.9160000e+01   7.1847863e+07
   4.9180000e+01   7.1174897e+07
   4.9200000e+01   7.0461226e+07
   4.9220000e+01   6.9751650e+07
   4.9240000e+01   6.8976270e+07
   4.9260000e+01   6.8213713e+07
   4.9280000e+01   6.7408634e+07
   4.9300000e+01   6.6683393e+07
   4.9320000e+01   6.6002462e+07
   4.9340000e+01   6.5517158e+07
   4.9360000e+01   6.5203908e+07
   4.9380000e+01   6.5213161e+07
   4.9400000e+01   6.5513154e+07
   4.9420000e+01   6.6214616e+07
   4.9440000e+01   6.7261422e+07
   4.9460000e+01   6.8685066e+07
   4.9480000e+01   7.0401484e+07
   4.9500000e+01   7.2345208e+07
   4.9520000e+01   7.4408025e+07
   4.9540000e+01   7.6447797e+07
   4.9560000e+01   7.8345306e+07
   4.9580000e+01   7.9928154e+07
   4.9600000e+01   8.1098025e+07
   4.9620000e+01   8.1702222e+07
   4.9640000e+01   8.1705529e+07
   4.9660000e+01   8.1018901e+07
   4.9680000e+01   7.9697411e+07
   4.9700000e+01   7.7746488e+07
   4.9720000e+01   7.5310744e+07
   4.9740000e+01   7.2491287e+07
   4.9760000e+01   6.9497891e+07
   4.9780000e+01   6.6493052e+07
   4.9800000e+01   6.3705852e+07
   4.9820000e+01   6.1308470e+07
   4.9840000e+01   5.9485817e+07
   4.9860000e+01   5.8369915e+07
   4.9880000e+01   5.8044403e+07
   4.9900000e+01   5.8557847e+07
   4.9920000e+01   5.9871580e+07
   4.9940000e+01   6.1921970e+07
   4.9960000e+01   6.4567899e+07
   4.9980000e+01   6.7638210e+07
   5.0000000e+01   7.0934689e+07


==> data/sig2/sig9_buck_2_example3.dat <==
   3.0000000e+01  -8.7981548e+07
   3.0020000e+01  -8.7981548e+07
   3.0040000e+01  -8.7981548e+07
   3.0060000e+01  -8.7981548e+07
   3.0080000e+01  -8.7981548e+07
   3.0100000e+01  -8.7981548e+07
   3.0120000e+01  -8.7981548e+07
   3.0140000e+01  -8.7981548e+07
   3.0160000e+01  -8.7981548e+07
   3.0180000e+01  -8.7981548e+07
   3.0200000e+01  -8.7981548e+07
   3.0220000e+01  -8.7981548e+07
   3.0240000e+01  -8.7981548e+07
   3.0260000e+01  -8.7981548e+07
   3.0280000e+01  -8.7981548e+07
   3.0300000e+01  -8.7981548e+07
   3.0320000e+01  -8.7981548e+07
   3.0340000e+01  -8.7981548e+07
   3.0360000e+01  -8.7981548e+07
   3.0380000e+01  -8.7981548e+07
   3.0400000e+01  -8.7981548e+07
   3.0420000e+01  -8.7981548e+07
   3.0440000e+01  -8.7981548e+07
   3.0460000e+01  -8.7981548e+07
   3.0480000e+01  -8.7981548e+07
   3.0500000e+01  -8.7981548e+07
   3.0520000e+01  -8.7981548e+07
   3.0540000e+01  -8.7981548e+07
   3.0560000e+01  -8.7981548e+07
   3.0580000e+01  -8.7981548e+07
   3.0600000e+01  -8.7981548e+07
   3.0620000e+01  -8.7981548e+07
   3.0640000e+01  -8.7981548e+07
   3.0660000e+01  -8.7981548e+07
   3.0680000e+01  -8.7981548e+07
   3.0700000e+01  -8.7981548e+07
   3.0720000e+01  -8.7981548e+07
   3.0740000e+01  -8.7981548e+07
   3.0760000e+01  -8.7981548e+07
   3.0780000e+01  -8.7981548e+07
   3.0800000e+01  -8.7981548e+07
   3.0820000e+01  -8.7981548e+07
   3.0840000e+01  -8.7981548e+07
   3.0860000e+01  -8.7981548e+07
   3.0880000e+01  -8.7981548e+07
   3.0900000e+01  -8.7981548e+07
   3.0920000e+01  -8.7981548e+07
   3.0940000e+01  -8.7981548e+07
   3.0960000e+01  -8.7981548e+07
   3.0980000e+01  -8.7981548e+07
   3.1000000e+01  -8.7981548e+07
   3.1020000e+01  -8.7981548e+07
   3.1040000e+01  -8.7981548e+07
   3.1060000e+01  -8.7981548e+07
   3.1080000e+01  -8.7981548e+07
   3.1100000e+01  -8.7981548e+07
   3.1120000e+01  -8.7981548e+07
   3.1140000e+01  -8.7981548e+07
   3.1160000e+01  -8.7981548e+07
   3.1180000e+01  -8.7981548e+07
   3.1200000e+01  -8.7981548e+07
   3.1220000e+01  -8.7981548e+07
   3.1240000e+01  -8.7981548e+07
   3.1260000e+01  -8.7981548e+07
   3.1280000e+01  -8.7981548e+07
   3.1300000e+01  -8.7981548e+07
   3.1320000e+01  -8.7981548e+07
   3.1340000e+01  -8.7981548e+07
   3.1360000e+01  -8.7981548e+07
   3.1380000e+01  -8.7981548e+07
   3.1400000e+01  -8.7981548e+07
   3.1420000e+01  -8.7981548e+07
   3.1440000e+01  -8.7981548e+07
   3.1460000e+01  -8.7981548e+07
   3.1480000e+01  -8.7981548e+07
   3.1500000e+01  -8.7981548e+07
   3.1520000e+01  -8.7981548e+07
   3.1540000e+01  -8.7981548e+07
   3.1560000e+01  -8.7981548e+07
   3.1580000e+01  -8.7981548e+07
   3.1600000e+01  -8.7981548e+07
   3.1620000e+01  -8.7981548e+07
   3.1640000e+01  -8.7981548e+07
   3.1660000e+01  -8.7981548e+07
   3.1680000e+01  -8.7981548e+07
   3.1700000e+01  -8.7981548e+07
   3.1720000e+01  -8.7981548e+07
   3.1740000e+01  -8.7981548e+07
   3.1760000e+01  -8.7981548e+07
   3.1780000e+01  -8.7981548e+07
   3.1800000e+01  -8.7981548e+07
   3.1820000e+01  -8.7981548e+07
   3.1840000e+01  -8.7981548e+07
   3.1860000e+01  -8.7981548e+07
   3.1880000e+01  -8.7981548e+07
   3.1900000e+01  -8.7981548e+07
   3.1920000e+01  -8.7981548e+07
   3.1940000e+01  -8.7981548e+07
   3.1960000e+01  -8.7981548e+07
   3.1980000e+01  -8.7981548e+07
   3.2000000e+01  -8.7981548e+07
   3.2020000e+01  -8.7981548e+07
   3.2040000e+01  -8.7981548e+07
   3.2060000e+01  -8.7981548e+07
   3.2080000e+01  -8.7981548e+07
   3.2100000e+01  -8.7981548e+07
   3.2120000e+01  -8.7981548e+07
   3.2140000e+01  -8.7981548e+07
   3.2160000e+01  -8.7981548e+07
   3.2180000e+01  -8.7981548e+07
   3.2200000e+01  -8.7981548e+07
   3.2220000e+01  -8.7981548e+07
   3.2240000e+01  -8.7981548e+07
   3.2260000e+01  -8.7981548e+07
   3.2280000e+01  -8.7981548e+07
   3.2300000e+01  -8.7981548e+07
   3.2320000e+01  -8.7981548e+07
   3.2340000e+01  -8.7981548e+07
   3.2360000e+01  -8.7981548e+07
   3.2380000e+01  -8.7981548e+07
   3.2400000e+01  -8.7981548e+07
   3.2420000e+01  -8.7981548e+07
   3.2440000e+01  -8.7981548e+07
   3.2460000e+01  -8.7981548e+07
   3.2480000e+01  -8.7981548e+07
   3.2500000e+01  -8.7981548e+07
   3.2520000e+01  -8.7981548e+07
   3.2540000e+01  -8.7981548e+07
   3.2560000e+01  -8.7981548e+07
   3.2580000e+01  -8.7981548e+07
   3.2600000e+01  -8.7981548e+07
   3.2620000e+01  -8.7981548e+07
   3.2640000e+01  -8.7981548e+07
   3.2660000e+01  -8.7981548e+07
   3.2680000e+01  -8.7981548e+07
   3.2700000e+01  -8.7981548e+07
   3.2720000e+01  -8.7981548e+07
   3.2740000e+01  -8.7981548e+07
   3.2760000e+01  -8.7981548e+07
   3.2780000e+01  -8.7981548e+07
   3.2800000e+01  -8.7981548e+07
   3.2820000e+01  -8.7981548e+07
   3.2840000e+01  -8.7981548e+07
   3.2860000e+01  -8.7981548e+07
   3.2880000e+01  -8.7981548e+07
   3.2900000e+01  -8.7981548e+07
   3.2920000e+01  -8.7981548e+07
   3.2940000e+01  -8.7981548e+07
   3.2960000e+01  -8.7981548e+07
   3.2980000e+01  -8.7981548e+07
   3.3000000e+01  -8.7981548e+07
   3.3020000e+01  -8.7981548e+07
   3.3040000e+01  -8.7981548e+07
   3.3060000e+01  -8.7981548e+07
   3.3080000e+01  -8.7981548e+07
   3.3100000e+01  -8.7981548e+07
   3.3120000e+01  -8.7981548e+07
   3.3140000e+01  -8.7981548e+07
   3.3160000e+01  -8.7981548e+07
   3.3180000e+01  -8.7981548e+07
   3.3200000e+01  -8.7981548e+07
   3.3220000e+01  -8.7981548e+07
   3.3240000e+01  -8.7981548e+07
   3.3260000e+01  -8.7981548e+07
   3.3280000e+01  -8.7981548e+07
   3.3300000e+01  -8.7981548e+07
   3.3320000e+01  -8.7981548e+07
   3.3340000e+01  -8.7981548e+07
   3.3360000e+01  -8.7981548e+07
   3.3380000e+01  -8.7981548e+07
   3.3400000e+01  -8.7981548e+07
   3.3420000e+01  -8.7981548e+07
   3.3440000e+01  -8.7981548e+07
   3.3460000e+01  -8.7981548e+07
   3.3480000e+01  -8.7981548e+07
   3.3500000e+01  -8.7981548e+07
   3.3520000e+01  -8.7981548e+07
   3.3540000e+01  -8.7981548e+07
   3.3560000e+01  -8.7981548e+07
   3.3580000e+01  -8.7981548e+07
   3.3600000e+01  -8.7981548e+07
   3.3620000e+01  -8.7981548e+07
   3.3640000e+01  -8.7981548e+07
   3.3660000e+01  -8.7981548e+07
   3.3680000e+01  -8.7981548e+07
   3.3700000e+01  -8.7981548e+07
   3.3720000e+01  -8.7981548e+07
   3.3740000e+01  -8.7981548e+07
   3.3760000e+01  -8.7981548e+07
   3.3780000e+01  -8.7981548e+07
   3.3800000e+01  -8.7981548e+07
   3.3820000e+01  -8.7981548e+07
   3.3840000e+01  -8.7981548e+07
   3.3860000e+01  -8.7981548e+07
   3.3880000e+01  -8.7981548e+07
   3.3900000e+01  -8.7981548e+07
   3.3920000e+01  -8.7981548e+07
   3.3940000e+01  -8.7981548e+07
   3.3960000e+01  -8.7981548e+07
   3.3980000e+01  -8.7981548e+07
   3.4000000e+01  -8.7981548e+07
   3.4020000e+01  -8.7981548e+07
   3.4040000e+01  -8.7981548e+07
   3.4060000e+01  -8.7981548e+07
   3.4080000e+01  -8.7981548e+07
   3.4100000e+01  -8.7981548e+07
   3.4120000e+01  -8.7981548e+07
   3.4140000e+01  -8.7981548e+07
   3.4160000e+01  -8.7981548e+07
   3.4180000e+01  -8.7981548e+07
   3.4200000e+01  -8.7981548e+07
   3.4220000e+01  -8.7981548e+07
   3.4240000e+01  -8.7981548e+07
   3.4260000e+01  -8.7981548e+07
   3.4280000e+01  -8.7981548e+07
   3.4300000e+01  -8.7981548e+07
   3.4320000e+01  -8.7981548e+07
   3.4340000e+01  -8.7981548e+07
   3.4360000e+01  -8.7981548e+07
   3.4380000e+01  -8.7981548e+07
   3.4400000e+01  -8.7981548e+07
   3.4420000e+01  -8.7981548e+07
   3.4440000e+01  -8.7981548e+07
   3.4460000e+01  -8.7981548e+07
   3.4480000e+01  -8.7981548e+07
   3.4500000e+01  -8.7981548e+07
   3.4520000e+01  -8.7981548e+07
   3.4540000e+01  -8.7981548e+07
   3.4560000e+01  -8.7981548e+07
   3.4580000e+01  -8.7981548e+07
   3.4600000e+01  -8.7981548e+07
   3.4620000e+01  -8.7981548e+07
   3.4640000e+01  -8.7981548e+07
   3.4660000e+01  -8.7981548e+07
   3.4680000e+01  -8.7981548e+07
   3.4700000e+01  -8.7981548e+07
   3.4720000e+01  -8.7981548e+07
   3.4740000e+01  -8.7981548e+07
   3.4760000e+01  -8.7981548e+07
   3.4780000e+01  -8.7981548e+07
   3.4800000e+01  -8.7981548e+07
   3.4820000e+01  -8.7981548e+07
   3.4840000e+01  -8.7981548e+07
   3.4860000e+01  -8.7981548e+07
   3.4880000e+01  -8.7981548e+07
   3.4900000e+01  -8.7981548e+07
   3.4920000e+01  -8.7981548e+07
   3.4940000e+01  -8.7981548e+07
   3.4960000e+01  -8.7981548e+07
   3.4980000e+01  -8.7981548e+07
   3.5000000e+01  -8.7981548e+07
   3.5020000e+01  -8.7981548e+07
   3.5040000e+01  -8.7981548e+07
   3.5060000e+01  -8.7981548e+07
   3.5080000e+01  -8.7981548e+07
   3.5100000e+01  -8.7981548e+07
   3.5120000e+01  -8.7981548e+07
   3.5140000e+01  -8.7981548e+07
   3.5160000e+01  -8.7981548e+07
   3.5180000e+01  -8.7981548e+07
   3.5200000e+01  -8.7981548e+07
   3.5220000e+01  -8.7981548e+07
   3.5240000e+01  -8.7981548e+07
   3.5260000e+01  -8.7981548e+07
   3.5280000e+01  -8.7981548e+07
   3.5300000e+01  -8.7981548e+07
   3.5320000e+01  -8.7981548e+07
   3.5340000e+01  -8.7981548e+07
   3.5360000e+01  -8.7981548e+07
   3.5380000e+01  -8.7981548e+07
   3.5400000e+01  -8.7981548e+07
   3.5420000e+01  -8.7981548e+07
   3.5440000e+01  -8.7981548e+07
   3.5460000e+01  -8.7981548e+07
   3.5480000e+01  -8.7981548e+07
   3.5500000e+01  -8.7981548e+07
   3.5520000e+01  -8.7981548e+07
   3.5540000e+01  -8.7981548e+07
   3.5560000e+01  -8.7981548e+07
   3.5580000e+01  -8.7981548e+07
   3.5600000e+01  -8.7981548e+07
   3.5620000e+01  -8.7981548e+07
   3.5640000e+01  -8.7981548e+07
   3.5660000e+01  -8.7981548e+07
   3.5680000e+01  -8.7981548e+07
   3.5700000e+01  -8.7981548e+07
   3.5720000e+01  -8.7981548e+07
   3.5740000e+01  -8.7981548e+07
   3.5760000e+01  -8.7981548e+07
   3.5780000e+01  -8.7981548e+07
   3.5800000e+01  -8.7981548e+07
   3.5820000e+01  -8.7981548e+07
   3.5840000e+01  -8.7981548e+07
   3.5860000e+01  -8.7981548e+07
   3.5880000e+01  -8.7981548e+07
   3.5900000e+01  -8.7981548e+07
   3.5920000e+01  -8.7981548e+07
   3.5940000e+01  -8.7981548e+07
   3.5960000e+01  -8.7981548e+07
   3.5980000e+01  -8.7981548e+07
   3.6000000e+01  -8.7981548e+07
   3.6020000e+01  -8.7981548e+07
   3.6040000e+01  -8.7981548e+07
   3.6060000e+01  -8.7981548e+07
   3.6080000e+01  -8.7981548e+07
   3.6100000e+01  -8.7981548e+07
   3.6120000e+01  -8.7981548e+07
   3.6140000e+01  -8.7981548e+07
   3.6160000e+01  -8.7981548e+07
   3.6180000e+01  -8.7981548e+07
   3.6200000e+01  -8.7981548e+07
   3.6220000e+01  -8.7981548e+07
   3.6240000e+01  -8.7981548e+07
   3.6260000e+01  -8.7981548e+07
   3.6280000e+01  -8.7981548e+07
   3.6300000e+01  -8.7981548e+07
   3.6320000e+01  -8.7981548e+07
   3.6340000e+01  -8.7981548e+07
   3.6360000e+01  -8.7981548e+07
   3.6380000e+01  -8.7981548e+07
   3.6400000e+01  -8.7981548e+07
   3.6420000e+01  -8.7981548e+07
   3.6440000e+01  -8.7981548e+07
   3.6460000e+01  -8.7981548e+07
   3.6480000e+01  -8.7981548e+07
   3.6500000e+01  -8.7981548e+07
   3.6520000e+01  -8.7981548e+07
   3.6540000e+01  -8.7981548e+07
   3.6560000e+01  -8.7981548e+07
   3.6580000e+01  -8.7981548e+07
   3.6600000e+01  -8.7981548e+07
   3.6620000e+01  -8.7981548e+07
   3.6640000e+01  -8.7981548e+07
   3.6660000e+01  -8.7981548e+07
   3.6680000e+01  -8.7981548e+07
   3.6700000e+01  -8.7981548e+07
   3.6720000e+01  -8.7981548e+07
   3.6740000e+01  -8.7981548e+07
   3.6760000e+01  -8.7981548e+07
   3.6780000e+01  -8.7981548e+07
   3.6800000e+01  -8.7981548e+07
   3.6820000e+01  -8.7981548e+07
   3.6840000e+01  -8.7981548e+07
   3.6860000e+01  -8.7981548e+07
   3.6880000e+01  -8.7981548e+07
   3.6900000e+01  -8.7981548e+07
   3.6920000e+01  -8.7981548e+07
   3.6940000e+01  -8.7981548e+07
   3.6960000e+01  -8.7981548e+07
   3.6980000e+01  -8.7981548e+07
   3.7000000e+01  -8.7981548e+07
   3.7020000e+01  -8.7981548e+07
   3.7040000e+01  -8.7981548e+07
   3.7060000e+01  -8.7981548e+07
   3.7080000e+01  -8.7981548e+07
   3.7100000e+01  -8.7981548e+07
   3.7120000e+01  -8.7981548e+07
   3.7140000e+01  -8.7981548e+07
   3.7160000e+01  -8.7981548e+07
   3.7180000e+01  -8.7981548e+07
   3.7200000e+01  -8.7981548e+07
   3.7220000e+01  -8.7981548e+07
   3.7240000e+01  -8.7981548e+07
   3.7260000e+01  -8.7981548e+07
   3.7280000e+01  -8.7981548e+07
   3.7300000e+01  -8.7981548e+07
   3.7320000e+01  -8.7981548e+07
   3.7340000e+01  -8.7981548e+07
   3.7360000e+01  -8.7981548e+07
   3.7380000e+01  -8.7981548e+07
   3.7400000e+01  -8.7981548e+07
   3.7420000e+01  -8.7981548e+07
   3.7440000e+01  -8.7981548e+07
   3.7460000e+01  -8.7981548e+07
   3.7480000e+01  -8.7981548e+07
   3.7500000e+01  -8.7981548e+07
   3.7520000e+01  -8.7981548e+07
   3.7540000e+01  -8.7981548e+07
   3.7560000e+01  -8.7981548e+07
   3.7580000e+01  -8.7981548e+07
   3.7600000e+01  -8.7981548e+07
   3.7620000e+01  -8.7981548e+07
   3.7640000e+01  -8.7981548e+07
   3.7660000e+01  -8.7981548e+07
   3.7680000e+01  -8.7981548e+07
   3.7700000e+01  -8.7981548e+07
   3.7720000e+01  -8.7981548e+07
   3.7740000e+01  -8.7981548e+07
   3.7760000e+01  -8.7981548e+07
   3.7780000e+01  -8.7981548e+07
   3.7800000e+01  -8.7981548e+07
   3.7820000e+01  -8.7981548e+07
   3.7840000e+01  -8.7981548e+07
   3.7860000e+01  -8.7981548e+07
   3.7880000e+01  -8.7981548e+07
   3.7900000e+01  -8.7981548e+07
   3.7920000e+01  -8.7981548e+07
   3.7940000e+01  -8.7981548e+07
   3.7960000e+01  -8.7981548e+07
   3.7980000e+01  -8.7981548e+07
   3.8000000e+01  -8.7981548e+07
   3.8020000e+01  -8.7981548e+07
   3.8040000e+01  -8.7981548e+07
   3.8060000e+01  -8.7981548e+07
   3.8080000e+01  -8.7981548e+07
   3.8100000e+01  -8.7981548e+07
   3.8120000e+01  -8.7981548e+07
   3.8140000e+01  -8.7981548e+07
   3.8160000e+01  -8.7981548e+07
   3.8180000e+01  -8.7981548e+07
   3.8200000e+01  -8.7981548e+07
   3.8220000e+01  -8.7981548e+07
   3.8240000e+01  -8.7981548e+07
   3.8260000e+01  -8.7981548e+07
   3.8280000e+01  -8.7981548e+07
   3.8300000e+01  -8.7981548e+07
   3.8320000e+01  -8.7981548e+07
   3.8340000e+01  -8.7981548e+07
   3.8360000e+01  -8.7981548e+07
   3.8380000e+01  -8.7981548e+07
   3.8400000e+01  -8.7981548e+07
   3.8420000e+01  -8.7981548e+07
   3.8440000e+01  -8.7981548e+07
   3.8460000e+01  -8.7981548e+07
   3.8480000e+01  -8.7981548e+07
   3.8500000e+01  -8.7981548e+07
   3.8520000e+01  -8.7981548e+07
   3.8540000e+01  -8.7981548e+07
   3.8560000e+01  -8.7981548e+07
   3.8580000e+01  -8.7981548e+07
   3.8600000e+01  -8.7981548e+07
   3.8620000e+01  -8.7981548e+07
   3.8640000e+01  -8.7981548e+07
   3.8660000e+01  -8.7981548e+07
   3.8680000e+01  -8.7981548e+07
   3.8700000e+01  -8.7981548e+07
   3.8720000e+01  -8.7981548e+07
   3.8740000e+01  -8.7981548e+07
   3.8760000e+01  -8.7981548e+07
   3.8780000e+01  -8.7981548e+07
   3.8800000e+01  -8.7981548e+07
   3.8820000e+01  -8.7981548e+07
   3.8840000e+01  -8.7981548e+07
   3.8860000e+01  -8.7981548e+07
   3.8880000e+01  -8.7981548e+07
   3.8900000e+01  -8.7981548e+07
   3.8920000e+01  -8.7981548e+07
   3.8940000e+01  -8.7981548e+07
   3.8960000e+01  -8.7981548e+07
   3.8980000e+01  -8.7981548e+07
   3.9000000e+01  -8.7981548e+07
   3.9020000e+01  -8.7981548e+07
   3.9040000e+01  -8.7981548e+07
   3.9060000e+01  -8.7981548e+07
   3.9080000e+01  -8.7981548e+07
   3.9100000e+01  -8.7981548e+07
   3.9120000e+01  -8.7981548e+07
   3.9140000e+01  -8.7981548e+07
   3.9160000e+01  -8.7981548e+07
   3.9180000e+01  -8.7981548e+07
   3.9200000e+01  -8.7981548e+07
   3.9220000e+01  -8.7981548e+07
   3.9240000e+01  -8.7981548e+07
   3.9260000e+01  -8.7981548e+07
   3.9280000e+01  -8.7981548e+07
   3.9300000e+01  -8.7981548e+07
   3.9320000e+01  -8.7981548e+07
   3.9340000e+01  -8.7981548e+07
   3.9360000e+01  -8.7981548e+07
   3.9380000e+01  -8.7981548e+07
   3.9400000e+01  -8.7981548e+07
   3.9420000e+01  -8.7981548e+07
   3.9440000e+01  -8.7981548e+07
   3.9460000e+01  -8.7981548e+07
   3.9480000e+01  -8.7981548e+07
   3.9500000e+01  -8.7981548e+07
   3.9520000e+01  -8.7981548e+07
   3.9540000e+01  -8.7981548e+07
   3.9560000e+01  -8.7981548e+07
   3.9580000e+01  -8.7981548e+07
   3.9600000e+01  -8.7981548e+07
   3.9620000e+01  -8.7981548e+07
   3.9640000e+01  -8.7981548e+07
   3.9660000e+01  -8.7981548e+07
   3.9680000e+01  -8.7981548e+07
   3.9700000e+01  -8.7981548e+07
   3.9720000e+01  -8.7981548e+07
   3.9740000e+01  -8.7981548e+07
   3.9760000e+01  -8.7981548e+07
   3.9780000e+01  -8.7981548e+07
   3.9800000e+01  -8.7981548e+07
   3.9820000e+01  -8.7981548e+07
   3.9840000e+01  -8.7981548e+07
   3.9860000e+01  -8.7981548e+07
   3.9880000e+01  -8.7981548e+07
   3.9900000e+01  -8.7981548e+07
   3.9920000e+01  -8.7981548e+07
   3.9940000e+01  -8.7981548e+07
   3.9960000e+01  -8.7981548e+07
   3.9980000e+01  -8.7981548e+07
   4.0000000e+01  -8.7981548e+07
   4.0020000e+01  -8.7981548e+07
   4.0040000e+01  -8.7981548e+07
   4.0060000e+01  -8.7981548e+07
   4.0080000e+01  -8.7981548e+07
   4.0100000e+01  -8.7981548e+07
   4.0120000e+01  -8.7981548e+07
   4.0140000e+01  -8.7981548e+07
   4.0160000e+01  -8.7981548e+07
   4.0180000e+01  -8.7981548e+07
   4.0200000e+01  -8.7981548e+07
   4.0220000e+01  -8.7981548e+07
   4.0240000e+01  -8.7981548e+07
   4.0260000e+01  -8.7981548e+07
   4.0280000e+01  -8.7981548e+07
   4.0300000e+01  -8.7981548e+07
   4.0320000e+01  -8.7981548e+07
   4.0340000e+01  -8.7981548e+07
   4.0360000e+01  -8.7981548e+07
   4.0380000e+01  -8.7981548e+07
   4.0400000e+01  -8.7981548e+07
   4.0420000e+01  -8.7981548e+07
   4.0440000e+01  -8.7981548e+07
   4.0460000e+01  -8.7981548e+07
   4.0480000e+01  -8.7981548e+07
   4.0500000e+01  -8.7981548e+07
   4.0520000e+01  -8.7981548e+07
   4.0540000e+01  -8.7981548e+07
   4.0560000e+01  -8.7981548e+07
   4.0580000e+01  -8.7981548e+07
   4.0600000e+01  -8.7981548e+07
   4.0620000e+01  -8.7981548e+07
   4.0640000e+01  -8.7981548e+07
   4.0660000e+01  -8.7981548e+07
   4.0680000e+01  -8.7981548e+07
   4.0700000e+01  -8.7981548e+07
   4.0720000e+01  -8.7981548e+07
   4.0740000e+01  -8.7981548e+07
   4.0760000e+01  -8.7981548e+07
   4.0780000e+01  -8.7981548e+07
   4.0800000e+01  -8.7981548e+07
   4.0820000e+01  -8.7981548e+07
   4.0840000e+01  -8.7981548e+07
   4.0860000e+01  -8.7981548e+07
   4.0880000e+01  -8.7981548e+07
   4.0900000e+01  -8.7981548e+07
   4.0920000e+01  -8.7981548e+07
   4.0940000e+01  -8.7981548e+07
   4.0960000e+01  -8.7981548e+07
   4.0980000e+01  -8.7981548e+07
   4.1000000e+01  -8.7981548e+07
   4.1020000e+01  -8.7981548e+07
   4.1040000e+01  -8.7981548e+07
   4.1060000e+01  -8.7981548e+07
   4.1080000e+01  -8.7981548e+07
   4.1100000e+01  -8.7981548e+07
   4.1120000e+01  -8.7981548e+07
   4.1140000e+01  -8.7981548e+07
   4.1160000e+01  -8.7981548e+07
   4.1180000e+01  -8.7981548e+07
   4.1200000e+01  -8.7981548e+07
   4.1220000e+01  -8.7981548e+07
   4.1240000e+01  -8.7981548e+07
   4.1260000e+01  -8.7981548e+07
   4.1280000e+01  -8.7981548e+07
   4.1300000e+01  -8.7981548e+07
   4.1320000e+01  -8.7981548e+07
   4.1340000e+01  -8.7981548e+07
   4.1360000e+01  -8.7981548e+07
   4.1380000e+01  -8.7981548e+07
   4.1400000e+01  -8.7981548e+07
   4.1420000e+01  -8.7981548e+07
   4.1440000e+01  -8.7981548e+07
   4.1460000e+01  -8.7981548e+07
   4.1480000e+01  -8.7981548e+07
   4.1500000e+01  -8.7981548e+07
   4.1520000e+01  -8.7981548e+07
   4.1540000e+01  -8.7981548e+07
   4.1560000e+01  -8.7981548e+07
   4.1580000e+01  -8.7981548e+07
   4.1600000e+01  -8.7981548e+07
   4.1620000e+01  -8.7981548e+07
   4.1640000e+01  -8.7981548e+07
   4.1660000e+01  -8.7981548e+07
   4.1680000e+01  -8.7981548e+07
   4.1700000e+01  -8.7981548e+07
   4.1720000e+01  -8.7981548e+07
   4.1740000e+01  -8.7981548e+07
   4.1760000e+01  -8.7981548e+07
   4.1780000e+01  -8.7981548e+07
   4.1800000e+01  -8.7981548e+07
   4.1820000e+01  -8.7981548e+07
   4.1840000e+01  -8.7981548e+07
   4.1860000e+01  -8.7981548e+07
   4.1880000e+01  -8.7981548e+07
   4.1900000e+01  -8.7981548e+07
   4.1920000e+01  -8.7981548e+07
   4.1940000e+01  -8.7981548e+07
   4.1960000e+01  -8.7981548e+07
   4.1980000e+01  -8.7981548e+07
   4.2000000e+01  -8.7981548e+07
   4.2020000e+01  -8.7981548e+07
   4.2040000e+01  -8.7981548e+07
   4.2060000e+01  -8.7981548e+07
   4.2080000e+01  -8.7981548e+07
   4.2100000e+01  -8.7981548e+07
   4.2120000e+01  -8.7981548e+07
   4.2140000e+01  -8.7981548e+07
   4.2160000e+01  -8.7981548e+07
   4.2180000e+01  -8.7981548e+07
   4.2200000e+01  -8.7981548e+07
   4.2220000e+01  -8.7981548e+07
   4.2240000e+01  -8.7981548e+07
   4.2260000e+01  -8.7981548e+07
   4.2280000e+01  -8.7981548e+07
   4.2300000e+01  -8.7981548e+07
   4.2320000e+01  -8.7981548e+07
   4.2340000e+01  -8.7981548e+07
   4.2360000e+01  -8.7981548e+07
   4.2380000e+01  -8.7981548e+07
   4.2400000e+01  -8.7981548e+07
   4.2420000e+01  -8.7981548e+07
   4.2440000e+01  -8.7981548e+07
   4.2460000e+01  -8.7981548e+07
   4.2480000e+01  -8.7981548e+07
   4.2500000e+01  -8.7981548e+07
   4.2520000e+01  -8.7981548e+07
   4.2540000e+01  -8.7981548e+07
   4.2560000e+01  -8.7981548e+07
   4.2580000e+01  -8.7981548e+07
   4.2600000e+01  -8.7981548e+07
   4.2620000e+01  -8.7981548e+07
   4.2640000e+01  -8.7981548e+07
   4.2660000e+01  -8.7981548e+07
   4.2680000e+01  -8.7981548e+07
   4.2700000e+01  -8.7981548e+07
   4.2720000e+01  -8.7981548e+07
   4.2740000e+01  -8.7981548e+07
   4.2760000e+01  -8.7981548e+07
   4.2780000e+01  -8.7981548e+07
   4.2800000e+01  -8.7981548e+07
   4.2820000e+01  -8.7981548e+07
   4.2840000e+01  -8.7981548e+07
   4.2860000e+01  -8.7981548e+07
   4.2880000e+01  -8.7981548e+07
   4.2900000e+01  -8.7981548e+07
   4.2920000e+01  -8.7981548e+07
   4.2940000e+01  -8.7981548e+07
   4.2960000e+01  -8.7981548e+07
   4.2980000e+01  -8.7981548e+07
   4.3000000e+01  -8.7981548e+07
   4.3020000e+01  -8.7981548e+07
   4.3040000e+01  -8.7981548e+07
   4.3060000e+01  -8.7981548e+07
   4.3080000e+01  -8.7981548e+07
   4.3100000e+01  -8.7981548e+07
   4.3120000e+01  -8.7981548e+07
   4.3140000e+01  -8.7981548e+07
   4.3160000e+01  -8.7981548e+07
   4.3180000e+01  -8.7981548e+07
   4.3200000e+01  -8.7981548e+07
   4.3220000e+01  -8.7981548e+07
   4.3240000e+01  -8.7981548e+07
   4.3260000e+01  -8.7981548e+07
   4.3280000e+01  -8.7981548e+07
   4.3300000e+01  -8.7981548e+07
   4.3320000e+01  -8.7981548e+07
   4.3340000e+01  -8.7981548e+07
   4.3360000e+01  -8.7981548e+07
   4.3380000e+01  -8.7981548e+07
   4.3400000e+01  -8.7981548e+07
   4.3420000e+01  -8.7981548e+07
   4.3440000e+01  -8.7981548e+07
   4.3460000e+01  -8.7981548e+07
   4.3480000e+01  -8.7981548e+07
   4.3500000e+01  -8.7981548e+07
   4.3520000e+01  -8.7981548e+07
   4.3540000e+01  -8.7981548e+07
   4.3560000e+01  -8.7981548e+07
   4.3580000e+01  -8.7981548e+07
   4.3600000e+01  -8.7981548e+07
   4.3620000e+01  -8.7981548e+07
   4.3640000e+01  -8.7981548e+07
   4.3660000e+01  -8.7981548e+07
   4.3680000e+01  -8.7981548e+07
   4.3700000e+01  -8.7981548e+07
   4.3720000e+01  -8.7981548e+07
   4.3740000e+01  -8.7981548e+07
   4.3760000e+01  -8.7981548e+07
   4.3780000e+01  -8.7981548e+07
   4.3800000e+01  -8.7981548e+07
   4.3820000e+01  -8.7981548e+07
   4.3840000e+01  -8.7981548e+07
   4.3860000e+01  -8.7981548e+07
   4.3880000e+01  -8.7981548e+07
   4.3900000e+01  -8.7981548e+07
   4.3920000e+01  -8.7981548e+07
   4.3940000e+01  -8.7981548e+07
   4.3960000e+01  -8.7981548e+07
   4.3980000e+01  -8.7981548e+07
   4.4000000e+01  -8.7981548e+07
   4.4020000e+01  -8.7981548e+07
   4.4040000e+01  -8.7981548e+07
   4.4060000e+01  -8.7981548e+07
   4.4080000e+01  -8.7981548e+07
   4.4100000e+01  -8.7981548e+07
   4.4120000e+01  -8.7981548e+07
   4.4140000e+01  -8.7981548e+07
   4.4160000e+01  -8.7981548e+07
   4.4180000e+01  -8.7981548e+07
   4.4200000e+01  -8.7981548e+07
   4.4220000e+01  -8.7981548e+07
   4.4240000e+01  -8.7981548e+07
   4.4260000e+01  -8.7981548e+07
   4.4280000e+01  -8.7981548e+07
   4.4300000e+01  -8.7981548e+07
   4.4320000e+01  -8.7981548e+07
   4.4340000e+01  -8.7981548e+07
   4.4360000e+01  -8.7981548e+07
   4.4380000e+01  -8.7981548e+07
   4.4400000e+01  -8.7981548e+07
   4.4420000e+01  -8.7981548e+07
   4.4440000e+01  -8.7981548e+07
   4.4460000e+01  -8.7981548e+07
   4.4480000e+01  -8.7981548e+07
   4.4500000e+01  -8.7981548e+07
   4.4520000e+01  -8.7981548e+07
   4.4540000e+01  -8.7981548e+07
   4.4560000e+01  -8.7981548e+07
   4.4580000e+01  -8.7981548e+07
   4.4600000e+01  -8.7981548e+07
   4.4620000e+01  -8.7981548e+07
   4.4640000e+01  -8.7981548e+07
   4.4660000e+01  -8.7981548e+07
   4.4680000e+01  -8.7981548e+07
   4.4700000e+01  -8.7981548e+07
   4.4720000e+01  -8.7981548e+07
   4.4740000e+01  -8.7981548e+07
   4.4760000e+01  -8.7981548e+07
   4.4780000e+01  -8.7981548e+07
   4.4800000e+01  -8.7981548e+07
   4.4820000e+01  -8.7981548e+07
   4.4840000e+01  -8.7981548e+07
   4.4860000e+01  -8.7981548e+07
   4.4880000e+01  -8.7981548e+07
   4.4900000e+01  -8.7981548e+07
   4.4920000e+01  -8.7981548e+07
   4.4940000e+01  -8.7981548e+07
   4.4960000e+01  -8.7981548e+07
   4.4980000e+01  -8.7981548e+07
   4.5000000e+01  -8.7981548e+07
   4.5020000e+01  -8.7981548e+07
   4.5040000e+01  -8.7981548e+07
   4.5060000e+01  -8.7981548e+07
   4.5080000e+01  -8.7981548e+07
   4.5100000e+01  -8.7981548e+07
   4.5120000e+01  -8.7981548e+07
   4.5140000e+01  -8.7981548e+07
   4.5160000e+01  -8.7981548e+07
   4.5180000e+01  -8.7981548e+07
   4.5200000e+01  -8.7981548e+07
   4.5220000e+01  -8.7981548e+07
   4.5240000e+01  -8.7981548e+07
   4.5260000e+01  -8.7981548e+07
   4.5280000e+01  -8.7981548e+07
   4.5300000e+01  -8.7981548e+07
   4.5320000e+01  -8.7981548e+07
   4.5340000e+01  -8.7981548e+07
   4.5360000e+01  -8.7981548e+07
   4.5380000e+01  -8.7981548e+07
   4.5400000e+01  -8.7981548e+07
   4.5420000e+01  -8.7981548e+07
   4.5440000e+01  -8.7981548e+07
   4.5460000e+01  -8.7981548e+07
   4.5480000e+01  -8.7981548e+07
   4.5500000e+01  -8.7981548e+07
   4.5520000e+01  -8.7981548e+07
   4.5540000e+01  -8.7981548e+07
   4.5560000e+01  -8.7981548e+07
   4.5580000e+01  -8.7981548e+07
   4.5600000e+01  -8.7981548e+07
   4.5620000e+01  -8.7981548e+07
   4.5640000e+01  -8.7981548e+07
   4.5660000e+01  -8.7981548e+07
   4.5680000e+01  -8.7981548e+07
   4.5700000e+01  -8.7981548e+07
   4.5720000e+01  -8.7981548e+07
   4.5740000e+01  -8.7981548e+07
   4.5760000e+01  -8.7981548e+07
   4.5780000e+01  -8.7981548e+07
   4.5800000e+01  -8.7981548e+07
   4.5820000e+01  -8.7981548e+07
   4.5840000e+01  -8.7981548e+07
   4.5860000e+01  -8.7981548e+07
   4.5880000e+01  -8.7981548e+07
   4.5900000e+01  -8.7981548e+07
   4.5920000e+01  -8.7981548e+07
   4.5940000e+01  -8.7981548e+07
   4.5960000e+01  -8.7981548e+07
   4.5980000e+01  -8.7981548e+07
   4.6000000e+01  -8.7981548e+07
   4.6020000e+01  -8.7981548e+07
   4.6040000e+01  -8.7981548e+07
   4.6060000e+01  -8.7981548e+07
   4.6080000e+01  -8.7981548e+07
   4.6100000e+01  -8.7981548e+07
   4.6120000e+01  -8.7981548e+07
   4.6140000e+01  -8.7981548e+07
   4.6160000e+01  -8.7981548e+07
   4.6180000e+01  -8.7981548e+07
   4.6200000e+01  -8.7981548e+07
   4.6220000e+01  -8.7981548e+07
   4.6240000e+01  -8.7981548e+07
   4.6260000e+01  -8.7981548e+07
   4.6280000e+01  -8.7981548e+07
   4.6300000e+01  -8.7981548e+07
   4.6320000e+01  -8.7981548e+07
   4.6340000e+01  -8.7981548e+07
   4.6360000e+01  -8.7981548e+07
   4.6380000e+01  -8.7981548e+07
   4.6400000e+01  -8.7981548e+07
   4.6420000e+01  -8.7981548e+07
   4.6440000e+01  -8.7981548e+07
   4.6460000e+01  -8.7981548e+07
   4.6480000e+01  -8.7981548e+07
   4.6500000e+01  -8.7981548e+07
   4.6520000e+01  -8.7981548e+07
   4.6540000e+01  -8.7981548e+07
   4.6560000e+01  -8.7981548e+07
   4.6580000e+01  -8.7981548e+07
   4.6600000e+01  -8.7981548e+07
   4.6620000e+01  -8.7981548e+07
   4.6640000e+01  -8.7981548e+07
   4.6660000e+01  -8.7981548e+07
   4.6680000e+01  -8.7981548e+07
   4.6700000e+01  -8.7981548e+07
   4.6720000e+01  -8.7981548e+07
   4.6740000e+01  -8.7981548e+07
   4.6760000e+01  -8.7981548e+07
   4.6780000e+01  -8.7981548e+07
   4.6800000e+01  -8.7981548e+07
   4.6820000e+01  -8.7981548e+07
   4.6840000e+01  -8.7981548e+07
   4.6860000e+01  -8.7981548e+07
   4.6880000e+01  -8.7981548e+07
   4.6900000e+01  -8.7981548e+07
   4.6920000e+01  -8.7981548e+07
   4.6940000e+01  -8.7981548e+07
   4.6960000e+01  -8.7981548e+07
   4.6980000e+01  -8.7981548e+07
   4.7000000e+01  -8.7981548e+07
   4.7020000e+01  -8.7981548e+07
   4.7040000e+01  -8.7981548e+07
   4.7060000e+01  -8.7981548e+07
   4.7080000e+01  -8.7981548e+07
   4.7100000e+01  -8.7981548e+07
   4.7120000e+01  -8.7981548e+07
   4.7140000e+01  -8.7981548e+07
   4.7160000e+01  -8.7981548e+07
   4.7180000e+01  -8.7981548e+07
   4.7200000e+01  -8.7981548e+07
   4.7220000e+01  -8.7981548e+07
   4.7240000e+01  -8.7981548e+07
   4.7260000e+01  -8.7981548e+07
   4.7280000e+01  -8.7981548e+07
   4.7300000e+01  -8.7981548e+07
   4.7320000e+01  -8.7981548e+07
   4.7340000e+01  -8.7981548e+07
   4.7360000e+01  -8.7981548e+07
   4.7380000e+01  -8.7981548e+07
   4.7400000e+01  -8.7981548e+07
   4.7420000e+01  -8.7981548e+07
   4.7440000e+01  -8.7981548e+07
   4.7460000e+01  -8.7981548e+07
   4.7480000e+01  -8.7981548e+07
   4.7500000e+01  -8.7981548e+07
   4.7520000e+01  -8.7981548e+07
   4.7540000e+01  -8.7981548e+07
   4.7560000e+01  -8.7981548e+07
   4.7580000e+01  -8.7981548e+07
   4.7600000e+01  -8.7981548e+07
   4.7620000e+01  -8.7981548e+07
   4.7640000e+01  -8.7981548e+07
   4.7660000e+01  -8.7981548e+07
   4.7680000e+01  -8.7981548e+07
   4.7700000e+01  -8.7981548e+07
   4.7720000e+01  -8.7981548e+07
   4.7740000e+01  -8.7981548e+07
   4.7760000e+01  -8.7981548e+07
   4.7780000e+01  -8.7981548e+07
   4.7800000e+01  -8.7981548e+07
   4.7820000e+01  -8.7981548e+07
   4.7840000e+01  -8.7981548e+07
   4.7860000e+01  -8.7981548e+07
   4.7880000e+01  -8.7981548e+07
   4.7900000e+01  -8.7981548e+07
   4.7920000e+01  -8.7981548e+07
   4.7940000e+01  -8.7981548e+07
   4.7960000e+01  -8.7981548e+07
   4.7980000e+01  -8.7981548e+07
   4.8000000e+01  -8.7981548e+07
   4.8020000e+01  -8.7981548e+07
   4.8040000e+01  -8.7981548e+07
   4.8060000e+01  -8.7981548e+07
   4.8080000e+01  -8.7981548e+07
   4.8100000e+01  -8.7981548e+07
   4.8120000e+01  -8.7981548e+07
   4.8140000e+01  -8.7981548e+07
   4.8160000e+01  -8.7981548e+07
   4.8180000e+01  -8.7981548e+07
   4.8200000e+01  -8.7981548e+07
   4.8220000e+01  -8.7981548e+07
   4.8240000e+01  -8.7981548e+07
   4.8260000e+01  -8.7981548e+07
   4.8280000e+01  -8.7981548e+07
   4.8300000e+01  -8.7981548e+07
   4.8320000e+01  -8.7981548e+07
   4.8340000e+01  -8.7981548e+07
   4.8360000e+01  -8.7981548e+07
   4.8380000e+01  -8.7981548e+07
   4.8400000e+01  -8.7981548e+07
   4.8420000e+01  -8.7981548e+07
   4.8440000e+01  -8.7981548e+07
   4.8460000e+01  -8.7981548e+07
   4.8480000e+01  -8.7981548e+07
   4.8500000e+01  -8.7981548e+07
   4.8520000e+01  -8.7981548e+07
   4.8540000e+01  -8.7981548e+07
   4.8560000e+01  -8.7981548e+07
   4.8580000e+01  -8.7981548e+07
   4.8600000e+01  -8.7981548e+07
   4.8620000e+01  -8.7981548e+07
   4.8640000e+01  -8.7981548e+07
   4.8660000e+01  -8.7981548e+07
   4.8680000e+01  -8.7981548e+07
   4.8700000e+01  -8.7981548e+07
   4.8720000e+01  -8.7981548e+07
   4.8740000e+01  -8.7981548e+07
   4.8760000e+01  -8.7981548e+07
   4.8780000e+01  -8.7981548e+07
   4.8800000e+01  -8.7981548e+07
   4.8820000e+01  -8.7981548e+07
   4.8840000e+01  -8.7981548e+07
   4.8860000e+01  -8.7981548e+07
   4.8880000e+01  -8.7981548e+07
   4.8900000e+01  -8.7981548e+07
   4.8920000e+01  -8.7981548e+07
   4.8940000e+01  -8.7981548e+07
   4.8960000e+01  -8.7981548e+07
   4.8980000e+01  -8.7981548e+07
   4.9000000e+01  -8.7981548e+07
   4.9020000e+01  -8.7981548e+07
   4.9040000e+01  -8.7981548e+07
   4.9060000e+01  -8.7981548e+07
   4.9080000e+01  -8.7981548e+07
   4.9100000e+01  -8.7981548e+07
   4.9120000e+01  -8.7981548e+07
   4.9140000e+01  -8.7981548e+07
   4.9160000e+01  -8.7981548e+07
   4.9180000e+01  -8.7981548e+07
   4.9200000e+01  -8.7981548e+07
   4.9220000e+01  -8.7981548e+07
   4.9240000e+01  -8.7981548e+07
   4.9260000e+01  -8.7981548e+07
   4.9280000e+01  -8.7981548e+07
   4.9300000e+01  -8.7981548e+07
   4.9320000e+01  -8.7981548e+07
   4.9340000e+01  -8.7981548e+07
   4.9360000e+01  -8.7981548e+07
   4.9380000e+01  -8.7981548e+07
   4.9400000e+01  -8.7981548e+07
   4.9420000e+01  -8.7981548e+07
   4.9440000e+01  -8.7981548e+07
   4.9460000e+01  -8.7981548e+07
   4.9480000e+01  -8.7981548e+07
   4.9500000e+01  -8.7981548e+07
   4.9520000e+01  -8.7981548e+07
   4.9540000e+01  -8.7981548e+07
   4.9560000e+01  -8.7981548e+07
   4.9580000e+01  -8.7981548e+07
   4.9600000e+01  -8.7981548e+07
   4.9620000e+01  -8.7981548e+07
   4.9640000e+01  -8.7981548e+07
   4.9660000e+01  -8.7981548e+07
   4.9680000e+01  -8.7981548e+07
   4.9700000e+01  -8.7981548e+07
   4.9720000e+01  -8.7981548e+07
   4.9740000e+01  -8.7981548e+07
   4.9760000e+01  -8.7981548e+07
   4.9780000e+01  -8.7981548e+07
   4.9800000e+01  -8.7981548e+07
   4.9820000e+01  -8.7981548e+07
   4.9840000e+01  -8.7981548e+07
   4.9860000e+01  -8.7981548e+07
   4.9880000e+01  -8.7981548e+07
   4.9900000e+01  -8.7981548e+07
   4.9920000e+01  -8.7981548e+07
   4.9940000e+01  -8.7981548e+07
   4.9960000e+01  -8.7981548e+07
   4.9980000e+01  -8.7981548e+07
   5.0000000e+01  -8.7981548e+07


==> data/sig2/sig_y_minus_2_example3.dat <==
   3.0000000e+01  -2.0000000e+08
   3.0020000e+01  -2.0000000e+08
   3.0040000e+01  -2.0000000e+08
   3.0060000e+01  -2.0000000e+08
   3.0080000e+01  -2.0000000e+08
   3.0100000e+01  -2.0000000e+08
   3.0120000e+01  -2.0000000e+08
   3.0140000e+01  -2.0000000e+08
   3.0160000e+01  -2.0000000e+08
   3.0180000e+01  -2.0000000e+08
   3.0200000e+01  -2.0000000e+08
   3.0220000e+01  -2.0000000e+08
   3.0240000e+01  -2.0000000e+08
   3.0260000e+01  -2.0000000e+08
   3.0280000e+01  -2.0000000e+08
   3.0300000e+01  -2.0000000e+08
   3.0320000e+01  -2.0000000e+08
   3.0340000e+01  -2.0000000e+08
   3.0360000e+01  -2.0000000e+08
   3.0380000e+01  -2.0000000e+08
   3.0400000e+01  -2.0000000e+08
   3.0420000e+01  -2.0000000e+08
   3.0440000e+01  -2.0000000e+08
   3.0460000e+01  -2.0000000e+08
   3.0480000e+01  -2.0000000e+08
   3.0500000e+01  -2.0000000e+08
   3.0520000e+01  -2.0000000e+08
   3.0540000e+01  -2.0000000e+08
   3.0560000e+01  -2.0000000e+08
   3.0580000e+01  -2.0000000e+08
   3.0600000e+01  -2.0000000e+08
   3.0620000e+01  -2.0000000e+08
   3.0640000e+01  -2.0000000e+08
   3.0660000e+01  -2.0000000e+08
   3.0680000e+01  -2.0000000e+08
   3.0700000e+01  -2.0000000e+08
   3.0720000e+01  -2.0000000e+08
   3.0740000e+01  -2.0000000e+08
   3.0760000e+01  -2.0000000e+08
   3.0780000e+01  -2.0000000e+08
   3.0800000e+01  -2.0000000e+08
   3.0820000e+01  -2.0000000e+08
   3.0840000e+01  -2.0000000e+08
   3.0860000e+01  -2.0000000e+08
   3.0880000e+01  -2.0000000e+08
   3.0900000e+01  -2.0000000e+08
   3.0920000e+01  -2.0000000e+08
   3.0940000e+01  -2.0000000e+08
   3.0960000e+01  -2.0000000e+08
   3.0980000e+01  -2.0000000e+08
   3.1000000e+01  -2.0000000e+08
   3.1020000e+01  -2.0000000e+08
   3.1040000e+01  -2.0000000e+08
   3.1060000e+01  -2.0000000e+08
   3.1080000e+01  -2.0000000e+08
   3.1100000e+01  -2.0000000e+08
   3.1120000e+01  -2.0000000e+08
   3.1140000e+01  -2.0000000e+08
   3.1160000e+01  -2.0000000e+08
   3.1180000e+01  -2.0000000e+08
   3.1200000e+01  -2.0000000e+08
   3.1220000e+01  -2.0000000e+08
   3.1240000e+01  -2.0000000e+08
   3.1260000e+01  -2.0000000e+08
   3.1280000e+01  -2.0000000e+08
   3.1300000e+01  -2.0000000e+08
   3.1320000e+01  -2.0000000e+08
   3.1340000e+01  -2.0000000e+08
   3.1360000e+01  -2.0000000e+08
   3.1380000e+01  -2.0000000e+08
   3.1400000e+01  -2.0000000e+08
   3.1420000e+01  -2.0000000e+08
   3.1440000e+01  -2.0000000e+08
   3.1460000e+01  -2.0000000e+08
   3.1480000e+01  -2.0000000e+08
   3.1500000e+01  -2.0000000e+08
   3.1520000e+01  -2.0000000e+08
   3.1540000e+01  -2.0000000e+08
   3.1560000e+01  -2.0000000e+08
   3.1580000e+01  -2.0000000e+08
   3.1600000e+01  -2.0000000e+08
   3.1620000e+01  -2.0000000e+08
   3.1640000e+01  -2.0000000e+08
   3.1660000e+01  -2.0000000e+08
   3.1680000e+01  -2.0000000e+08
   3.1700000e+01  -2.0000000e+08
   3.1720000e+01  -2.0000000e+08
   3.1740000e+01  -2.0000000e+08
   3.1760000e+01  -2.0000000e+08
   3.1780000e+01  -2.0000000e+08
   3.1800000e+01  -2.0000000e+08
   3.1820000e+01  -2.0000000e+08
   3.1840000e+01  -2.0000000e+08
   3.1860000e+01  -2.0000000e+08
   3.1880000e+01  -2.0000000e+08
   3.1900000e+01  -2.0000000e+08
   3.1920000e+01  -2.0000000e+08
   3.1940000e+01  -2.0000000e+08
   3.1960000e+01  -2.0000000e+08
   3.1980000e+01  -2.0000000e+08
   3.2000000e+01  -2.0000000e+08
   3.2020000e+01  -2.0000000e+08
   3.2040000e+01  -2.0000000e+08
   3.2060000e+01  -2.0000000e+08
   3.2080000e+01  -2.0000000e+08
   3.2100000e+01  -2.0000000e+08
   3.2120000e+01  -2.0000000e+08
   3.2140000e+01  -2.0000000e+08
   3.2160000e+01  -2.0000000e+08
   3.2180000e+01  -2.0000000e+08
   3.2200000e+01  -2.0000000e+08
   3.2220000e+01  -2.0000000e+08
   3.2240000e+01  -2.0000000e+08
   3.2260000e+01  -2.0000000e+08
   3.2280000e+01  -2.0000000e+08
   3.2300000e+01  -2.0000000e+08
   3.2320000e+01  -2.0000000e+08
   3.2340000e+01  -2.0000000e+08
   3.2360000e+01  -2.0000000e+08
   3.2380000e+01  -2.0000000e+08
   3.2400000e+01  -2.0000000e+08
   3.2420000e+01  -2.0000000e+08
   3.2440000e+01  -2.0000000e+08
   3.2460000e+01  -2.0000000e+08
   3.2480000e+01  -2.0000000e+08
   3.2500000e+01  -2.0000000e+08
   3.2520000e+01  -2.0000000e+08
   3.2540000e+01  -2.0000000e+08
   3.2560000e+01  -2.0000000e+08
   3.2580000e+01  -2.0000000e+08
   3.2600000e+01  -2.0000000e+08
   3.2620000e+01  -2.0000000e+08
   3.2640000e+01  -2.0000000e+08
   3.2660000e+01  -2.0000000e+08
   3.2680000e+01  -2.0000000e+08
   3.2700000e+01  -2.0000000e+08
   3.2720000e+01  -2.0000000e+08
   3.2740000e+01  -2.0000000e+08
   3.2760000e+01  -2.0000000e+08
   3.2780000e+01  -2.0000000e+08
   3.2800000e+01  -2.0000000e+08
   3.2820000e+01  -2.0000000e+08
   3.2840000e+01  -2.0000000e+08
   3.2860000e+01  -2.0000000e+08
   3.2880000e+01  -2.0000000e+08
   3.2900000e+01  -2.0000000e+08
   3.2920000e+01  -2.0000000e+08
   3.2940000e+01  -2.0000000e+08
   3.2960000e+01  -2.0000000e+08
   3.2980000e+01  -2.0000000e+08
   3.3000000e+01  -2.0000000e+08
   3.3020000e+01  -2.0000000e+08
   3.3040000e+01  -2.0000000e+08
   3.3060000e+01  -2.0000000e+08
   3.3080000e+01  -2.0000000e+08
   3.3100000e+01  -2.0000000e+08
   3.3120000e+01  -2.0000000e+08
   3.3140000e+01  -2.0000000e+08
   3.3160000e+01  -2.0000000e+08
   3.3180000e+01  -2.0000000e+08
   3.3200000e+01  -2.0000000e+08
   3.3220000e+01  -2.0000000e+08
   3.3240000e+01  -2.0000000e+08
   3.3260000e+01  -2.0000000e+08
   3.3280000e+01  -2.0000000e+08
   3.3300000e+01  -2.0000000e+08
   3.3320000e+01  -2.0000000e+08
   3.3340000e+01  -2.0000000e+08
   3.3360000e+01  -2.0000000e+08
   3.3380000e+01  -2.0000000e+08
   3.3400000e+01  -2.0000000e+08
   3.3420000e+01  -2.0000000e+08
   3.3440000e+01  -2.0000000e+08
   3.3460000e+01  -2.0000000e+08
   3.3480000e+01  -2.0000000e+08
   3.3500000e+01  -2.0000000e+08
   3.3520000e+01  -2.0000000e+08
   3.3540000e+01  -2.0000000e+08
   3.3560000e+01  -2.0000000e+08
   3.3580000e+01  -2.0000000e+08
   3.3600000e+01  -2.0000000e+08
   3.3620000e+01  -2.0000000e+08
   3.3640000e+01  -2.0000000e+08
   3.3660000e+01  -2.0000000e+08
   3.3680000e+01  -2.0000000e+08
   3.3700000e+01  -2.0000000e+08
   3.3720000e+01  -2.0000000e+08
   3.3740000e+01  -2.0000000e+08
   3.3760000e+01  -2.0000000e+08
   3.3780000e+01  -2.0000000e+08
   3.3800000e+01  -2.0000000e+08
   3.3820000e+01  -2.0000000e+08
   3.3840000e+01  -2.0000000e+08
   3.3860000e+01  -2.0000000e+08
   3.3880000e+01  -2.0000000e+08
   3.3900000e+01  -2.0000000e+08
   3.3920000e+01  -2.0000000e+08
   3.3940000e+01  -2.0000000e+08
   3.3960000e+01  -2.0000000e+08
   3.3980000e+01  -2.0000000e+08
   3.4000000e+01  -2.0000000e+08
   3.4020000e+01  -2.0000000e+08
   3.4040000e+01  -2.0000000e+08
   3.4060000e+01  -2.0000000e+08
   3.4080000e+01  -2.0000000e+08
   3.4100000e+01  -2.0000000e+08
   3.4120000e+01  -2.0000000e+08
   3.4140000e+01  -2.0000000e+08
   3.4160000e+01  -2.0000000e+08
   3.4180000e+01  -2.0000000e+08
   3.4200000e+01  -2.0000000e+08
   3.4220000e+01  -2.0000000e+08
   3.4240000e+01  -2.0000000e+08
   3.4260000e+01  -2.0000000e+08
   3.4280000e+01  -2.0000000e+08
   3.4300000e+01  -2.0000000e+08
   3.4320000e+01  -2.0000000e+08
   3.4340000e+01  -2.0000000e+08
   3.4360000e+01  -2.0000000e+08
   3.4380000e+01  -2.0000000e+08
   3.4400000e+01  -2.0000000e+08
   3.4420000e+01  -2.0000000e+08
   3.4440000e+01  -2.0000000e+08
   3.4460000e+01  -2.0000000e+08
   3.4480000e+01  -2.0000000e+08
   3.4500000e+01  -2.0000000e+08
   3.4520000e+01  -2.0000000e+08
   3.4540000e+01  -2.0000000e+08
   3.4560000e+01  -2.0000000e+08
   3.4580000e+01  -2.0000000e+08
   3.4600000e+01  -2.0000000e+08
   3.4620000e+01  -2.0000000e+08
   3.4640000e+01  -2.0000000e+08
   3.4660000e+01  -2.0000000e+08
   3.4680000e+01  -2.0000000e+08
   3.4700000e+01  -2.0000000e+08
   3.4720000e+01  -2.0000000e+08
   3.4740000e+01  -2.0000000e+08
   3.4760000e+01  -2.0000000e+08
   3.4780000e+01  -2.0000000e+08
   3.4800000e+01  -2.0000000e+08
   3.4820000e+01  -2.0000000e+08
   3.4840000e+01  -2.0000000e+08
   3.4860000e+01  -2.0000000e+08
   3.4880000e+01  -2.0000000e+08
   3.4900000e+01  -2.0000000e+08
   3.4920000e+01  -2.0000000e+08
   3.4940000e+01  -2.0000000e+08
   3.4960000e+01  -2.0000000e+08
   3.4980000e+01  -2.0000000e+08
   3.5000000e+01  -2.0000000e+08
   3.5020000e+01  -2.0000000e+08
   3.5040000e+01  -2.0000000e+08
   3.5060000e+01  -2.0000000e+08
   3.5080000e+01  -2.0000000e+08
   3.5100000e+01  -2.0000000e+08
   3.5120000e+01  -2.0000000e+08
   3.5140000e+01  -2.0000000e+08
   3.5160000e+01  -2.0000000e+08
   3.5180000e+01  -2.0000000e+08
   3.5200000e+01  -2.0000000e+08
   3.5220000e+01  -2.0000000e+08
   3.5240000e+01  -2.0000000e+08
   3.5260000e+01  -2.0000000e+08
   3.5280000e+01  -2.0000000e+08
   3.5300000e+01  -2.0000000e+08
   3.5320000e+01  -2.0000000e+08
   3.5340000e+01  -2.0000000e+08
   3.5360000e+01  -2.0000000e+08
   3.5380000e+01  -2.0000000e+08
   3.5400000e+01  -2.0000000e+08
   3.5420000e+01  -2.0000000e+08
   3.5440000e+01  -2.0000000e+08
   3.5460000e+01  -2.0000000e+08
   3.5480000e+01  -2.0000000e+08
   3.5500000e+01  -2.0000000e+08
   3.5520000e+01  -2.0000000e+08
   3.5540000e+01  -2.0000000e+08
   3.5560000e+01  -2.0000000e+08
   3.5580000e+01  -2.0000000e+08
   3.5600000e+01  -2.0000000e+08
   3.5620000e+01  -2.0000000e+08
   3.5640000e+01  -2.0000000e+08
   3.5660000e+01  -2.0000000e+08
   3.5680000e+01  -2.0000000e+08
   3.5700000e+01  -2.0000000e+08
   3.5720000e+01  -2.0000000e+08
   3.5740000e+01  -2.0000000e+08
   3.5760000e+01  -2.0000000e+08
   3.5780000e+01  -2.0000000e+08
   3.5800000e+01  -2.0000000e+08
   3.5820000e+01  -2.0000000e+08
   3.5840000e+01  -2.0000000e+08
   3.5860000e+01  -2.0000000e+08
   3.5880000e+01  -2.0000000e+08
   3.5900000e+01  -2.0000000e+08
   3.5920000e+01  -2.0000000e+08
   3.5940000e+01  -2.0000000e+08
   3.5960000e+01  -2.0000000e+08
   3.5980000e+01  -2.0000000e+08
   3.6000000e+01  -2.0000000e+08
   3.6020000e+01  -2.0000000e+08
   3.6040000e+01  -2.0000000e+08
   3.6060000e+01  -2.0000000e+08
   3.6080000e+01  -2.0000000e+08
   3.6100000e+01  -2.0000000e+08
   3.6120000e+01  -2.0000000e+08
   3.6140000e+01  -2.0000000e+08
   3.6160000e+01  -2.0000000e+08
   3.6180000e+01  -2.0000000e+08
   3.6200000e+01  -2.0000000e+08
   3.6220000e+01  -2.0000000e+08
   3.6240000e+01  -2.0000000e+08
   3.6260000e+01  -2.0000000e+08
   3.6280000e+01  -2.0000000e+08
   3.6300000e+01  -2.0000000e+08
   3.6320000e+01  -2.0000000e+08
   3.6340000e+01  -2.0000000e+08
   3.6360000e+01  -2.0000000e+08
   3.6380000e+01  -2.0000000e+08
   3.6400000e+01  -2.0000000e+08
   3.6420000e+01  -2.0000000e+08
   3.6440000e+01  -2.0000000e+08
   3.6460000e+01  -2.0000000e+08
   3.6480000e+01  -2.0000000e+08
   3.6500000e+01  -2.0000000e+08
   3.6520000e+01  -2.0000000e+08
   3.6540000e+01  -2.0000000e+08
   3.6560000e+01  -2.0000000e+08
   3.6580000e+01  -2.0000000e+08
   3.6600000e+01  -2.0000000e+08
   3.6620000e+01  -2.0000000e+08
   3.6640000e+01  -2.0000000e+08
   3.6660000e+01  -2.0000000e+08
   3.6680000e+01  -2.0000000e+08
   3.6700000e+01  -2.0000000e+08
   3.6720000e+01  -2.0000000e+08
   3.6740000e+01  -2.0000000e+08
   3.6760000e+01  -2.0000000e+08
   3.6780000e+01  -2.0000000e+08
   3.6800000e+01  -2.0000000e+08
   3.6820000e+01  -2.0000000e+08
   3.6840000e+01  -2.0000000e+08
   3.6860000e+01  -2.0000000e+08
   3.6880000e+01  -2.0000000e+08
   3.6900000e+01  -2.0000000e+08
   3.6920000e+01  -2.0000000e+08
   3.6940000e+01  -2.0000000e+08
   3.6960000e+01  -2.0000000e+08
   3.6980000e+01  -2.0000000e+08
   3.7000000e+01  -2.0000000e+08
   3.7020000e+01  -2.0000000e+08
   3.7040000e+01  -2.0000000e+08
   3.7060000e+01  -2.0000000e+08
   3.7080000e+01  -2.0000000e+08
   3.7100000e+01  -2.0000000e+08
   3.7120000e+01  -2.0000000e+08
   3.7140000e+01  -2.0000000e+08
   3.7160000e+01  -2.0000000e+08
   3.7180000e+01  -2.0000000e+08
   3.7200000e+01  -2.0000000e+08
   3.7220000e+01  -2.0000000e+08
   3.7240000e+01  -2.0000000e+08
   3.7260000e+01  -2.0000000e+08
   3.7280000e+01  -2.0000000e+08
   3.7300000e+01  -2.0000000e+08
   3.7320000e+01  -2.0000000e+08
   3.7340000e+01  -2.0000000e+08
   3.7360000e+01  -2.0000000e+08
   3.7380000e+01  -2.0000000e+08
   3.7400000e+01  -2.0000000e+08
   3.7420000e+01  -2.0000000e+08
   3.7440000e+01  -2.0000000e+08
   3.7460000e+01  -2.0000000e+08
   3.7480000e+01  -2.0000000e+08
   3.7500000e+01  -2.0000000e+08
   3.7520000e+01  -2.0000000e+08
   3.7540000e+01  -2.0000000e+08
   3.7560000e+01  -2.0000000e+08
   3.7580000e+01  -2.0000000e+08
   3.7600000e+01  -2.0000000e+08
   3.7620000e+01  -2.0000000e+08
   3.7640000e+01  -2.0000000e+08
   3.7660000e+01  -2.0000000e+08
   3.7680000e+01  -2.0000000e+08
   3.7700000e+01  -2.0000000e+08
   3.7720000e+01  -2.0000000e+08
   3.7740000e+01  -2.0000000e+08
   3.7760000e+01  -2.0000000e+08
   3.7780000e+01  -2.0000000e+08
   3.7800000e+01  -2.0000000e+08
   3.7820000e+01  -2.0000000e+08
   3.7840000e+01  -2.0000000e+08
   3.7860000e+01  -2.0000000e+08
   3.7880000e+01  -2.0000000e+08
   3.7900000e+01  -2.0000000e+08
   3.7920000e+01  -2.0000000e+08
   3.7940000e+01  -2.0000000e+08
   3.7960000e+01  -2.0000000e+08
   3.7980000e+01  -2.0000000e+08
   3.8000000e+01  -2.0000000e+08
   3.8020000e+01  -2.0000000e+08
   3.8040000e+01  -2.0000000e+08
   3.8060000e+01  -2.0000000e+08
   3.8080000e+01  -2.0000000e+08
   3.8100000e+01  -2.0000000e+08
   3.8120000e+01  -2.0000000e+08
   3.8140000e+01  -2.0000000e+08
   3.8160000e+01  -2.0000000e+08
   3.8180000e+01  -2.0000000e+08
   3.8200000e+01  -2.0000000e+08
   3.8220000e+01  -2.0000000e+08
   3.8240000e+01  -2.0000000e+08
   3.8260000e+01  -2.0000000e+08
   3.8280000e+01  -2.0000000e+08
   3.8300000e+01  -2.0000000e+08
   3.8320000e+01  -2.0000000e+08
   3.8340000e+01  -2.0000000e+08
   3.8360000e+01  -2.0000000e+08
   3.8380000e+01  -2.0000000e+08
   3.8400000e+01  -2.0000000e+08
   3.8420000e+01  -2.0000000e+08
   3.8440000e+01  -2.0000000e+08
   3.8460000e+01  -2.0000000e+08
   3.8480000e+01  -2.0000000e+08
   3.8500000e+01  -2.0000000e+08
   3.8520000e+01  -2.0000000e+08
   3.8540000e+01  -2.0000000e+08
   3.8560000e+01  -2.0000000e+08
   3.8580000e+01  -2.0000000e+08
   3.8600000e+01  -2.0000000e+08
   3.8620000e+01  -2.0000000e+08
   3.8640000e+01  -2.0000000e+08
   3.8660000e+01  -2.0000000e+08
   3.8680000e+01  -2.0000000e+08
   3.8700000e+01  -2.0000000e+08
   3.8720000e+01  -2.0000000e+08
   3.8740000e+01  -2.0000000e+08
   3.8760000e+01  -2.0000000e+08
   3.8780000e+01  -2.0000000e+08
   3.8800000e+01  -2.0000000e+08
   3.8820000e+01  -2.0000000e+08
   3.8840000e+01  -2.0000000e+08
   3.8860000e+01  -2.0000000e+08
   3.8880000e+01  -2.0000000e+08
   3.8900000e+01  -2.0000000e+08
   3.8920000e+01  -2.0000000e+08
   3.8940000e+01  -2.0000000e+08
   3.8960000e+01  -2.0000000e+08
   3.8980000e+01  -2.0000000e+08
   3.9000000e+01  -2.0000000e+08
   3.9020000e+01  -2.0000000e+08
   3.9040000e+01  -2.0000000e+08
   3.9060000e+01  -2.0000000e+08
   3.9080000e+01  -2.0000000e+08
   3.9100000e+01  -2.0000000e+08
   3.9120000e+01  -2.0000000e+08
   3.9140000e+01  -2.0000000e+08
   3.9160000e+01  -2.0000000e+08
   3.9180000e+01  -2.0000000e+08
   3.9200000e+01  -2.0000000e+08
   3.9220000e+01  -2.0000000e+08
   3.9240000e+01  -2.0000000e+08
   3.9260000e+01  -2.0000000e+08
   3.9280000e+01  -2.0000000e+08
   3.9300000e+01  -2.0000000e+08
   3.9320000e+01  -2.0000000e+08
   3.9340000e+01  -2.0000000e+08
   3.9360000e+01  -2.0000000e+08
   3.9380000e+01  -2.0000000e+08
   3.9400000e+01  -2.0000000e+08
   3.9420000e+01  -2.0000000e+08
   3.9440000e+01  -2.0000000e+08
   3.9460000e+01  -2.0000000e+08
   3.9480000e+01  -2.0000000e+08
   3.9500000e+01  -2.0000000e+08
   3.9520000e+01  -2.0000000e+08
   3.9540000e+01  -2.0000000e+08
   3.9560000e+01  -2.0000000e+08
   3.9580000e+01  -2.0000000e+08
   3.9600000e+01  -2.0000000e+08
   3.9620000e+01  -2.0000000e+08
   3.9640000e+01  -2.0000000e+08
   3.9660000e+01  -2.0000000e+08
   3.9680000e+01  -2.0000000e+08
   3.9700000e+01  -2.0000000e+08
   3.9720000e+01  -2.0000000e+08
   3.9740000e+01  -2.0000000e+08
   3.9760000e+01  -2.0000000e+08
   3.9780000e+01  -2.0000000e+08
   3.9800000e+01  -2.0000000e+08
   3.9820000e+01  -2.0000000e+08
   3.9840000e+01  -2.0000000e+08
   3.9860000e+01  -2.0000000e+08
   3.9880000e+01  -2.0000000e+08
   3.9900000e+01  -2.0000000e+08
   3.9920000e+01  -2.0000000e+08
   3.9940000e+01  -2.0000000e+08
   3.9960000e+01  -2.0000000e+08
   3.9980000e+01  -2.0000000e+08
   4.0000000e+01  -2.0000000e+08
   4.0020000e+01  -2.0000000e+08
   4.0040000e+01  -2.0000000e+08
   4.0060000e+01  -2.0000000e+08
   4.0080000e+01  -2.0000000e+08
   4.0100000e+01  -2.0000000e+08
   4.0120000e+01  -2.0000000e+08
   4.0140000e+01  -2.0000000e+08
   4.0160000e+01  -2.0000000e+08
   4.0180000e+01  -2.0000000e+08
   4.0200000e+01  -2.0000000e+08
   4.0220000e+01  -2.0000000e+08
   4.0240000e+01  -2.0000000e+08
   4.0260000e+01  -2.0000000e+08
   4.0280000e+01  -2.0000000e+08
   4.0300000e+01  -2.0000000e+08
   4.0320000e+01  -2.0000000e+08
   4.0340000e+01  -2.0000000e+08
   4.0360000e+01  -2.0000000e+08
   4.0380000e+01  -2.0000000e+08
   4.0400000e+01  -2.0000000e+08
   4.0420000e+01  -2.0000000e+08
   4.0440000e+01  -2.0000000e+08
   4.0460000e+01  -2.0000000e+08
   4.0480000e+01  -2.0000000e+08
   4.0500000e+01  -2.0000000e+08
   4.0520000e+01  -2.0000000e+08
   4.0540000e+01  -2.0000000e+08
   4.0560000e+01  -2.0000000e+08
   4.0580000e+01  -2.0000000e+08
   4.0600000e+01  -2.0000000e+08
   4.0620000e+01  -2.0000000e+08
   4.0640000e+01  -2.0000000e+08
   4.0660000e+01  -2.0000000e+08
   4.0680000e+01  -2.0000000e+08
   4.0700000e+01  -2.0000000e+08
   4.0720000e+01  -2.0000000e+08
   4.0740000e+01  -2.0000000e+08
   4.0760000e+01  -2.0000000e+08
   4.0780000e+01  -2.0000000e+08
   4.0800000e+01  -2.0000000e+08
   4.0820000e+01  -2.0000000e+08
   4.0840000e+01  -2.0000000e+08
   4.0860000e+01  -2.0000000e+08
   4.0880000e+01  -2.0000000e+08
   4.0900000e+01  -2.0000000e+08
   4.0920000e+01  -2.0000000e+08
   4.0940000e+01  -2.0000000e+08
   4.0960000e+01  -2.0000000e+08
   4.0980000e+01  -2.0000000e+08
   4.1000000e+01  -2.0000000e+08
   4.1020000e+01  -2.0000000e+08
   4.1040000e+01  -2.0000000e+08
   4.1060000e+01  -2.0000000e+08
   4.1080000e+01  -2.0000000e+08
   4.1100000e+01  -2.0000000e+08
   4.1120000e+01  -2.0000000e+08
   4.1140000e+01  -2.0000000e+08
   4.1160000e+01  -2.0000000e+08
   4.1180000e+01  -2.0000000e+08
   4.1200000e+01  -2.0000000e+08
   4.1220000e+01  -2.0000000e+08
   4.1240000e+01  -2.0000000e+08
   4.1260000e+01  -2.0000000e+08
   4.1280000e+01  -2.0000000e+08
   4.1300000e+01  -2.0000000e+08
   4.1320000e+01  -2.0000000e+08
   4.1340000e+01  -2.0000000e+08
   4.1360000e+01  -2.0000000e+08
   4.1380000e+01  -2.0000000e+08
   4.1400000e+01  -2.0000000e+08
   4.1420000e+01  -2.0000000e+08
   4.1440000e+01  -2.0000000e+08
   4.1460000e+01  -2.0000000e+08
   4.1480000e+01  -2.0000000e+08
   4.1500000e+01  -2.0000000e+08
   4.1520000e+01  -2.0000000e+08
   4.1540000e+01  -2.0000000e+08
   4.1560000e+01  -2.0000000e+08
   4.1580000e+01  -2.0000000e+08
   4.1600000e+01  -2.0000000e+08
   4.1620000e+01  -2.0000000e+08
   4.1640000e+01  -2.0000000e+08
   4.1660000e+01  -2.0000000e+08
   4.1680000e+01  -2.0000000e+08
   4.1700000e+01  -2.0000000e+08
   4.1720000e+01  -2.0000000e+08
   4.1740000e+01  -2.0000000e+08
   4.1760000e+01  -2.0000000e+08
   4.1780000e+01  -2.0000000e+08
   4.1800000e+01  -2.0000000e+08
   4.1820000e+01  -2.0000000e+08
   4.1840000e+01  -2.0000000e+08
   4.1860000e+01  -2.0000000e+08
   4.1880000e+01  -2.0000000e+08
   4.1900000e+01  -2.0000000e+08
   4.1920000e+01  -2.0000000e+08
   4.1940000e+01  -2.0000000e+08
   4.1960000e+01  -2.0000000e+08
   4.1980000e+01  -2.0000000e+08
   4.2000000e+01  -2.0000000e+08
   4.2020000e+01  -2.0000000e+08
   4.2040000e+01  -2.0000000e+08
   4.2060000e+01  -2.0000000e+08
   4.2080000e+01  -2.0000000e+08
   4.2100000e+01  -2.0000000e+08
   4.2120000e+01  -2.0000000e+08
   4.2140000e+01  -2.0000000e+08
   4.2160000e+01  -2.0000000e+08
   4.2180000e+01  -2.0000000e+08
   4.2200000e+01  -2.0000000e+08
   4.2220000e+01  -2.0000000e+08
   4.2240000e+01  -2.0000000e+08
   4.2260000e+01  -2.0000000e+08
   4.2280000e+01  -2.0000000e+08
   4.2300000e+01  -2.0000000e+08
   4.2320000e+01  -2.0000000e+08
   4.2340000e+01  -2.0000000e+08
   4.2360000e+01  -2.0000000e+08
   4.2380000e+01  -2.0000000e+08
   4.2400000e+01  -2.0000000e+08
   4.2420000e+01  -2.0000000e+08
   4.2440000e+01  -2.0000000e+08
   4.2460000e+01  -2.0000000e+08
   4.2480000e+01  -2.0000000e+08
   4.2500000e+01  -2.0000000e+08
   4.2520000e+01  -2.0000000e+08
   4.2540000e+01  -2.0000000e+08
   4.2560000e+01  -2.0000000e+08
   4.2580000e+01  -2.0000000e+08
   4.2600000e+01  -2.0000000e+08
   4.2620000e+01  -2.0000000e+08
   4.2640000e+01  -2.0000000e+08
   4.2660000e+01  -2.0000000e+08
   4.2680000e+01  -2.0000000e+08
   4.2700000e+01  -2.0000000e+08
   4.2720000e+01  -2.0000000e+08
   4.2740000e+01  -2.0000000e+08
   4.2760000e+01  -2.0000000e+08
   4.2780000e+01  -2.0000000e+08
   4.2800000e+01  -2.0000000e+08
   4.2820000e+01  -2.0000000e+08
   4.2840000e+01  -2.0000000e+08
   4.2860000e+01  -2.0000000e+08
   4.2880000e+01  -2.0000000e+08
   4.2900000e+01  -2.0000000e+08
   4.2920000e+01  -2.0000000e+08
   4.2940000e+01  -2.0000000e+08
   4.2960000e+01  -2.0000000e+08
   4.2980000e+01  -2.0000000e+08
   4.3000000e+01  -2.0000000e+08
   4.3020000e+01  -2.0000000e+08
   4.3040000e+01  -2.0000000e+08
   4.3060000e+01  -2.0000000e+08
   4.3080000e+01  -2.0000000e+08
   4.3100000e+01  -2.0000000e+08
   4.3120000e+01  -2.0000000e+08
   4.3140000e+01  -2.0000000e+08
   4.3160000e+01  -2.0000000e+08
   4.3180000e+01  -2.0000000e+08
   4.3200000e+01  -2.0000000e+08
   4.3220000e+01  -2.0000000e+08
   4.3240000e+01  -2.0000000e+08
   4.3260000e+01  -2.0000000e+08
   4.3280000e+01  -2.0000000e+08
   4.3300000e+01  -2.0000000e+08
   4.3320000e+01  -2.0000000e+08
   4.3340000e+01  -2.0000000e+08
   4.3360000e+01  -2.0000000e+08
   4.3380000e+01  -2.0000000e+08
   4.3400000e+01  -2.0000000e+08
   4.3420000e+01  -2.0000000e+08
   4.3440000e+01  -2.0000000e+08
   4.3460000e+01  -2.0000000e+08
   4.3480000e+01  -2.0000000e+08
   4.3500000e+01  -2.0000000e+08
   4.3520000e+01  -2.0000000e+08
   4.3540000e+01  -2.0000000e+08
   4.3560000e+01  -2.0000000e+08
   4.3580000e+01  -2.0000000e+08
   4.3600000e+01  -2.0000000e+08
   4.3620000e+01  -2.0000000e+08
   4.3640000e+01  -2.0000000e+08
   4.3660000e+01  -2.0000000e+08
   4.3680000e+01  -2.0000000e+08
   4.3700000e+01  -2.0000000e+08
   4.3720000e+01  -2.0000000e+08
   4.3740000e+01  -2.0000000e+08
   4.3760000e+01  -2.0000000e+08
   4.3780000e+01  -2.0000000e+08
   4.3800000e+01  -2.0000000e+08
   4.3820000e+01  -2.0000000e+08
   4.3840000e+01  -2.0000000e+08
   4.3860000e+01  -2.0000000e+08
   4.3880000e+01  -2.0000000e+08
   4.3900000e+01  -2.0000000e+08
   4.3920000e+01  -2.0000000e+08
   4.3940000e+01  -2.0000000e+08
   4.3960000e+01  -2.0000000e+08
   4.3980000e+01  -2.0000000e+08
   4.4000000e+01  -2.0000000e+08
   4.4020000e+01  -2.0000000e+08
   4.4040000e+01  -2.0000000e+08
   4.4060000e+01  -2.0000000e+08
   4.4080000e+01  -2.0000000e+08
   4.4100000e+01  -2.0000000e+08
   4.4120000e+01  -2.0000000e+08
   4.4140000e+01  -2.0000000e+08
   4.4160000e+01  -2.0000000e+08
   4.4180000e+01  -2.0000000e+08
   4.4200000e+01  -2.0000000e+08
   4.4220000e+01  -2.0000000e+08
   4.4240000e+01  -2.0000000e+08
   4.4260000e+01  -2.0000000e+08
   4.4280000e+01  -2.0000000e+08
   4.4300000e+01  -2.0000000e+08
   4.4320000e+01  -2.0000000e+08
   4.4340000e+01  -2.0000000e+08
   4.4360000e+01  -2.0000000e+08
   4.4380000e+01  -2.0000000e+08
   4.4400000e+01  -2.0000000e+08
   4.4420000e+01  -2.0000000e+08
   4.4440000e+01  -2.0000000e+08
   4.4460000e+01  -2.0000000e+08
   4.4480000e+01  -2.0000000e+08
   4.4500000e+01  -2.0000000e+08
   4.4520000e+01  -2.0000000e+08
   4.4540000e+01  -2.0000000e+08
   4.4560000e+01  -2.0000000e+08
   4.4580000e+01  -2.0000000e+08
   4.4600000e+01  -2.0000000e+08
   4.4620000e+01  -2.0000000e+08
   4.4640000e+01  -2.0000000e+08
   4.4660000e+01  -2.0000000e+08
   4.4680000e+01  -2.0000000e+08
   4.4700000e+01  -2.0000000e+08
   4.4720000e+01  -2.0000000e+08
   4.4740000e+01  -2.0000000e+08
   4.4760000e+01  -2.0000000e+08
   4.4780000e+01  -2.0000000e+08
   4.4800000e+01  -2.0000000e+08
   4.4820000e+01  -2.0000000e+08
   4.4840000e+01  -2.0000000e+08
   4.4860000e+01  -2.0000000e+08
   4.4880000e+01  -2.0000000e+08
   4.4900000e+01  -2.0000000e+08
   4.4920000e+01  -2.0000000e+08
   4.4940000e+01  -2.0000000e+08
   4.4960000e+01  -2.0000000e+08
   4.4980000e+01  -2.0000000e+08
   4.5000000e+01  -2.0000000e+08
   4.5020000e+01  -2.0000000e+08
   4.5040000e+01  -2.0000000e+08
   4.5060000e+01  -2.0000000e+08
   4.5080000e+01  -2.0000000e+08
   4.5100000e+01  -2.0000000e+08
   4.5120000e+01  -2.0000000e+08
   4.5140000e+01  -2.0000000e+08
   4.5160000e+01  -2.0000000e+08
   4.5180000e+01  -2.0000000e+08
   4.5200000e+01  -2.0000000e+08
   4.5220000e+01  -2.0000000e+08
   4.5240000e+01  -2.0000000e+08
   4.5260000e+01  -2.0000000e+08
   4.5280000e+01  -2.0000000e+08
   4.5300000e+01  -2.0000000e+08
   4.5320000e+01  -2.0000000e+08
   4.5340000e+01  -2.0000000e+08
   4.5360000e+01  -2.0000000e+08
   4.5380000e+01  -2.0000000e+08
   4.5400000e+01  -2.0000000e+08
   4.5420000e+01  -2.0000000e+08
   4.5440000e+01  -2.0000000e+08
   4.5460000e+01  -2.0000000e+08
   4.5480000e+01  -2.0000000e+08
   4.5500000e+01  -2.0000000e+08
   4.5520000e+01  -2.0000000e+08
   4.5540000e+01  -2.0000000e+08
   4.5560000e+01  -2.0000000e+08
   4.5580000e+01  -2.0000000e+08
   4.5600000e+01  -2.0000000e+08
   4.5620000e+01  -2.0000000e+08
   4.5640000e+01  -2.0000000e+08
   4.5660000e+01  -2.0000000e+08
   4.5680000e+01  -2.0000000e+08
   4.5700000e+01  -2.0000000e+08
   4.5720000e+01  -2.0000000e+08
   4.5740000e+01  -2.0000000e+08
   4.5760000e+01  -2.0000000e+08
   4.5780000e+01  -2.0000000e+08
   4.5800000e+01  -2.0000000e+08
   4.5820000e+01  -2.0000000e+08
   4.5840000e+01  -2.0000000e+08
   4.5860000e+01  -2.0000000e+08
   4.5880000e+01  -2.0000000e+08
   4.5900000e+01  -2.0000000e+08
   4.5920000e+01  -2.0000000e+08
   4.5940000e+01  -2.0000000e+08
   4.5960000e+01  -2.0000000e+08
   4.5980000e+01  -2.0000000e+08
   4.6000000e+01  -2.0000000e+08
   4.6020000e+01  -2.0000000e+08
   4.6040000e+01  -2.0000000e+08
   4.6060000e+01  -2.0000000e+08
   4.6080000e+01  -2.0000000e+08
   4.6100000e+01  -2.0000000e+08
   4.6120000e+01  -2.0000000e+08
   4.6140000e+01  -2.0000000e+08
   4.6160000e+01  -2.0000000e+08
   4.6180000e+01  -2.0000000e+08
   4.6200000e+01  -2.0000000e+08
   4.6220000e+01  -2.0000000e+08
   4.6240000e+01  -2.0000000e+08
   4.6260000e+01  -2.0000000e+08
   4.6280000e+01  -2.0000000e+08
   4.6300000e+01  -2.0000000e+08
   4.6320000e+01  -2.0000000e+08
   4.6340000e+01  -2.0000000e+08
   4.6360000e+01  -2.0000000e+08
   4.6380000e+01  -2.0000000e+08
   4.6400000e+01  -2.0000000e+08
   4.6420000e+01  -2.0000000e+08
   4.6440000e+01  -2.0000000e+08
   4.6460000e+01  -2.0000000e+08
   4.6480000e+01  -2.0000000e+08
   4.6500000e+01  -2.0000000e+08
   4.6520000e+01  -2.0000000e+08
   4.6540000e+01  -2.0000000e+08
   4.6560000e+01  -2.0000000e+08
   4.6580000e+01  -2.0000000e+08
   4.6600000e+01  -2.0000000e+08
   4.6620000e+01  -2.0000000e+08
   4.6640000e+01  -2.0000000e+08
   4.6660000e+01  -2.0000000e+08
   4.6680000e+01  -2.0000000e+08
   4.6700000e+01  -2.0000000e+08
   4.6720000e+01  -2.0000000e+08
   4.6740000e+01  -2.0000000e+08
   4.6760000e+01  -2.0000000e+08
   4.6780000e+01  -2.0000000e+08
   4.6800000e+01  -2.0000000e+08
   4.6820000e+01  -2.0000000e+08
   4.6840000e+01  -2.0000000e+08
   4.6860000e+01  -2.0000000e+08
   4.6880000e+01  -2.0000000e+08
   4.6900000e+01  -2.0000000e+08
   4.6920000e+01  -2.0000000e+08
   4.6940000e+01  -2.0000000e+08
   4.6960000e+01  -2.0000000e+08
   4.6980000e+01  -2.0000000e+08
   4.7000000e+01  -2.0000000e+08
   4.7020000e+01  -2.0000000e+08
   4.7040000e+01  -2.0000000e+08
   4.7060000e+01  -2.0000000e+08
   4.7080000e+01  -2.0000000e+08
   4.7100000e+01  -2.0000000e+08
   4.7120000e+01  -2.0000000e+08
   4.7140000e+01  -2.0000000e+08
   4.7160000e+01  -2.0000000e+08
   4.7180000e+01  -2.0000000e+08
   4.7200000e+01  -2.0000000e+08
   4.7220000e+01  -2.0000000e+08
   4.7240000e+01  -2.0000000e+08
   4.7260000e+01  -2.0000000e+08
   4.7280000e+01  -2.0000000e+08
   4.7300000e+01  -2.0000000e+08
   4.7320000e+01  -2.0000000e+08
   4.7340000e+01  -2.0000000e+08
   4.7360000e+01  -2.0000000e+08
   4.7380000e+01  -2.0000000e+08
   4.7400000e+01  -2.0000000e+08
   4.7420000e+01  -2.0000000e+08
   4.7440000e+01  -2.0000000e+08
   4.7460000e+01  -2.0000000e+08
   4.7480000e+01  -2.0000000e+08
   4.7500000e+01  -2.0000000e+08
   4.7520000e+01  -2.0000000e+08
   4.7540000e+01  -2.0000000e+08
   4.7560000e+01  -2.0000000e+08
   4.7580000e+01  -2.0000000e+08
   4.7600000e+01  -2.0000000e+08
   4.7620000e+01  -2.0000000e+08
   4.7640000e+01  -2.0000000e+08
   4.7660000e+01  -2.0000000e+08
   4.7680000e+01  -2.0000000e+08
   4.7700000e+01  -2.0000000e+08
   4.7720000e+01  -2.0000000e+08
   4.7740000e+01  -2.0000000e+08
   4.7760000e+01  -2.0000000e+08
   4.7780000e+01  -2.0000000e+08
   4.7800000e+01  -2.0000000e+08
   4.7820000e+01  -2.0000000e+08
   4.7840000e+01  -2.0000000e+08
   4.7860000e+01  -2.0000000e+08
   4.7880000e+01  -2.0000000e+08
   4.7900000e+01  -2.0000000e+08
   4.7920000e+01  -2.0000000e+08
   4.7940000e+01  -2.0000000e+08
   4.7960000e+01  -2.0000000e+08
   4.7980000e+01  -2.0000000e+08
   4.8000000e+01  -2.0000000e+08
   4.8020000e+01  -2.0000000e+08
   4.8040000e+01  -2.0000000e+08
   4.8060000e+01  -2.0000000e+08
   4.8080000e+01  -2.0000000e+08
   4.8100000e+01  -2.0000000e+08
   4.8120000e+01  -2.0000000e+08
   4.8140000e+01  -2.0000000e+08
   4.8160000e+01  -2.0000000e+08
   4.8180000e+01  -2.0000000e+08
   4.8200000e+01  -2.0000000e+08
   4.8220000e+01  -2.0000000e+08
   4.8240000e+01  -2.0000000e+08
   4.8260000e+01  -2.0000000e+08
   4.8280000e+01  -2.0000000e+08
   4.8300000e+01  -2.0000000e+08
   4.8320000e+01  -2.0000000e+08
   4.8340000e+01  -2.0000000e+08
   4.8360000e+01  -2.0000000e+08
   4.8380000e+01  -2.0000000e+08
   4.8400000e+01  -2.0000000e+08
   4.8420000e+01  -2.0000000e+08
   4.8440000e+01  -2.0000000e+08
   4.8460000e+01  -2.0000000e+08
   4.8480000e+01  -2.0000000e+08
   4.8500000e+01  -2.0000000e+08
   4.8520000e+01  -2.0000000e+08
   4.8540000e+01  -2.0000000e+08
   4.8560000e+01  -2.0000000e+08
   4.8580000e+01  -2.0000000e+08
   4.8600000e+01  -2.0000000e+08
   4.8620000e+01  -2.0000000e+08
   4.8640000e+01  -2.0000000e+08
   4.8660000e+01  -2.0000000e+08
   4.8680000e+01  -2.0000000e+08
   4.8700000e+01  -2.0000000e+08
   4.8720000e+01  -2.0000000e+08
   4.8740000e+01  -2.0000000e+08
   4.8760000e+01  -2.0000000e+08
   4.8780000e+01  -2.0000000e+08
   4.8800000e+01  -2.0000000e+08
   4.8820000e+01  -2.0000000e+08
   4.8840000e+01  -2.0000000e+08
   4.8860000e+01  -2.0000000e+08
   4.8880000e+01  -2.0000000e+08
   4.8900000e+01  -2.0000000e+08
   4.8920000e+01  -2.0000000e+08
   4.8940000e+01  -2.0000000e+08
   4.8960000e+01  -2.0000000e+08
   4.8980000e+01  -2.0000000e+08
   4.9000000e+01  -2.0000000e+08
   4.9020000e+01  -2.0000000e+08
   4.9040000e+01  -2.0000000e+08
   4.9060000e+01  -2.0000000e+08
   4.9080000e+01  -2.0000000e+08
   4.9100000e+01  -2.0000000e+08
   4.9120000e+01  -2.0000000e+08
   4.9140000e+01  -2.0000000e+08
   4.9160000e+01  -2.0000000e+08
   4.9180000e+01  -2.0000000e+08
   4.9200000e+01  -2.0000000e+08
   4.9220000e+01  -2.0000000e+08
   4.9240000e+01  -2.0000000e+08
   4.9260000e+01  -2.0000000e+08
   4.9280000e+01  -2.0000000e+08
   4.9300000e+01  -2.0000000e+08
   4.9320000e+01  -2.0000000e+08
   4.9340000e+01  -2.0000000e+08
   4.9360000e+01  -2.0000000e+08
   4.9380000e+01  -2.0000000e+08
   4.9400000e+01  -2.0000000e+08
   4.9420000e+01  -2.0000000e+08
   4.9440000e+01  -2.0000000e+08
   4.9460000e+01  -2.0000000e+08
   4.9480000e+01  -2.0000000e+08
   4.9500000e+01  -2.0000000e+08
   4.9520000e+01  -2.0000000e+08
   4.9540000e+01  -2.0000000e+08
   4.9560000e+01  -2.0000000e+08
   4.9580000e+01  -2.0000000e+08
   4.9600000e+01  -2.0000000e+08
   4.9620000e+01  -2.0000000e+08
   4.9640000e+01  -2.0000000e+08
   4.9660000e+01  -2.0000000e+08
   4.9680000e+01  -2.0000000e+08
   4.9700000e+01  -2.0000000e+08
   4.9720000e+01  -2.0000000e+08
   4.9740000e+01  -2.0000000e+08
   4.9760000e+01  -2.0000000e+08
   4.9780000e+01  -2.0000000e+08
   4.9800000e+01  -2.0000000e+08
   4.9820000e+01  -2.0000000e+08
   4.9840000e+01  -2.0000000e+08
   4.9860000e+01  -2.0000000e+08
   4.9880000e+01  -2.0000000e+08
   4.9900000e+01  -2.0000000e+08
   4.9920000e+01  -2.0000000e+08
   4.9940000e+01  -2.0000000e+08
   4.9960000e+01  -2.0000000e+08
   4.9980000e+01  -2.0000000e+08
   5.0000000e+01  -2.0000000e+08


==> data/sig2/sig_y_plus_2_example3.dat <==
   3.0000000e+01   2.0000000e+08
   3.0020000e+01   2.0000000e+08
   3.0040000e+01   2.0000000e+08
   3.0060000e+01   2.0000000e+08
   3.0080000e+01   2.0000000e+08
   3.0100000e+01   2.0000000e+08
   3.0120000e+01   2.0000000e+08
   3.0140000e+01   2.0000000e+08
   3.0160000e+01   2.0000000e+08
   3.0180000e+01   2.0000000e+08
   3.0200000e+01   2.0000000e+08
   3.0220000e+01   2.0000000e+08
   3.0240000e+01   2.0000000e+08
   3.0260000e+01   2.0000000e+08
   3.0280000e+01   2.0000000e+08
   3.0300000e+01   2.0000000e+08
   3.0320000e+01   2.0000000e+08
   3.0340000e+01   2.0000000e+08
   3.0360000e+01   2.0000000e+08
   3.0380000e+01   2.0000000e+08
   3.0400000e+01   2.0000000e+08
   3.0420000e+01   2.0000000e+08
   3.0440000e+01   2.0000000e+08
   3.0460000e+01   2.0000000e+08
   3.0480000e+01   2.0000000e+08
   3.0500000e+01   2.0000000e+08
   3.0520000e+01   2.0000000e+08
   3.0540000e+01   2.0000000e+08
   3.0560000e+01   2.0000000e+08
   3.0580000e+01   2.0000000e+08
   3.0600000e+01   2.0000000e+08
   3.0620000e+01   2.0000000e+08
   3.0640000e+01   2.0000000e+08
   3.0660000e+01   2.0000000e+08
   3.0680000e+01   2.0000000e+08
   3.0700000e+01   2.0000000e+08
   3.0720000e+01   2.0000000e+08
   3.0740000e+01   2.0000000e+08
   3.0760000e+01   2.0000000e+08
   3.0780000e+01   2.0000000e+08
   3.0800000e+01   2.0000000e+08
   3.0820000e+01   2.0000000e+08
   3.0840000e+01   2.0000000e+08
   3.0860000e+01   2.0000000e+08
   3.0880000e+01   2.0000000e+08
   3.0900000e+01   2.0000000e+08
   3.0920000e+01   2.0000000e+08
   3.0940000e+01   2.0000000e+08
   3.0960000e+01   2.0000000e+08
   3.0980000e+01   2.0000000e+08
   3.1000000e+01   2.0000000e+08
   3.1020000e+01   2.0000000e+08
   3.1040000e+01   2.0000000e+08
   3.1060000e+01   2.0000000e+08
   3.1080000e+01   2.0000000e+08
   3.1100000e+01   2.0000000e+08
   3.1120000e+01   2.0000000e+08
   3.1140000e+01   2.0000000e+08
   3.1160000e+01   2.0000000e+08
   3.1180000e+01   2.0000000e+08
   3.1200000e+01   2.0000000e+08
   3.1220000e+01   2.0000000e+08
   3.1240000e+01   2.0000000e+08
   3.1260000e+01   2.0000000e+08
   3.1280000e+01   2.0000000e+08
   3.1300000e+01   2.0000000e+08
   3.1320000e+01   2.0000000e+08
   3.1340000e+01   2.0000000e+08
   3.1360000e+01   2.0000000e+08
   3.1380000e+01   2.0000000e+08
   3.1400000e+01   2.0000000e+08
   3.1420000e+01   2.0000000e+08
   3.1440000e+01   2.0000000e+08
   3.1460000e+01   2.0000000e+08
   3.1480000e+01   2.0000000e+08
   3.1500000e+01   2.0000000e+08
   3.1520000e+01   2.0000000e+08
   3.1540000e+01   2.0000000e+08
   3.1560000e+01   2.0000000e+08
   3.1580000e+01   2.0000000e+08
   3.1600000e+01   2.0000000e+08
   3.1620000e+01   2.0000000e+08
   3.1640000e+01   2.0000000e+08
   3.1660000e+01   2.0000000e+08
   3.1680000e+01   2.0000000e+08
   3.1700000e+01   2.0000000e+08
   3.1720000e+01   2.0000000e+08
   3.1740000e+01   2.0000000e+08
   3.1760000e+01   2.0000000e+08
   3.1780000e+01   2.0000000e+08
   3.1800000e+01   2.0000000e+08
   3.1820000e+01   2.0000000e+08
   3.1840000e+01   2.0000000e+08
   3.1860000e+01   2.0000000e+08
   3.1880000e+01   2.0000000e+08
   3.1900000e+01   2.0000000e+08
   3.1920000e+01   2.0000000e+08
   3.1940000e+01   2.0000000e+08
   3.1960000e+01   2.0000000e+08
   3.1980000e+01   2.0000000e+08
   3.2000000e+01   2.0000000e+08
   3.2020000e+01   2.0000000e+08
   3.2040000e+01   2.0000000e+08
   3.2060000e+01   2.0000000e+08
   3.2080000e+01   2.0000000e+08
   3.2100000e+01   2.0000000e+08
   3.2120000e+01   2.0000000e+08
   3.2140000e+01   2.0000000e+08
   3.2160000e+01   2.0000000e+08
   3.2180000e+01   2.0000000e+08
   3.2200000e+01   2.0000000e+08
   3.2220000e+01   2.0000000e+08
   3.2240000e+01   2.0000000e+08
   3.2260000e+01   2.0000000e+08
   3.2280000e+01   2.0000000e+08
   3.2300000e+01   2.0000000e+08
   3.2320000e+01   2.0000000e+08
   3.2340000e+01   2.0000000e+08
   3.2360000e+01   2.0000000e+08
   3.2380000e+01   2.0000000e+08
   3.2400000e+01   2.0000000e+08
   3.2420000e+01   2.0000000e+08
   3.2440000e+01   2.0000000e+08
   3.2460000e+01   2.0000000e+08
   3.2480000e+01   2.0000000e+08
   3.2500000e+01   2.0000000e+08
   3.2520000e+01   2.0000000e+08
   3.2540000e+01   2.0000000e+08
   3.2560000e+01   2.0000000e+08
   3.2580000e+01   2.0000000e+08
   3.2600000e+01   2.0000000e+08
   3.2620000e+01   2.0000000e+08
   3.2640000e+01   2.0000000e+08
   3.2660000e+01   2.0000000e+08
   3.2680000e+01   2.0000000e+08
   3.2700000e+01   2.0000000e+08
   3.2720000e+01   2.0000000e+08
   3.2740000e+01   2.0000000e+08
   3.2760000e+01   2.0000000e+08
   3.2780000e+01   2.0000000e+08
   3.2800000e+01   2.0000000e+08
   3.2820000e+01   2.0000000e+08
   3.2840000e+01   2.0000000e+08
   3.2860000e+01   2.0000000e+08
   3.2880000e+01   2.0000000e+08
   3.2900000e+01   2.0000000e+08
   3.2920000e+01   2.0000000e+08
   3.2940000e+01   2.0000000e+08
   3.2960000e+01   2.0000000e+08
   3.2980000e+01   2.0000000e+08
   3.3000000e+01   2.0000000e+08
   3.3020000e+01   2.0000000e+08
   3.3040000e+01   2.0000000e+08
   3.3060000e+01   2.0000000e+08
   3.3080000e+01   2.0000000e+08
   3.3100000e+01   2.0000000e+08
   3.3120000e+01   2.0000000e+08
   3.3140000e+01   2.0000000e+08
   3.3160000e+01   2.0000000e+08
   3.3180000e+01   2.0000000e+08
   3.3200000e+01   2.0000000e+08
   3.3220000e+01   2.0000000e+08
   3.3240000e+01   2.0000000e+08
   3.3260000e+01   2.0000000e+08
   3.3280000e+01   2.0000000e+08
   3.3300000e+01   2.0000000e+08
   3.3320000e+01   2.0000000e+08
   3.3340000e+01   2.0000000e+08
   3.3360000e+01   2.0000000e+08
   3.3380000e+01   2.0000000e+08
   3.3400000e+01   2.0000000e+08
   3.3420000e+01   2.0000000e+08
   3.3440000e+01   2.0000000e+08
   3.3460000e+01   2.0000000e+08
   3.3480000e+01   2.0000000e+08
   3.3500000e+01   2.0000000e+08
   3.3520000e+01   2.0000000e+08
   3.3540000e+01   2.0000000e+08
   3.3560000e+01   2.0000000e+08
   3.3580000e+01   2.0000000e+08
   3.3600000e+01   2.0000000e+08
   3.3620000e+01   2.0000000e+08
   3.3640000e+01   2.0000000e+08
   3.3660000e+01   2.0000000e+08
   3.3680000e+01   2.0000000e+08
   3.3700000e+01   2.0000000e+08
   3.3720000e+01   2.0000000e+08
   3.3740000e+01   2.0000000e+08
   3.3760000e+01   2.0000000e+08
   3.3780000e+01   2.0000000e+08
   3.3800000e+01   2.0000000e+08
   3.3820000e+01   2.0000000e+08
   3.3840000e+01   2.0000000e+08
   3.3860000e+01   2.0000000e+08
   3.3880000e+01   2.0000000e+08
   3.3900000e+01   2.0000000e+08
   3.3920000e+01   2.0000000e+08
   3.3940000e+01   2.0000000e+08
   3.3960000e+01   2.0000000e+08
   3.3980000e+01   2.0000000e+08
   3.4000000e+01   2.0000000e+08
   3.4020000e+01   2.0000000e+08
   3.4040000e+01   2.0000000e+08
   3.4060000e+01   2.0000000e+08
   3.4080000e+01   2.0000000e+08
   3.4100000e+01   2.0000000e+08
   3.4120000e+01   2.0000000e+08
   3.4140000e+01   2.0000000e+08
   3.4160000e+01   2.0000000e+08
   3.4180000e+01   2.0000000e+08
   3.4200000e+01   2.0000000e+08
   3.4220000e+01   2.0000000e+08
   3.4240000e+01   2.0000000e+08
   3.4260000e+01   2.0000000e+08
   3.4280000e+01   2.0000000e+08
   3.4300000e+01   2.0000000e+08
   3.4320000e+01   2.0000000e+08
   3.4340000e+01   2.0000000e+08
   3.4360000e+01   2.0000000e+08
   3.4380000e+01   2.0000000e+08
   3.4400000e+01   2.0000000e+08
   3.4420000e+01   2.0000000e+08
   3.4440000e+01   2.0000000e+08
   3.4460000e+01   2.0000000e+08
   3.4480000e+01   2.0000000e+08
   3.4500000e+01   2.0000000e+08
   3.4520000e+01   2.0000000e+08
   3.4540000e+01   2.0000000e+08
   3.4560000e+01   2.0000000e+08
   3.4580000e+01   2.0000000e+08
   3.4600000e+01   2.0000000e+08
   3.4620000e+01   2.0000000e+08
   3.4640000e+01   2.0000000e+08
   3.4660000e+01   2.0000000e+08
   3.4680000e+01   2.0000000e+08
   3.4700000e+01   2.0000000e+08
   3.4720000e+01   2.0000000e+08
   3.4740000e+01   2.0000000e+08
   3.4760000e+01   2.0000000e+08
   3.4780000e+01   2.0000000e+08
   3.4800000e+01   2.0000000e+08
   3.4820000e+01   2.0000000e+08
   3.4840000e+01   2.0000000e+08
   3.4860000e+01   2.0000000e+08
   3.4880000e+01   2.0000000e+08
   3.4900000e+01   2.0000000e+08
   3.4920000e+01   2.0000000e+08
   3.4940000e+01   2.0000000e+08
   3.4960000e+01   2.0000000e+08
   3.4980000e+01   2.0000000e+08
   3.5000000e+01   2.0000000e+08
   3.5020000e+01   2.0000000e+08
   3.5040000e+01   2.0000000e+08
   3.5060000e+01   2.0000000e+08
   3.5080000e+01   2.0000000e+08
   3.5100000e+01   2.0000000e+08
   3.5120000e+01   2.0000000e+08
   3.5140000e+01   2.0000000e+08
   3.5160000e+01   2.0000000e+08
   3.5180000e+01   2.0000000e+08
   3.5200000e+01   2.0000000e+08
   3.5220000e+01   2.0000000e+08
   3.5240000e+01   2.0000000e+08
   3.5260000e+01   2.0000000e+08
   3.5280000e+01   2.0000000e+08
   3.5300000e+01   2.0000000e+08
   3.5320000e+01   2.0000000e+08
   3.5340000e+01   2.0000000e+08
   3.5360000e+01   2.0000000e+08
   3.5380000e+01   2.0000000e+08
   3.5400000e+01   2.0000000e+08
   3.5420000e+01   2.0000000e+08
   3.5440000e+01   2.0000000e+08
   3.5460000e+01   2.0000000e+08
   3.5480000e+01   2.0000000e+08
   3.5500000e+01   2.0000000e+08
   3.5520000e+01   2.0000000e+08
   3.5540000e+01   2.0000000e+08
   3.5560000e+01   2.0000000e+08
   3.5580000e+01   2.0000000e+08
   3.5600000e+01   2.0000000e+08
   3.5620000e+01   2.0000000e+08
   3.5640000e+01   2.0000000e+08
   3.5660000e+01   2.0000000e+08
   3.5680000e+01   2.0000000e+08
   3.5700000e+01   2.0000000e+08
   3.5720000e+01   2.0000000e+08
   3.5740000e+01   2.0000000e+08
   3.5760000e+01   2.0000000e+08
   3.5780000e+01   2.0000000e+08
   3.5800000e+01   2.0000000e+08
   3.5820000e+01   2.0000000e+08
   3.5840000e+01   2.0000000e+08
   3.5860000e+01   2.0000000e+08
   3.5880000e+01   2.0000000e+08
   3.5900000e+01   2.0000000e+08
   3.5920000e+01   2.0000000e+08
   3.5940000e+01   2.0000000e+08
   3.5960000e+01   2.0000000e+08
   3.5980000e+01   2.0000000e+08
   3.6000000e+01   2.0000000e+08
   3.6020000e+01   2.0000000e+08
   3.6040000e+01   2.0000000e+08
   3.6060000e+01   2.0000000e+08
   3.6080000e+01   2.0000000e+08
   3.6100000e+01   2.0000000e+08
   3.6120000e+01   2.0000000e+08
   3.6140000e+01   2.0000000e+08
   3.6160000e+01   2.0000000e+08
   3.6180000e+01   2.0000000e+08
   3.6200000e+01   2.0000000e+08
   3.6220000e+01   2.0000000e+08
   3.6240000e+01   2.0000000e+08
   3.6260000e+01   2.0000000e+08
   3.6280000e+01   2.0000000e+08
   3.6300000e+01   2.0000000e+08
   3.6320000e+01   2.0000000e+08
   3.6340000e+01   2.0000000e+08
   3.6360000e+01   2.0000000e+08
   3.6380000e+01   2.0000000e+08
   3.6400000e+01   2.0000000e+08
   3.6420000e+01   2.0000000e+08
   3.6440000e+01   2.0000000e+08
   3.6460000e+01   2.0000000e+08
   3.6480000e+01   2.0000000e+08
   3.6500000e+01   2.0000000e+08
   3.6520000e+01   2.0000000e+08
   3.6540000e+01   2.0000000e+08
   3.6560000e+01   2.0000000e+08
   3.6580000e+01   2.0000000e+08
   3.6600000e+01   2.0000000e+08
   3.6620000e+01   2.0000000e+08
   3.6640000e+01   2.0000000e+08
   3.6660000e+01   2.0000000e+08
   3.6680000e+01   2.0000000e+08
   3.6700000e+01   2.0000000e+08
   3.6720000e+01   2.0000000e+08
   3.6740000e+01   2.0000000e+08
   3.6760000e+01   2.0000000e+08
   3.6780000e+01   2.0000000e+08
   3.6800000e+01   2.0000000e+08
   3.6820000e+01   2.0000000e+08
   3.6840000e+01   2.0000000e+08
   3.6860000e+01   2.0000000e+08
   3.6880000e+01   2.0000000e+08
   3.6900000e+01   2.0000000e+08
   3.6920000e+01   2.0000000e+08
   3.6940000e+01   2.0000000e+08
   3.6960000e+01   2.0000000e+08
   3.6980000e+01   2.0000000e+08
   3.7000000e+01   2.0000000e+08
   3.7020000e+01   2.0000000e+08
   3.7040000e+01   2.0000000e+08
   3.7060000e+01   2.0000000e+08
   3.7080000e+01   2.0000000e+08
   3.7100000e+01   2.0000000e+08
   3.7120000e+01   2.0000000e+08
   3.7140000e+01   2.0000000e+08
   3.7160000e+01   2.0000000e+08
   3.7180000e+01   2.0000000e+08
   3.7200000e+01   2.0000000e+08
   3.7220000e+01   2.0000000e+08
   3.7240000e+01   2.0000000e+08
   3.7260000e+01   2.0000000e+08
   3.7280000e+01   2.0000000e+08
   3.7300000e+01   2.0000000e+08
   3.7320000e+01   2.0000000e+08
   3.7340000e+01   2.0000000e+08
   3.7360000e+01   2.0000000e+08
   3.7380000e+01   2.0000000e+08
   3.7400000e+01   2.0000000e+08
   3.7420000e+01   2.0000000e+08
   3.7440000e+01   2.0000000e+08
   3.7460000e+01   2.0000000e+08
   3.7480000e+01   2.0000000e+08
   3.7500000e+01   2.0000000e+08
   3.7520000e+01   2.0000000e+08
   3.7540000e+01   2.0000000e+08
   3.7560000e+01   2.0000000e+08
   3.7580000e+01   2.0000000e+08
   3.7600000e+01   2.0000000e+08
   3.7620000e+01   2.0000000e+08
   3.7640000e+01   2.0000000e+08
   3.7660000e+01   2.0000000e+08
   3.7680000e+01   2.0000000e+08
   3.7700000e+01   2.0000000e+08
   3.7720000e+01   2.0000000e+08
   3.7740000e+01   2.0000000e+08
   3.7760000e+01   2.0000000e+08
   3.7780000e+01   2.0000000e+08
   3.7800000e+01   2.0000000e+08
   3.7820000e+01   2.0000000e+08
   3.7840000e+01   2.0000000e+08
   3.7860000e+01   2.0000000e+08
   3.7880000e+01   2.0000000e+08
   3.7900000e+01   2.0000000e+08
   3.7920000e+01   2.0000000e+08
   3.7940000e+01   2.0000000e+08
   3.7960000e+01   2.0000000e+08
   3.7980000e+01   2.0000000e+08
   3.8000000e+01   2.0000000e+08
   3.8020000e+01   2.0000000e+08
   3.8040000e+01   2.0000000e+08
   3.8060000e+01   2.0000000e+08
   3.8080000e+01   2.0000000e+08
   3.8100000e+01   2.0000000e+08
   3.8120000e+01   2.0000000e+08
   3.8140000e+01   2.0000000e+08
   3.8160000e+01   2.0000000e+08
   3.8180000e+01   2.0000000e+08
   3.8200000e+01   2.0000000e+08
   3.8220000e+01   2.0000000e+08
   3.8240000e+01   2.0000000e+08
   3.8260000e+01   2.0000000e+08
   3.8280000e+01   2.0000000e+08
   3.8300000e+01   2.0000000e+08
   3.8320000e+01   2.0000000e+08
   3.8340000e+01   2.0000000e+08
   3.8360000e+01   2.0000000e+08
   3.8380000e+01   2.0000000e+08
   3.8400000e+01   2.0000000e+08
   3.8420000e+01   2.0000000e+08
   3.8440000e+01   2.0000000e+08
   3.8460000e+01   2.0000000e+08
   3.8480000e+01   2.0000000e+08
   3.8500000e+01   2.0000000e+08
   3.8520000e+01   2.0000000e+08
   3.8540000e+01   2.0000000e+08
   3.8560000e+01   2.0000000e+08
   3.8580000e+01   2.0000000e+08
   3.8600000e+01   2.0000000e+08
   3.8620000e+01   2.0000000e+08
   3.8640000e+01   2.0000000e+08
   3.8660000e+01   2.0000000e+08
   3.8680000e+01   2.0000000e+08
   3.8700000e+01   2.0000000e+08
   3.8720000e+01   2.0000000e+08
   3.8740000e+01   2.0000000e+08
   3.8760000e+01   2.0000000e+08
   3.8780000e+01   2.0000000e+08
   3.8800000e+01   2.0000000e+08
   3.8820000e+01   2.0000000e+08
   3.8840000e+01   2.0000000e+08
   3.8860000e+01   2.0000000e+08
   3.8880000e+01   2.0000000e+08
   3.8900000e+01   2.0000000e+08
   3.8920000e+01   2.0000000e+08
   3.8940000e+01   2.0000000e+08
   3.8960000e+01   2.0000000e+08
   3.8980000e+01   2.0000000e+08
   3.9000000e+01   2.0000000e+08
   3.9020000e+01   2.0000000e+08
   3.9040000e+01   2.0000000e+08
   3.9060000e+01   2.0000000e+08
   3.9080000e+01   2.0000000e+08
   3.9100000e+01   2.0000000e+08
   3.9120000e+01   2.0000000e+08
   3.9140000e+01   2.0000000e+08
   3.9160000e+01   2.0000000e+08
   3.9180000e+01   2.0000000e+08
   3.9200000e+01   2.0000000e+08
   3.9220000e+01   2.0000000e+08
   3.9240000e+01   2.0000000e+08
   3.9260000e+01   2.0000000e+08
   3.9280000e+01   2.0000000e+08
   3.9300000e+01   2.0000000e+08
   3.9320000e+01   2.0000000e+08
   3.9340000e+01   2.0000000e+08
   3.9360000e+01   2.0000000e+08
   3.9380000e+01   2.0000000e+08
   3.9400000e+01   2.0000000e+08
   3.9420000e+01   2.0000000e+08
   3.9440000e+01   2.0000000e+08
   3.9460000e+01   2.0000000e+08
   3.9480000e+01   2.0000000e+08
   3.9500000e+01   2.0000000e+08
   3.9520000e+01   2.0000000e+08
   3.9540000e+01   2.0000000e+08
   3.9560000e+01   2.0000000e+08
   3.9580000e+01   2.0000000e+08
   3.9600000e+01   2.0000000e+08
   3.9620000e+01   2.0000000e+08
   3.9640000e+01   2.0000000e+08
   3.9660000e+01   2.0000000e+08
   3.9680000e+01   2.0000000e+08
   3.9700000e+01   2.0000000e+08
   3.9720000e+01   2.0000000e+08
   3.9740000e+01   2.0000000e+08
   3.9760000e+01   2.0000000e+08
   3.9780000e+01   2.0000000e+08
   3.9800000e+01   2.0000000e+08
   3.9820000e+01   2.0000000e+08
   3.9840000e+01   2.0000000e+08
   3.9860000e+01   2.0000000e+08
   3.9880000e+01   2.0000000e+08
   3.9900000e+01   2.0000000e+08
   3.9920000e+01   2.0000000e+08
   3.9940000e+01   2.0000000e+08
   3.9960000e+01   2.0000000e+08
   3.9980000e+01   2.0000000e+08
   4.0000000e+01   2.0000000e+08
   4.0020000e+01   2.0000000e+08
   4.0040000e+01   2.0000000e+08
   4.0060000e+01   2.0000000e+08
   4.0080000e+01   2.0000000e+08
   4.0100000e+01   2.0000000e+08
   4.0120000e+01   2.0000000e+08
   4.0140000e+01   2.0000000e+08
   4.0160000e+01   2.0000000e+08
   4.0180000e+01   2.0000000e+08
   4.0200000e+01   2.0000000e+08
   4.0220000e+01   2.0000000e+08
   4.0240000e+01   2.0000000e+08
   4.0260000e+01   2.0000000e+08
   4.0280000e+01   2.0000000e+08
   4.0300000e+01   2.0000000e+08
   4.0320000e+01   2.0000000e+08
   4.0340000e+01   2.0000000e+08
   4.0360000e+01   2.0000000e+08
   4.0380000e+01   2.0000000e+08
   4.0400000e+01   2.0000000e+08
   4.0420000e+01   2.0000000e+08
   4.0440000e+01   2.0000000e+08
   4.0460000e+01   2.0000000e+08
   4.0480000e+01   2.0000000e+08
   4.0500000e+01   2.0000000e+08
   4.0520000e+01   2.0000000e+08
   4.0540000e+01   2.0000000e+08
   4.0560000e+01   2.0000000e+08
   4.0580000e+01   2.0000000e+08
   4.0600000e+01   2.0000000e+08
   4.0620000e+01   2.0000000e+08
   4.0640000e+01   2.0000000e+08
   4.0660000e+01   2.0000000e+08
   4.0680000e+01   2.0000000e+08
   4.0700000e+01   2.0000000e+08
   4.0720000e+01   2.0000000e+08
   4.0740000e+01   2.0000000e+08
   4.0760000e+01   2.0000000e+08
   4.0780000e+01   2.0000000e+08
   4.0800000e+01   2.0000000e+08
   4.0820000e+01   2.0000000e+08
   4.0840000e+01   2.0000000e+08
   4.0860000e+01   2.0000000e+08
   4.0880000e+01   2.0000000e+08
   4.0900000e+01   2.0000000e+08
   4.0920000e+01   2.0000000e+08
   4.0940000e+01   2.0000000e+08
   4.0960000e+01   2.0000000e+08
   4.0980000e+01   2.0000000e+08
   4.1000000e+01   2.0000000e+08
   4.1020000e+01   2.0000000e+08
   4.1040000e+01   2.0000000e+08
   4.1060000e+01   2.0000000e+08
   4.1080000e+01   2.0000000e+08
   4.1100000e+01   2.0000000e+08
   4.1120000e+01   2.0000000e+08
   4.1140000e+01   2.0000000e+08
   4.1160000e+01   2.0000000e+08
   4.1180000e+01   2.0000000e+08
   4.1200000e+01   2.0000000e+08
   4.1220000e+01   2.0000000e+08
   4.1240000e+01   2.0000000e+08
   4.1260000e+01   2.0000000e+08
   4.1280000e+01   2.0000000e+08
   4.1300000e+01   2.0000000e+08
   4.1320000e+01   2.0000000e+08
   4.1340000e+01   2.0000000e+08
   4.1360000e+01   2.0000000e+08
   4.1380000e+01   2.0000000e+08
   4.1400000e+01   2.0000000e+08
   4.1420000e+01   2.0000000e+08
   4.1440000e+01   2.0000000e+08
   4.1460000e+01   2.0000000e+08
   4.1480000e+01   2.0000000e+08
   4.1500000e+01   2.0000000e+08
   4.1520000e+01   2.0000000e+08
   4.1540000e+01   2.0000000e+08
   4.1560000e+01   2.0000000e+08
   4.1580000e+01   2.0000000e+08
   4.1600000e+01   2.0000000e+08
   4.1620000e+01   2.0000000e+08
   4.1640000e+01   2.0000000e+08
   4.1660000e+01   2.0000000e+08
   4.1680000e+01   2.0000000e+08
   4.1700000e+01   2.0000000e+08
   4.1720000e+01   2.0000000e+08
   4.1740000e+01   2.0000000e+08
   4.1760000e+01   2.0000000e+08
   4.1780000e+01   2.0000000e+08
   4.1800000e+01   2.0000000e+08
   4.1820000e+01   2.0000000e+08
   4.1840000e+01   2.0000000e+08
   4.1860000e+01   2.0000000e+08
   4.1880000e+01   2.0000000e+08
   4.1900000e+01   2.0000000e+08
   4.1920000e+01   2.0000000e+08
   4.1940000e+01   2.0000000e+08
   4.1960000e+01   2.0000000e+08
   4.1980000e+01   2.0000000e+08
   4.2000000e+01   2.0000000e+08
   4.2020000e+01   2.0000000e+08
   4.2040000e+01   2.0000000e+08
   4.2060000e+01   2.0000000e+08
   4.2080000e+01   2.0000000e+08
   4.2100000e+01   2.0000000e+08
   4.2120000e+01   2.0000000e+08
   4.2140000e+01   2.0000000e+08
   4.2160000e+01   2.0000000e+08
   4.2180000e+01   2.0000000e+08
   4.2200000e+01   2.0000000e+08
   4.2220000e+01   2.0000000e+08
   4.2240000e+01   2.0000000e+08
   4.2260000e+01   2.0000000e+08
   4.2280000e+01   2.0000000e+08
   4.2300000e+01   2.0000000e+08
   4.2320000e+01   2.0000000e+08
   4.2340000e+01   2.0000000e+08
   4.2360000e+01   2.0000000e+08
   4.2380000e+01   2.0000000e+08
   4.2400000e+01   2.0000000e+08
   4.2420000e+01   2.0000000e+08
   4.2440000e+01   2.0000000e+08
   4.2460000e+01   2.0000000e+08
   4.2480000e+01   2.0000000e+08
   4.2500000e+01   2.0000000e+08
   4.2520000e+01   2.0000000e+08
   4.2540000e+01   2.0000000e+08
   4.2560000e+01   2.0000000e+08
   4.2580000e+01   2.0000000e+08
   4.2600000e+01   2.0000000e+08
   4.2620000e+01   2.0000000e+08
   4.2640000e+01   2.0000000e+08
   4.2660000e+01   2.0000000e+08
   4.2680000e+01   2.0000000e+08
   4.2700000e+01   2.0000000e+08
   4.2720000e+01   2.0000000e+08
   4.2740000e+01   2.0000000e+08
   4.2760000e+01   2.0000000e+08
   4.2780000e+01   2.0000000e+08
   4.2800000e+01   2.0000000e+08
   4.2820000e+01   2.0000000e+08
   4.2840000e+01   2.0000000e+08
   4.2860000e+01   2.0000000e+08
   4.2880000e+01   2.0000000e+08
   4.2900000e+01   2.0000000e+08
   4.2920000e+01   2.0000000e+08
   4.2940000e+01   2.0000000e+08
   4.2960000e+01   2.0000000e+08
   4.2980000e+01   2.0000000e+08
   4.3000000e+01   2.0000000e+08
   4.3020000e+01   2.0000000e+08
   4.3040000e+01   2.0000000e+08
   4.3060000e+01   2.0000000e+08
   4.3080000e+01   2.0000000e+08
   4.3100000e+01   2.0000000e+08
   4.3120000e+01   2.0000000e+08
   4.3140000e+01   2.0000000e+08
   4.3160000e+01   2.0000000e+08
   4.3180000e+01   2.0000000e+08
   4.3200000e+01   2.0000000e+08
   4.3220000e+01   2.0000000e+08
   4.3240000e+01   2.0000000e+08
   4.3260000e+01   2.0000000e+08
   4.3280000e+01   2.0000000e+08
   4.3300000e+01   2.0000000e+08
   4.3320000e+01   2.0000000e+08
   4.3340000e+01   2.0000000e+08
   4.3360000e+01   2.0000000e+08
   4.3380000e+01   2.0000000e+08
   4.3400000e+01   2.0000000e+08
   4.3420000e+01   2.0000000e+08
   4.3440000e+01   2.0000000e+08
   4.3460000e+01   2.0000000e+08
   4.3480000e+01   2.0000000e+08
   4.3500000e+01   2.0000000e+08
   4.3520000e+01   2.0000000e+08
   4.3540000e+01   2.0000000e+08
   4.3560000e+01   2.0000000e+08
   4.3580000e+01   2.0000000e+08
   4.3600000e+01   2.0000000e+08
   4.3620000e+01   2.0000000e+08
   4.3640000e+01   2.0000000e+08
   4.3660000e+01   2.0000000e+08
   4.3680000e+01   2.0000000e+08
   4.3700000e+01   2.0000000e+08
   4.3720000e+01   2.0000000e+08
   4.3740000e+01   2.0000000e+08
   4.3760000e+01   2.0000000e+08
   4.3780000e+01   2.0000000e+08
   4.3800000e+01   2.0000000e+08
   4.3820000e+01   2.0000000e+08
   4.3840000e+01   2.0000000e+08
   4.3860000e+01   2.0000000e+08
   4.3880000e+01   2.0000000e+08
   4.3900000e+01   2.0000000e+08
   4.3920000e+01   2.0000000e+08
   4.3940000e+01   2.0000000e+08
   4.3960000e+01   2.0000000e+08
   4.3980000e+01   2.0000000e+08
   4.4000000e+01   2.0000000e+08
   4.4020000e+01   2.0000000e+08
   4.4040000e+01   2.0000000e+08
   4.4060000e+01   2.0000000e+08
   4.4080000e+01   2.0000000e+08
   4.4100000e+01   2.0000000e+08
   4.4120000e+01   2.0000000e+08
   4.4140000e+01   2.0000000e+08
   4.4160000e+01   2.0000000e+08
   4.4180000e+01   2.0000000e+08
   4.4200000e+01   2.0000000e+08
   4.4220000e+01   2.0000000e+08
   4.4240000e+01   2.0000000e+08
   4.4260000e+01   2.0000000e+08
   4.4280000e+01   2.0000000e+08
   4.4300000e+01   2.0000000e+08
   4.4320000e+01   2.0000000e+08
   4.4340000e+01   2.0000000e+08
   4.4360000e+01   2.0000000e+08
   4.4380000e+01   2.0000000e+08
   4.4400000e+01   2.0000000e+08
   4.4420000e+01   2.0000000e+08
   4.4440000e+01   2.0000000e+08
   4.4460000e+01   2.0000000e+08
   4.4480000e+01   2.0000000e+08
   4.4500000e+01   2.0000000e+08
   4.4520000e+01   2.0000000e+08
   4.4540000e+01   2.0000000e+08
   4.4560000e+01   2.0000000e+08
   4.4580000e+01   2.0000000e+08
   4.4600000e+01   2.0000000e+08
   4.4620000e+01   2.0000000e+08
   4.4640000e+01   2.0000000e+08
   4.4660000e+01   2.0000000e+08
   4.4680000e+01   2.0000000e+08
   4.4700000e+01   2.0000000e+08
   4.4720000e+01   2.0000000e+08
   4.4740000e+01   2.0000000e+08
   4.4760000e+01   2.0000000e+08
   4.4780000e+01   2.0000000e+08
   4.4800000e+01   2.0000000e+08
   4.4820000e+01   2.0000000e+08
   4.4840000e+01   2.0000000e+08
   4.4860000e+01   2.0000000e+08
   4.4880000e+01   2.0000000e+08
   4.4900000e+01   2.0000000e+08
   4.4920000e+01   2.0000000e+08
   4.4940000e+01   2.0000000e+08
   4.4960000e+01   2.0000000e+08
   4.4980000e+01   2.0000000e+08
   4.5000000e+01   2.0000000e+08
   4.5020000e+01   2.0000000e+08
   4.5040000e+01   2.0000000e+08
   4.5060000e+01   2.0000000e+08
   4.5080000e+01   2.0000000e+08
   4.5100000e+01   2.0000000e+08
   4.5120000e+01   2.0000000e+08
   4.5140000e+01   2.0000000e+08
   4.5160000e+01   2.0000000e+08
   4.5180000e+01   2.0000000e+08
   4.5200000e+01   2.0000000e+08
   4.5220000e+01   2.0000000e+08
   4.5240000e+01   2.0000000e+08
   4.5260000e+01   2.0000000e+08
   4.5280000e+01   2.0000000e+08
   4.5300000e+01   2.0000000e+08
   4.5320000e+01   2.0000000e+08
   4.5340000e+01   2.0000000e+08
   4.5360000e+01   2.0000000e+08
   4.5380000e+01   2.0000000e+08
   4.5400000e+01   2.0000000e+08
   4.5420000e+01   2.0000000e+08
   4.5440000e+01   2.0000000e+08
   4.5460000e+01   2.0000000e+08
   4.5480000e+01   2.0000000e+08
   4.5500000e+01   2.0000000e+08
   4.5520000e+01   2.0000000e+08
   4.5540000e+01   2.0000000e+08
   4.5560000e+01   2.0000000e+08
   4.5580000e+01   2.0000000e+08
   4.5600000e+01   2.0000000e+08
   4.5620000e+01   2.0000000e+08
   4.5640000e+01   2.0000000e+08
   4.5660000e+01   2.0000000e+08
   4.5680000e+01   2.0000000e+08
   4.5700000e+01   2.0000000e+08
   4.5720000e+01   2.0000000e+08
   4.5740000e+01   2.0000000e+08
   4.5760000e+01   2.0000000e+08
   4.5780000e+01   2.0000000e+08
   4.5800000e+01   2.0000000e+08
   4.5820000e+01   2.0000000e+08
   4.5840000e+01   2.0000000e+08
   4.5860000e+01   2.0000000e+08
   4.5880000e+01   2.0000000e+08
   4.5900000e+01   2.0000000e+08
   4.5920000e+01   2.0000000e+08
   4.5940000e+01   2.0000000e+08
   4.5960000e+01   2.0000000e+08
   4.5980000e+01   2.0000000e+08
   4.6000000e+01   2.0000000e+08
   4.6020000e+01   2.0000000e+08
   4.6040000e+01   2.0000000e+08
   4.6060000e+01   2.0000000e+08
   4.6080000e+01   2.0000000e+08
   4.6100000e+01   2.0000000e+08
   4.6120000e+01   2.0000000e+08
   4.6140000e+01   2.0000000e+08
   4.6160000e+01   2.0000000e+08
   4.6180000e+01   2.0000000e+08
   4.6200000e+01   2.0000000e+08
   4.6220000e+01   2.0000000e+08
   4.6240000e+01   2.0000000e+08
   4.6260000e+01   2.0000000e+08
   4.6280000e+01   2.0000000e+08
   4.6300000e+01   2.0000000e+08
   4.6320000e+01   2.0000000e+08
   4.6340000e+01   2.0000000e+08
   4.6360000e+01   2.0000000e+08
   4.6380000e+01   2.0000000e+08
   4.6400000e+01   2.0000000e+08
   4.6420000e+01   2.0000000e+08
   4.6440000e+01   2.0000000e+08
   4.6460000e+01   2.0000000e+08
   4.6480000e+01   2.0000000e+08
   4.6500000e+01   2.0000000e+08
   4.6520000e+01   2.0000000e+08
   4.6540000e+01   2.0000000e+08
   4.6560000e+01   2.0000000e+08
   4.6580000e+01   2.0000000e+08
   4.6600000e+01   2.0000000e+08
   4.6620000e+01   2.0000000e+08
   4.6640000e+01   2.0000000e+08
   4.6660000e+01   2.0000000e+08
   4.6680000e+01   2.0000000e+08
   4.6700000e+01   2.0000000e+08
   4.6720000e+01   2.0000000e+08
   4.6740000e+01   2.0000000e+08
   4.6760000e+01   2.0000000e+08
   4.6780000e+01   2.0000000e+08
   4.6800000e+01   2.0000000e+08
   4.6820000e+01   2.0000000e+08
   4.6840000e+01   2.0000000e+08
   4.6860000e+01   2.0000000e+08
   4.6880000e+01   2.0000000e+08
   4.6900000e+01   2.0000000e+08
   4.6920000e+01   2.0000000e+08
   4.6940000e+01   2.0000000e+08
   4.6960000e+01   2.0000000e+08
   4.6980000e+01   2.0000000e+08
   4.7000000e+01   2.0000000e+08
   4.7020000e+01   2.0000000e+08
   4.7040000e+01   2.0000000e+08
   4.7060000e+01   2.0000000e+08
   4.7080000e+01   2.0000000e+08
   4.7100000e+01   2.0000000e+08
   4.7120000e+01   2.0000000e+08
   4.7140000e+01   2.0000000e+08
   4.7160000e+01   2.0000000e+08
   4.7180000e+01   2.0000000e+08
   4.7200000e+01   2.0000000e+08
   4.7220000e+01   2.0000000e+08
   4.7240000e+01   2.0000000e+08
   4.7260000e+01   2.0000000e+08
   4.7280000e+01   2.0000000e+08
   4.7300000e+01   2.0000000e+08
   4.7320000e+01   2.0000000e+08
   4.7340000e+01   2.0000000e+08
   4.7360000e+01   2.0000000e+08
   4.7380000e+01   2.0000000e+08
   4.7400000e+01   2.0000000e+08
   4.7420000e+01   2.0000000e+08
   4.7440000e+01   2.0000000e+08
   4.7460000e+01   2.0000000e+08
   4.7480000e+01   2.0000000e+08
   4.7500000e+01   2.0000000e+08
   4.7520000e+01   2.0000000e+08
   4.7540000e+01   2.0000000e+08
   4.7560000e+01   2.0000000e+08
   4.7580000e+01   2.0000000e+08
   4.7600000e+01   2.0000000e+08
   4.7620000e+01   2.0000000e+08
   4.7640000e+01   2.0000000e+08
   4.7660000e+01   2.0000000e+08
   4.7680000e+01   2.0000000e+08
   4.7700000e+01   2.0000000e+08
   4.7720000e+01   2.0000000e+08
   4.7740000e+01   2.0000000e+08
   4.7760000e+01   2.0000000e+08
   4.7780000e+01   2.0000000e+08
   4.7800000e+01   2.0000000e+08
   4.7820000e+01   2.0000000e+08
   4.7840000e+01   2.0000000e+08
   4.7860000e+01   2.0000000e+08
   4.7880000e+01   2.0000000e+08
   4.7900000e+01   2.0000000e+08
   4.7920000e+01   2.0000000e+08
   4.7940000e+01   2.0000000e+08
   4.7960000e+01   2.0000000e+08
   4.7980000e+01   2.0000000e+08
   4.8000000e+01   2.0000000e+08
   4.8020000e+01   2.0000000e+08
   4.8040000e+01   2.0000000e+08
   4.8060000e+01   2.0000000e+08
   4.8080000e+01   2.0000000e+08
   4.8100000e+01   2.0000000e+08
   4.8120000e+01   2.0000000e+08
   4.8140000e+01   2.0000000e+08
   4.8160000e+01   2.0000000e+08
   4.8180000e+01   2.0000000e+08
   4.8200000e+01   2.0000000e+08
   4.8220000e+01   2.0000000e+08
   4.8240000e+01   2.0000000e+08
   4.8260000e+01   2.0000000e+08
   4.8280000e+01   2.0000000e+08
   4.8300000e+01   2.0000000e+08
   4.8320000e+01   2.0000000e+08
   4.8340000e+01   2.0000000e+08
   4.8360000e+01   2.0000000e+08
   4.8380000e+01   2.0000000e+08
   4.8400000e+01   2.0000000e+08
   4.8420000e+01   2.0000000e+08
   4.8440000e+01   2.0000000e+08
   4.8460000e+01   2.0000000e+08
   4.8480000e+01   2.0000000e+08
   4.8500000e+01   2.0000000e+08
   4.8520000e+01   2.0000000e+08
   4.8540000e+01   2.0000000e+08
   4.8560000e+01   2.0000000e+08
   4.8580000e+01   2.0000000e+08
   4.8600000e+01   2.0000000e+08
   4.8620000e+01   2.0000000e+08
   4.8640000e+01   2.0000000e+08
   4.8660000e+01   2.0000000e+08
   4.8680000e+01   2.0000000e+08
   4.8700000e+01   2.0000000e+08
   4.8720000e+01   2.0000000e+08
   4.8740000e+01   2.0000000e+08
   4.8760000e+01   2.0000000e+08
   4.8780000e+01   2.0000000e+08
   4.8800000e+01   2.0000000e+08
   4.8820000e+01   2.0000000e+08
   4.8840000e+01   2.0000000e+08
   4.8860000e+01   2.0000000e+08
   4.8880000e+01   2.0000000e+08
   4.8900000e+01   2.0000000e+08
   4.8920000e+01   2.0000000e+08
   4.8940000e+01   2.0000000e+08
   4.8960000e+01   2.0000000e+08
   4.8980000e+01   2.0000000e+08
   4.9000000e+01   2.0000000e+08
   4.9020000e+01   2.0000000e+08
   4.9040000e+01   2.0000000e+08
   4.9060000e+01   2.0000000e+08
   4.9080000e+01   2.0000000e+08
   4.9100000e+01   2.0000000e+08
   4.9120000e+01   2.0000000e+08
   4.9140000e+01   2.0000000e+08
   4.9160000e+01   2.0000000e+08
   4.9180000e+01   2.0000000e+08
   4.9200000e+01   2.0000000e+08
   4.9220000e+01   2.0000000e+08
   4.9240000e+01   2.0000000e+08
   4.9260000e+01   2.0000000e+08
   4.9280000e+01   2.0000000e+08
   4.9300000e+01   2.0000000e+08
   4.9320000e+01   2.0000000e+08
   4.9340000e+01   2.0000000e+08
   4.9360000e+01   2.0000000e+08
   4.9380000e+01   2.0000000e+08
   4.9400000e+01   2.0000000e+08
   4.9420000e+01   2.0000000e+08
   4.9440000e+01   2.0000000e+08
   4.9460000e+01   2.0000000e+08
   4.9480000e+01   2.0000000e+08
   4.9500000e+01   2.0000000e+08
   4.9520000e+01   2.0000000e+08
   4.9540000e+01   2.0000000e+08
   4.9560000e+01   2.0000000e+08
   4.9580000e+01   2.0000000e+08
   4.9600000e+01   2.0000000e+08
   4.9620000e+01   2.0000000e+08
   4.9640000e+01   2.0000000e+08
   4.9660000e+01   2.0000000e+08
   4.9680000e+01   2.0000000e+08
   4.9700000e+01   2.0000000e+08
   4.9720000e+01   2.0000000e+08
   4.9740000e+01   2.0000000e+08
   4.9760000e+01   2.0000000e+08
   4.9780000e+01   2.0000000e+08
   4.9800000e+01   2.0000000e+08
   4.9820000e+01   2.0000000e+08
   4.9840000e+01   2.0000000e+08
   4.9860000e+01   2.0000000e+08
   4.9880000e+01   2.0000000e+08
   4.9900000e+01   2.0000000e+08
   4.9920000e+01   2.0000000e+08
   4.9940000e+01   2.0000000e+08
   4.9960000e+01   2.0000000e+08
   4.9980000e+01   2.0000000e+08
   5.0000000e+01   2.0000000e+08


==> elements.dat <==
start end
3 8
4 7
2 6
1 6
3 6
3 7
5 7
6 8
7 8

==> nodes.dat <==
id x y
1 -3 0
2 -1.5 0
3 0 0
4 1.5 0
5 3 0
6 -1.5 1.5
7 1.5 1.5
8 0 3
